A Principled Framework for PDE-Based Shock Capturing in High-Order Discontinuous Galerkin Methods

PDE-based artificial viscosity (AV) captures shocks in high-order discontinuous Galerkin (DG) methods by solving an auxiliary PDE for a smooth viscosity field. The behavior of that field is set by how the terms of the AV PDE scale with the element size $h$ and polynomial degree $p$, and by how its coefficients are parametrized. This work derives both choices from analysis and studies the impact these choices have on the implicit steady-state solver. First, an $L^2$-projection analysis shows that the thinnest shock a polynomial space can represent monotonically scales with the resolution length $\bar h = h/p$, and a scaling analysis of the AV PDE gives concrete conditions on its diffusion and source terms for the solution to be self-similar in $\bar h$. Prior formulations satisfy them only under $h$-refinement at fixed $p$; the AV PDE is scaled so that they hold under $hp$-refinement, and the captured shock thins accordingly. Second, a Green's-function analysis of the steady AV PDE gives closed-form expressions for the width and magnitude of the AV. In the standard parametrization the two are coupled: raising the diffusion coefficient widens the AV but lowers its peak. An alternative parametrization of the decay coefficient removes the coupling in the Green's-function response and inverts it in the coupled state-AV problem, so that widening the AV raises its peak instead of lowering it. Third, a parameter study on a Mach 5 viscous flow over a half-cylinder characterizes how the choice of solution variables and the AV PDE's time, width, and magnitude coefficients affect the robustness and cost of the implicit solve. The choice of variables dominates robustness, with entropy variables converging over the largest region of the width-magnitude parameter space. Together, the three contributions make PDE-based AV more predictable to tune and its implicit solve more robust.

==> _tikz/288s_p2_n60.dat <==
y Mach AV
1.0010000000e+00 1.2226049950e-03 0.0000000000e+00
1.0019994997e+00 2.3848192660e-03 0.0000000000e+00
1.0029989995e+00 3.5518499841e-03 0.0000000000e+00
1.0039984992e+00 4.7178303492e-03 0.0000000000e+00
1.0049979990e+00 5.8815466720e-03 0.0000000000e+00
1.0059974987e+00 7.0425887202e-03 0.0000000000e+00
1.0069969985e+00 8.2007786519e-03 0.0000000000e+00
1.0079964982e+00 9.3560263329e-03 0.0000000000e+00
1.0089959980e+00 1.0508280768e-02 0.0000000000e+00
1.0099954977e+00 1.1657510590e-02 0.0000000000e+00
1.0109949975e+00 1.2803695159e-02 0.0000000000e+00
1.0119944972e+00 1.3946820112e-02 0.0000000000e+00
1.0129939970e+00 1.5086874951e-02 0.0000000000e+00
1.0139934967e+00 1.6223851669e-02 0.0000000000e+00
1.0149929965e+00 1.7357743933e-02 0.0000000000e+00
1.0159924962e+00 1.8488546551e-02 0.0000000000e+00
1.0169919960e+00 1.9616255148e-02 0.0000000000e+00
1.0179914957e+00 2.0740865941e-02 0.0000000000e+00
1.0189909955e+00 2.1862375584e-02 0.0000000000e+00
1.0199904952e+00 2.2980781064e-02 0.0000000000e+00
1.0209899950e+00 2.4096079625e-02 0.0000000000e+00
1.0219894947e+00 2.5208268704e-02 0.0000000000e+00
1.0229889945e+00 2.6317345899e-02 0.0000000000e+00
1.0239884942e+00 2.7423308937e-02 0.0000000000e+00
1.0249879940e+00 2.8526155648e-02 0.0000000000e+00
1.0259874937e+00 2.9625883946e-02 0.0000000000e+00
1.0269869935e+00 3.0722491818e-02 0.0000000000e+00
1.0279864932e+00 3.1815977311e-02 0.0000000000e+00
1.0289859930e+00 3.2906338525e-02 0.0000000000e+00
1.0299854927e+00 3.3993573604e-02 0.0000000000e+00
1.0309849925e+00 3.5077680731e-02 0.0000000000e+00
1.0319844922e+00 3.6158658125e-02 0.0000000000e+00
1.0329839920e+00 3.7236504034e-02 0.0000000000e+00
1.0339834917e+00 3.8326557771e-02 0.0000000000e+00
1.0349829915e+00 3.9401173426e-02 0.0000000000e+00
1.0359824912e+00 4.0473311935e-02 0.0000000000e+00
1.0369819910e+00 4.1542972572e-02 0.0000000000e+00
1.0379814907e+00 4.2610154622e-02 0.0000000000e+00
1.0389809905e+00 4.3674857386e-02 0.0000000000e+00
1.0399804902e+00 4.4737080171e-02 0.0000000000e+00
1.0409799900e+00 4.5796822296e-02 0.0000000000e+00
1.0419794897e+00 4.6854083088e-02 0.0000000000e+00
1.0429789895e+00 4.7908861883e-02 0.0000000000e+00
1.0439784892e+00 4.8961158025e-02 0.0000000000e+00
1.0449779890e+00 5.0010970863e-02 0.0000000000e+00
1.0459774887e+00 5.1058299756e-02 0.0000000000e+00
1.0469769885e+00 5.2103144066e-02 0.0000000000e+00
1.0479764882e+00 5.3145503162e-02 0.0000000000e+00
1.0489759880e+00 5.4185376423e-02 0.0000000000e+00
1.0499754877e+00 5.5222763228e-02 0.0000000000e+00
1.0509749875e+00 5.6257662963e-02 0.0000000000e+00
1.0519744872e+00 5.7290075019e-02 0.0000000000e+00
1.0529739870e+00 5.8319998793e-02 0.0000000000e+00
1.0539734867e+00 5.9347433686e-02 0.0000000000e+00
1.0549729865e+00 6.0372379108e-02 0.0000000000e+00
1.0559724862e+00 6.1394834463e-02 0.0000000000e+00
1.0569719860e+00 6.2414799169e-02 0.0000000000e+00
1.0579714857e+00 6.3432272644e-02 0.0000000000e+00
1.0589709855e+00 6.4447254313e-02 0.0000000000e+00
1.0599704852e+00 6.5459743602e-02 0.0000000000e+00
1.0609699850e+00 6.6469739943e-02 0.0000000000e+00
1.0619694847e+00 6.7477242772e-02 0.0000000000e+00
1.0629689845e+00 6.8482251529e-02 0.0000000000e+00
1.0639684842e+00 6.9484765656e-02 0.0000000000e+00
1.0649679840e+00 7.0484784602e-02 0.0000000000e+00
1.0659674837e+00 7.1482307817e-02 0.0000000000e+00
1.0669669835e+00 7.2488732577e-02 0.0000000000e+00
1.0679664832e+00 7.3483309640e-02 0.0000000000e+00
1.0689659830e+00 7.4475923485e-02 0.0000000000e+00
1.0699654827e+00 7.5466573700e-02 0.0000000000e+00
1.0709649825e+00 7.6455259874e-02 0.0000000000e+00
1.0719644822e+00 7.7441981596e-02 0.0000000000e+00
1.0729639820e+00 7.8426738461e-02 0.0000000000e+00
1.0739634817e+00 7.9409530065e-02 0.0000000000e+00
1.0749629815e+00 8.0390356005e-02 0.0000000000e+00
1.0759624812e+00 8.1369215882e-02 0.0000000000e+00
1.0769619810e+00 8.2346109298e-02 0.0000000000e+00
1.0779614807e+00 8.3321035858e-02 0.0000000000e+00
1.0789609805e+00 8.4293995169e-02 0.0000000000e+00
1.0799604802e+00 8.5264986839e-02 0.0000000000e+00
1.0809599800e+00 8.6234010479e-02 0.0000000000e+00
1.0819594797e+00 8.7201065706e-02 0.0000000000e+00
1.0829589795e+00 8.8166152133e-02 0.0000000000e+00
1.0839584792e+00 8.9129269378e-02 0.0000000000e+00
1.0849579790e+00 9.0090417060e-02 0.0000000000e+00
1.0859574787e+00 9.1049594802e-02 0.0000000000e+00
1.0869569785e+00 9.2006802228e-02 0.0000000000e+00
1.0879564782e+00 9.2962038963e-02 0.0000000000e+00
1.0889559780e+00 9.3915304641e-02 0.0000000000e+00
1.0899554777e+00 9.4866598885e-02 0.0000000000e+00
1.0909549775e+00 9.5815921332e-02 0.0000000000e+00
1.0919544772e+00 9.6763271615e-02 0.0000000000e+00
1.0929539770e+00 9.7708649372e-02 0.0000000000e+00
1.0939534767e+00 9.8652054242e-02 0.0000000000e+00
1.0949529765e+00 9.9593485865e-02 0.0000000000e+00
1.0959524762e+00 1.0053294388e-01 0.0000000000e+00
1.0969519760e+00 1.0147042795e-01 0.0000000000e+00
1.0979514757e+00 1.0240593770e-01 0.0000000000e+00
1.0989509755e+00 1.0333947279e-01 0.0000000000e+00
1.0999504752e+00 1.0427103287e-01 0.0000000000e+00
1.1009499750e+00 1.0521068135e-01 0.0000000000e+00
1.1019494747e+00 1.0614004941e-01 0.0000000000e+00
1.1029489745e+00 1.0706787774e-01 0.0000000000e+00
1.1039484742e+00 1.0799416604e-01 0.0000000000e+00
1.1049479740e+00 1.0891891402e-01 0.0000000000e+00
1.1059474737e+00 1.0984212139e-01 0.0000000000e+00
1.1069469735e+00 1.1076378787e-01 0.0000000000e+00
1.1079464732e+00 1.1168391316e-01 0.0000000000e+00
1.1089459730e+00 1.1260249699e-01 0.0000000000e+00
1.1099454727e+00 1.1351953907e-01 0.0000000000e+00
1.1109449725e+00 1.1443503913e-01 0.0000000000e+00
1.1119444722e+00 1.1534899687e-01 0.0000000000e+00
1.1129439720e+00 1.1626141202e-01 0.0000000000e+00
1.1139434717e+00 1.1717228431e-01 0.0000000000e+00
1.1149429715e+00 1.1808161346e-01 0.0000000000e+00
1.1159424712e+00 1.1898939919e-01 0.0000000000e+00
1.1169419710e+00 1.1989564123e-01 0.0000000000e+00
1.1179414707e+00 1.2080033931e-01 0.0000000000e+00
1.1189409705e+00 1.2170349315e-01 0.0000000000e+00
1.1199404702e+00 1.2260510249e-01 0.0000000000e+00
1.1209399700e+00 1.2350516706e-01 0.0000000000e+00
1.1219394697e+00 1.2440368660e-01 0.0000000000e+00
1.1229389695e+00 1.2530066083e-01 0.0000000000e+00
1.1239384692e+00 1.2619608949e-01 0.0000000000e+00
1.1249379690e+00 1.2708997233e-01 0.0000000000e+00
1.1259374687e+00 1.2798230907e-01 0.0000000000e+00
1.1269369685e+00 1.2887309946e-01 0.0000000000e+00
1.1279364682e+00 1.2976234324e-01 0.0000000000e+00
1.1289359680e+00 1.3065004016e-01 0.0000000000e+00
1.1299354677e+00 1.3153618995e-01 0.0000000000e+00
1.1309349675e+00 1.3242079237e-01 0.0000000000e+00
1.1319344672e+00 1.3330384715e-01 0.0000000000e+00
1.1329339670e+00 1.3418535405e-01 0.0000000000e+00
1.1339334667e+00 1.3507316545e-01 0.0000000000e+00
1.1349329665e+00 1.3595274475e-01 0.0000000000e+00
1.1359324662e+00 1.3683114206e-01 0.0000000000e+00
1.1369319660e+00 1.3770835716e-01 0.0000000000e+00
1.1379314657e+00 1.3858438980e-01 0.0000000000e+00
1.1389309655e+00 1.3945923977e-01 0.0000000000e+00
1.1399304652e+00 1.4033290682e-01 0.0000000000e+00
1.1409299650e+00 1.4120539074e-01 0.0000000000e+00
1.1419294647e+00 1.4207669130e-01 0.0000000000e+00
1.1429289645e+00 1.4294680827e-01 0.0000000000e+00
1.1439284642e+00 1.4381574142e-01 0.0000000000e+00
1.1449279640e+00 1.4468349054e-01 0.0000000000e+00
1.1459274637e+00 1.4555005539e-01 0.0000000000e+00
1.1469269635e+00 1.4641543576e-01 0.0000000000e+00
1.1479264632e+00 1.4727963143e-01 0.0000000000e+00
1.1489259630e+00 1.4814264217e-01 0.0000000000e+00
1.1499254627e+00 1.4900446776e-01 0.0000000000e+00
1.1509249625e+00 1.4986510800e-01 0.0000000000e+00
1.1519244622e+00 1.5072456265e-01 0.0000000000e+00
1.1529239620e+00 1.5158283150e-01 0.0000000000e+00
1.1539234617e+00 1.5243991433e-01 0.0000000000e+00
1.1549229615e+00 1.5329581094e-01 0.0000000000e+00
1.1559224612e+00 1.5415052110e-01 0.0000000000e+00
1.1569219610e+00 1.5500404461e-01 0.0000000000e+00
1.1579214607e+00 1.5585638125e-01 0.0000000000e+00
1.1589209605e+00 1.5670753081e-01 0.0000000000e+00
1.1599204602e+00 1.5755749308e-01 0.0000000000e+00
1.1609199600e+00 1.5840626784e-01 0.0000000000e+00
1.1619194597e+00 1.5925385490e-01 0.0000000000e+00
1.1629189595e+00 1.6010025405e-01 0.0000000000e+00
1.1639184592e+00 1.6094546506e-01 0.0000000000e+00
1.1649179590e+00 1.6178948775e-01 0.0000000000e+00
1.1659174587e+00 1.6263232191e-01 0.0000000000e+00
1.1669169585e+00 1.6348038049e-01 0.0000000000e+00
1.1679164582e+00 1.6432156869e-01 0.0000000000e+00
1.1689159580e+00 1.6516188430e-01 0.0000000000e+00
1.1699154577e+00 1.6600132709e-01 0.0000000000e+00
1.1709149575e+00 1.6683989687e-01 0.0000000000e+00
1.1719144572e+00 1.6767759343e-01 0.0000000000e+00
1.1729139570e+00 1.6851441656e-01 0.0000000000e+00
1.1739134567e+00 1.6935036605e-01 0.0000000000e+00
1.1749129565e+00 1.7018544171e-01 0.0000000000e+00
1.1759124562e+00 1.7101964333e-01 0.0000000000e+00
1.1769119560e+00 1.7185297071e-01 0.0000000000e+00
1.1779114557e+00 1.7268542364e-01 0.0000000000e+00
1.1789109555e+00 1.7351700193e-01 0.0000000000e+00
1.1799104552e+00 1.7434770537e-01 0.0000000000e+00
1.1809099550e+00 1.7517753376e-01 0.0000000000e+00
1.1819094547e+00 1.7600648691e-01 0.0000000000e+00
1.1829089545e+00 1.7683456461e-01 0.0000000000e+00
1.1839084542e+00 1.7766176667e-01 0.0000000000e+00
1.1849079540e+00 1.7848809288e-01 0.0000000000e+00
1.1859074537e+00 1.7931354306e-01 0.0000000000e+00
1.1869069535e+00 1.8013811700e-01 0.0000000000e+00
1.1879064532e+00 1.8096181451e-01 0.0000000000e+00
1.1889059530e+00 1.8178463539e-01 0.0000000000e+00
1.1899054527e+00 1.8260657945e-01 0.0000000000e+00
1.1909049525e+00 1.8342764650e-01 0.0000000000e+00
1.1919044522e+00 1.8424783635e-01 0.0000000000e+00
1.1929039520e+00 1.8506714879e-01 0.0000000000e+00
1.1939034517e+00 1.8588558364e-01 0.0000000000e+00
1.1949029515e+00 1.8670314071e-01 0.0000000000e+00
1.1959024512e+00 1.8751981981e-01 0.0000000000e+00
1.1969019510e+00 1.8833562074e-01 0.0000000000e+00
1.1979014507e+00 1.8915054332e-01 0.0000000000e+00
1.1989009505e+00 1.8996458736e-01 0.0000000000e+00
1.1999004502e+00 1.9077775267e-01 0.0000000000e+00
1.2008999500e+00 1.9159593646e-01 0.0000000000e+00
1.2018994497e+00 1.9240801674e-01 0.0000000000e+00
1.2028989495e+00 1.9321949810e-01 0.0000000000e+00
1.2038984492e+00 1.9403038033e-01 0.0000000000e+00
1.2048979490e+00 1.9484066321e-01 0.0000000000e+00
1.2058974487e+00 1.9565034656e-01 0.0000000000e+00
1.2068969485e+00 1.9645943015e-01 0.0000000000e+00
1.2078964482e+00 1.9726791379e-01 0.0000000000e+00
1.2088959480e+00 1.9807579727e-01 0.0000000000e+00
1.2098954477e+00 1.9888308039e-01 0.0000000000e+00
1.2108949475e+00 1.9968976295e-01 0.0000000000e+00
1.2118944472e+00 2.0049584474e-01 0.0000000000e+00
1.2128939470e+00 2.0130132555e-01 0.0000000000e+00
1.2138934467e+00 2.0210620520e-01 0.0000000000e+00
1.2148929465e+00 2.0291048347e-01 0.0000000000e+00
1.2158924462e+00 2.0371416017e-01 0.0000000000e+00
1.2168919460e+00 2.0451723509e-01 0.0000000000e+00
1.2178914457e+00 2.0531970803e-01 0.0000000000e+00
1.2188909455e+00 2.0612157881e-01 0.0000000000e+00
1.2198904452e+00 2.0692284720e-01 0.0000000000e+00
1.2208899450e+00 2.0772351303e-01 0.0000000000e+00
1.2218894447e+00 2.0852357608e-01 0.0000000000e+00
1.2228889445e+00 2.0932303616e-01 0.0000000000e+00
1.2238884442e+00 2.1012189308e-01 0.0000000000e+00
1.2248879440e+00 2.1092014664e-01 0.0000000000e+00
1.2258874437e+00 2.1171779663e-01 0.0000000000e+00
1.2268869435e+00 2.1251484287e-01 0.0000000000e+00
1.2278864432e+00 2.1331128516e-01 0.0000000000e+00
1.2288859430e+00 2.1410712330e-01 0.0000000000e+00
1.2298854427e+00 2.1490235710e-01 0.0000000000e+00
1.2308849425e+00 2.1569698637e-01 0.0000000000e+00
1.2318844422e+00 2.1649101090e-01 0.0000000000e+00
1.2328839420e+00 2.1728443052e-01 0.0000000000e+00
1.2338834417e+00 2.1808236650e-01 0.0000000000e+00
1.2348829415e+00 2.1887494309e-01 0.0000000000e+00
1.2358824412e+00 2.1966716928e-01 0.0000000000e+00
1.2368819410e+00 2.2045904486e-01 0.0000000000e+00
1.2378814407e+00 2.2125056960e-01 0.0000000000e+00
1.2388809405e+00 2.2204174327e-01 0.0000000000e+00
1.2398804402e+00 2.2283256566e-01 0.0000000000e+00
1.2408799400e+00 2.2362303653e-01 0.0000000000e+00
1.2418794397e+00 2.2441315567e-01 0.0000000000e+00
1.2428789395e+00 2.2520292285e-01 0.0000000000e+00
1.2438784392e+00 2.2599233786e-01 0.0000000000e+00
1.2448779390e+00 2.2678140046e-01 0.0000000000e+00
1.2458774387e+00 2.2757011044e-01 0.0000000000e+00
1.2468769385e+00 2.2835846757e-01 0.0000000000e+00
1.2478764382e+00 2.2914647165e-01 0.0000000000e+00
1.2488759380e+00 2.2993412243e-01 0.0000000000e+00
1.2498754377e+00 2.3072141971e-01 0.0000000000e+00
1.2508749375e+00 2.3150836327e-01 0.0000000000e+00
1.2518744372e+00 2.3229495288e-01 0.0000000000e+00
1.2528739370e+00 2.3308118832e-01 0.0000000000e+00
1.2538734367e+00 2.3386706938e-01 0.0000000000e+00
1.2548729365e+00 2.3465259583e-01 0.0000000000e+00
1.2558724362e+00 2.3543776747e-01 0.0000000000e+00
1.2568719360e+00 2.3622258406e-01 0.0000000000e+00
1.2578714357e+00 2.3700704540e-01 0.0000000000e+00
1.2588709355e+00 2.3779115126e-01 0.0000000000e+00
1.2598704352e+00 2.3857490143e-01 0.0000000000e+00
1.2608699350e+00 2.3935829569e-01 4.7857461859e-09
1.2618694347e+00 2.4014133382e-01 2.2577735575e-08
1.2628689345e+00 2.4092401562e-01 5.3511014112e-08
1.2638684342e+00 2.4170634085e-01 9.7357740783e-08
1.2648679340e+00 2.4248830931e-01 1.5363854608e-07
1.2658674337e+00 2.4326992078e-01 2.2159885522e-07
1.2668669335e+00 2.4405586360e-01 3.3002265555e-07
1.2678664332e+00 2.4483686653e-01 3.6717658455e-07
1.2688659330e+00 2.4561775093e-01 4.2404302242e-07
1.2698654327e+00 2.4639851655e-01 5.0177657362e-07
1.2708649325e+00 2.4717916313e-01 6.0053574015e-07
1.2718644322e+00 2.4795969041e-01 7.1832694531e-07
1.2728639320e+00 2.4874009814e-01 8.4956406378e-07
1.2738634317e+00 2.4952038605e-01 9.8334345810e-07
1.2748629315e+00 2.5030055388e-01 1.1166211074e-06
1.2758624312e+00 2.5108060139e-01 1.2643105346e-06
1.2768619310e+00 2.5186052831e-01 1.4266760405e-06
1.2778614307e+00 2.5264033439e-01 1.6037176252e-06
1.2788609305e+00 2.5342001937e-01 1.7954352885e-06
1.2798604302e+00 2.5419958300e-01 2.0018290306e-06
1.2808599300e+00 2.5497902501e-01 2.2228988514e-06
1.2818594297e+00 2.5575834515e-01 2.4586447509e-06
1.2828589295e+00 2.5653754317e-01 2.7090667287e-06
1.2838584292e+00 2.5731661882e-01 2.9741647859e-06
1.2848579290e+00 2.5809557183e-01 3.2539389217e-06
1.2858574287e+00 2.5887440194e-01 3.5483891362e-06
1.2868569285e+00 2.5965310892e-01 3.8575154293e-06
1.2878564282e+00 2.6043169249e-01 4.1813178012e-06
1.2888559280e+00 2.6121015241e-01 4.5197962517e-06
1.2898554277e+00 2.6198848841e-01 4.8729507809e-06
1.2908549275e+00 2.6276670026e-01 5.2407813888e-06
1.2918544272e+00 2.6354478768e-01 5.6232880752e-06
1.2928539270e+00 2.6432275044e-01 6.0204708413e-06
1.2938534267e+00 2.6510058826e-01 6.4323296855e-06
1.2948529265e+00 2.6587830091e-01 6.8588646084e-06
1.2958524262e+00 2.6665588813e-01 7.3000756101e-06
1.2968519260e+00 2.6743334966e-01 7.7559626904e-06
1.2978514257e+00 2.6821068524e-01 8.2265258495e-06
1.2988509255e+00 2.6898789464e-01 8.7117650873e-06
1.2998504252e+00 2.6976497759e-01 9.2116804038e-06
1.3008499250e+00 2.7054725099e-01 9.7009817780e-06
1.3018494247e+00 2.7132398848e-01 9.9887918426e-06
1.3028489245e+00 2.7210084558e-01 1.0382762252e-05
1.3038484242e+00 2.7287782198e-01 1.0882893005e-05
1.3048479240e+00 2.7365491735e-01 1.1489184102e-05
1.3058474237e+00 2.7443213138e-01 1.2201635543e-05
1.3068469235e+00 2.7520946376e-01 1.3020247329e-05
1.3078464232e+00 2.7598691417e-01 1.3945019459e-05
1.3088459230e+00 2.7676448229e-01 1.4975951933e-05
1.3098454227e+00 2.7754216781e-01 1.6113044751e-05
1.3108449225e+00 2.7831997042e-01 1.7356297914e-05
1.3118444222e+00 2.7909788979e-01 1.8705711421e-05
1.3128439220e+00 2.7987592561e-01 2.0161285272e-05
1.3138434217e+00 2.8065407757e-01 2.1723019467e-05
1.3148429215e+00 2.8143234535e-01 2.3390914006e-05
1.3158424212e+00 2.8221072864e-01 2.5164968886e-05
1.3168419210e+00 2.8298922711e-01 2.7045184115e-05
1.3178414207e+00 2.8376784046e-01 2.9031559688e-05
1.3188409205e+00 2.8454656837e-01 3.1124095605e-05
1.3198404202e+00 2.8532541053e-01 3.3322791866e-05
1.3208399200e+00 2.8610436661e-01 3.5627648471e-05
1.3218394197e+00 2.8688343630e-01 3.8038665419e-05
1.3228389195e+00 2.8766261930e-01 4.0555842712e-05
1.3238384192e+00 2.8844191527e-01 4.3179180348e-05
1.3248379190e+00 2.8922132391e-01 4.5908678328e-05
1.3258374187e+00 2.9000084491e-01 4.8744336652e-05
1.3268369185e+00 2.9078047794e-01 5.1686155326e-05
1.3278364182e+00 2.9156022270e-01 5.4734134340e-05
1.3288359180e+00 2.9234007886e-01 5.7888273699e-05
1.3298354177e+00 2.9312004612e-01 6.1148573401e-05
1.3308349175e+00 2.9390012415e-01 6.4515033448e-05
1.3318344172e+00 2.9468031264e-01 6.7987653838e-05
1.3328339170e+00 2.9546061128e-01 7.1566434574e-05
1.3338334167e+00 2.9635060320e-01 7.5829913561e-05
1.3348329165e+00 2.9711050999e-01 7.7509590548e-05
1.3358324162e+00 2.9787209987e-01 7.9968996390e-05
1.3368319160e+00 2.9863537179e-01 8.3208131085e-05
1.3378314157e+00 2.9940032471e-01 8.7226994635e-05
1.3388309155e+00 3.0016695757e-01 9.2025587040e-05
1.3398304152e+00 3.0093526933e-01 9.7603908298e-05
1.3408299150e+00 3.0170525890e-01 1.0396195841e-04
1.3418294147e+00 3.0247692525e-01 1.1109973738e-04
1.3428289145e+00 3.0325026729e-01 1.1901724520e-04
1.3438284142e+00 3.0402528397e-01 1.2771448187e-04
1.3448279140e+00 3.0480197420e-01 1.3719144740e-04
1.3458274137e+00 3.0558033691e-01 1.4744814179e-04
1.3468269135e+00 3.0636037103e-01 1.5848456503e-04
1.3478264132e+00 3.0714207547e-01 1.7030071712e-04
1.3488259130e+00 3.0792544914e-01 1.8289659807e-04
1.3498254127e+00 3.0871049097e-01 1.9627220784e-04
1.3508249125e+00 3.0949719985e-01 2.1042754651e-04
1.3518244122e+00 3.1028557469e-01 2.2536261402e-04
1.3528239120e+00 3.1107561439e-01 2.4107741039e-04
1.3538234117e+00 3.1186731785e-01 2.5757193561e-04
1.3548229115e+00 3.1266068397e-01 2.7484618969e-04
1.3558224112e+00 3.1345571164e-01 2.9290017261e-04
1.3568219110e+00 3.1425239975e-01 3.1173388439e-04
1.3578214107e+00 3.1505074718e-01 3.3134732502e-04
1.3588209105e+00 3.1585075282e-01 3.5174049450e-04
1.3598204102e+00 3.1665241555e-01 3.7291339283e-04
1.3608199100e+00 3.1745573423e-01 3.9486602001e-04
1.3618194097e+00 3.1826070776e-01 4.1759837611e-04
1.3628189095e+00 3.1906733499e-01 4.4111046102e-04
1.3638184092e+00 3.1987561480e-01 4.6540227478e-04
1.3648179090e+00 3.2068554605e-01 4.9047381740e-04
1.3658174087e+00 3.2149712759e-01 5.1632508887e-04
1.3668169085e+00 3.2426431517e-01 5.5103991241e-04
1.3678164082e+00 3.2467640663e-01 5.7011709508e-04
1.3688159080e+00 3.2511367889e-01 5.9401227781e-04
1.3698154077e+00 3.2557612730e-01 6.2272546059e-04
1.3708149075e+00 3.2606374670e-01 6.5625664343e-04
1.3718144072e+00 3.2657653133e-01 6.9460582633e-04
1.3728139070e+00 3.2711447488e-01 7.3777300927e-04
1.3738134067e+00 3.2767757051e-01 7.8575819228e-04
1.3748129065e+00 3.2826581077e-01 8.3856137534e-04
1.3758124062e+00 3.2887918769e-01 8.9618255845e-04
1.3768119060e+00 3.2951769272e-01 9.5862174162e-04
1.3778114057e+00 3.3018131677e-01 1.0258789248e-03
1.3788109055e+00 3.3087005019e-01 1.0979541081e-03
1.3798104052e+00 3.3158388276e-01 1.1748472915e-03
1.3808099050e+00 3.3232280370e-01 1.2565584748e-03
1.3818094047e+00 3.3308680171e-01 1.3430876583e-03
1.3828089045e+00 3.3387586490e-01 1.4344348416e-03
1.3838084042e+00 3.3468998085e-01 1.5306000252e-03
1.3848079040e+00 3.3552913657e-01 1.6315832088e-03
1.3858074037e+00 3.3639331853e-01 1.7373843926e-03
1.3868069035e+00 3.3728251264e-01 1.8480035763e-03
1.3878064032e+00 3.3819670427e-01 1.9634407601e-03
1.3888059030e+00 3.3913587824e-01 2.0836959439e-03
1.3898054027e+00 3.4010001883e-01 2.2087691278e-03
1.3908049025e+00 3.4108910975e-01 2.3386603117e-03
1.3918044022e+00 3.4210313419e-01 2.4733694957e-03
1.3928039020e+00 3.4314207479e-01 2.6128966797e-03
1.3938034017e+00 3.4420591363e-01 2.7572418637e-03
1.3948029015e+00 3.4529463228e-01 2.9064050477e-03
1.3958024012e+00 3.4640821175e-01 3.0603862323e-03
1.3968019010e+00 3.4754663252e-01 3.2191854165e-03
1.3978014007e+00 3.4870987453e-01 3.3828026008e-03
1.3988009005e+00 3.4989791717e-01 3.5512377852e-03
1.3998004002e+00 3.5111073934e-01 3.7244909697e-03
1.4007998999e+00 3.5664188294e-01 3.8956295459e-03
1.4017993997e+00 3.5597986651e-01 4.0454939415e-03
1.4027988994e+00 3.5542534220e-01 4.2222020256e-03
1.4037983992e+00 3.5497835630e-01 4.4257537984e-03
1.4047978989e+00 3.5463894828e-01 4.6561492597e-03
1.4057973987e+00 3.5440715074e-01 4.9133884097e-03
1.4067968984e+00 3.5428298947e-01 5.1974712483e-03
1.4077963982e+00 3.5426648338e-01 5.5083977756e-03
1.4087958979e+00 3.5435764451e-01 5.8461679914e-03
1.4097953977e+00 3.5455647805e-01 6.2107818958e-03
1.4107948974e+00 3.5486298232e-01 6.6022394889e-03
1.4117943972e+00 3.5527714877e-01 7.0205407706e-03
1.4127938969e+00 3.5579896198e-01 7.4656857408e-03
1.4137933967e+00 3.5642839966e-01 7.9376743997e-03
1.4147928964e+00 3.5716543268e-01 8.4365067472e-03
1.4157923962e+00 3.5801002503e-01 8.9621827834e-03
1.4167918959e+00 3.5896213388e-01 9.5147025071e-03
1.4177913957e+00 3.6002170954e-01 1.0094065921e-02
1.4187908954e+00 3.6118869551e-01 1.0700273023e-02
1.4197903952e+00 3.6246302847e-01 1.1333323814e-02
1.4207898949e+00 3.6384463830e-01 1.1993218293e-02
1.4217893947e+00 3.6533344810e-01 1.2679956461e-02
1.4227888944e+00 3.6692937420e-01 1.3393538317e-02
1.4237883942e+00 3.6863232619e-01 1.4133963862e-02
1.4247878939e+00 3.7044220693e-01 1.4901233096e-02
1.4257873937e+00 3.7235891258e-01 1.5695346018e-02
1.4267868934e+00 3.7438233261e-01 1.6516302628e-02
1.4277863932e+00 3.7651234985e-01 1.7364102927e-02
1.4287858929e+00 3.7874884050e-01 1.8238746915e-02
1.4297853927e+00 3.8109167416e-01 1.9140234593e-02
1.4307848924e+00 3.8354071385e-01 2.0068565959e-02
1.4317843922e+00 3.8609581608e-01 2.1023741013e-02
1.4327838919e+00 3.8875683082e-01 2.2005759755e-02
1.4337833917e+00 3.9490821036e-01 2.3059386371e-02
1.4347828914e+00 3.9025297368e-01 2.4626583635e-02
1.4357823912e+00 3.8632895551e-01 2.6236893328e-02
1.4367818909e+00 3.8313797672e-01 2.7890315448e-02
1.4377813907e+00 3.8068153581e-01 2.9586849996e-02
1.4387808904e+00 3.7896080627e-01 3.1326496971e-02
1.4397803902e+00 3.7797663460e-01 3.3109256374e-02
1.4407798899e+00 3.7772953880e-01 3.4935128205e-02
1.4417793897e+00 3.7821970748e-01 3.6804112464e-02
1.4427788894e+00 3.7944699946e-01 3.8716209150e-02
1.4437783892e+00 3.8141094401e-01 4.0671418263e-02
1.4447778889e+00 3.8411074155e-01 4.2669739805e-02
1.4457773887e+00 3.8754526503e-01 4.4711173774e-02
1.4467768884e+00 3.9171306174e-01 4.6795720171e-02
1.4477763882e+00 3.9661235574e-01 4.8923378995e-02
1.4487758879e+00 4.0224105081e-01 5.1094150247e-02
1.4497753877e+00 4.0859673391e-01 5.3308033922e-02
1.4507748874e+00 4.1567667923e-01 5.5565030031e-02
1.4517743872e+00 4.2347785259e-01 5.7865138567e-02
1.4527738869e+00 4.3199691646e-01 6.0208359531e-02
1.4537733867e+00 4.4123023543e-01 6.2594692922e-02
1.4547728864e+00 4.5117388207e-01 6.5024138740e-02
1.4557723862e+00 4.6182364328e-01 6.7496696987e-02
1.4567718859e+00 4.7317502700e-01 7.0012367660e-02
1.4577713857e+00 4.8522326939e-01 7.2571150761e-02
1.4587708854e+00 4.9796334227e-01 7.5173046289e-02
1.4597703852e+00 5.1138996097e-01 7.7818054245e-02
1.4607698849e+00 5.2549759249e-01 8.0506174628e-02
1.4617693847e+00 5.4028046394e-01 8.3237407438e-02
1.4627688844e+00 5.5573257121e-01 8.6011752676e-02
1.4637683842e+00 5.7184768803e-01 8.8829210349e-02
1.4647678839e+00 5.8861937490e-01 9.1689780443e-02
1.4657673837e+00 6.0604098870e-01 9.4593462966e-02
1.4667668834e+00 6.2407393239e-01 9.7201076475e-02
1.4677663832e+00 6.4315144567e-01 9.9195349194e-02
1.4687658829e+00 6.6244994404e-01 1.0112149315e-01
1.4697653827e+00 6.8196243906e-01 1.0297950836e-01
1.4707648824e+00 7.0168194917e-01 1.0476939480e-01
1.4717643822e+00 7.2160150983e-01 1.0649115249e-01
1.4727638819e+00 7.4171418336e-01 1.0814478141e-01
1.4737633817e+00 7.6201306832e-01 1.0973028158e-01
1.4747628814e+00 7.8249130868e-01 1.1124765300e-01
1.4757623812e+00 8.0314210242e-01 1.1269689565e-01
1.4767618809e+00 8.2395870981e-01 1.1407800954e-01
1.4777613807e+00 8.4493446124e-01 1.1539099468e-01
1.4787608804e+00 8.6606276463e-01 1.1663585106e-01
1.4797603802e+00 8.8733711232e-01 1.1781257868e-01
1.4807598799e+00 9.0875108762e-01 1.1892117754e-01
1.4817593797e+00 9.3029837082e-01 1.1996164764e-01
1.4827588794e+00 9.5197274476e-01 1.2093398898e-01
1.4837583792e+00 9.7376809995e-01 1.2183820157e-01
1.4847578789e+00 9.9567843940e-01 1.2267428540e-01
1.4857573787e+00 1.0176978826e+00 1.2344224047e-01
1.4867568784e+00 1.0398206694e+00 1.2414206678e-01
1.4877563782e+00 1.0620411634e+00 1.2477376433e-01
1.4887558779e+00 1.0843538552e+00 1.2533733313e-01
1.4897553777e+00 1.1067533643e+00 1.2583277316e-01
1.4907548774e+00 1.1292344418e+00 1.2626008444e-01
1.4917543772e+00 1.1517919718e+00 1.2661926696e-01
1.4927538769e+00 1.1744209730e+00 1.2691032072e-01
1.4937533767e+00 1.1971165999e+00 1.2713324573e-01
1.4947528764e+00 1.2198741429e+00 1.2728804197e-01
1.4957523762e+00 1.2426890296e+00 1.2737470946e-01
1.4967518759e+00 1.2655568239e+00 1.2739324819e-01
1.4977513757e+00 1.2884732266e+00 1.2734365816e-01
1.4987508754e+00 1.3114340745e+00 1.2722593937e-01
1.4997503752e+00 1.3344353398e+00 1.2704009182e-01
1.5007498749e+00 1.3576659059e+00 1.2702548803e-01
1.5017493747e+00 1.3805594435e+00 1.2692080207e-01
1.5027488744e+00 1.4036951051e+00 1.2679134449e-01
1.5037483742e+00 1.4270642432e+00 1.2663711528e-01
1.5047478739e+00 1.4506583705e+00 1.2645811445e-01
1.5057473737e+00 1.4744691665e+00 1.2625434199e-01
1.5067468734e+00 1.4984884830e+00 1.2602579790e-01
1.5077463732e+00 1.5227083492e+00 1.2577248219e-01
1.5087458729e+00 1.5471209759e+00 1.2549439485e-01
1.5097453727e+00 1.5717187591e+00 1.2519153589e-01
1.5107448724e+00 1.5964942825e+00 1.2486390530e-01
1.5117443722e+00 1.6214403198e+00 1.2451150309e-01
1.5127438719e+00 1.6465498364e+00 1.2413432925e-01
1.5137433717e+00 1.6718159900e+00 1.2373238378e-01
1.5147428714e+00 1.6972321311e+00 1.2330566669e-01
1.5157423712e+00 1.7227918030e+00 1.2285417797e-01
1.5167418709e+00 1.7484887413e+00 1.2237791763e-01
1.5177413707e+00 1.7743168727e+00 1.2187688566e-01
1.5187408704e+00 1.8002703133e+00 1.2135108206e-01
1.5197403702e+00 1.8263433675e+00 1.2080050684e-01
1.5207398699e+00 1.8525305253e+00 1.2022515999e-01
1.5217393697e+00 1.8788264603e+00 1.1962504152e-01
1.5227388694e+00 1.9052260264e+00 1.1900015142e-01
1.5237383692e+00 1.9317242556e+00 1.1835048970e-01
1.5247378689e+00 1.9583163545e+00 1.1767605635e-01
1.5257373687e+00 1.9849977007e+00 1.1697685137e-01
1.5267368684e+00 2.0117638399e+00 1.1625287477e-01
1.5277363682e+00 2.0386104816e+00 1.1550412654e-01
1.5287358679e+00 2.0655334961e+00 1.1473060669e-01
1.5297353677e+00 2.0925289099e+00 1.1393231521e-01
1.5307348674e+00 2.1195929023e+00 1.1310925211e-01
1.5317343672e+00 2.1467218013e+00 1.1226141737e-01
1.5327338669e+00 2.1739120794e+00 1.1138881102e-01
1.5337333667e+00 2.2020111797e+00 1.1058673138e-01
1.5347328664e+00 2.2298462081e+00 1.0978028693e-01
1.5357323662e+00 2.2580165868e+00 1.0896304873e-01
1.5367318659e+00 2.2865112719e+00 1.0813501677e-01
1.5377313657e+00 2.3153194840e+00 1.0729619104e-01
1.5387308654e+00 2.3444307116e+00 1.0644657155e-01
1.5397303652e+00 2.3738347141e+00 1.0558615830e-01
1.5407298649e+00 2.4035215231e+00 1.0471495130e-01
1.5417293647e+00 2.4334814432e+00 1.0383295053e-01
1.5427288644e+00 2.4637050520e+00 1.0294015599e-01
1.5437283642e+00 2.4941831988e+00 1.0203656770e-01
1.5447278639e+00 2.5249070031e+00 1.0112218565e-01
1.5457273637e+00 2.5558678526e+00 1.0019700983e-01
1.5467268634e+00 2.5870573998e+00 9.9261040260e-02
1.5477263632e+00 2.6184675590e+00 9.8314276924e-02
1.5487258629e+00 2.6500905025e+00 9.7356719826e-02
1.5497253627e+00 2.6819186560e+00 9.6388368968e-02
1.5507248624e+00 2.7139446944e+00 9.5409224351e-02
1.5517243622e+00 2.7461615371e+00 9.4419285970e-02
1.5527238619e+00 2.7785623419e+00 9.3418553829e-02
1.5537233617e+00 2.8111405009e+00 9.2407027926e-02
1.5547228614e+00 2.8438896341e+00 9.1384708263e-02
1.5557223612e+00 2.8768035842e+00 9.0351594839e-02
1.5567218609e+00 2.9098764107e+00 8.9307687653e-02
1.5577213607e+00 2.9431023841e+00 8.8252986707e-02
1.5587208604e+00 2.9764759801e+00 8.7187492000e-02
1.5597203602e+00 3.0099918734e+00 8.6111203532e-02
1.5607198599e+00 3.0436449324e+00 8.5024121303e-02
1.5617193597e+00 3.0774302128e+00 8.3926245313e-02
1.5627188594e+00 3.1113429520e+00 8.2817575562e-02
1.5637183592e+00 3.1453785632e+00 8.1698112050e-02
1.5647178589e+00 3.1795326301e+00 8.0567854778e-02
1.5657173587e+00 3.2138009008e+00 7.9426803744e-02
1.5667168584e+00 3.2480620029e+00 7.8320678886e-02
1.5677163582e+00 3.2844729684e+00 7.7164764694e-02
1.5687158579e+00 3.3208401132e+00 7.6008069042e-02
1.5697153577e+00 3.3571639274e+00 7.4850591931e-02
1.5707148574e+00 3.3934449067e+00 7.3692333360e-02
1.5717143572e+00 3.4296835515e+00 7.2533293330e-02
1.5727138569e+00 3.4658803658e+00 7.1373471840e-02
1.5737133567e+00 3.5020358563e+00 7.0212868891e-02
1.5747128564e+00 3.5381505316e+00 6.9051484482e-02
1.5757123562e+00 3.5742249013e+00 6.7889318613e-02
1.5767118559e+00 3.6102594757e+00 6.6726371286e-02
1.5777113557e+00 3.6462547646e+00 6.5562642498e-02
1.5787108554e+00 3.6822112773e+00 6.4398132251e-02
1.5797103552e+00 3.7181295215e+00 6.3232840545e-02
1.5807098549e+00 3.7540100032e+00 6.2066767379e-02
1.5817093547e+00 3.7898532261e+00 6.0899912753e-02
1.5827088544e+00 3.8256596912e+00 5.9732276668e-02
1.5837083542e+00 3.8614298965e+00 5.8563859126e-02
1.5847078539e+00 3.8971643367e+00 5.7394660121e-02
1.5857073537e+00 3.9328635027e+00 5.6224679657e-02
1.5867068534e+00 3.9685278813e+00 5.5053917734e-02
1.5877063532e+00 4.0041579553e+00 5.3882374351e-02
1.5887058529e+00 4.0397542030e+00 5.2710049509e-02
1.5897053527e+00 4.0753170982e+00 5.1536943207e-02
1.5907048524e+00 4.1108471096e+00 5.0363055446e-02
1.5917043522e+00 4.1463447014e+00 4.9188386225e-02
1.5927038519e+00 4.1818103322e+00 4.8012935545e-02
1.5937033517e+00 4.2172444560e+00 4.6836703405e-02
1.5947028514e+00 4.2526475209e+00 4.5659689806e-02
1.5957023512e+00 4.2880199700e+00 4.4481894748e-02
1.5967018509e+00 4.3233622409e+00 4.3303318230e-02
1.5977013507e+00 4.3586747657e+00 4.2123960253e-02
1.5987008504e+00 4.3939579707e+00 4.0943820816e-02
1.5997003502e+00 4.4292122769e+00 3.9762899920e-02
1.6006998499e+00 4.4609381687e+00 3.8546808311e-02
1.6016993497e+00 4.4937218791e+00 3.7276257877e-02
1.6026988494e+00 4.5253146705e+00 3.6027524039e-02
1.6036983492e+00 4.5557402447e+00 3.4800606797e-02
1.6046978489e+00 4.5850208565e+00 3.3595506151e-02
1.6056973487e+00 4.6131774090e+00 3.2412222100e-02
1.6066968484e+00 4.6402295407e+00 3.1250754645e-02
1.6076963482e+00 4.6661957048e+00 3.0111103786e-02
1.6086958479e+00 4.6910932407e+00 2.8993269523e-02
1.6096953477e+00 4.7149384402e+00 2.7897251855e-02
1.6106948474e+00 4.7377466064e+00 2.6823050784e-02
1.6116943472e+00 4.7595321091e+00 2.5770666307e-02
1.6126938469e+00 4.7803084341e+00 2.4740098427e-02
1.6136933467e+00 4.8000882292e+00 2.3731347142e-02
1.6146928464e+00 4.8188833455e+00 2.2744412454e-02
1.6156923462e+00 4.8367048759e+00 2.1779294360e-02
1.6166918459e+00 4.8535631897e+00 2.0835992865e-02
1.6176913457e+00 4.8694679646e+00 1.9914507963e-02
1.6186908454e+00 4.8844282160e+00 1.9014839657e-02
1.6196903452e+00 4.8984523234e+00 1.8136987946e-02
1.6206898449e+00 4.9115480549e+00 1.7280952832e-02
1.6216893447e+00 4.9237225892e+00 1.6446734313e-02
1.6226888444e+00 4.9349825361e+00 1.5634332390e-02
1.6236883442e+00 4.9453339541e+00 1.4843747062e-02
1.6246878439e+00 4.9547823674e+00 1.4074978331e-02
1.6256873437e+00 4.9633327807e+00 1.3328026195e-02
1.6266868434e+00 4.9709896922e+00 1.2602890655e-02
1.6276863432e+00 4.9777571059e+00 1.1899571711e-02
1.6286858429e+00 4.9836385415e+00 1.1218069363e-02
1.6296853427e+00 4.9886370437e+00 1.0558383610e-02
1.6306848424e+00 4.9927551900e+00 9.9205144536e-03
1.6316843422e+00 4.9959950974e+00 9.3044618926e-03
1.6326838419e+00 4.9983584274e+00 8.7102259273e-03
1.6336833417e+00 4.9990998616e+00 8.1856516563e-03
1.6346828414e+00 4.9992344640e+00 7.7801139072e-03
1.6356823412e+00 4.9993611613e+00 7.3866801725e-03
1.6366818409e+00 4.9994799541e+00 7.0053504524e-03
1.6376813407e+00 4.9995908428e+00 6.6361247467e-03
1.6386808404e+00 4.9996938280e+00 6.2790030556e-03
1.6396803402e+00 4.9997889101e+00 5.9339853790e-03
1.6406798399e+00 4.9998760896e+00 5.6010717169e-03
1.6416793397e+00 4.9999553668e+00 5.2802620693e-03
1.6426788394e+00 5.0000267421e+00 4.9715564362e-03
1.6436783392e+00 5.0000902158e+00 4.6749548176e-03
1.6446778389e+00 5.0001457882e+00 4.3904572136e-03
1.6456773387e+00 5.0001934595e+00 4.1180636240e-03
1.6466768384e+00 5.0002332299e+00 3.8577740490e-03
1.6476763382e+00 5.0002650997e+00 3.6095884885e-03
1.6486758379e+00 5.0002890689e+00 3.3735069424e-03
1.6496753377e+00 5.0003051377e+00 3.1495294109e-03
1.6506748374e+00 5.0003133061e+00 2.9376558943e-03
1.6516743372e+00 5.0003135742e+00 2.7378863917e-03
1.6526738369e+00 5.0003059419e+00 2.5502209037e-03
1.6536733367e+00 5.0002904093e+00 2.3746594301e-03
1.6546728364e+00 5.0002669763e+00 2.2112019711e-03
1.6556723362e+00 5.0002356427e+00 2.0598485266e-03
1.6566718359e+00 5.0001964085e+00 1.9205990966e-03
1.6576713357e+00 5.0001492734e+00 1.7934536812e-03
1.6586708354e+00 5.0000942373e+00 1.6784122803e-03
1.6596703352e+00 5.0000312998e+00 1.5754748939e-03
1.6606698349e+00 4.9999604608e+00 1.4846415220e-03
1.6616693347e+00 4.9998817198e+00 1.4059121646e-03
1.6626688344e+00 4.9997950766e+00 1.3392868217e-03
1.6636683342e+00 4.9997005308e+00 1.2847654933e-03
1.6646678339e+00 4.9995980820e+00 1.2423481795e-03
1.6656673337e+00 4.9994877296e+00 1.2120348801e-03
1.6666668334e+00 4.9997911435e+00 1.1639953247e-03
1.6676663332e+00 4.9998247613e+00 1.1077353245e-03
1.6686658329e+00 4.9998563620e+00 1.0531079631e-03
1.6696653327e+00 4.9998859458e+00 1.0001132407e-03
1.6706648324e+00 4.9999135128e+00 9.4875115708e-04
1.6716643322e+00 4.9999390629e+00 8.9902171239e-04
1.6726638319e+00 4.9999625962e+00 8.5092490658e-04
1.6736633317e+00 4.9999841126e+00 8.0446073966e-04
1.6746628314e+00 5.0000036123e+00 7.5962921162e-04
1.6756623312e+00 5.0000210952e+00 7.1643032246e-04
1.6766618309e+00 5.0000365615e+00 6.7486407219e-04
1.6776613307e+00 5.0000500109e+00 6.3493046080e-04
1.6786608304e+00 5.0000614437e+00 5.9662948830e-04
1.6796603302e+00 5.0000708598e+00 5.5996115468e-04
1.6806598299e+00 5.0000782593e+00 5.2492545994e-04
1.6816593297e+00 5.0000836420e+00 4.9152240409e-04
1.6826588294e+00 5.0000870081e+00 4.5975198713e-04
1.6836583292e+00 5.0000883575e+00 4.2961420910e-04
1.6846578289e+00 5.0000876903e+00 4.0110906989e-04
1.6856573287e+00 5.0000850064e+00 3.7423656957e-04
1.6866568284e+00 5.0000803059e+00 3.4899670813e-04
1.6876563282e+00 5.0000735887e+00 3.2538948557e-04
1.6886558279e+00 5.0000648548e+00 3.0341490190e-04
1.6896553277e+00 5.0000541043e+00 2.8307295712e-04
1.6906548274e+00 5.0000413370e+00 2.6436365122e-04
1.6916543272e+00 5.0000265531e+00 2.4728698421e-04
1.6926538269e+00 5.0000097524e+00 2.3184295609e-04
1.6936533267e+00 4.9999909349e+00 2.1803156684e-04
1.6946528264e+00 4.9999701007e+00 2.0585281649e-04
1.6956523262e+00 4.9999472497e+00 1.9530670502e-04
1.6966518259e+00 4.9999223819e+00 1.8639323243e-04
1.6976513257e+00 4.9998954973e+00 1.7911239872e-04
1.6986508254e+00 4.9998665957e+00 1.7346420390e-04
1.6996503252e+00 4.9998356773e+00 1.6944864796e-04
1.7006498249e+00 4.9999896155e+00 1.5941618289e-04
1.7016493247e+00 4.9999914756e+00 1.5161561651e-04
1.7026488244e+00 4.9999932181e+00 1.4404557002e-04
1.7036483242e+00 4.9999948430e+00 1.3670604344e-04
1.7046478239e+00 4.9999963504e+00 1.2959703676e-04
1.7056473237e+00 4.9999977403e+00 1.2271854999e-04
1.7066468234e+00 4.9999990126e+00 1.1607058311e-04
1.7076463232e+00 5.0000001674e+00 1.0965313614e-04
1.7086458229e+00 5.0000012046e+00 1.0346620907e-04
1.7096453227e+00 5.0000021242e+00 9.7509801896e-05
1.7106448224e+00 5.0000029263e+00 9.1783914628e-05
1.7116443222e+00 5.0000036108e+00 8.6288547261e-05
1.7126438219e+00 5.0000041778e+00 8.1023699796e-05
1.7136433217e+00 5.0000046273e+00 7.5989372233e-05
1.7146428214e+00 5.0000049592e+00 7.1185564571e-05
1.7156423212e+00 5.0000051735e+00 6.6612276811e-05
1.7166418209e+00 5.0000052703e+00 6.2269508953e-05
1.7176413207e+00 5.0000052496e+00 5.8157261004e-05
1.7186408204e+00 5.0000051112e+00 5.4275532947e-05
1.7196403202e+00 5.0000048554e+00 5.0624324793e-05
1.7206398199e+00 5.0000044820e+00 4.7203636540e-05
1.7216393197e+00 5.0000039910e+00 4.4013468190e-05
1.7226388194e+00 5.0000033825e+00 4.1053819741e-05
1.7236383192e+00 5.0000026564e+00 3.8324691194e-05
1.7246378189e+00 5.0000018128e+00 3.5826082550e-05
1.7256373187e+00 5.0000008516e+00 3.3557993807e-05
1.7266368184e+00 4.9999997729e+00 3.1520424965e-05
1.7276363182e+00 4.9999985767e+00 2.9713376026e-05
1.7286358179e+00 4.9999972628e+00 2.8136846989e-05
1.7296353177e+00 4.9999958315e+00 2.6790837853e-05
1.7306348174e+00 4.9999942825e+00 2.5675348619e-05
1.7316343172e+00 4.9999926161e+00 2.4790379286e-05
1.7326338169e+00 4.9999908320e+00 2.4135929855e-05
1.7336333167e+00 4.9999999000e+00 2.2928516660e-05
1.7346328164e+00 4.9999999172e+00 2.1802489649e-05
1.7356323162e+00 4.9999999334e+00 2.0709097631e-05
1.7366318159e+00 4.9999999486e+00 1.9648340606e-05
1.7376313157e+00 4.9999999626e+00 1.8620218572e-05
1.7386308154e+00 4.9999999756e+00 1.7624731532e-05
1.7396303152e+00 4.9999999876e+00 1.6661879483e-05
1.7406298149e+00 4.9999999984e+00 1.5731662428e-05
1.7416293147e+00 5.0000000082e+00 1.4834080364e-05
1.7426288144e+00 5.0000000169e+00 1.3969133293e-05
1.7436283142e+00 5.0000000246e+00 1.3136821215e-05
1.7446278139e+00 5.0000000311e+00 1.2337144129e-05
1.7456273137e+00 5.0000000366e+00 1.1570102035e-05
1.7466268134e+00 5.0000000411e+00 1.0835694934e-05
1.7476263132e+00 5.0000000444e+00 1.0133922826e-05
1.7486258129e+00 5.0000000467e+00 9.4647857097e-06
1.7496253127e+00 5.0000000480e+00 8.8282835860e-06
1.7506248124e+00 5.0000000481e+00 8.2244164559e-06
1.7516243122e+00 5.0000000472e+00 7.6531843169e-06
1.7526238119e+00 5.0000000452e+00 7.1145871703e-06
1.7536233117e+00 5.0000000422e+00 6.6086250163e-06
1.7546228114e+00 5.0000000380e+00 6.1352978548e-06
1.7556223112e+00 5.0000000328e+00 5.6946056857e-06
1.7566218109e+00 5.0000000266e+00 5.2865485092e-06
1.7576213107e+00 5.0000000192e+00 4.9111263251e-06
1.7586208104e+00 5.0000000108e+00 4.5683391335e-06
1.7596203102e+00 5.0000000014e+00 4.2581869344e-06
1.7606198099e+00 4.9999999908e+00 3.9806697277e-06
1.7616193097e+00 4.9999999792e+00 3.7357875136e-06
1.7626188094e+00 4.9999999665e+00 3.5235402919e-06
1.7636183092e+00 4.9999999528e+00 3.3439280626e-06
1.7646178089e+00 4.9999999380e+00 3.1969508258e-06
1.7656173087e+00 4.9999999221e+00 3.0826085815e-06
1.7666168084e+00 4.9999999051e+00 3.0009013296e-06
1.7676163082e+00 4.9999999999e+00 2.7593817701e-06
1.7686158079e+00 4.9999999999e+00 2.5937512752e-06
1.7696153077e+00 4.9999999999e+00 2.4328574957e-06
1.7706148074e+00 4.9999999999e+00 2.2767004317e-06
1.7716143072e+00 5.0000000000e+00 2.1252800832e-06
1.7726138069e+00 5.0000000000e+00 1.9785964502e-06
1.7736133067e+00 5.0000000000e+00 1.8366495327e-06
1.7746128064e+00 5.0000000000e+00 1.6994393306e-06
1.7756123062e+00 5.0000000000e+00 1.5669658440e-06
1.7766118059e+00 5.0000000000e+00 1.4392290729e-06
1.7776113057e+00 5.0000000000e+00 1.3162290173e-06
1.7786108054e+00 5.0000000000e+00 1.1979656771e-06
1.7796103052e+00 5.0000000000e+00 1.0844390525e-06
1.7806098049e+00 5.0000000001e+00 9.7507061825e-07
1.7816093047e+00 5.0000000001e+00 8.5722542406e-07
1.7826088044e+00 5.0000000001e+00 7.3223165347e-07
1.7836083042e+00 5.0000000001e+00 6.0730197240e-07
1.7846078039e+00 5.0000000001e+00 4.8800207595e-07
1.7856073037e+00 5.0000000001e+00 3.7844167342e-07
1.7866068034e+00 5.0000000001e+00 2.8145590556e-07
1.7876063032e+00 5.0000000000e+00 1.9877719865e-07
1.7886058029e+00 5.0000000000e+00 1.3119755347e-07
1.7896053027e+00 5.0000000000e+00 7.8721269508e-08
1.7906048024e+00 5.0000000000e+00 4.0708104368e-08
1.7916043022e+00 5.0000000000e+00 1.6006868462e-08
1.7926038019e+00 5.0000000000e+00 3.0794549050e-09
1.7936033017e+00 5.0000000000e+00 0.0000000000e+00
1.7946028014e+00 5.0000000000e+00 0.0000000000e+00
1.7956023012e+00 5.0000000000e+00 0.0000000000e+00
1.7966018009e+00 4.9999999999e+00 0.0000000000e+00
1.7976013007e+00 4.9999999999e+00 0.0000000000e+00
1.7986008004e+00 4.9999999999e+00 0.0000000000e+00
1.7996003002e+00 4.9999999999e+00 0.0000000000e+00
1.8005997999e+00 5.0000000000e+00 0.0000000000e+00
1.8015992996e+00 5.0000000000e+00 0.0000000000e+00
1.8025987994e+00 5.0000000000e+00 0.0000000000e+00
1.8035982991e+00 5.0000000000e+00 0.0000000000e+00
1.8045977989e+00 5.0000000000e+00 0.0000000000e+00
1.8055972986e+00 5.0000000000e+00 0.0000000000e+00
1.8065967984e+00 5.0000000000e+00 0.0000000000e+00
1.8075962981e+00 5.0000000000e+00 0.0000000000e+00
1.8085957979e+00 5.0000000000e+00 0.0000000000e+00
1.8095952976e+00 5.0000000000e+00 0.0000000000e+00
1.8105947974e+00 5.0000000000e+00 0.0000000000e+00
1.8115942971e+00 5.0000000000e+00 0.0000000000e+00
1.8125937969e+00 5.0000000000e+00 0.0000000000e+00
1.8135932966e+00 5.0000000000e+00 0.0000000000e+00
1.8145927964e+00 5.0000000000e+00 0.0000000000e+00
1.8155922961e+00 5.0000000000e+00 0.0000000000e+00
1.8165917959e+00 5.0000000000e+00 0.0000000000e+00
1.8175912956e+00 5.0000000000e+00 0.0000000000e+00
1.8185907954e+00 5.0000000000e+00 0.0000000000e+00
1.8195902951e+00 5.0000000000e+00 0.0000000000e+00
1.8205897949e+00 5.0000000000e+00 0.0000000000e+00
1.8215892946e+00 5.0000000000e+00 0.0000000000e+00
1.8225887944e+00 5.0000000000e+00 0.0000000000e+00
1.8235882941e+00 5.0000000000e+00 0.0000000000e+00
1.8245877939e+00 5.0000000000e+00 0.0000000000e+00
1.8255872936e+00 5.0000000000e+00 0.0000000000e+00
1.8265867934e+00 5.0000000000e+00 0.0000000000e+00
1.8275862931e+00 5.0000000000e+00 0.0000000000e+00
1.8285857929e+00 5.0000000000e+00 0.0000000000e+00
1.8295852926e+00 5.0000000000e+00 0.0000000000e+00
1.8305847924e+00 5.0000000000e+00 0.0000000000e+00
1.8315842921e+00 5.0000000000e+00 0.0000000000e+00
1.8325837919e+00 5.0000000000e+00 0.0000000000e+00
1.8335832916e+00 5.0000000000e+00 0.0000000000e+00
1.8345827914e+00 5.0000000000e+00 0.0000000000e+00
1.8355822911e+00 5.0000000000e+00 0.0000000000e+00
1.8365817909e+00 5.0000000000e+00 0.0000000000e+00
1.8375812906e+00 5.0000000000e+00 0.0000000000e+00
1.8385807904e+00 5.0000000000e+00 0.0000000000e+00
1.8395802901e+00 5.0000000000e+00 0.0000000000e+00
1.8405797899e+00 5.0000000000e+00 0.0000000000e+00
1.8415792896e+00 5.0000000000e+00 0.0000000000e+00
1.8425787894e+00 5.0000000000e+00 0.0000000000e+00
1.8435782891e+00 5.0000000000e+00 0.0000000000e+00
1.8445777889e+00 5.0000000000e+00 0.0000000000e+00
1.8455772886e+00 5.0000000000e+00 0.0000000000e+00
1.8465767884e+00 5.0000000000e+00 0.0000000000e+00
1.8475762881e+00 5.0000000000e+00 0.0000000000e+00
1.8485757879e+00 5.0000000000e+00 0.0000000000e+00
1.8495752876e+00 5.0000000000e+00 0.0000000000e+00
1.8505747874e+00 5.0000000000e+00 0.0000000000e+00
1.8515742871e+00 5.0000000000e+00 0.0000000000e+00
1.8525737869e+00 5.0000000000e+00 0.0000000000e+00
1.8535732866e+00 5.0000000000e+00 0.0000000000e+00
1.8545727864e+00 5.0000000000e+00 0.0000000000e+00
1.8555722861e+00 5.0000000000e+00 0.0000000000e+00
1.8565717859e+00 5.0000000000e+00 0.0000000000e+00
1.8575712856e+00 5.0000000000e+00 0.0000000000e+00
1.8585707854e+00 5.0000000000e+00 0.0000000000e+00
1.8595702851e+00 5.0000000000e+00 0.0000000000e+00
1.8605697849e+00 5.0000000000e+00 0.0000000000e+00
1.8615692846e+00 5.0000000000e+00 0.0000000000e+00
1.8625687844e+00 5.0000000000e+00 0.0000000000e+00
1.8635682841e+00 5.0000000000e+00 0.0000000000e+00
1.8645677839e+00 5.0000000000e+00 0.0000000000e+00
1.8655672836e+00 5.0000000000e+00 0.0000000000e+00
1.8665667834e+00 5.0000000000e+00 0.0000000000e+00
1.8675662831e+00 5.0000000000e+00 0.0000000000e+00
1.8685657829e+00 5.0000000000e+00 0.0000000000e+00
1.8695652826e+00 5.0000000000e+00 0.0000000000e+00
1.8705647824e+00 5.0000000000e+00 0.0000000000e+00
1.8715642821e+00 5.0000000000e+00 0.0000000000e+00
1.8725637819e+00 5.0000000000e+00 0.0000000000e+00
1.8735632816e+00 5.0000000000e+00 0.0000000000e+00
1.8745627814e+00 5.0000000000e+00 0.0000000000e+00
1.8755622811e+00 5.0000000000e+00 0.0000000000e+00
1.8765617809e+00 5.0000000000e+00 0.0000000000e+00
1.8775612806e+00 5.0000000000e+00 0.0000000000e+00
1.8785607804e+00 5.0000000000e+00 0.0000000000e+00
1.8795602801e+00 5.0000000000e+00 0.0000000000e+00
1.8805597799e+00 5.0000000000e+00 0.0000000000e+00
1.8815592796e+00 5.0000000000e+00 0.0000000000e+00
1.8825587794e+00 5.0000000000e+00 0.0000000000e+00
1.8835582791e+00 5.0000000000e+00 0.0000000000e+00
1.8845577789e+00 5.0000000000e+00 0.0000000000e+00
1.8855572786e+00 5.0000000000e+00 0.0000000000e+00
1.8865567784e+00 5.0000000000e+00 0.0000000000e+00
1.8875562781e+00 5.0000000000e+00 0.0000000000e+00
1.8885557779e+00 5.0000000000e+00 0.0000000000e+00
1.8895552776e+00 5.0000000000e+00 0.0000000000e+00
1.8905547774e+00 5.0000000000e+00 0.0000000000e+00
1.8915542771e+00 5.0000000000e+00 0.0000000000e+00
1.8925537769e+00 5.0000000000e+00 0.0000000000e+00
1.8935532766e+00 5.0000000000e+00 0.0000000000e+00
1.8945527764e+00 5.0000000000e+00 0.0000000000e+00
1.8955522761e+00 5.0000000000e+00 0.0000000000e+00
1.8965517759e+00 5.0000000000e+00 0.0000000000e+00
1.8975512756e+00 5.0000000000e+00 0.0000000000e+00
1.8985507754e+00 5.0000000000e+00 0.0000000000e+00
1.8995502751e+00 5.0000000000e+00 0.0000000000e+00
1.9005497749e+00 5.0000000000e+00 0.0000000000e+00
1.9015492746e+00 5.0000000000e+00 0.0000000000e+00
1.9025487744e+00 5.0000000000e+00 0.0000000000e+00
1.9035482741e+00 5.0000000000e+00 0.0000000000e+00
1.9045477739e+00 5.0000000000e+00 0.0000000000e+00
1.9055472736e+00 5.0000000000e+00 0.0000000000e+00
1.9065467734e+00 5.0000000000e+00 0.0000000000e+00
1.9075462731e+00 5.0000000000e+00 0.0000000000e+00
1.9085457729e+00 5.0000000000e+00 0.0000000000e+00
1.9095452726e+00 5.0000000000e+00 0.0000000000e+00
1.9105447724e+00 5.0000000000e+00 0.0000000000e+00
1.9115442721e+00 5.0000000000e+00 0.0000000000e+00
1.9125437719e+00 5.0000000000e+00 0.0000000000e+00
1.9135432716e+00 5.0000000000e+00 0.0000000000e+00
1.9145427714e+00 5.0000000000e+00 0.0000000000e+00
1.9155422711e+00 5.0000000000e+00 0.0000000000e+00
1.9165417709e+00 5.0000000000e+00 0.0000000000e+00
1.9175412706e+00 5.0000000000e+00 0.0000000000e+00
1.9185407704e+00 5.0000000000e+00 0.0000000000e+00
1.9195402701e+00 5.0000000000e+00 0.0000000000e+00
1.9205397699e+00 5.0000000000e+00 0.0000000000e+00
1.9215392696e+00 5.0000000000e+00 0.0000000000e+00
1.9225387694e+00 5.0000000000e+00 0.0000000000e+00
1.9235382691e+00 5.0000000000e+00 0.0000000000e+00
1.9245377689e+00 5.0000000000e+00 0.0000000000e+00
1.9255372686e+00 5.0000000000e+00 0.0000000000e+00
1.9265367684e+00 5.0000000000e+00 0.0000000000e+00
1.9275362681e+00 5.0000000000e+00 0.0000000000e+00
1.9285357679e+00 5.0000000000e+00 0.0000000000e+00
1.9295352676e+00 5.0000000000e+00 0.0000000000e+00
1.9305347674e+00 5.0000000000e+00 0.0000000000e+00
1.9315342671e+00 5.0000000000e+00 0.0000000000e+00
1.9325337669e+00 5.0000000000e+00 0.0000000000e+00
1.9335332666e+00 5.0000000000e+00 0.0000000000e+00
1.9345327664e+00 5.0000000000e+00 0.0000000000e+00
1.9355322661e+00 5.0000000000e+00 0.0000000000e+00
1.9365317659e+00 5.0000000000e+00 0.0000000000e+00
1.9375312656e+00 5.0000000000e+00 0.0000000000e+00
1.9385307654e+00 5.0000000000e+00 0.0000000000e+00
1.9395302651e+00 5.0000000000e+00 0.0000000000e+00
1.9405297649e+00 5.0000000000e+00 0.0000000000e+00
1.9415292646e+00 5.0000000000e+00 0.0000000000e+00
1.9425287644e+00 5.0000000000e+00 0.0000000000e+00
1.9435282641e+00 5.0000000000e+00 0.0000000000e+00
1.9445277639e+00 5.0000000000e+00 0.0000000000e+00
1.9455272636e+00 5.0000000000e+00 0.0000000000e+00
1.9465267634e+00 5.0000000000e+00 0.0000000000e+00
1.9475262631e+00 5.0000000000e+00 0.0000000000e+00
1.9485257629e+00 5.0000000000e+00 0.0000000000e+00
1.9495252626e+00 5.0000000000e+00 0.0000000000e+00
1.9505247624e+00 5.0000000000e+00 0.0000000000e+00
1.9515242621e+00 5.0000000000e+00 0.0000000000e+00
1.9525237619e+00 5.0000000000e+00 0.0000000000e+00
1.9535232616e+00 5.0000000000e+00 0.0000000000e+00
1.9545227614e+00 5.0000000000e+00 0.0000000000e+00
1.9555222611e+00 5.0000000000e+00 0.0000000000e+00
1.9565217609e+00 5.0000000000e+00 0.0000000000e+00
1.9575212606e+00 5.0000000000e+00 0.0000000000e+00
1.9585207604e+00 5.0000000000e+00 0.0000000000e+00
1.9595202601e+00 5.0000000000e+00 0.0000000000e+00
1.9605197599e+00 5.0000000000e+00 0.0000000000e+00
1.9615192596e+00 5.0000000000e+00 0.0000000000e+00
1.9625187594e+00 5.0000000000e+00 0.0000000000e+00
1.9635182591e+00 5.0000000000e+00 0.0000000000e+00
1.9645177589e+00 5.0000000000e+00 0.0000000000e+00
1.9655172586e+00 5.0000000000e+00 0.0000000000e+00
1.9665167584e+00 5.0000000000e+00 0.0000000000e+00
1.9675162581e+00 5.0000000000e+00 0.0000000000e+00
1.9685157579e+00 5.0000000000e+00 0.0000000000e+00
1.9695152576e+00 5.0000000000e+00 0.0000000000e+00
1.9705147574e+00 5.0000000000e+00 0.0000000000e+00
1.9715142571e+00 5.0000000000e+00 0.0000000000e+00
1.9725137569e+00 5.0000000000e+00 0.0000000000e+00
1.9735132566e+00 5.0000000000e+00 0.0000000000e+00
1.9745127564e+00 5.0000000000e+00 0.0000000000e+00
1.9755122561e+00 5.0000000000e+00 0.0000000000e+00
1.9765117559e+00 5.0000000000e+00 0.0000000000e+00
1.9775112556e+00 5.0000000000e+00 0.0000000000e+00
1.9785107554e+00 5.0000000000e+00 0.0000000000e+00
1.9795102551e+00 5.0000000000e+00 0.0000000000e+00
1.9805097549e+00 5.0000000000e+00 0.0000000000e+00
1.9815092546e+00 5.0000000000e+00 0.0000000000e+00
1.9825087544e+00 5.0000000000e+00 0.0000000000e+00
1.9835082541e+00 5.0000000000e+00 0.0000000000e+00
1.9845077539e+00 5.0000000000e+00 0.0000000000e+00
1.9855072536e+00 5.0000000000e+00 0.0000000000e+00
1.9865067534e+00 5.0000000000e+00 0.0000000000e+00
1.9875062531e+00 5.0000000000e+00 0.0000000000e+00
1.9885057529e+00 5.0000000000e+00 0.0000000000e+00
1.9895052526e+00 5.0000000000e+00 0.0000000000e+00
1.9905047524e+00 5.0000000000e+00 0.0000000000e+00
1.9915042521e+00 5.0000000000e+00 0.0000000000e+00
1.9925037519e+00 5.0000000000e+00 0.0000000000e+00
1.9935032516e+00 5.0000000000e+00 0.0000000000e+00
1.9945027514e+00 5.0000000000e+00 0.0000000000e+00
1.9955022511e+00 5.0000000000e+00 0.0000000000e+00
1.9965017509e+00 5.0000000000e+00 0.0000000000e+00
1.9975012506e+00 5.0000000000e+00 0.0000000000e+00
1.9985007504e+00 5.0000000000e+00 0.0000000000e+00
1.9995002501e+00 5.0000000000e+00 0.0000000000e+00
2.0004997499e+00 5.0000000000e+00 0.0000000000e+00
2.0014992496e+00 5.0000000000e+00 0.0000000000e+00
2.0024987494e+00 5.0000000000e+00 0.0000000000e+00
2.0034982491e+00 5.0000000000e+00 0.0000000000e+00
2.0044977489e+00 5.0000000000e+00 0.0000000000e+00
2.0054972486e+00 5.0000000000e+00 0.0000000000e+00
2.0064967484e+00 5.0000000000e+00 0.0000000000e+00
2.0074962481e+00 5.0000000000e+00 0.0000000000e+00
2.0084957479e+00 5.0000000000e+00 0.0000000000e+00
2.0094952476e+00 5.0000000000e+00 0.0000000000e+00
2.0104947474e+00 5.0000000000e+00 0.0000000000e+00
2.0114942471e+00 5.0000000000e+00 0.0000000000e+00
2.0124937469e+00 5.0000000000e+00 0.0000000000e+00
2.0134932466e+00 5.0000000000e+00 0.0000000000e+00
2.0144927464e+00 5.0000000000e+00 0.0000000000e+00
2.0154922461e+00 5.0000000000e+00 0.0000000000e+00
2.0164917459e+00 5.0000000000e+00 0.0000000000e+00
2.0174912456e+00 5.0000000000e+00 0.0000000000e+00
2.0184907454e+00 5.0000000000e+00 0.0000000000e+00
2.0194902451e+00 5.0000000000e+00 0.0000000000e+00
2.0204897449e+00 5.0000000000e+00 0.0000000000e+00
2.0214892446e+00 5.0000000000e+00 0.0000000000e+00
2.0224887444e+00 5.0000000000e+00 0.0000000000e+00
2.0234882441e+00 5.0000000000e+00 0.0000000000e+00
2.0244877439e+00 5.0000000000e+00 0.0000000000e+00
2.0254872436e+00 5.0000000000e+00 0.0000000000e+00
2.0264867434e+00 5.0000000000e+00 0.0000000000e+00
2.0274862431e+00 5.0000000000e+00 0.0000000000e+00
2.0284857429e+00 5.0000000000e+00 0.0000000000e+00
2.0294852426e+00 5.0000000000e+00 0.0000000000e+00
2.0304847424e+00 5.0000000000e+00 0.0000000000e+00
2.0314842421e+00 5.0000000000e+00 0.0000000000e+00
2.0324837419e+00 5.0000000000e+00 0.0000000000e+00
2.0334832416e+00 5.0000000000e+00 0.0000000000e+00
2.0344827414e+00 5.0000000000e+00 0.0000000000e+00
2.0354822411e+00 5.0000000000e+00 0.0000000000e+00
2.0364817409e+00 5.0000000000e+00 0.0000000000e+00
2.0374812406e+00 5.0000000000e+00 0.0000000000e+00
2.0384807404e+00 5.0000000000e+00 0.0000000000e+00
2.0394802401e+00 5.0000000000e+00 0.0000000000e+00
2.0404797399e+00 5.0000000000e+00 0.0000000000e+00
2.0414792396e+00 5.0000000000e+00 0.0000000000e+00
2.0424787394e+00 5.0000000000e+00 0.0000000000e+00
2.0434782391e+00 5.0000000000e+00 0.0000000000e+00
2.0444777389e+00 5.0000000000e+00 0.0000000000e+00
2.0454772386e+00 5.0000000000e+00 0.0000000000e+00
2.0464767384e+00 5.0000000000e+00 0.0000000000e+00
2.0474762381e+00 5.0000000000e+00 0.0000000000e+00
2.0484757379e+00 5.0000000000e+00 0.0000000000e+00
2.0494752376e+00 5.0000000000e+00 0.0000000000e+00
2.0504747374e+00 5.0000000000e+00 0.0000000000e+00
2.0514742371e+00 5.0000000000e+00 0.0000000000e+00
2.0524737369e+00 5.0000000000e+00 0.0000000000e+00
2.0534732366e+00 5.0000000000e+00 0.0000000000e+00
2.0544727364e+00 5.0000000000e+00 0.0000000000e+00
2.0554722361e+00 5.0000000000e+00 0.0000000000e+00
2.0564717359e+00 5.0000000000e+00 0.0000000000e+00
2.0574712356e+00 5.0000000000e+00 0.0000000000e+00
2.0584707354e+00 5.0000000000e+00 0.0000000000e+00
2.0594702351e+00 5.0000000000e+00 0.0000000000e+00
2.0604697349e+00 5.0000000000e+00 0.0000000000e+00
2.0614692346e+00 5.0000000000e+00 0.0000000000e+00
2.0624687344e+00 5.0000000000e+00 0.0000000000e+00
2.0634682341e+00 5.0000000000e+00 0.0000000000e+00
2.0644677339e+00 5.0000000000e+00 0.0000000000e+00
2.0654672336e+00 5.0000000000e+00 0.0000000000e+00
2.0664667334e+00 5.0000000000e+00 0.0000000000e+00
2.0674662331e+00 5.0000000000e+00 0.0000000000e+00
2.0684657329e+00 5.0000000000e+00 0.0000000000e+00
2.0694652326e+00 5.0000000000e+00 0.0000000000e+00
2.0704647324e+00 5.0000000000e+00 0.0000000000e+00
2.0714642321e+00 5.0000000000e+00 0.0000000000e+00
2.0724637319e+00 5.0000000000e+00 0.0000000000e+00
2.0734632316e+00 5.0000000000e+00 0.0000000000e+00
2.0744627314e+00 5.0000000000e+00 0.0000000000e+00
2.0754622311e+00 5.0000000000e+00 0.0000000000e+00
2.0764617309e+00 5.0000000000e+00 0.0000000000e+00
2.0774612306e+00 5.0000000000e+00 0.0000000000e+00
2.0784607304e+00 5.0000000000e+00 0.0000000000e+00
2.0794602301e+00 5.0000000000e+00 0.0000000000e+00
2.0804597299e+00 5.0000000000e+00 0.0000000000e+00
2.0814592296e+00 5.0000000000e+00 0.0000000000e+00
2.0824587294e+00 5.0000000000e+00 0.0000000000e+00
2.0834582291e+00 5.0000000000e+00 0.0000000000e+00
2.0844577289e+00 5.0000000000e+00 0.0000000000e+00
2.0854572286e+00 5.0000000000e+00 0.0000000000e+00
2.0864567284e+00 5.0000000000e+00 0.0000000000e+00
2.0874562281e+00 5.0000000000e+00 0.0000000000e+00
2.0884557279e+00 5.0000000000e+00 0.0000000000e+00
2.0894552276e+00 5.0000000000e+00 0.0000000000e+00
2.0904547274e+00 5.0000000000e+00 0.0000000000e+00
2.0914542271e+00 5.0000000000e+00 0.0000000000e+00
2.0924537269e+00 5.0000000000e+00 0.0000000000e+00
2.0934532266e+00 5.0000000000e+00 0.0000000000e+00
2.0944527264e+00 5.0000000000e+00 0.0000000000e+00
2.0954522261e+00 5.0000000000e+00 0.0000000000e+00
2.0964517259e+00 5.0000000000e+00 0.0000000000e+00
2.0974512256e+00 5.0000000000e+00 0.0000000000e+00
2.0984507254e+00 5.0000000000e+00 0.0000000000e+00
2.0994502251e+00 5.0000000000e+00 0.0000000000e+00
2.1004497249e+00 5.0000000000e+00 0.0000000000e+00
2.1014492246e+00 5.0000000000e+00 0.0000000000e+00
2.1024487244e+00 5.0000000000e+00 0.0000000000e+00
2.1034482241e+00 5.0000000000e+00 0.0000000000e+00
2.1044477239e+00 5.0000000000e+00 0.0000000000e+00
2.1054472236e+00 5.0000000000e+00 0.0000000000e+00
2.1064467234e+00 5.0000000000e+00 0.0000000000e+00
2.1074462231e+00 5.0000000000e+00 0.0000000000e+00
2.1084457229e+00 5.0000000000e+00 0.0000000000e+00
2.1094452226e+00 5.0000000000e+00 0.0000000000e+00
2.1104447224e+00 5.0000000000e+00 0.0000000000e+00
2.1114442221e+00 5.0000000000e+00 0.0000000000e+00
2.1124437219e+00 5.0000000000e+00 0.0000000000e+00
2.1134432216e+00 5.0000000000e+00 0.0000000000e+00
2.1144427214e+00 5.0000000000e+00 0.0000000000e+00
2.1154422211e+00 5.0000000000e+00 0.0000000000e+00
2.1164417209e+00 5.0000000000e+00 0.0000000000e+00
2.1174412206e+00 5.0000000000e+00 0.0000000000e+00
2.1184407204e+00 5.0000000000e+00 0.0000000000e+00
2.1194402201e+00 5.0000000000e+00 0.0000000000e+00
2.1204397199e+00 5.0000000000e+00 0.0000000000e+00
2.1214392196e+00 5.0000000000e+00 0.0000000000e+00
2.1224387194e+00 5.0000000000e+00 0.0000000000e+00
2.1234382191e+00 5.0000000000e+00 0.0000000000e+00
2.1244377189e+00 5.0000000000e+00 0.0000000000e+00
2.1254372186e+00 5.0000000000e+00 0.0000000000e+00
2.1264367184e+00 5.0000000000e+00 0.0000000000e+00
2.1274362181e+00 5.0000000000e+00 0.0000000000e+00
2.1284357179e+00 5.0000000000e+00 0.0000000000e+00
2.1294352176e+00 5.0000000000e+00 0.0000000000e+00
2.1304347174e+00 5.0000000000e+00 0.0000000000e+00
2.1314342171e+00 5.0000000000e+00 0.0000000000e+00
2.1324337169e+00 5.0000000000e+00 0.0000000000e+00
2.1334332166e+00 5.0000000000e+00 0.0000000000e+00
2.1344327164e+00 5.0000000000e+00 0.0000000000e+00
2.1354322161e+00 5.0000000000e+00 0.0000000000e+00
2.1364317159e+00 5.0000000000e+00 0.0000000000e+00
2.1374312156e+00 5.0000000000e+00 0.0000000000e+00
2.1384307154e+00 5.0000000000e+00 0.0000000000e+00
2.1394302151e+00 5.0000000000e+00 0.0000000000e+00
2.1404297149e+00 5.0000000000e+00 0.0000000000e+00
2.1414292146e+00 5.0000000000e+00 0.0000000000e+00
2.1424287144e+00 5.0000000000e+00 0.0000000000e+00
2.1434282141e+00 5.0000000000e+00 0.0000000000e+00
2.1444277139e+00 5.0000000000e+00 0.0000000000e+00
2.1454272136e+00 5.0000000000e+00 0.0000000000e+00
2.1464267134e+00 5.0000000000e+00 0.0000000000e+00
2.1474262131e+00 5.0000000000e+00 0.0000000000e+00
2.1484257129e+00 5.0000000000e+00 0.0000000000e+00
2.1494252126e+00 5.0000000000e+00 0.0000000000e+00
2.1504247124e+00 5.0000000000e+00 0.0000000000e+00
2.1514242121e+00 5.0000000000e+00 0.0000000000e+00
2.1524237119e+00 5.0000000000e+00 0.0000000000e+00
2.1534232116e+00 5.0000000000e+00 0.0000000000e+00
2.1544227114e+00 5.0000000000e+00 0.0000000000e+00
2.1554222111e+00 5.0000000000e+00 0.0000000000e+00
2.1564217109e+00 5.0000000000e+00 0.0000000000e+00
2.1574212106e+00 5.0000000000e+00 0.0000000000e+00
2.1584207104e+00 5.0000000000e+00 0.0000000000e+00
2.1594202101e+00 5.0000000000e+00 0.0000000000e+00
2.1604197099e+00 5.0000000000e+00 0.0000000000e+00
2.1614192096e+00 5.0000000000e+00 0.0000000000e+00
2.1624187094e+00 5.0000000000e+00 0.0000000000e+00
2.1634182091e+00 5.0000000000e+00 0.0000000000e+00
2.1644177089e+00 5.0000000000e+00 0.0000000000e+00
2.1654172086e+00 5.0000000000e+00 0.0000000000e+00
2.1664167084e+00 5.0000000000e+00 0.0000000000e+00
2.1674162081e+00 5.0000000000e+00 0.0000000000e+00
2.1684157079e+00 5.0000000000e+00 0.0000000000e+00
2.1694152076e+00 5.0000000000e+00 0.0000000000e+00
2.1704147074e+00 5.0000000000e+00 0.0000000000e+00
2.1714142071e+00 5.0000000000e+00 0.0000000000e+00
2.1724137069e+00 5.0000000000e+00 0.0000000000e+00
2.1734132066e+00 5.0000000000e+00 0.0000000000e+00
2.1744127064e+00 5.0000000000e+00 0.0000000000e+00
2.1754122061e+00 5.0000000000e+00 0.0000000000e+00
2.1764117059e+00 5.0000000000e+00 0.0000000000e+00
2.1774112056e+00 5.0000000000e+00 0.0000000000e+00
2.1784107054e+00 5.0000000000e+00 0.0000000000e+00
2.1794102051e+00 5.0000000000e+00 0.0000000000e+00
2.1804097049e+00 5.0000000000e+00 0.0000000000e+00
2.1814092046e+00 5.0000000000e+00 0.0000000000e+00
2.1824087044e+00 5.0000000000e+00 0.0000000000e+00
2.1834082041e+00 5.0000000000e+00 0.0000000000e+00
2.1844077039e+00 5.0000000000e+00 0.0000000000e+00
2.1854072036e+00 5.0000000000e+00 0.0000000000e+00
2.1864067034e+00 5.0000000000e+00 0.0000000000e+00
2.1874062031e+00 5.0000000000e+00 0.0000000000e+00
2.1884057029e+00 5.0000000000e+00 0.0000000000e+00
2.1894052026e+00 5.0000000000e+00 0.0000000000e+00
2.1904047024e+00 5.0000000000e+00 0.0000000000e+00
2.1914042021e+00 5.0000000000e+00 0.0000000000e+00
2.1924037019e+00 5.0000000000e+00 0.0000000000e+00
2.1934032016e+00 5.0000000000e+00 0.0000000000e+00
2.1944027014e+00 5.0000000000e+00 0.0000000000e+00
2.1954022011e+00 5.0000000000e+00 0.0000000000e+00
2.1964017009e+00 5.0000000000e+00 0.0000000000e+00
2.1974012006e+00 5.0000000000e+00 0.0000000000e+00
2.1984007004e+00 5.0000000000e+00 0.0000000000e+00
2.1994002001e+00 5.0000000000e+00 0.0000000000e+00
2.2003996998e+00 5.0000000000e+00 0.0000000000e+00
2.2013991996e+00 5.0000000000e+00 0.0000000000e+00
2.2023986993e+00 5.0000000000e+00 0.0000000000e+00
2.2033981991e+00 5.0000000000e+00 0.0000000000e+00
2.2043976988e+00 5.0000000000e+00 0.0000000000e+00
2.2053971986e+00 5.0000000000e+00 0.0000000000e+00
2.2063966983e+00 5.0000000000e+00 0.0000000000e+00
2.2073961981e+00 5.0000000000e+00 0.0000000000e+00
2.2083956978e+00 5.0000000000e+00 0.0000000000e+00
2.2093951976e+00 5.0000000000e+00 0.0000000000e+00
2.2103946973e+00 5.0000000000e+00 0.0000000000e+00
2.2113941971e+00 5.0000000000e+00 0.0000000000e+00
2.2123936968e+00 5.0000000000e+00 0.0000000000e+00
2.2133931966e+00 5.0000000000e+00 0.0000000000e+00
2.2143926963e+00 5.0000000000e+00 0.0000000000e+00
2.2153921961e+00 5.0000000000e+00 0.0000000000e+00
2.2163916958e+00 5.0000000000e+00 0.0000000000e+00
2.2173911956e+00 5.0000000000e+00 0.0000000000e+00
2.2183906953e+00 5.0000000000e+00 0.0000000000e+00
2.2193901951e+00 5.0000000000e+00 0.0000000000e+00
2.2203896948e+00 5.0000000000e+00 0.0000000000e+00
2.2213891946e+00 5.0000000000e+00 0.0000000000e+00
2.2223886943e+00 5.0000000000e+00 0.0000000000e+00
2.2233881941e+00 5.0000000000e+00 0.0000000000e+00
2.2243876938e+00 5.0000000000e+00 0.0000000000e+00
2.2253871936e+00 5.0000000000e+00 0.0000000000e+00
2.2263866933e+00 5.0000000000e+00 0.0000000000e+00
2.2273861931e+00 5.0000000000e+00 0.0000000000e+00
2.2283856928e+00 5.0000000000e+00 0.0000000000e+00
2.2293851926e+00 5.0000000000e+00 0.0000000000e+00
2.2303846923e+00 5.0000000000e+00 0.0000000000e+00
2.2313841921e+00 5.0000000000e+00 0.0000000000e+00
2.2323836918e+00 5.0000000000e+00 0.0000000000e+00
2.2333831916e+00 5.0000000000e+00 0.0000000000e+00
2.2343826913e+00 5.0000000000e+00 0.0000000000e+00
2.2353821911e+00 5.0000000000e+00 0.0000000000e+00
2.2363816908e+00 5.0000000000e+00 0.0000000000e+00
2.2373811906e+00 5.0000000000e+00 0.0000000000e+00
2.2383806903e+00 5.0000000000e+00 0.0000000000e+00
2.2393801901e+00 5.0000000000e+00 0.0000000000e+00
2.2403796898e+00 5.0000000000e+00 0.0000000000e+00
2.2413791896e+00 5.0000000000e+00 0.0000000000e+00
2.2423786893e+00 5.0000000000e+00 0.0000000000e+00
2.2433781891e+00 5.0000000000e+00 0.0000000000e+00
2.2443776888e+00 5.0000000000e+00 0.0000000000e+00
2.2453771886e+00 5.0000000000e+00 0.0000000000e+00
2.2463766883e+00 5.0000000000e+00 0.0000000000e+00
2.2473761881e+00 5.0000000000e+00 0.0000000000e+00
2.2483756878e+00 5.0000000000e+00 0.0000000000e+00
2.2493751876e+00 5.0000000000e+00 0.0000000000e+00
2.2503746873e+00 5.0000000000e+00 0.0000000000e+00
2.2513741871e+00 5.0000000000e+00 0.0000000000e+00
2.2523736868e+00 5.0000000000e+00 0.0000000000e+00
2.2533731866e+00 5.0000000000e+00 0.0000000000e+00
2.2543726863e+00 5.0000000000e+00 0.0000000000e+00
2.2553721861e+00 5.0000000000e+00 0.0000000000e+00
2.2563716858e+00 5.0000000000e+00 0.0000000000e+00
2.2573711856e+00 5.0000000000e+00 0.0000000000e+00
2.2583706853e+00 5.0000000000e+00 0.0000000000e+00
2.2593701851e+00 5.0000000000e+00 0.0000000000e+00
2.2603696848e+00 5.0000000000e+00 0.0000000000e+00
2.2613691846e+00 5.0000000000e+00 0.0000000000e+00
2.2623686843e+00 5.0000000000e+00 0.0000000000e+00
2.2633681841e+00 5.0000000000e+00 0.0000000000e+00
2.2643676838e+00 5.0000000000e+00 0.0000000000e+00
2.2653671836e+00 5.0000000000e+00 0.0000000000e+00
2.2663666833e+00 5.0000000000e+00 0.0000000000e+00
2.2673661831e+00 5.0000000000e+00 0.0000000000e+00
2.2683656828e+00 5.0000000000e+00 0.0000000000e+00
2.2693651826e+00 5.0000000000e+00 0.0000000000e+00
2.2703646823e+00 5.0000000000e+00 0.0000000000e+00
2.2713641821e+00 5.0000000000e+00 0.0000000000e+00
2.2723636818e+00 5.0000000000e+00 0.0000000000e+00
2.2733631816e+00 5.0000000000e+00 0.0000000000e+00
2.2743626813e+00 5.0000000000e+00 0.0000000000e+00
2.2753621811e+00 5.0000000000e+00 0.0000000000e+00
2.2763616808e+00 5.0000000000e+00 0.0000000000e+00
2.2773611806e+00 5.0000000000e+00 0.0000000000e+00
2.2783606803e+00 5.0000000000e+00 0.0000000000e+00
2.2793601801e+00 5.0000000000e+00 0.0000000000e+00
2.2803596798e+00 5.0000000000e+00 0.0000000000e+00
2.2813591796e+00 5.0000000000e+00 0.0000000000e+00
2.2823586793e+00 5.0000000000e+00 0.0000000000e+00
2.2833581791e+00 5.0000000000e+00 0.0000000000e+00
2.2843576788e+00 5.0000000000e+00 0.0000000000e+00
2.2853571786e+00 5.0000000000e+00 0.0000000000e+00
2.2863566783e+00 5.0000000000e+00 0.0000000000e+00
2.2873561781e+00 5.0000000000e+00 0.0000000000e+00
2.2883556778e+00 5.0000000000e+00 0.0000000000e+00
2.2893551776e+00 5.0000000000e+00 0.0000000000e+00
2.2903546773e+00 5.0000000000e+00 0.0000000000e+00
2.2913541771e+00 5.0000000000e+00 0.0000000000e+00
2.2923536768e+00 5.0000000000e+00 0.0000000000e+00
2.2933531766e+00 5.0000000000e+00 0.0000000000e+00
2.2943526763e+00 5.0000000000e+00 0.0000000000e+00
2.2953521761e+00 5.0000000000e+00 0.0000000000e+00
2.2963516758e+00 5.0000000000e+00 0.0000000000e+00
2.2973511756e+00 5.0000000000e+00 0.0000000000e+00
2.2983506753e+00 5.0000000000e+00 0.0000000000e+00
2.2993501751e+00 5.0000000000e+00 0.0000000000e+00
2.3003496748e+00 5.0000000000e+00 0.0000000000e+00
2.3013491746e+00 5.0000000000e+00 0.0000000000e+00
2.3023486743e+00 5.0000000000e+00 0.0000000000e+00
2.3033481741e+00 5.0000000000e+00 0.0000000000e+00
2.3043476738e+00 5.0000000000e+00 0.0000000000e+00
2.3053471736e+00 5.0000000000e+00 0.0000000000e+00
2.3063466733e+00 5.0000000000e+00 0.0000000000e+00
2.3073461731e+00 5.0000000000e+00 0.0000000000e+00
2.3083456728e+00 5.0000000000e+00 0.0000000000e+00
2.3093451726e+00 5.0000000000e+00 0.0000000000e+00
2.3103446723e+00 5.0000000000e+00 0.0000000000e+00
2.3113441721e+00 5.0000000000e+00 0.0000000000e+00
2.3123436718e+00 5.0000000000e+00 0.0000000000e+00
2.3133431716e+00 5.0000000000e+00 0.0000000000e+00
2.3143426713e+00 5.0000000000e+00 0.0000000000e+00
2.3153421711e+00 5.0000000000e+00 0.0000000000e+00
2.3163416708e+00 5.0000000000e+00 0.0000000000e+00
2.3173411706e+00 5.0000000000e+00 0.0000000000e+00
2.3183406703e+00 5.0000000000e+00 0.0000000000e+00
2.3193401701e+00 5.0000000000e+00 0.0000000000e+00
2.3203396698e+00 5.0000000000e+00 0.0000000000e+00
2.3213391696e+00 5.0000000000e+00 0.0000000000e+00
2.3223386693e+00 5.0000000000e+00 0.0000000000e+00
2.3233381691e+00 5.0000000000e+00 0.0000000000e+00
2.3243376688e+00 5.0000000000e+00 0.0000000000e+00
2.3253371686e+00 5.0000000000e+00 0.0000000000e+00
2.3263366683e+00 5.0000000000e+00 0.0000000000e+00
2.3273361681e+00 5.0000000000e+00 0.0000000000e+00
2.3283356678e+00 5.0000000000e+00 0.0000000000e+00
2.3293351676e+00 5.0000000000e+00 0.0000000000e+00
2.3303346673e+00 5.0000000000e+00 0.0000000000e+00
2.3313341671e+00 5.0000000000e+00 0.0000000000e+00
2.3323336668e+00 5.0000000000e+00 0.0000000000e+00
2.3333331666e+00 5.0000000000e+00 0.0000000000e+00
2.3343326663e+00 5.0000000000e+00 0.0000000000e+00
2.3353321661e+00 5.0000000000e+00 0.0000000000e+00
2.3363316658e+00 5.0000000000e+00 0.0000000000e+00
2.3373311656e+00 5.0000000000e+00 0.0000000000e+00
2.3383306653e+00 5.0000000000e+00 0.0000000000e+00
2.3393301651e+00 5.0000000000e+00 0.0000000000e+00
2.3403296648e+00 5.0000000000e+00 0.0000000000e+00
2.3413291646e+00 5.0000000000e+00 0.0000000000e+00
2.3423286643e+00 5.0000000000e+00 0.0000000000e+00
2.3433281641e+00 5.0000000000e+00 0.0000000000e+00
2.3443276638e+00 5.0000000000e+00 0.0000000000e+00
2.3453271636e+00 5.0000000000e+00 0.0000000000e+00
2.3463266633e+00 5.0000000000e+00 0.0000000000e+00
2.3473261631e+00 5.0000000000e+00 0.0000000000e+00
2.3483256628e+00 5.0000000000e+00 0.0000000000e+00
2.3493251626e+00 5.0000000000e+00 0.0000000000e+00
2.3503246623e+00 5.0000000000e+00 0.0000000000e+00
2.3513241621e+00 5.0000000000e+00 0.0000000000e+00
2.3523236618e+00 5.0000000000e+00 0.0000000000e+00
2.3533231616e+00 5.0000000000e+00 0.0000000000e+00
2.3543226613e+00 5.0000000000e+00 0.0000000000e+00
2.3553221611e+00 5.0000000000e+00 0.0000000000e+00
2.3563216608e+00 5.0000000000e+00 0.0000000000e+00
2.3573211606e+00 5.0000000000e+00 0.0000000000e+00
2.3583206603e+00 5.0000000000e+00 0.0000000000e+00
2.3593201601e+00 5.0000000000e+00 0.0000000000e+00
2.3603196598e+00 5.0000000000e+00 0.0000000000e+00
2.3613191596e+00 5.0000000000e+00 0.0000000000e+00
2.3623186593e+00 5.0000000000e+00 0.0000000000e+00
2.3633181591e+00 5.0000000000e+00 0.0000000000e+00
2.3643176588e+00 5.0000000000e+00 0.0000000000e+00
2.3653171586e+00 5.0000000000e+00 0.0000000000e+00
2.3663166583e+00 5.0000000000e+00 0.0000000000e+00
2.3673161581e+00 5.0000000000e+00 0.0000000000e+00
2.3683156578e+00 5.0000000000e+00 0.0000000000e+00
2.3693151576e+00 5.0000000000e+00 0.0000000000e+00
2.3703146573e+00 5.0000000000e+00 0.0000000000e+00
2.3713141571e+00 5.0000000000e+00 0.0000000000e+00
2.3723136568e+00 5.0000000000e+00 0.0000000000e+00
2.3733131566e+00 5.0000000000e+00 0.0000000000e+00
2.3743126563e+00 5.0000000000e+00 0.0000000000e+00
2.3753121561e+00 5.0000000000e+00 0.0000000000e+00
2.3763116558e+00 5.0000000000e+00 0.0000000000e+00
2.3773111556e+00 5.0000000000e+00 0.0000000000e+00
2.3783106553e+00 5.0000000000e+00 0.0000000000e+00
2.3793101551e+00 5.0000000000e+00 0.0000000000e+00
2.3803096548e+00 5.0000000000e+00 0.0000000000e+00
2.3813091546e+00 5.0000000000e+00 0.0000000000e+00
2.3823086543e+00 5.0000000000e+00 0.0000000000e+00
2.3833081541e+00 5.0000000000e+00 0.0000000000e+00
2.3843076538e+00 5.0000000000e+00 0.0000000000e+00
2.3853071536e+00 5.0000000000e+00 0.0000000000e+00
2.3863066533e+00 5.0000000000e+00 0.0000000000e+00
2.3873061531e+00 5.0000000000e+00 0.0000000000e+00
2.3883056528e+00 5.0000000000e+00 0.0000000000e+00
2.3893051526e+00 5.0000000000e+00 0.0000000000e+00
2.3903046523e+00 5.0000000000e+00 0.0000000000e+00
2.3913041521e+00 5.0000000000e+00 0.0000000000e+00
2.3923036518e+00 5.0000000000e+00 0.0000000000e+00
2.3933031516e+00 5.0000000000e+00 0.0000000000e+00
2.3943026513e+00 5.0000000000e+00 0.0000000000e+00
2.3953021511e+00 5.0000000000e+00 0.0000000000e+00
2.3963016508e+00 5.0000000000e+00 0.0000000000e+00
2.3973011506e+00 5.0000000000e+00 0.0000000000e+00
2.3983006503e+00 5.0000000000e+00 0.0000000000e+00
2.3993001501e+00 5.0000000000e+00 0.0000000000e+00
2.4002996498e+00 5.0000000000e+00 0.0000000000e+00
2.4012991496e+00 5.0000000000e+00 0.0000000000e+00
2.4022986493e+00 5.0000000000e+00 0.0000000000e+00
2.4032981491e+00 5.0000000000e+00 0.0000000000e+00
2.4042976488e+00 5.0000000000e+00 0.0000000000e+00
2.4052971486e+00 5.0000000000e+00 0.0000000000e+00
2.4062966483e+00 5.0000000000e+00 0.0000000000e+00
2.4072961481e+00 5.0000000000e+00 0.0000000000e+00
2.4082956478e+00 5.0000000000e+00 0.0000000000e+00
2.4092951476e+00 5.0000000000e+00 0.0000000000e+00
2.4102946473e+00 5.0000000000e+00 0.0000000000e+00
2.4112941471e+00 5.0000000000e+00 0.0000000000e+00
2.4122936468e+00 5.0000000000e+00 0.0000000000e+00
2.4132931466e+00 5.0000000000e+00 0.0000000000e+00
2.4142926463e+00 5.0000000000e+00 0.0000000000e+00
2.4152921461e+00 5.0000000000e+00 0.0000000000e+00
2.4162916458e+00 5.0000000000e+00 0.0000000000e+00
2.4172911456e+00 5.0000000000e+00 0.0000000000e+00
2.4182906453e+00 5.0000000000e+00 0.0000000000e+00
2.4192901451e+00 5.0000000000e+00 0.0000000000e+00
2.4202896448e+00 5.0000000000e+00 0.0000000000e+00
2.4212891446e+00 5.0000000000e+00 0.0000000000e+00
2.4222886443e+00 5.0000000000e+00 0.0000000000e+00
2.4232881441e+00 5.0000000000e+00 0.0000000000e+00
2.4242876438e+00 5.0000000000e+00 0.0000000000e+00
2.4252871436e+00 5.0000000000e+00 0.0000000000e+00
2.4262866433e+00 5.0000000000e+00 0.0000000000e+00
2.4272861431e+00 5.0000000000e+00 0.0000000000e+00
2.4282856428e+00 5.0000000000e+00 0.0000000000e+00
2.4292851426e+00 5.0000000000e+00 0.0000000000e+00
2.4302846423e+00 5.0000000000e+00 0.0000000000e+00
2.4312841421e+00 5.0000000000e+00 0.0000000000e+00
2.4322836418e+00 5.0000000000e+00 0.0000000000e+00
2.4332831416e+00 5.0000000000e+00 0.0000000000e+00
2.4342826413e+00 5.0000000000e+00 0.0000000000e+00
2.4352821411e+00 5.0000000000e+00 0.0000000000e+00
2.4362816408e+00 5.0000000000e+00 0.0000000000e+00
2.4372811406e+00 5.0000000000e+00 0.0000000000e+00
2.4382806403e+00 5.0000000000e+00 0.0000000000e+00
2.4392801401e+00 5.0000000000e+00 0.0000000000e+00
2.4402796398e+00 5.0000000000e+00 0.0000000000e+00
2.4412791396e+00 5.0000000000e+00 0.0000000000e+00
2.4422786393e+00 5.0000000000e+00 0.0000000000e+00
2.4432781391e+00 5.0000000000e+00 0.0000000000e+00
2.4442776388e+00 5.0000000000e+00 0.0000000000e+00
2.4452771386e+00 5.0000000000e+00 0.0000000000e+00
2.4462766383e+00 5.0000000000e+00 0.0000000000e+00
2.4472761381e+00 5.0000000000e+00 0.0000000000e+00
2.4482756378e+00 5.0000000000e+00 0.0000000000e+00
2.4492751376e+00 5.0000000000e+00 0.0000000000e+00
2.4502746373e+00 5.0000000000e+00 0.0000000000e+00
2.4512741371e+00 5.0000000000e+00 0.0000000000e+00
2.4522736368e+00 5.0000000000e+00 0.0000000000e+00
2.4532731366e+00 5.0000000000e+00 0.0000000000e+00
2.4542726363e+00 5.0000000000e+00 0.0000000000e+00
2.4552721361e+00 5.0000000000e+00 0.0000000000e+00
2.4562716358e+00 5.0000000000e+00 0.0000000000e+00
2.4572711356e+00 5.0000000000e+00 0.0000000000e+00
2.4582706353e+00 5.0000000000e+00 0.0000000000e+00
2.4592701351e+00 5.0000000000e+00 0.0000000000e+00
2.4602696348e+00 5.0000000000e+00 0.0000000000e+00
2.4612691346e+00 5.0000000000e+00 0.0000000000e+00
2.4622686343e+00 5.0000000000e+00 0.0000000000e+00
2.4632681341e+00 5.0000000000e+00 0.0000000000e+00
2.4642676338e+00 5.0000000000e+00 0.0000000000e+00
2.4652671336e+00 5.0000000000e+00 0.0000000000e+00
2.4662666333e+00 5.0000000000e+00 0.0000000000e+00
2.4672661331e+00 5.0000000000e+00 0.0000000000e+00
2.4682656328e+00 5.0000000000e+00 0.0000000000e+00
2.4692651326e+00 5.0000000000e+00 0.0000000000e+00
2.4702646323e+00 5.0000000000e+00 0.0000000000e+00
2.4712641321e+00 5.0000000000e+00 0.0000000000e+00
2.4722636318e+00 5.0000000000e+00 0.0000000000e+00
2.4732631316e+00 5.0000000000e+00 0.0000000000e+00
2.4742626313e+00 5.0000000000e+00 0.0000000000e+00
2.4752621311e+00 5.0000000000e+00 0.0000000000e+00
2.4762616308e+00 5.0000000000e+00 0.0000000000e+00
2.4772611306e+00 5.0000000000e+00 0.0000000000e+00
2.4782606303e+00 5.0000000000e+00 0.0000000000e+00
2.4792601301e+00 5.0000000000e+00 0.0000000000e+00
2.4802596298e+00 5.0000000000e+00 0.0000000000e+00
2.4812591296e+00 5.0000000000e+00 0.0000000000e+00
2.4822586293e+00 5.0000000000e+00 0.0000000000e+00
2.4832581291e+00 5.0000000000e+00 0.0000000000e+00
2.4842576288e+00 5.0000000000e+00 0.0000000000e+00
2.4852571286e+00 5.0000000000e+00 0.0000000000e+00
2.4862566283e+00 5.0000000000e+00 0.0000000000e+00
2.4872561281e+00 5.0000000000e+00 0.0000000000e+00
2.4882556278e+00 5.0000000000e+00 0.0000000000e+00
2.4892551276e+00 5.0000000000e+00 0.0000000000e+00
2.4902546273e+00 5.0000000000e+00 0.0000000000e+00
2.4912541271e+00 5.0000000000e+00 0.0000000000e+00
2.4922536268e+00 5.0000000000e+00 0.0000000000e+00
2.4932531266e+00 5.0000000000e+00 0.0000000000e+00
2.4942526263e+00 5.0000000000e+00 0.0000000000e+00
2.4952521261e+00 5.0000000000e+00 0.0000000000e+00
2.4962516258e+00 5.0000000000e+00 0.0000000000e+00
2.4972511256e+00 5.0000000000e+00 0.0000000000e+00
2.4982506253e+00 5.0000000000e+00 0.0000000000e+00
2.4992501251e+00 5.0000000000e+00 0.0000000000e+00
2.5002496248e+00 5.0000000000e+00 0.0000000000e+00
2.5012491246e+00 5.0000000000e+00 0.0000000000e+00
2.5022486243e+00 5.0000000000e+00 0.0000000000e+00
2.5032481241e+00 5.0000000000e+00 0.0000000000e+00
2.5042476238e+00 5.0000000000e+00 0.0000000000e+00
2.5052471236e+00 5.0000000000e+00 0.0000000000e+00
2.5062466233e+00 5.0000000000e+00 0.0000000000e+00
2.5072461231e+00 5.0000000000e+00 0.0000000000e+00
2.5082456228e+00 5.0000000000e+00 0.0000000000e+00
2.5092451226e+00 5.0000000000e+00 0.0000000000e+00
2.5102446223e+00 5.0000000000e+00 0.0000000000e+00
2.5112441221e+00 5.0000000000e+00 0.0000000000e+00
2.5122436218e+00 5.0000000000e+00 0.0000000000e+00
2.5132431216e+00 5.0000000000e+00 0.0000000000e+00
2.5142426213e+00 5.0000000000e+00 0.0000000000e+00
2.5152421211e+00 5.0000000000e+00 0.0000000000e+00
2.5162416208e+00 5.0000000000e+00 0.0000000000e+00
2.5172411206e+00 5.0000000000e+00 0.0000000000e+00
2.5182406203e+00 5.0000000000e+00 0.0000000000e+00
2.5192401201e+00 5.0000000000e+00 0.0000000000e+00
2.5202396198e+00 5.0000000000e+00 0.0000000000e+00
2.5212391196e+00 5.0000000000e+00 0.0000000000e+00
2.5222386193e+00 5.0000000000e+00 0.0000000000e+00
2.5232381191e+00 5.0000000000e+00 0.0000000000e+00
2.5242376188e+00 5.0000000000e+00 0.0000000000e+00
2.5252371186e+00 5.0000000000e+00 0.0000000000e+00
2.5262366183e+00 5.0000000000e+00 0.0000000000e+00
2.5272361181e+00 5.0000000000e+00 0.0000000000e+00
2.5282356178e+00 5.0000000000e+00 0.0000000000e+00
2.5292351176e+00 5.0000000000e+00 0.0000000000e+00
2.5302346173e+00 5.0000000000e+00 0.0000000000e+00
2.5312341171e+00 5.0000000000e+00 0.0000000000e+00
2.5322336168e+00 5.0000000000e+00 0.0000000000e+00
2.5332331166e+00 5.0000000000e+00 0.0000000000e+00
2.5342326163e+00 5.0000000000e+00 0.0000000000e+00
2.5352321161e+00 5.0000000000e+00 0.0000000000e+00
2.5362316158e+00 5.0000000000e+00 0.0000000000e+00
2.5372311156e+00 5.0000000000e+00 0.0000000000e+00
2.5382306153e+00 5.0000000000e+00 0.0000000000e+00
2.5392301151e+00 5.0000000000e+00 0.0000000000e+00
2.5402296148e+00 5.0000000000e+00 0.0000000000e+00
2.5412291146e+00 5.0000000000e+00 0.0000000000e+00
2.5422286143e+00 5.0000000000e+00 0.0000000000e+00
2.5432281141e+00 5.0000000000e+00 0.0000000000e+00
2.5442276138e+00 5.0000000000e+00 0.0000000000e+00
2.5452271136e+00 5.0000000000e+00 0.0000000000e+00
2.5462266133e+00 5.0000000000e+00 0.0000000000e+00
2.5472261131e+00 5.0000000000e+00 0.0000000000e+00
2.5482256128e+00 5.0000000000e+00 0.0000000000e+00
2.5492251126e+00 5.0000000000e+00 0.0000000000e+00
2.5502246123e+00 5.0000000000e+00 0.0000000000e+00
2.5512241121e+00 5.0000000000e+00 0.0000000000e+00
2.5522236118e+00 5.0000000000e+00 0.0000000000e+00
2.5532231116e+00 5.0000000000e+00 0.0000000000e+00
2.5542226113e+00 5.0000000000e+00 0.0000000000e+00
2.5552221111e+00 5.0000000000e+00 0.0000000000e+00
2.5562216108e+00 5.0000000000e+00 0.0000000000e+00
2.5572211106e+00 5.0000000000e+00 0.0000000000e+00
2.5582206103e+00 5.0000000000e+00 0.0000000000e+00
2.5592201101e+00 5.0000000000e+00 0.0000000000e+00
2.5602196098e+00 5.0000000000e+00 0.0000000000e+00
2.5612191096e+00 5.0000000000e+00 0.0000000000e+00
2.5622186093e+00 5.0000000000e+00 0.0000000000e+00
2.5632181091e+00 5.0000000000e+00 0.0000000000e+00
2.5642176088e+00 5.0000000000e+00 0.0000000000e+00
2.5652171086e+00 5.0000000000e+00 0.0000000000e+00
2.5662166083e+00 5.0000000000e+00 0.0000000000e+00
2.5672161081e+00 5.0000000000e+00 0.0000000000e+00
2.5682156078e+00 5.0000000000e+00 0.0000000000e+00
2.5692151076e+00 5.0000000000e+00 0.0000000000e+00
2.5702146073e+00 5.0000000000e+00 0.0000000000e+00
2.5712141071e+00 5.0000000000e+00 0.0000000000e+00
2.5722136068e+00 5.0000000000e+00 0.0000000000e+00
2.5732131066e+00 5.0000000000e+00 0.0000000000e+00
2.5742126063e+00 5.0000000000e+00 0.0000000000e+00
2.5752121061e+00 5.0000000000e+00 0.0000000000e+00
2.5762116058e+00 5.0000000000e+00 0.0000000000e+00
2.5772111056e+00 5.0000000000e+00 0.0000000000e+00
2.5782106053e+00 5.0000000000e+00 0.0000000000e+00
2.5792101051e+00 5.0000000000e+00 0.0000000000e+00
2.5802096048e+00 5.0000000000e+00 0.0000000000e+00
2.5812091046e+00 5.0000000000e+00 0.0000000000e+00
2.5822086043e+00 5.0000000000e+00 0.0000000000e+00
2.5832081041e+00 5.0000000000e+00 0.0000000000e+00
2.5842076038e+00 5.0000000000e+00 0.0000000000e+00
2.5852071036e+00 5.0000000000e+00 0.0000000000e+00
2.5862066033e+00 5.0000000000e+00 0.0000000000e+00
2.5872061031e+00 5.0000000000e+00 0.0000000000e+00
2.5882056028e+00 5.0000000000e+00 0.0000000000e+00
2.5892051026e+00 5.0000000000e+00 0.0000000000e+00
2.5902046023e+00 5.0000000000e+00 0.0000000000e+00
2.5912041021e+00 5.0000000000e+00 0.0000000000e+00
2.5922036018e+00 5.0000000000e+00 0.0000000000e+00
2.5932031016e+00 5.0000000000e+00 0.0000000000e+00
2.5942026013e+00 5.0000000000e+00 0.0000000000e+00
2.5952021011e+00 5.0000000000e+00 0.0000000000e+00
2.5962016008e+00 5.0000000000e+00 0.0000000000e+00
2.5972011006e+00 5.0000000000e+00 0.0000000000e+00
2.5982006003e+00 5.0000000000e+00 0.0000000000e+00
2.5992001001e+00 5.0000000000e+00 0.0000000000e+00
2.6001995998e+00 5.0000000000e+00 0.0000000000e+00
2.6011990995e+00 5.0000000000e+00 0.0000000000e+00
2.6021985993e+00 5.0000000000e+00 0.0000000000e+00
2.6031980990e+00 5.0000000000e+00 0.0000000000e+00
2.6041975988e+00 5.0000000000e+00 0.0000000000e+00
2.6051970985e+00 5.0000000000e+00 0.0000000000e+00
2.6061965983e+00 5.0000000000e+00 0.0000000000e+00
2.6071960980e+00 5.0000000000e+00 0.0000000000e+00
2.6081955978e+00 5.0000000000e+00 0.0000000000e+00
2.6091950975e+00 5.0000000000e+00 0.0000000000e+00
2.6101945973e+00 5.0000000000e+00 0.0000000000e+00
2.6111940970e+00 5.0000000000e+00 0.0000000000e+00
2.6121935968e+00 5.0000000000e+00 0.0000000000e+00
2.6131930965e+00 5.0000000000e+00 0.0000000000e+00
2.6141925963e+00 5.0000000000e+00 0.0000000000e+00
2.6151920960e+00 5.0000000000e+00 0.0000000000e+00
2.6161915958e+00 5.0000000000e+00 0.0000000000e+00
2.6171910955e+00 5.0000000000e+00 0.0000000000e+00
2.6181905953e+00 5.0000000000e+00 0.0000000000e+00
2.6191900950e+00 5.0000000000e+00 0.0000000000e+00
2.6201895948e+00 5.0000000000e+00 0.0000000000e+00
2.6211890945e+00 5.0000000000e+00 0.0000000000e+00
2.6221885943e+00 5.0000000000e+00 0.0000000000e+00
2.6231880940e+00 5.0000000000e+00 0.0000000000e+00
2.6241875938e+00 5.0000000000e+00 0.0000000000e+00
2.6251870935e+00 5.0000000000e+00 0.0000000000e+00
2.6261865933e+00 5.0000000000e+00 0.0000000000e+00
2.6271860930e+00 5.0000000000e+00 0.0000000000e+00
2.6281855928e+00 5.0000000000e+00 0.0000000000e+00
2.6291850925e+00 5.0000000000e+00 0.0000000000e+00
2.6301845923e+00 5.0000000000e+00 0.0000000000e+00
2.6311840920e+00 5.0000000000e+00 0.0000000000e+00
2.6321835918e+00 5.0000000000e+00 0.0000000000e+00
2.6331830915e+00 5.0000000000e+00 0.0000000000e+00
2.6341825913e+00 5.0000000000e+00 0.0000000000e+00
2.6351820910e+00 5.0000000000e+00 0.0000000000e+00
2.6361815908e+00 5.0000000000e+00 0.0000000000e+00
2.6371810905e+00 5.0000000000e+00 0.0000000000e+00
2.6381805903e+00 5.0000000000e+00 0.0000000000e+00
2.6391800900e+00 5.0000000000e+00 0.0000000000e+00
2.6401795898e+00 5.0000000000e+00 0.0000000000e+00
2.6411790895e+00 5.0000000000e+00 0.0000000000e+00
2.6421785893e+00 5.0000000000e+00 0.0000000000e+00
2.6431780890e+00 5.0000000000e+00 0.0000000000e+00
2.6441775888e+00 5.0000000000e+00 0.0000000000e+00
2.6451770885e+00 5.0000000000e+00 0.0000000000e+00
2.6461765883e+00 5.0000000000e+00 0.0000000000e+00
2.6471760880e+00 5.0000000000e+00 0.0000000000e+00
2.6481755878e+00 5.0000000000e+00 0.0000000000e+00
2.6491750875e+00 5.0000000000e+00 0.0000000000e+00
2.6501745873e+00 5.0000000000e+00 0.0000000000e+00
2.6511740870e+00 5.0000000000e+00 0.0000000000e+00
2.6521735868e+00 5.0000000000e+00 0.0000000000e+00
2.6531730865e+00 5.0000000000e+00 0.0000000000e+00
2.6541725863e+00 5.0000000000e+00 0.0000000000e+00
2.6551720860e+00 5.0000000000e+00 0.0000000000e+00
2.6561715858e+00 5.0000000000e+00 0.0000000000e+00
2.6571710855e+00 5.0000000000e+00 0.0000000000e+00
2.6581705853e+00 5.0000000000e+00 0.0000000000e+00
2.6591700850e+00 5.0000000000e+00 0.0000000000e+00
2.6601695848e+00 5.0000000000e+00 0.0000000000e+00
2.6611690845e+00 5.0000000000e+00 0.0000000000e+00
2.6621685843e+00 5.0000000000e+00 0.0000000000e+00
2.6631680840e+00 5.0000000000e+00 0.0000000000e+00
2.6641675838e+00 5.0000000000e+00 0.0000000000e+00
2.6651670835e+00 5.0000000000e+00 0.0000000000e+00
2.6661665833e+00 5.0000000000e+00 0.0000000000e+00
2.6671660830e+00 5.0000000000e+00 0.0000000000e+00
2.6681655828e+00 5.0000000000e+00 0.0000000000e+00
2.6691650825e+00 5.0000000000e+00 0.0000000000e+00
2.6701645823e+00 5.0000000000e+00 0.0000000000e+00
2.6711640820e+00 5.0000000000e+00 0.0000000000e+00
2.6721635818e+00 5.0000000000e+00 0.0000000000e+00
2.6731630815e+00 5.0000000000e+00 0.0000000000e+00
2.6741625813e+00 5.0000000000e+00 0.0000000000e+00
2.6751620810e+00 5.0000000000e+00 0.0000000000e+00
2.6761615808e+00 5.0000000000e+00 0.0000000000e+00
2.6771610805e+00 5.0000000000e+00 0.0000000000e+00
2.6781605803e+00 5.0000000000e+00 0.0000000000e+00
2.6791600800e+00 5.0000000000e+00 0.0000000000e+00
2.6801595798e+00 5.0000000000e+00 0.0000000000e+00
2.6811590795e+00 5.0000000000e+00 0.0000000000e+00
2.6821585793e+00 5.0000000000e+00 0.0000000000e+00
2.6831580790e+00 5.0000000000e+00 0.0000000000e+00
2.6841575788e+00 5.0000000000e+00 0.0000000000e+00
2.6851570785e+00 5.0000000000e+00 0.0000000000e+00
2.6861565783e+00 5.0000000000e+00 0.0000000000e+00
2.6871560780e+00 5.0000000000e+00 0.0000000000e+00
2.6881555778e+00 5.0000000000e+00 0.0000000000e+00
2.6891550775e+00 5.0000000000e+00 0.0000000000e+00
2.6901545773e+00 5.0000000000e+00 0.0000000000e+00
2.6911540770e+00 5.0000000000e+00 0.0000000000e+00
2.6921535768e+00 5.0000000000e+00 0.0000000000e+00
2.6931530765e+00 5.0000000000e+00 0.0000000000e+00
2.6941525763e+00 5.0000000000e+00 0.0000000000e+00
2.6951520760e+00 5.0000000000e+00 0.0000000000e+00
2.6961515758e+00 5.0000000000e+00 0.0000000000e+00
2.6971510755e+00 5.0000000000e+00 0.0000000000e+00
2.6981505753e+00 5.0000000000e+00 0.0000000000e+00
2.6991500750e+00 5.0000000000e+00 0.0000000000e+00
2.7001495748e+00 5.0000000000e+00 0.0000000000e+00
2.7011490745e+00 5.0000000000e+00 0.0000000000e+00
2.7021485743e+00 5.0000000000e+00 0.0000000000e+00
2.7031480740e+00 5.0000000000e+00 0.0000000000e+00
2.7041475738e+00 5.0000000000e+00 0.0000000000e+00
2.7051470735e+00 5.0000000000e+00 0.0000000000e+00
2.7061465733e+00 5.0000000000e+00 0.0000000000e+00
2.7071460730e+00 5.0000000000e+00 0.0000000000e+00
2.7081455728e+00 5.0000000000e+00 0.0000000000e+00
2.7091450725e+00 5.0000000000e+00 0.0000000000e+00
2.7101445723e+00 5.0000000000e+00 0.0000000000e+00
2.7111440720e+00 5.0000000000e+00 0.0000000000e+00
2.7121435718e+00 5.0000000000e+00 0.0000000000e+00
2.7131430715e+00 5.0000000000e+00 0.0000000000e+00
2.7141425713e+00 5.0000000000e+00 0.0000000000e+00
2.7151420710e+00 5.0000000000e+00 0.0000000000e+00
2.7161415708e+00 5.0000000000e+00 0.0000000000e+00
2.7171410705e+00 5.0000000000e+00 0.0000000000e+00
2.7181405703e+00 5.0000000000e+00 0.0000000000e+00
2.7191400700e+00 5.0000000000e+00 0.0000000000e+00
2.7201395698e+00 5.0000000000e+00 0.0000000000e+00
2.7211390695e+00 5.0000000000e+00 0.0000000000e+00
2.7221385693e+00 5.0000000000e+00 0.0000000000e+00
2.7231380690e+00 5.0000000000e+00 0.0000000000e+00
2.7241375688e+00 5.0000000000e+00 0.0000000000e+00
2.7251370685e+00 5.0000000000e+00 0.0000000000e+00
2.7261365683e+00 5.0000000000e+00 0.0000000000e+00
2.7271360680e+00 5.0000000000e+00 0.0000000000e+00
2.7281355678e+00 5.0000000000e+00 0.0000000000e+00
2.7291350675e+00 5.0000000000e+00 0.0000000000e+00
2.7301345673e+00 5.0000000000e+00 0.0000000000e+00
2.7311340670e+00 5.0000000000e+00 0.0000000000e+00
2.7321335668e+00 5.0000000000e+00 0.0000000000e+00
2.7331330665e+00 5.0000000000e+00 0.0000000000e+00
2.7341325663e+00 5.0000000000e+00 0.0000000000e+00
2.7351320660e+00 5.0000000000e+00 0.0000000000e+00
2.7361315658e+00 5.0000000000e+00 0.0000000000e+00
2.7371310655e+00 5.0000000000e+00 0.0000000000e+00
2.7381305653e+00 5.0000000000e+00 0.0000000000e+00
2.7391300650e+00 5.0000000000e+00 0.0000000000e+00
2.7401295648e+00 5.0000000000e+00 0.0000000000e+00
2.7411290645e+00 5.0000000000e+00 0.0000000000e+00
2.7421285643e+00 5.0000000000e+00 0.0000000000e+00
2.7431280640e+00 5.0000000000e+00 0.0000000000e+00
2.7441275638e+00 5.0000000000e+00 0.0000000000e+00
2.7451270635e+00 5.0000000000e+00 0.0000000000e+00
2.7461265633e+00 5.0000000000e+00 0.0000000000e+00
2.7471260630e+00 5.0000000000e+00 0.0000000000e+00
2.7481255628e+00 5.0000000000e+00 0.0000000000e+00
2.7491250625e+00 5.0000000000e+00 0.0000000000e+00
2.7501245623e+00 5.0000000000e+00 0.0000000000e+00
2.7511240620e+00 5.0000000000e+00 0.0000000000e+00
2.7521235618e+00 5.0000000000e+00 0.0000000000e+00
2.7531230615e+00 5.0000000000e+00 0.0000000000e+00
2.7541225613e+00 5.0000000000e+00 0.0000000000e+00
2.7551220610e+00 5.0000000000e+00 0.0000000000e+00
2.7561215608e+00 5.0000000000e+00 0.0000000000e+00
2.7571210605e+00 5.0000000000e+00 0.0000000000e+00
2.7581205603e+00 5.0000000000e+00 0.0000000000e+00
2.7591200600e+00 5.0000000000e+00 0.0000000000e+00
2.7601195598e+00 5.0000000000e+00 0.0000000000e+00
2.7611190595e+00 5.0000000000e+00 0.0000000000e+00
2.7621185593e+00 5.0000000000e+00 0.0000000000e+00
2.7631180590e+00 5.0000000000e+00 0.0000000000e+00
2.7641175588e+00 5.0000000000e+00 0.0000000000e+00
2.7651170585e+00 5.0000000000e+00 0.0000000000e+00
2.7661165583e+00 5.0000000000e+00 0.0000000000e+00
2.7671160580e+00 5.0000000000e+00 0.0000000000e+00
2.7681155578e+00 5.0000000000e+00 0.0000000000e+00
2.7691150575e+00 5.0000000000e+00 0.0000000000e+00
2.7701145573e+00 5.0000000000e+00 0.0000000000e+00
2.7711140570e+00 5.0000000000e+00 0.0000000000e+00
2.7721135568e+00 5.0000000000e+00 0.0000000000e+00
2.7731130565e+00 5.0000000000e+00 0.0000000000e+00
2.7741125563e+00 5.0000000000e+00 0.0000000000e+00
2.7751120560e+00 5.0000000000e+00 0.0000000000e+00
2.7761115558e+00 5.0000000000e+00 0.0000000000e+00
2.7771110555e+00 5.0000000000e+00 0.0000000000e+00
2.7781105553e+00 5.0000000000e+00 0.0000000000e+00
2.7791100550e+00 5.0000000000e+00 0.0000000000e+00
2.7801095548e+00 5.0000000000e+00 0.0000000000e+00
2.7811090545e+00 5.0000000000e+00 0.0000000000e+00
2.7821085543e+00 5.0000000000e+00 0.0000000000e+00
2.7831080540e+00 5.0000000000e+00 0.0000000000e+00
2.7841075538e+00 5.0000000000e+00 0.0000000000e+00
2.7851070535e+00 5.0000000000e+00 0.0000000000e+00
2.7861065533e+00 5.0000000000e+00 0.0000000000e+00
2.7871060530e+00 5.0000000000e+00 0.0000000000e+00
2.7881055528e+00 5.0000000000e+00 0.0000000000e+00
2.7891050525e+00 5.0000000000e+00 0.0000000000e+00
2.7901045523e+00 5.0000000000e+00 0.0000000000e+00
2.7911040520e+00 5.0000000000e+00 0.0000000000e+00
2.7921035518e+00 5.0000000000e+00 0.0000000000e+00
2.7931030515e+00 5.0000000000e+00 0.0000000000e+00
2.7941025513e+00 5.0000000000e+00 0.0000000000e+00
2.7951020510e+00 5.0000000000e+00 0.0000000000e+00
2.7961015508e+00 5.0000000000e+00 0.0000000000e+00
2.7971010505e+00 5.0000000000e+00 0.0000000000e+00
2.7981005503e+00 5.0000000000e+00 0.0000000000e+00
2.7991000500e+00 5.0000000000e+00 0.0000000000e+00
2.8000995498e+00 5.0000000000e+00 0.0000000000e+00
2.8010990495e+00 5.0000000000e+00 0.0000000000e+00
2.8020985493e+00 5.0000000000e+00 0.0000000000e+00
2.8030980490e+00 5.0000000000e+00 0.0000000000e+00
2.8040975488e+00 5.0000000000e+00 0.0000000000e+00
2.8050970485e+00 5.0000000000e+00 0.0000000000e+00
2.8060965483e+00 5.0000000000e+00 0.0000000000e+00
2.8070960480e+00 5.0000000000e+00 0.0000000000e+00
2.8080955478e+00 5.0000000000e+00 0.0000000000e+00
2.8090950475e+00 5.0000000000e+00 0.0000000000e+00
2.8100945473e+00 5.0000000000e+00 0.0000000000e+00
2.8110940470e+00 5.0000000000e+00 0.0000000000e+00
2.8120935468e+00 5.0000000000e+00 0.0000000000e+00
2.8130930465e+00 5.0000000000e+00 0.0000000000e+00
2.8140925463e+00 5.0000000000e+00 0.0000000000e+00
2.8150920460e+00 5.0000000000e+00 0.0000000000e+00
2.8160915458e+00 5.0000000000e+00 0.0000000000e+00
2.8170910455e+00 5.0000000000e+00 0.0000000000e+00
2.8180905453e+00 5.0000000000e+00 0.0000000000e+00
2.8190900450e+00 5.0000000000e+00 0.0000000000e+00
2.8200895448e+00 5.0000000000e+00 0.0000000000e+00
2.8210890445e+00 5.0000000000e+00 0.0000000000e+00
2.8220885443e+00 5.0000000000e+00 0.0000000000e+00
2.8230880440e+00 5.0000000000e+00 0.0000000000e+00
2.8240875438e+00 5.0000000000e+00 0.0000000000e+00
2.8250870435e+00 5.0000000000e+00 0.0000000000e+00
2.8260865433e+00 5.0000000000e+00 0.0000000000e+00
2.8270860430e+00 5.0000000000e+00 0.0000000000e+00
2.8280855428e+00 5.0000000000e+00 0.0000000000e+00
2.8290850425e+00 5.0000000000e+00 0.0000000000e+00
2.8300845423e+00 5.0000000000e+00 0.0000000000e+00
2.8310840420e+00 5.0000000000e+00 0.0000000000e+00
2.8320835418e+00 5.0000000000e+00 0.0000000000e+00
2.8330830415e+00 5.0000000000e+00 0.0000000000e+00
2.8340825413e+00 5.0000000000e+00 0.0000000000e+00
2.8350820410e+00 5.0000000000e+00 0.0000000000e+00
2.8360815408e+00 5.0000000000e+00 0.0000000000e+00
2.8370810405e+00 5.0000000000e+00 0.0000000000e+00
2.8380805403e+00 5.0000000000e+00 0.0000000000e+00
2.8390800400e+00 5.0000000000e+00 0.0000000000e+00
2.8400795398e+00 5.0000000000e+00 0.0000000000e+00
2.8410790395e+00 5.0000000000e+00 0.0000000000e+00
2.8420785393e+00 5.0000000000e+00 0.0000000000e+00
2.8430780390e+00 5.0000000000e+00 0.0000000000e+00
2.8440775388e+00 5.0000000000e+00 0.0000000000e+00
2.8450770385e+00 5.0000000000e+00 0.0000000000e+00
2.8460765383e+00 5.0000000000e+00 0.0000000000e+00
2.8470760380e+00 5.0000000000e+00 0.0000000000e+00
2.8480755378e+00 5.0000000000e+00 0.0000000000e+00
2.8490750375e+00 5.0000000000e+00 0.0000000000e+00
2.8500745373e+00 5.0000000000e+00 0.0000000000e+00
2.8510740370e+00 5.0000000000e+00 0.0000000000e+00
2.8520735368e+00 5.0000000000e+00 0.0000000000e+00
2.8530730365e+00 5.0000000000e+00 0.0000000000e+00
2.8540725363e+00 5.0000000000e+00 0.0000000000e+00
2.8550720360e+00 5.0000000000e+00 0.0000000000e+00
2.8560715358e+00 5.0000000000e+00 0.0000000000e+00
2.8570710355e+00 5.0000000000e+00 0.0000000000e+00
2.8580705353e+00 5.0000000000e+00 0.0000000000e+00
2.8590700350e+00 5.0000000000e+00 0.0000000000e+00
2.8600695348e+00 5.0000000000e+00 0.0000000000e+00
2.8610690345e+00 5.0000000000e+00 0.0000000000e+00
2.8620685343e+00 5.0000000000e+00 0.0000000000e+00
2.8630680340e+00 5.0000000000e+00 0.0000000000e+00
2.8640675338e+00 5.0000000000e+00 0.0000000000e+00
2.8650670335e+00 5.0000000000e+00 0.0000000000e+00
2.8660665333e+00 5.0000000000e+00 0.0000000000e+00
2.8670660330e+00 5.0000000000e+00 0.0000000000e+00
2.8680655328e+00 5.0000000000e+00 0.0000000000e+00
2.8690650325e+00 5.0000000000e+00 0.0000000000e+00
2.8700645323e+00 5.0000000000e+00 0.0000000000e+00
2.8710640320e+00 5.0000000000e+00 0.0000000000e+00
2.8720635318e+00 5.0000000000e+00 0.0000000000e+00
2.8730630315e+00 5.0000000000e+00 0.0000000000e+00
2.8740625313e+00 5.0000000000e+00 0.0000000000e+00
2.8750620310e+00 5.0000000000e+00 0.0000000000e+00
2.8760615308e+00 5.0000000000e+00 0.0000000000e+00
2.8770610305e+00 5.0000000000e+00 0.0000000000e+00
2.8780605303e+00 5.0000000000e+00 0.0000000000e+00
2.8790600300e+00 5.0000000000e+00 0.0000000000e+00
2.8800595298e+00 5.0000000000e+00 0.0000000000e+00
2.8810590295e+00 5.0000000000e+00 0.0000000000e+00
2.8820585293e+00 5.0000000000e+00 0.0000000000e+00
2.8830580290e+00 5.0000000000e+00 0.0000000000e+00
2.8840575288e+00 5.0000000000e+00 0.0000000000e+00
2.8850570285e+00 5.0000000000e+00 0.0000000000e+00
2.8860565283e+00 5.0000000000e+00 0.0000000000e+00
2.8870560280e+00 5.0000000000e+00 0.0000000000e+00
2.8880555278e+00 5.0000000000e+00 0.0000000000e+00
2.8890550275e+00 5.0000000000e+00 0.0000000000e+00
2.8900545273e+00 5.0000000000e+00 0.0000000000e+00
2.8910540270e+00 5.0000000000e+00 0.0000000000e+00
2.8920535268e+00 5.0000000000e+00 0.0000000000e+00
2.8930530265e+00 5.0000000000e+00 0.0000000000e+00
2.8940525263e+00 5.0000000000e+00 0.0000000000e+00
2.8950520260e+00 5.0000000000e+00 0.0000000000e+00
2.8960515258e+00 5.0000000000e+00 0.0000000000e+00
2.8970510255e+00 5.0000000000e+00 0.0000000000e+00
2.8980505253e+00 5.0000000000e+00 0.0000000000e+00
2.8990500250e+00 5.0000000000e+00 0.0000000000e+00
2.9000495248e+00 5.0000000000e+00 0.0000000000e+00
2.9010490245e+00 5.0000000000e+00 0.0000000000e+00
2.9020485243e+00 5.0000000000e+00 0.0000000000e+00
2.9030480240e+00 5.0000000000e+00 0.0000000000e+00
2.9040475238e+00 5.0000000000e+00 0.0000000000e+00
2.9050470235e+00 5.0000000000e+00 0.0000000000e+00
2.9060465233e+00 5.0000000000e+00 0.0000000000e+00
2.9070460230e+00 5.0000000000e+00 0.0000000000e+00
2.9080455228e+00 5.0000000000e+00 0.0000000000e+00
2.9090450225e+00 5.0000000000e+00 0.0000000000e+00
2.9100445223e+00 5.0000000000e+00 0.0000000000e+00
2.9110440220e+00 5.0000000000e+00 0.0000000000e+00
2.9120435218e+00 5.0000000000e+00 0.0000000000e+00
2.9130430215e+00 5.0000000000e+00 0.0000000000e+00
2.9140425213e+00 5.0000000000e+00 0.0000000000e+00
2.9150420210e+00 5.0000000000e+00 0.0000000000e+00
2.9160415208e+00 5.0000000000e+00 0.0000000000e+00
2.9170410205e+00 5.0000000000e+00 0.0000000000e+00
2.9180405203e+00 5.0000000000e+00 0.0000000000e+00
2.9190400200e+00 5.0000000000e+00 0.0000000000e+00
2.9200395198e+00 5.0000000000e+00 0.0000000000e+00
2.9210390195e+00 5.0000000000e+00 0.0000000000e+00
2.9220385193e+00 5.0000000000e+00 0.0000000000e+00
2.9230380190e+00 5.0000000000e+00 0.0000000000e+00
2.9240375188e+00 5.0000000000e+00 0.0000000000e+00
2.9250370185e+00 5.0000000000e+00 0.0000000000e+00
2.9260365183e+00 5.0000000000e+00 0.0000000000e+00
2.9270360180e+00 5.0000000000e+00 0.0000000000e+00
2.9280355178e+00 5.0000000000e+00 0.0000000000e+00
2.9290350175e+00 5.0000000000e+00 0.0000000000e+00
2.9300345173e+00 5.0000000000e+00 0.0000000000e+00
2.9310340170e+00 5.0000000000e+00 0.0000000000e+00
2.9320335168e+00 5.0000000000e+00 0.0000000000e+00
2.9330330165e+00 5.0000000000e+00 0.0000000000e+00
2.9340325163e+00 5.0000000000e+00 0.0000000000e+00
2.9350320160e+00 5.0000000000e+00 0.0000000000e+00
2.9360315158e+00 5.0000000000e+00 0.0000000000e+00
2.9370310155e+00 5.0000000000e+00 0.0000000000e+00
2.9380305153e+00 5.0000000000e+00 0.0000000000e+00
2.9390300150e+00 5.0000000000e+00 0.0000000000e+00
2.9400295148e+00 5.0000000000e+00 0.0000000000e+00
2.9410290145e+00 5.0000000000e+00 0.0000000000e+00
2.9420285143e+00 5.0000000000e+00 0.0000000000e+00
2.9430280140e+00 5.0000000000e+00 0.0000000000e+00
2.9440275138e+00 5.0000000000e+00 0.0000000000e+00
2.9450270135e+00 5.0000000000e+00 0.0000000000e+00
2.9460265133e+00 5.0000000000e+00 0.0000000000e+00
2.9470260130e+00 5.0000000000e+00 0.0000000000e+00
2.9480255128e+00 5.0000000000e+00 0.0000000000e+00
2.9490250125e+00 5.0000000000e+00 0.0000000000e+00
2.9500245123e+00 5.0000000000e+00 0.0000000000e+00
2.9510240120e+00 5.0000000000e+00 0.0000000000e+00
2.9520235118e+00 5.0000000000e+00 0.0000000000e+00
2.9530230115e+00 5.0000000000e+00 0.0000000000e+00
2.9540225113e+00 5.0000000000e+00 0.0000000000e+00
2.9550220110e+00 5.0000000000e+00 0.0000000000e+00
2.9560215108e+00 5.0000000000e+00 0.0000000000e+00
2.9570210105e+00 5.0000000000e+00 0.0000000000e+00
2.9580205103e+00 5.0000000000e+00 0.0000000000e+00
2.9590200100e+00 5.0000000000e+00 0.0000000000e+00
2.9600195098e+00 5.0000000000e+00 0.0000000000e+00
2.9610190095e+00 5.0000000000e+00 0.0000000000e+00
2.9620185093e+00 5.0000000000e+00 0.0000000000e+00
2.9630180090e+00 5.0000000000e+00 0.0000000000e+00
2.9640175088e+00 5.0000000000e+00 0.0000000000e+00
2.9650170085e+00 5.0000000000e+00 0.0000000000e+00
2.9660165083e+00 5.0000000000e+00 0.0000000000e+00
2.9670160080e+00 5.0000000000e+00 0.0000000000e+00
2.9680155078e+00 5.0000000000e+00 0.0000000000e+00
2.9690150075e+00 5.0000000000e+00 0.0000000000e+00
2.9700145073e+00 5.0000000000e+00 0.0000000000e+00
2.9710140070e+00 5.0000000000e+00 0.0000000000e+00
2.9720135068e+00 5.0000000000e+00 0.0000000000e+00
2.9730130065e+00 5.0000000000e+00 0.0000000000e+00
2.9740125063e+00 5.0000000000e+00 0.0000000000e+00
2.9750120060e+00 5.0000000000e+00 0.0000000000e+00
2.9760115058e+00 5.0000000000e+00 0.0000000000e+00
2.9770110055e+00 5.0000000000e+00 0.0000000000e+00
2.9780105053e+00 5.0000000000e+00 0.0000000000e+00
2.9790100050e+00 5.0000000000e+00 0.0000000000e+00
2.9800095048e+00 5.0000000000e+00 0.0000000000e+00
2.9810090045e+00 5.0000000000e+00 0.0000000000e+00
2.9820085043e+00 5.0000000000e+00 0.0000000000e+00
2.9830080040e+00 5.0000000000e+00 0.0000000000e+00
2.9840075038e+00 5.0000000000e+00 0.0000000000e+00
2.9850070035e+00 5.0000000000e+00 0.0000000000e+00
2.9860065033e+00 5.0000000000e+00 0.0000000000e+00
2.9870060030e+00 5.0000000000e+00 0.0000000000e+00
2.9880055028e+00 5.0000000000e+00 0.0000000000e+00
2.9890050025e+00 5.0000000000e+00 0.0000000000e+00
2.9900045023e+00 5.0000000000e+00 0.0000000000e+00
2.9910040020e+00 5.0000000000e+00 0.0000000000e+00
2.9920035018e+00 5.0000000000e+00 0.0000000000e+00
2.9930030015e+00 5.0000000000e+00 0.0000000000e+00
2.9940025013e+00 5.0000000000e+00 0.0000000000e+00
2.9950020010e+00 5.0000000000e+00 0.0000000000e+00
2.9960015008e+00 5.0000000000e+00 0.0000000000e+00
2.9970010005e+00 5.0000000000e+00 0.0000000000e+00
2.9980005003e+00 5.0000000000e+00 0.0000000000e+00
2.9990000000e+00 5.0000000000e+00 0.0000000000e+00


==> _tikz/288s_p3_n20.dat <==
y Mach AV
1.0010000000e+00 1.1703814385e-03 1.3151875643e-07
1.0019994997e+00 2.3538715045e-03 1.5161608972e-07
1.0029989995e+00 3.5339537270e-03 1.7184046137e-07
1.0039984992e+00 4.7106290528e-03 1.9208824375e-07
1.0049979990e+00 5.8839126709e-03 2.1229083744e-07
1.0059974987e+00 7.0538221255e-03 2.3240947796e-07
1.0069969985e+00 8.2203756380e-03 2.5243078069e-07
1.0079964982e+00 9.3835916891e-03 2.7236292359e-07
1.0089959980e+00 1.0543488881e-02 2.9223237680e-07
1.0099954977e+00 1.1700085881e-02 3.1208109740e-07
1.0109949975e+00 1.2853401397e-02 3.3196411436e-07
1.0119944972e+00 1.4003454165e-02 3.5194743572e-07
1.0129939970e+00 1.5150262942e-02 3.7210621420e-07
1.0139934967e+00 1.6293846500e-02 3.9252311203e-07
1.0149929965e+00 1.7434223627e-02 4.1328680754e-07
1.0159924962e+00 1.8571413126e-02 4.3449058819e-07
1.0169919960e+00 1.9705433809e-02 4.5623097402e-07
1.0179914957e+00 2.0836304499e-02 4.7860631513e-07
1.0189909955e+00 2.1964044034e-02 5.0171530385e-07
1.0199904952e+00 2.3088671258e-02 5.2565533925e-07
1.0209899950e+00 2.4210205026e-02 5.5052067633e-07
1.0219894947e+00 2.5328664206e-02 5.7640028670e-07
1.0229889945e+00 2.6444067671e-02 6.0337535013e-07
1.0239884942e+00 2.7556434307e-02 6.3151628779e-07
1.0249879940e+00 2.8665783009e-02 6.6087923868e-07
1.0259874937e+00 2.9772132679e-02 6.9150186958e-07
1.0269869935e+00 3.0875502231e-02 7.2339839681e-07
1.0279864932e+00 3.1975910587e-02 7.5655368492e-07
1.0289859930e+00 3.3073376676e-02 7.9091627271e-07
1.0299854927e+00 3.4167919440e-02 8.2639016133e-07
1.0309849925e+00 3.5259557825e-02 8.6282518211e-07
1.0319844922e+00 3.6348310789e-02 9.0000574377e-07
1.0329839920e+00 3.7434197297e-02 9.3763773901e-07
1.0339834917e+00 3.8517236323e-02 9.7533336999e-07
1.0349829915e+00 3.9597446851e-02 1.0127584861e-06
1.0359824912e+00 4.0674847870e-02 1.0515866182e-06
1.0369819910e+00 4.1749458379e-02 1.0924744754e-06
1.0379814907e+00 4.2821297386e-02 1.1355119627e-06
1.0389809905e+00 4.3890383906e-02 1.1807889846e-06
1.0399804902e+00 4.4956736962e-02 1.2283954459e-06
1.0409799900e+00 4.6020375585e-02 1.2784212515e-06
1.0419794897e+00 4.7081318815e-02 1.3309563060e-06
1.0429789895e+00 4.8139585697e-02 1.3860905143e-06
1.0439784892e+00 4.9195195288e-02 1.4439137811e-06
1.0449779890e+00 5.0248166648e-02 1.5045160111e-06
1.0459774887e+00 5.1298518847e-02 1.5679871092e-06
1.0469769885e+00 5.2346270964e-02 1.6344169800e-06
1.0479764882e+00 5.3391442082e-02 1.7038955283e-06
1.0489759880e+00 5.4434051293e-02 1.7765126590e-06
1.0499754877e+00 5.5474117696e-02 1.8523582766e-06
1.0509749875e+00 5.6511660401e-02 1.9315222862e-06
1.0519744872e+00 5.7546698518e-02 2.0140945923e-06
1.0529739870e+00 5.8579251169e-02 2.1001650998e-06
1.0539734867e+00 5.9609337481e-02 2.1898237133e-06
1.0549729865e+00 6.0636976589e-02 2.2831603376e-06
1.0559724862e+00 6.1662187637e-02 2.3802648778e-06
1.0569719860e+00 6.2684989771e-02 2.4812272382e-06
1.0579714857e+00 6.3705402146e-02 2.5861373237e-06
1.0589709855e+00 6.4723443924e-02 2.6950850391e-06
1.0599704852e+00 6.5739134275e-02 2.8081602892e-06
1.0609699850e+00 6.6752492373e-02 2.9254529788e-06
1.0619694847e+00 6.7763537399e-02 3.0470530124e-06
1.0629689845e+00 6.8772288542e-02 3.1730502951e-06
1.0639684842e+00 6.9778764996e-02 3.3035347314e-06
1.0649679840e+00 7.0782985962e-02 3.4385962262e-06
1.0659674837e+00 7.1784970646e-02 3.5783246843e-06
1.0669669835e+00 7.2784738261e-02 3.7228100103e-06
1.0679664832e+00 7.3782308028e-02 3.8721421090e-06
1.0689659830e+00 7.4777699170e-02 4.0264108853e-06
1.0699654827e+00 7.5770930920e-02 4.1857062438e-06
1.0709649825e+00 7.6762022514e-02 4.3501180893e-06
1.0719644822e+00 7.7750993195e-02 4.5197363266e-06
1.0729639820e+00 7.8737862213e-02 4.6946508605e-06
1.0739634817e+00 7.9722648822e-02 4.8749515957e-06
1.0749629815e+00 8.0705372282e-02 5.0607284369e-06
1.0759624812e+00 8.1686051860e-02 5.2520712890e-06
1.0769619810e+00 8.2664706827e-02 5.4490700566e-06
1.0779614807e+00 8.3641356460e-02 5.6518146446e-06
1.0789609805e+00 8.4616020042e-02 5.8603949577e-06
1.0799604802e+00 8.5588716860e-02 6.0749009006e-06
1.0809599800e+00 8.6559466209e-02 6.2954223782e-06
1.0819594797e+00 8.7528287387e-02 6.5220492952e-06
1.0829589795e+00 8.8495199698e-02 6.7548715563e-06
1.0839584792e+00 8.9460222451e-02 6.9939790663e-06
1.0849579790e+00 9.0423374961e-02 7.2394617300e-06
1.0859574787e+00 9.1384676547e-02 7.4914094522e-06
1.0869569785e+00 9.2344146533e-02 7.7499121375e-06
1.0879564782e+00 9.3301804250e-02 8.0150596907e-06
1.0889559780e+00 9.4257669031e-02 8.2869420167e-06
1.0899554777e+00 9.5211760216e-02 8.5656490201e-06
1.0909549775e+00 9.6164097149e-02 8.8512706058e-06
1.0919544772e+00 9.7114699179e-02 9.1438966785e-06
1.0929539770e+00 9.8063585661e-02 9.4436171429e-06
1.0939534767e+00 9.9010775951e-02 9.7505219038e-06
1.0949529765e+00 9.9956289415e-02 1.0064700866e-05
1.0959524762e+00 1.0090014542e-01 1.0386243934e-05
1.0969519760e+00 1.0184236333e-01 1.0715241013e-05
1.0979514757e+00 1.0278296254e-01 1.1051782008e-05
1.0989509755e+00 1.0372196241e-01 1.1395956823e-05
1.0999504752e+00 1.0465938235e-01 1.1747855363e-05
1.1009499750e+00 1.0555560672e-01 1.2301843729e-05
1.1019494747e+00 1.0648869833e-01 1.3077864787e-05
1.1029489745e+00 1.0741998612e-01 1.3827046042e-05
1.1039484742e+00 1.0834948301e-01 1.4551252517e-05
1.1049479740e+00 1.0927720191e-01 1.5252349233e-05
1.1059474737e+00 1.1020315573e-01 1.5932201213e-05
1.1069469735e+00 1.1112735740e-01 1.6592673479e-05
1.1079464732e+00 1.1204981983e-01 1.7235631051e-05
1.1089459730e+00 1.1297055592e-01 1.7862938953e-05
1.1099454727e+00 1.1388957861e-01 1.8476462207e-05
1.1109449725e+00 1.1480690080e-01 1.9078065833e-05
1.1119444722e+00 1.1572253541e-01 1.9669614855e-05
1.1129439720e+00 1.1663649535e-01 2.0252974294e-05
1.1139434717e+00 1.1754879355e-01 2.0830009172e-05
1.1149429715e+00 1.1845944291e-01 2.1402584510e-05
1.1159424712e+00 1.1936845635e-01 2.1972565332e-05
1.1169419710e+00 1.2027584679e-01 2.2541816659e-05
1.1179414707e+00 1.2118162715e-01 2.3112203512e-05
1.1189409705e+00 1.2208581033e-01 2.3685590914e-05
1.1199404702e+00 1.2298840926e-01 2.4263843887e-05
1.1209399700e+00 1.2388943686e-01 2.4848827453e-05
1.1219394697e+00 1.2478890602e-01 2.5442406633e-05
1.1229389695e+00 1.2568682968e-01 2.6046446450e-05
1.1239384692e+00 1.2658322075e-01 2.6662811925e-05
1.1249379690e+00 1.2747809214e-01 2.7293368081e-05
1.1259374687e+00 1.2837145677e-01 2.7939979939e-05
1.1269369685e+00 1.2926332755e-01 2.8604512521e-05
1.1279364682e+00 1.3015371740e-01 2.9288830850e-05
1.1289359680e+00 1.3104263923e-01 2.9994799947e-05
1.1299354677e+00 1.3193010596e-01 3.0724284834e-05
1.1309349675e+00 1.3281613051e-01 3.1479150533e-05
1.1319344672e+00 1.3370072577e-01 3.2261262067e-05
1.1329339670e+00 1.3458390468e-01 3.3072484456e-05
1.1339334667e+00 1.3546568014e-01 3.3914682723e-05
1.1349329665e+00 1.3634606506e-01 3.4789721890e-05
1.1359324662e+00 1.3722507237e-01 3.5699466979e-05
1.1369319660e+00 1.3810271496e-01 3.6645783012e-05
1.1379314657e+00 1.3897900576e-01 3.7630535011e-05
1.1389309655e+00 1.3985395768e-01 3.8655587997e-05
1.1399304652e+00 1.4072758363e-01 3.9722806993e-05
1.1409299650e+00 1.4159989652e-01 4.0834057020e-05
1.1419294647e+00 1.4247090926e-01 4.1991203101e-05
1.1429289645e+00 1.4334063476e-01 4.3196110258e-05
1.1439284642e+00 1.4420908594e-01 4.4450643511e-05
1.1449279640e+00 1.4507627569e-01 4.5756667885e-05
1.1459274637e+00 1.4594221694e-01 4.7116048399e-05
1.1469269635e+00 1.4680692260e-01 4.8530650077e-05
1.1479264632e+00 1.4767040556e-01 5.0002337940e-05
1.1489259630e+00 1.4853267874e-01 5.1532977010e-05
1.1499254627e+00 1.4939375504e-01 5.3124432306e-05
1.1509249625e+00 1.5025364738e-01 5.4778568858e-05
1.1519244622e+00 1.5111236866e-01 5.6497251682e-05
1.1529239620e+00 1.5196993179e-01 5.8282345800e-05
1.1539234617e+00 1.5282634967e-01 6.0135716235e-05
1.1549229615e+00 1.5368163521e-01 6.2059228008e-05
1.1559224612e+00 1.5453580131e-01 6.4054746142e-05
1.1569219610e+00 1.5538886087e-01 6.6124135657e-05
1.1579214607e+00 1.5624082681e-01 6.8269261582e-05
1.1589209605e+00 1.5709171202e-01 7.0491988931e-05
1.1599204602e+00 1.5794152940e-01 7.2794182728e-05
1.1609199600e+00 1.5879029186e-01 7.5177707995e-05
1.1619194597e+00 1.5963801230e-01 7.7644429755e-05
1.1629189595e+00 1.6048470361e-01 8.0196213029e-05
1.1639184592e+00 1.6133037871e-01 8.2834922840e-05
1.1649179590e+00 1.6217505047e-01 8.5562424209e-05
1.1659174587e+00 1.6301873182e-01 8.8380582158e-05
1.1669169585e+00 1.6386143564e-01 9.1291261709e-05
1.1679164582e+00 1.6470317482e-01 9.4296327884e-05
1.1689159580e+00 1.6554396227e-01 9.7397645706e-05
1.1699154577e+00 1.6638381088e-01 1.0059708020e-04
1.1709149575e+00 1.6722273355e-01 1.0389649637e-04
1.1719144572e+00 1.6806074317e-01 1.0729775927e-04
1.1729139570e+00 1.6889785262e-01 1.1080273389e-04
1.1739134567e+00 1.6973407481e-01 1.1441328527e-04
1.1749129565e+00 1.7056942263e-01 1.1813127843e-04
1.1759124562e+00 1.7140390896e-01 1.2195857839e-04
1.1769119560e+00 1.7223754670e-01 1.2589705017e-04
1.1779114557e+00 1.7307034873e-01 1.2994855879e-04
1.1789109555e+00 1.7390232794e-01 1.3411496928e-04
1.1799104552e+00 1.7473349723e-01 1.3839814666e-04
1.1809099550e+00 1.7556386946e-01 1.4279995594e-04
1.1819094547e+00 1.7639345754e-01 1.4732226216e-04
1.1829089545e+00 1.7722227434e-01 1.5196693033e-04
1.1839084542e+00 1.7805033275e-01 1.5673582548e-04
1.1849079540e+00 1.7887764565e-01 1.6163081262e-04
1.1859074537e+00 1.7970422592e-01 1.6665375678e-04
1.1869069535e+00 1.8053008644e-01 1.7180652298e-04
1.1879064532e+00 1.8135524009e-01 1.7709097625e-04
1.1889059530e+00 1.8217969975e-01 1.8250898160e-04
1.1899054527e+00 1.8300347829e-01 1.8806240406e-04
1.1909049525e+00 1.8382658860e-01 1.9375310864e-04
1.1919044522e+00 1.8464904354e-01 1.9958296038e-04
1.1929039520e+00 1.8547085599e-01 2.0555382429e-04
1.1939034517e+00 1.8629203883e-01 2.1166756540e-04
1.1949029515e+00 1.8711260492e-01 2.1792604872e-04
1.1959024512e+00 1.8793256714e-01 2.2433113928e-04
1.1969019510e+00 1.8875193835e-01 2.3088470210e-04
1.1979014507e+00 1.8957073143e-01 2.3758860220e-04
1.1989009505e+00 1.9038895924e-01 2.4444470461e-04
1.1999004502e+00 1.9120663464e-01 2.5145487434e-04
1.2008999500e+00 1.9292701918e-01 2.6159618262e-04
1.2018994497e+00 1.9362160059e-01 2.7578719614e-04
1.2028989495e+00 1.9432171813e-01 2.8954085765e-04
1.2038984492e+00 1.9502724794e-01 3.0289182030e-04
1.2048979490e+00 1.9573806618e-01 3.1587473721e-04
1.2058974487e+00 1.9645404905e-01 3.2852426152e-04
1.2068969485e+00 1.9717507276e-01 3.4087504635e-04
1.2078964482e+00 1.9790101357e-01 3.5296174482e-04
1.2088959480e+00 1.9863174778e-01 3.6481901008e-04
1.2098954477e+00 1.9936715171e-01 3.7648149525e-04
1.2108949475e+00 2.0010710173e-01 3.8798385346e-04
1.2118944472e+00 2.0085147426e-01 3.9936073783e-04
1.2128939470e+00 2.0160014574e-01 4.1064680151e-04
1.2138934467e+00 2.0235299268e-01 4.2187669761e-04
1.2148929465e+00 2.0310989161e-01 4.3308507927e-04
1.2158924462e+00 2.0387071915e-01 4.4430659962e-04
1.2168919460e+00 2.0463535192e-01 4.5557591178e-04
1.2178914457e+00 2.0540366663e-01 4.6692766889e-04
1.2188909455e+00 2.0617554004e-01 4.7839652407e-04
1.2198904452e+00 2.0695084894e-01 4.9001713046e-04
1.2208899450e+00 2.0772947020e-01 5.0182414118e-04
1.2218894447e+00 2.0851128075e-01 5.1385220937e-04
1.2228889445e+00 2.0929615757e-01 5.2613598815e-04
1.2238884442e+00 2.1008397770e-01 5.3871013065e-04
1.2248879440e+00 2.1087461825e-01 5.5160929001e-04
1.2258874437e+00 2.1166795639e-01 5.6486811934e-04
1.2268869435e+00 2.1246386935e-01 5.7852127179e-04
1.2278864432e+00 2.1326223445e-01 5.9260340048e-04
1.2288859430e+00 2.1406292904e-01 6.0714915854e-04
1.2298854427e+00 2.1486583056e-01 6.2219319910e-04
1.2308849425e+00 2.1567081653e-01 6.3777017528e-04
1.2318844422e+00 2.1647776453e-01 6.5391474023e-04
1.2328839420e+00 2.1728655220e-01 6.7066154706e-04
1.2338834417e+00 2.1809705728e-01 6.8804524891e-04
1.2348829415e+00 2.1890915755e-01 7.0610049891e-04
1.2358824412e+00 2.1972273089e-01 7.2486195018e-04
1.2368819410e+00 2.2053765525e-01 7.4436425586e-04
1.2378814407e+00 2.2135380864e-01 7.6464206908e-04
1.2388809405e+00 2.2217106918e-01 7.8573004296e-04
1.2398804402e+00 2.2298931504e-01 8.0766283063e-04
1.2408799400e+00 2.2380842446e-01 8.3047508523e-04
1.2418794397e+00 2.2462827580e-01 8.5420145988e-04
1.2428789395e+00 2.2544874745e-01 8.7887660771e-04
1.2438784392e+00 2.2626971792e-01 9.0453518186e-04
1.2448779390e+00 2.2709106576e-01 9.3121183545e-04
1.2458774387e+00 2.2791266965e-01 9.5894122161e-04
1.2468769385e+00 2.2873440830e-01 9.8775799347e-04
1.2478764382e+00 2.2955616053e-01 1.0176968042e-03
1.2488759380e+00 2.3037780524e-01 1.0487923068e-03
1.2498754377e+00 2.3119922141e-01 1.0810791545e-03
1.2508749375e+00 2.3202028808e-01 1.1145920005e-03
1.2518744372e+00 2.3284088441e-01 1.1493654978e-03
1.2528739370e+00 2.3366088961e-01 1.1854342996e-03
1.2538734367e+00 2.3448018298e-01 1.2228330590e-03
1.2548729365e+00 2.3529864391e-01 1.2615964291e-03
1.2558724362e+00 2.3611615187e-01 1.3017590631e-03
1.2568719360e+00 2.3693258639e-01 1.3433556141e-03
1.2578714357e+00 2.3774782712e-01 1.3864207351e-03
1.2588709355e+00 2.3856175376e-01 1.4309890795e-03
1.2598704352e+00 2.3937424610e-01 1.4770953003e-03
1.2608699350e+00 2.4018518400e-01 1.5247740506e-03
1.2618694347e+00 2.4099444743e-01 1.5740599835e-03
1.2628689345e+00 2.4180191642e-01 1.6249877522e-03
1.2638684342e+00 2.4260747106e-01 1.6775920097e-03
1.2648679340e+00 2.4341099156e-01 1.7319074093e-03
1.2658674337e+00 2.4421235818e-01 1.7879686041e-03
1.2668669335e+00 2.4501145127e-01 1.8458102472e-03
1.2678664332e+00 2.4580815124e-01 1.9054669917e-03
1.2688659330e+00 2.4660233860e-01 1.9669734907e-03
1.2698654327e+00 2.4739389392e-01 2.0303643974e-03
1.2708649325e+00 2.4818269785e-01 2.0956743649e-03
1.2718644322e+00 2.4896863113e-01 2.1629380464e-03
1.2728639320e+00 2.4975157453e-01 2.2321900949e-03
1.2738634317e+00 2.5053140895e-01 2.3034651636e-03
1.2748629315e+00 2.5130801531e-01 2.3767979057e-03
1.2758624312e+00 2.5208127464e-01 2.4522229742e-03
1.2768619310e+00 2.5285106801e-01 2.5297750222e-03
1.2778614307e+00 2.5361727658e-01 2.6094887030e-03
1.2788609305e+00 2.5437978157e-01 2.6913986697e-03
1.2798604302e+00 2.5513846426e-01 2.7755395753e-03
1.2808599300e+00 2.5589320601e-01 2.8619460730e-03
1.2818594297e+00 2.5664388824e-01 2.9506528160e-03
1.2828589295e+00 2.5739039242e-01 3.0416944573e-03
1.2838584292e+00 2.5813260009e-01 3.1351056501e-03
1.2848579290e+00 2.5887039286e-01 3.2309210475e-03
1.2858574287e+00 2.5960365239e-01 3.3291753027e-03
1.2868569285e+00 2.6033226039e-01 3.4299030687e-03
1.2878564282e+00 2.6105609864e-01 3.5331389988e-03
1.2888559280e+00 2.6177504897e-01 3.6389177460e-03
1.2898554277e+00 2.6248899327e-01 3.7472739635e-03
1.2908549275e+00 2.6319781346e-01 3.8582423043e-03
1.2918544272e+00 2.6390139152e-01 3.9718574217e-03
1.2928539270e+00 2.6459960951e-01 4.0881539688e-03
1.2938534267e+00 2.6529234948e-01 4.2071665986e-03
1.2948529265e+00 2.6597949356e-01 4.3289299644e-03
1.2958524262e+00 2.6666092393e-01 4.4534787192e-03
1.2968519260e+00 2.6733652279e-01 4.5808475162e-03
1.2978514257e+00 2.6800617239e-01 4.7110710084e-03
1.2988509255e+00 2.6866975500e-01 4.8441838491e-03
1.2998504252e+00 2.6932715296e-01 4.9802206914e-03
1.3008499250e+00 2.6735071602e-01 5.1265212227e-03
1.3018494247e+00 2.6866065644e-01 5.2510240233e-03
1.3028489245e+00 2.6994157640e-01 5.3732890385e-03
1.3038484242e+00 2.7119415648e-01 5.4936581809e-03
1.3048479240e+00 2.7241907630e-01 5.6124733628e-03
1.3058474237e+00 2.7361701458e-01 5.7300764968e-03
1.3068469235e+00 2.7478864916e-01 5.8468094954e-03
1.3078464232e+00 2.7593465703e-01 5.9630142710e-03
1.3088459230e+00 2.7705571437e-01 6.0790327360e-03
1.3098454227e+00 2.7815249657e-01 6.1952068031e-03
1.3108449225e+00 2.7922567825e-01 6.3118783846e-03
1.3118444222e+00 2.8027593330e-01 6.4293893931e-03
1.3128439220e+00 2.8130393493e-01 6.5480817410e-03
1.3138434217e+00 2.8231035565e-01 6.6682973407e-03
1.3148429215e+00 2.8329586732e-01 6.7903781049e-03
1.3158424212e+00 2.8426114118e-01 6.9146659459e-03
1.3168419210e+00 2.8520684786e-01 7.0415027762e-03
1.3178414207e+00 2.8613365741e-01 7.1712305083e-03
1.3188409205e+00 2.8704223932e-01 7.3041910547e-03
1.3198404202e+00 2.8793326255e-01 7.4407263279e-03
1.3208399200e+00 2.8880739553e-01 7.5811782403e-03
1.3218394197e+00 2.8966530622e-01 7.7258887044e-03
1.3228389195e+00 2.9050766206e-01 7.8751996327e-03
1.3238384192e+00 2.9133513007e-01 8.0294529377e-03
1.3248379190e+00 2.9214837680e-01 8.1889905319e-03
1.3258374187e+00 2.9294806839e-01 8.3541543277e-03
1.3268369185e+00 2.9373487056e-01 8.5252862375e-03
1.3278364182e+00 2.9450944864e-01 8.7027281740e-03
1.3288359180e+00 2.9527246759e-01 8.8868220496e-03
1.3298354177e+00 2.9602459198e-01 9.0779097766e-03
1.3308349175e+00 2.9676648605e-01 9.2763332677e-03
1.3318344172e+00 2.9749881367e-01 9.4824344353e-03
1.3328339170e+00 2.9822223841e-01 9.6965551919e-03
1.3338334167e+00 2.9893742349e-01 9.9190374499e-03
1.3348329165e+00 2.9964503183e-01 1.0150223122e-02
1.3358324162e+00 3.0034572606e-01 1.0390454120e-02
1.3368319160e+00 3.0104016851e-01 1.0640072358e-02
1.3378314157e+00 3.0172902120e-01 1.0899419746e-02
1.3388309155e+00 3.0241294589e-01 1.1168838199e-02
1.3398304152e+00 3.0309260408e-01 1.1448669627e-02
1.3408299150e+00 3.0376865697e-01 1.1739255945e-02
1.3418294147e+00 3.0444176551e-01 1.2040939064e-02
1.3428289145e+00 3.0511259039e-01 1.2354060896e-02
1.3438284142e+00 3.0578179203e-01 1.2678963355e-02
1.3448279140e+00 3.0645003061e-01 1.3015988353e-02
1.3458274137e+00 3.0711796605e-01 1.3365477802e-02
1.3468269135e+00 3.0778625799e-01 1.3727773614e-02
1.3478264132e+00 3.0845556585e-01 1.4103217703e-02
1.3488259130e+00 3.0912654878e-01 1.4492151980e-02
1.3498254127e+00 3.0979986566e-01 1.4894918357e-02
1.3508249125e+00 3.1047617513e-01 1.5311858750e-02
1.3518244122e+00 3.1115613555e-01 1.5743315068e-02
1.3528239120e+00 3.1184040501e-01 1.6189629224e-02
1.3538234117e+00 3.1252964136e-01 1.6651143132e-02
1.3548229115e+00 3.1322450212e-01 1.7128198703e-02
1.3558224112e+00 3.1392564457e-01 1.7621137850e-02
1.3568219110e+00 3.1463372567e-01 1.8130302485e-02
1.3578214107e+00 3.1534940210e-01 1.8656034522e-02
1.3588209105e+00 3.1607333023e-01 1.9198675871e-02
1.3598204102e+00 3.1680616609e-01 1.9758568446e-02
1.3608199100e+00 3.1754856543e-01 2.0336054160e-02
1.3618194097e+00 3.1830118361e-01 2.0931474926e-02
1.3628189095e+00 3.1906467567e-01 2.1545172654e-02
1.3638184092e+00 3.1983969630e-01 2.2177489258e-02
1.3648179090e+00 3.2062689979e-01 2.2828766650e-02
1.3658174087e+00 3.2142694005e-01 2.3499346743e-02
1.3668169085e+00 3.2224047060e-01 2.4189571450e-02
1.3678164082e+00 3.2306814454e-01 2.4899782681e-02
1.3688159080e+00 3.2391061452e-01 2.5630322352e-02
1.3698154077e+00 3.2476853276e-01 2.6381532372e-02
1.3708149075e+00 3.2564255102e-01 2.7153754656e-02
1.3718144072e+00 3.2653332054e-01 2.7947331116e-02
1.3728139070e+00 3.2744149211e-01 2.8762603663e-02
1.3738134067e+00 3.2836771595e-01 2.9599914212e-02
1.3748129065e+00 3.2931264176e-01 3.0459604673e-02
1.3758124062e+00 3.3027691867e-01 3.1342016960e-02
1.3768119060e+00 3.3126119525e-01 3.2247492985e-02
1.3778114057e+00 3.3226611942e-01 3.3176374660e-02
1.3788109055e+00 3.3329233851e-01 3.4129003898e-02
1.3798104052e+00 3.3434049917e-01 3.5105722612e-02
1.3808099050e+00 3.3541124738e-01 3.6106872713e-02
1.3818094047e+00 3.3650522844e-01 3.7132796115e-02
1.3828089045e+00 3.3762308689e-01 3.8183834730e-02
1.3838084042e+00 3.3876546653e-01 3.9260330471e-02
1.3848079040e+00 3.3993301038e-01 4.0362625249e-02
1.3858074037e+00 3.4112636065e-01 4.1491060977e-02
1.3868069035e+00 3.4234615871e-01 4.2645979568e-02
1.3878064032e+00 3.4359304507e-01 4.3827722935e-02
1.3888059030e+00 3.4486765934e-01 4.5036632989e-02
1.3898054027e+00 3.4617064020e-01 4.6273051644e-02
1.3908049025e+00 3.4750262539e-01 4.7537320811e-02
1.3918044022e+00 3.4886425164e-01 4.8829782403e-02
1.3928039020e+00 3.5025615468e-01 5.0150778333e-02
1.3938034017e+00 3.5167896916e-01 5.1500650513e-02
1.3948029015e+00 3.5313332868e-01 5.2879740856e-02
1.3958024012e+00 3.5461986569e-01 5.4288391274e-02
1.3968019010e+00 3.5613921150e-01 5.5726943679e-02
1.3978014007e+00 3.5769199621e-01 5.7195739985e-02
1.3988009005e+00 3.5927884872e-01 5.8695122103e-02
1.3998004002e+00 3.6090039666e-01 6.0225431946e-02
1.4007998999e+00 3.6270984776e-01 6.1888350938e-02
1.4017993997e+00 3.6132210327e-01 6.3858204004e-02
1.4027988994e+00 3.6020450686e-01 6.5863078596e-02
1.4037983992e+00 3.5935484506e-01 6.7901836729e-02
1.4047978989e+00 3.5877087256e-01 6.9973340419e-02
1.4057973987e+00 3.5845031224e-01 7.2076451684e-02
1.4067968984e+00 3.5839085519e-01 7.4210032538e-02
1.4077963982e+00 3.5859016075e-01 7.6372944998e-02
1.4087958979e+00 3.5904585663e-01 7.8564051080e-02
1.4097953977e+00 3.5975553898e-01 8.0782212800e-02
1.4107948974e+00 3.6071677252e-01 8.3026292174e-02
1.4117943972e+00 3.6192709069e-01 8.5295151219e-02
1.4127938969e+00 3.6338399582e-01 8.7587651950e-02
1.4137933967e+00 3.6508495929e-01 8.9902656383e-02
1.4147928964e+00 3.6702742179e-01 9.2239026535e-02
1.4157923962e+00 3.6920879351e-01 9.4595624422e-02
1.4167918959e+00 3.7162645444e-01 9.6971312060e-02
1.4177913957e+00 3.7427775461e-01 9.9364951464e-02
1.4187908954e+00 3.7716001442e-01 1.0177540465e-01
1.4197903952e+00 3.8027052495e-01 1.0420153364e-01
1.4207898949e+00 3.8360654831e-01 1.0664220044e-01
1.4217893947e+00 3.8716531805e-01 1.0909626707e-01
1.4227888944e+00 3.9094403948e-01 1.1156259556e-01
1.4237883942e+00 3.9493989016e-01 1.1404004790e-01
1.4247878939e+00 3.9915002027e-01 1.1652748612e-01
1.4257873937e+00 4.0357155313e-01 1.1902377224e-01
1.4267868934e+00 4.0820158565e-01 1.2152776828e-01
1.4277863932e+00 4.1303718885e-01 1.2403833624e-01
1.4287858929e+00 4.1807540834e-01 1.2655433814e-01
1.4297853927e+00 4.2331326494e-01 1.2907463601e-01
1.4307848924e+00 4.2874775518e-01 1.3159809185e-01
1.4317843922e+00 4.3437585192e-01 1.3412356768e-01
1.4327838919e+00 4.4019450495e-01 1.3664992552e-01
1.4337833917e+00 4.4620064160e-01 1.3917602739e-01
1.4347828914e+00 4.5239116743e-01 1.4170073529e-01
1.4357823912e+00 4.5876296681e-01 1.4422291126e-01
1.4367818909e+00 4.6531290370e-01 1.4674141730e-01
1.4377813907e+00 4.7203782228e-01 1.4925511542e-01
1.4387808904e+00 4.7893454768e-01 1.5176286765e-01
1.4397803902e+00 4.8599988673e-01 1.5426353600e-01
1.4407798899e+00 4.9323062869e-01 1.5675598249e-01
1.4417793897e+00 5.0062354603e-01 1.5923906914e-01
1.4427788894e+00 5.0817539517e-01 1.6171165795e-01
1.4437783892e+00 5.1588291733e-01 1.6417261095e-01
1.4447778889e+00 5.2374283929e-01 1.6662079015e-01
1.4457773887e+00 5.3175187423e-01 1.6905505757e-01
1.4467768884e+00 5.3990672253e-01 1.7147427522e-01
1.4477763882e+00 5.4820407265e-01 1.7387730512e-01
1.4487758879e+00 5.5664060197e-01 1.7626300929e-01
1.4497753877e+00 5.6521297761e-01 1.7863024974e-01
1.4507748874e+00 5.7391785741e-01 1.8097788849e-01
1.4517743872e+00 5.8275189065e-01 1.8330478756e-01
1.4527738869e+00 5.9171171907e-01 1.8560980895e-01
1.4537733867e+00 6.0079397769e-01 1.8789181469e-01
1.4547728864e+00 6.0999529574e-01 1.9014966680e-01
1.4557723862e+00 6.1931229756e-01 1.9238222728e-01
1.4567718859e+00 6.2874160349e-01 1.9458835816e-01
1.4577713857e+00 6.3827983080e-01 1.9676692145e-01
1.4587708854e+00 6.4792359460e-01 1.9891677917e-01
1.4597703852e+00 6.5766950875e-01 2.0103679333e-01
1.4607698849e+00 6.6751418680e-01 2.0312582595e-01
1.4617693847e+00 6.7745424285e-01 2.0518273904e-01
1.4627688844e+00 6.8748629255e-01 2.0720639463e-01
1.4637683842e+00 6.9760695397e-01 2.0919565473e-01
1.4647678839e+00 7.0781284843e-01 2.1114938135e-01
1.4657673837e+00 7.1810060161e-01 2.1306643651e-01
1.4667668834e+00 7.2846684426e-01 2.1494568222e-01
1.4677663832e+00 7.3890821323e-01 2.1678598051e-01
1.4687658829e+00 7.4942135229e-01 2.1858619339e-01
1.4697653827e+00 7.6000291307e-01 2.2034518287e-01
1.4707648824e+00 7.7064955591e-01 2.2206181097e-01
1.4717643822e+00 7.8135795077e-01 2.2373493971e-01
1.4727638819e+00 7.9212477807e-01 2.2536343110e-01
1.4737633817e+00 8.0294672954e-01 2.2694614716e-01
1.4747628814e+00 8.1382050913e-01 2.2848194990e-01
1.4757623812e+00 8.2474283377e-01 2.2996970135e-01
1.4767618809e+00 8.3571043427e-01 2.3140826351e-01
1.4777613807e+00 8.4672005607e-01 2.3279649841e-01
1.4787608804e+00 8.5776846012e-01 2.3413326805e-01
1.4797603802e+00 8.6885242361e-01 2.3541743446e-01
1.4807598799e+00 8.7996874076e-01 2.3664785966e-01
1.4817593797e+00 8.9111422364e-01 2.3782340565e-01
1.4827588794e+00 9.0228570283e-01 2.3894293445e-01
1.4837583792e+00 9.1348002824e-01 2.4000530809e-01
1.4847578789e+00 9.2469406978e-01 2.4100938857e-01
1.4857573787e+00 9.3592471809e-01 2.4195403791e-01
1.4867568784e+00 9.4716888520e-01 2.4283811813e-01
1.4877563782e+00 9.5842350526e-01 2.4366049124e-01
1.4887558779e+00 9.6968553512e-01 2.4442001927e-01
1.4897553777e+00 9.8095195502e-01 2.4511556422e-01
1.4907548774e+00 9.9221976922e-01 2.4574598812e-01
1.4917543772e+00 1.0034860065e+00 2.4631015297e-01
1.4927538769e+00 1.0147477210e+00 2.4680692080e-01
1.4937533767e+00 1.0260019924e+00 2.4723515362e-01
1.4947528764e+00 1.0372459267e+00 2.4759371345e-01
1.4957523762e+00 1.0484766570e+00 2.4788146230e-01
1.4967518759e+00 1.0596913433e+00 2.4809726219e-01
1.4977513757e+00 1.0708871738e+00 2.4823997513e-01
1.4987508754e+00 1.0820613647e+00 2.4830846315e-01
1.4997503752e+00 1.0932111613e+00 2.4830158826e-01
1.5007498749e+00 1.1047766241e+00 2.4886837837e-01
1.5017493747e+00 1.1163236857e+00 2.4921674848e-01
1.5027488744e+00 1.1278811375e+00 2.4954384215e-01
1.5037483742e+00 1.1394498442e+00 2.4984984103e-01
1.5047478739e+00 1.1510306557e+00 2.5013492677e-01
1.5057473737e+00 1.1626244072e+00 2.5039928100e-01
1.5067468734e+00 1.1742319197e+00 2.5064308539e-01
1.5077463732e+00 1.1858539996e+00 2.5086652157e-01
1.5087458729e+00 1.1974914394e+00 2.5106977118e-01
1.5097453727e+00 1.2091450177e+00 2.5125301589e-01
1.5107448724e+00 1.2208154988e+00 2.5141643732e-01
1.5117443722e+00 1.2325036337e+00 2.5156021714e-01
1.5127438719e+00 1.2442101595e+00 2.5168453698e-01
1.5137433717e+00 1.2559358002e+00 2.5178957848e-01
1.5147428714e+00 1.2676812661e+00 2.5187552331e-01
1.5157423712e+00 1.2794472546e+00 2.5194255310e-01
1.5167418709e+00 1.2912344500e+00 2.5199084949e-01
1.5177413707e+00 1.3030435235e+00 2.5202059414e-01
1.5187408704e+00 1.3148751338e+00 2.5203196869e-01
1.5197403702e+00 1.3267299269e+00 2.5202515479e-01
1.5207398699e+00 1.3386085363e+00 2.5200033409e-01
1.5217393697e+00 1.3505115832e+00 2.5195768822e-01
1.5227388694e+00 1.3624396764e+00 2.5189739883e-01
1.5237383692e+00 1.3743934129e+00 2.5181964758e-01
1.5247378689e+00 1.3863733776e+00 2.5172461611e-01
1.5257373687e+00 1.3983801436e+00 2.5161248606e-01
1.5267368684e+00 1.4104142724e+00 2.5148343908e-01
1.5277363682e+00 1.4224763140e+00 2.5133765681e-01
1.5287358679e+00 1.4345668070e+00 2.5117532091e-01
1.5297353677e+00 1.4466862786e+00 2.5099661302e-01
1.5307348674e+00 1.4588352452e+00 2.5080171478e-01
1.5317343672e+00 1.4710142120e+00 2.5059080784e-01
1.5327338669e+00 1.4832236734e+00 2.5036407385e-01
1.5337333667e+00 1.4954641132e+00 2.5012169444e-01
1.5347328664e+00 1.5077360046e+00 2.4986385128e-01
1.5357323662e+00 1.5200398103e+00 2.4959072601e-01
1.5367318659e+00 1.5323759829e+00 2.4930250026e-01
1.5377313657e+00 1.5447449646e+00 2.4899935569e-01
1.5387308654e+00 1.5571471879e+00 2.4868147395e-01
1.5397303652e+00 1.5695830753e+00 2.4834903667e-01
1.5407298649e+00 1.5820530394e+00 2.4800222551e-01
1.5417293647e+00 1.5945574836e+00 2.4764122211e-01
1.5427288644e+00 1.6070968014e+00 2.4726620812e-01
1.5437283642e+00 1.6196713774e+00 2.4687736519e-01
1.5447278639e+00 1.6322815866e+00 2.4647487495e-01
1.5457273637e+00 1.6449277953e+00 2.4605891906e-01
1.5467268634e+00 1.6576103607e+00 2.4562967916e-01
1.5477263632e+00 1.6703296313e+00 2.4518733690e-01
1.5487258629e+00 1.6830859470e+00 2.4473207392e-01
1.5497253627e+00 1.6958796390e+00 2.4426407188e-01
1.5507248624e+00 1.7087110303e+00 2.4378351241e-01
1.5517243622e+00 1.7215804356e+00 2.4329057716e-01
1.5527238619e+00 1.7344881615e+00 2.4278544779e-01
1.5537233617e+00 1.7474345066e+00 2.4226830592e-01
1.5547228614e+00 1.7604197616e+00 2.4173933322e-01
1.5557223612e+00 1.7734442097e+00 2.4119871133e-01
1.5567218609e+00 1.7865081262e+00 2.4064662189e-01
1.5577213607e+00 1.7996117791e+00 2.4008324655e-01
1.5587208604e+00 1.8127554292e+00 2.3950876695e-01
1.5597203602e+00 1.8259393297e+00 2.3892336475e-01
1.5607198599e+00 1.8391637271e+00 2.3832722158e-01
1.5617193597e+00 1.8524288608e+00 2.3772051910e-01
1.5627188594e+00 1.8657349634e+00 2.3710343895e-01
1.5637183592e+00 1.8790822606e+00 2.3647616277e-01
1.5647178589e+00 1.8924709718e+00 2.3583887222e-01
1.5657173587e+00 1.9059013098e+00 2.3519174893e-01
1.5667168584e+00 1.9193734809e+00 2.3453497456e-01
1.5677163582e+00 1.9328876855e+00 2.3386873075e-01
1.5687158579e+00 1.9464441176e+00 2.3319319915e-01
1.5697153577e+00 1.9600429653e+00 2.3250856140e-01
1.5707148574e+00 1.9736844109e+00 2.3181499915e-01
1.5717143572e+00 1.9873686307e+00 2.3111269404e-01
1.5727138569e+00 2.0010957957e+00 2.3040182772e-01
1.5737133567e+00 2.0148660711e+00 2.2968258185e-01
1.5747128564e+00 2.0286796166e+00 2.2895513805e-01
1.5757123562e+00 2.0425365868e+00 2.2821967799e-01
1.5767118559e+00 2.0564371311e+00 2.2747638330e-01
1.5777113557e+00 2.0703813935e+00 2.2672543563e-01
1.5787108554e+00 2.0843695132e+00 2.2596701663e-01
1.5797103552e+00 2.0984016246e+00 2.2520130794e-01
1.5807098549e+00 2.1124778571e+00 2.2442849122e-01
1.5817093547e+00 2.1265983355e+00 2.2364874810e-01
1.5827088544e+00 2.1407631799e+00 2.2286226023e-01
1.5837083542e+00 2.1549725061e+00 2.2206920926e-01
1.5847078539e+00 2.1692264254e+00 2.2126977684e-01
1.5857073537e+00 2.1835250447e+00 2.2046414461e-01
1.5867068534e+00 2.1978684668e+00 2.1965249421e-01
1.5877063532e+00 2.2122567903e+00 2.1883500730e-01
1.5887058529e+00 2.2266901100e+00 2.1801186551e-01
1.5897053527e+00 2.2411685164e+00 2.1718325050e-01
1.5907048524e+00 2.2556920964e+00 2.1634934391e-01
1.5917043522e+00 2.2702609331e+00 2.1551032739e-01
1.5927038519e+00 2.2848751060e+00 2.1466638259e-01
1.5937033517e+00 2.2995346907e+00 2.1381769114e-01
1.5947028514e+00 2.3142397597e+00 2.1296443470e-01
1.5957023512e+00 2.3289903818e+00 2.1210679491e-01
1.5967018509e+00 2.3437866226e+00 2.1124495341e-01
1.5977013507e+00 2.3586285443e+00 2.1037909187e-01
1.5987008504e+00 2.3735162060e+00 2.0950939191e-01
1.5997003502e+00 2.3884496636e+00 2.0863603519e-01
1.6006998499e+00 2.4034996639e+00 2.0773659248e-01
1.6016993497e+00 2.4183842235e+00 2.0684771033e-01
1.6026988494e+00 2.4333546829e+00 2.0595230935e-01
1.6036983492e+00 2.4484095283e+00 2.0505046202e-01
1.6046978489e+00 2.4635472665e+00 2.0414224083e-01
1.6056973487e+00 2.4787664245e+00 2.0322771826e-01
1.6066968484e+00 2.4940655500e+00 2.0230696679e-01
1.6076963482e+00 2.5094432110e+00 2.0138005893e-01
1.6086958479e+00 2.5248979958e+00 2.0044706714e-01
1.6096953477e+00 2.5404285135e+00 1.9950806392e-01
1.6106948474e+00 2.5560333935e+00 1.9856312175e-01
1.6116943472e+00 2.5717112855e+00 1.9761231312e-01
1.6126938469e+00 2.5874608596e+00 1.9665571051e-01
1.6136933467e+00 2.6032808062e+00 1.9569338642e-01
1.6146928464e+00 2.6191698360e+00 1.9472541332e-01
1.6156923462e+00 2.6351266795e+00 1.9375186371e-01
1.6166918459e+00 2.6511500876e+00 1.9277281006e-01
1.6176913457e+00 2.6672388306e+00 1.9178832487e-01
1.6186908454e+00 2.6833916990e+00 1.9079848063e-01
1.6196903452e+00 2.6996075026e+00 1.8980334981e-01
1.6206898449e+00 2.7158850708e+00 1.8880300490e-01
1.6216893447e+00 2.7322232522e+00 1.8779751839e-01
1.6226888444e+00 2.7486209148e+00 1.8678696277e-01
1.6236883442e+00 2.7650769453e+00 1.8577141052e-01
1.6246878439e+00 2.7815902493e+00 1.8475093413e-01
1.6256873437e+00 2.7981597509e+00 1.8372560609e-01
1.6266868434e+00 2.8147843930e+00 1.8269549887e-01
1.6276863432e+00 2.8314631363e+00 1.8166068497e-01
1.6286858429e+00 2.8481949597e+00 1.8062123687e-01
1.6296853427e+00 2.8649788599e+00 1.7957722706e-01
1.6306848424e+00 2.8818138514e+00 1.7852872803e-01
1.6316843422e+00 2.8986989658e+00 1.7747581226e-01
1.6326838419e+00 2.9156332522e+00 1.7641855223e-01
1.6336833417e+00 2.9326157764e+00 1.7535702043e-01
1.6346828414e+00 2.9496456211e+00 1.7429128936e-01
1.6356823412e+00 2.9667218855e+00 1.7322143149e-01
1.6366818409e+00 2.9838436852e+00 1.7214751931e-01
1.6376813407e+00 3.0010101518e+00 1.7106962531e-01
1.6386808404e+00 3.0182204326e+00 1.6998782197e-01
1.6396803402e+00 3.0354736909e+00 1.6890218178e-01
1.6406798399e+00 3.0527691051e+00 1.6781277723e-01
1.6416793397e+00 3.0701058688e+00 1.6671968080e-01
1.6426788394e+00 3.0874831906e+00 1.6562296497e-01
1.6436783392e+00 3.1049002940e+00 1.6452270224e-01
1.6446778389e+00 3.1223564166e+00 1.6341896510e-01
1.6456773387e+00 3.1398508106e+00 1.6231182601e-01
1.6466768384e+00 3.1573827420e+00 1.6120135748e-01
1.6476763382e+00 3.1749514907e+00 1.6008763199e-01
1.6486758379e+00 3.1925563503e+00 1.5897072202e-01
1.6496753377e+00 3.2101966274e+00 1.5785070006e-01
1.6506748374e+00 3.2278716423e+00 1.5672763860e-01
1.6516743372e+00 3.2455807276e+00 1.5560161012e-01
1.6526738369e+00 3.2633232291e+00 1.5447268711e-01
1.6536733367e+00 3.2810985046e+00 1.5334094205e-01
1.6546728364e+00 3.2989059246e+00 1.5220644743e-01
1.6556723362e+00 3.3167448713e+00 1.5106927575e-01
1.6566718359e+00 3.3346147391e+00 1.4992949947e-01
1.6576713357e+00 3.3525149336e+00 1.4878719109e-01
1.6586708354e+00 3.3704448721e+00 1.4764242310e-01
1.6596703352e+00 3.3884039831e+00 1.4649526798e-01
1.6606698349e+00 3.4063917059e+00 1.4534579822e-01
1.6616693347e+00 3.4244074908e+00 1.4419408630e-01
1.6626688344e+00 3.4424507988e+00 1.4304020472e-01
1.6636683342e+00 3.4605211009e+00 1.4188422594e-01
1.6646678339e+00 3.4786178788e+00 1.4072622247e-01
1.6656673337e+00 3.4967406239e+00 1.3956626679e-01
1.6666668334e+00 3.5148888376e+00 1.3840443138e-01
1.6676663332e+00 3.5330620310e+00 1.3724078873e-01
1.6686658329e+00 3.5512597244e+00 1.3607541133e-01
1.6696653327e+00 3.5694814476e+00 1.3490837166e-01
1.6706648324e+00 3.5877267396e+00 1.3373974220e-01
1.6716643322e+00 3.6059951481e+00 1.3256959546e-01
1.6726638319e+00 3.6242862298e+00 1.3139800390e-01
1.6736633317e+00 3.6425995498e+00 1.3022504002e-01
1.6746628314e+00 3.6609346817e+00 1.2905077630e-01
1.6756623312e+00 3.6792912074e+00 1.2787528523e-01
1.6766618309e+00 3.6976687170e+00 1.2669863930e-01
1.6776613307e+00 3.7160668083e+00 1.2552091099e-01
1.6786608304e+00 3.7344850870e+00 1.2434217278e-01
1.6796603302e+00 3.7529231666e+00 1.2316249717e-01
1.6806598299e+00 3.7713806679e+00 1.2198195664e-01
1.6816593297e+00 3.7898572189e+00 1.2080062367e-01
1.6826588294e+00 3.8083524552e+00 1.1961857075e-01
1.6836583292e+00 3.8268660191e+00 1.1843587037e-01
1.6846578289e+00 3.8453975600e+00 1.1725259502e-01
1.6856573287e+00 3.8639467339e+00 1.1606881717e-01
1.6866568284e+00 3.8825132036e+00 1.1488460933e-01
1.6876563282e+00 3.9010966383e+00 1.1370004396e-01
1.6886558279e+00 3.9196967136e+00 1.1251519356e-01
1.6896553277e+00 3.9383131113e+00 1.1133013062e-01
1.6906548274e+00 3.9569455195e+00 1.1014492761e-01
1.6916543272e+00 3.9755936319e+00 1.0895965703e-01
1.6926538269e+00 3.9942571486e+00 1.0777439137e-01
1.6936533267e+00 4.0129357750e+00 1.0658920310e-01
1.6946528264e+00 4.0316292223e+00 1.0540416472e-01
1.6956523262e+00 4.0503372073e+00 1.0421934871e-01
1.6966518259e+00 4.0690594522e+00 1.0303482755e-01
1.6976513257e+00 4.0877956843e+00 1.0185067374e-01
1.6986508254e+00 4.1065456362e+00 1.0066695976e-01
1.6996503252e+00 4.1253090458e+00 9.9483758093e-02
1.7006498249e+00 4.1431717256e+00 9.8266820504e-02
1.7016493247e+00 4.1618335301e+00 9.7031277508e-02
1.7026488244e+00 4.1803310935e+00 9.5797281357e-02
1.7036483242e+00 4.1986631369e+00 9.4565004542e-02
1.7046478239e+00 4.2168283867e+00 9.3334619552e-02
1.7056473237e+00 4.2348255739e+00 9.2106298874e-02
1.7066468234e+00 4.2526534334e+00 9.0880214999e-02
1.7076463232e+00 4.2703107033e+00 8.9656540414e-02
1.7086458229e+00 4.2877961248e+00 8.8435447609e-02
1.7096453227e+00 4.3051084409e+00 8.7217109074e-02
1.7106448224e+00 4.3222463964e+00 8.6001697296e-02
1.7116443222e+00 4.3392087368e+00 8.4789384765e-02
1.7126438219e+00 4.3559942081e+00 8.3580343970e-02
1.7136433217e+00 4.3726015564e+00 8.2374747399e-02
1.7146428214e+00 4.3890295269e+00 8.1172767542e-02
1.7156423212e+00 4.4052768635e+00 7.9974576888e-02
1.7166418209e+00 4.4213423087e+00 7.8780347925e-02
1.7176413207e+00 4.4372246023e+00 7.7590253143e-02
1.7186408204e+00 4.4529224817e+00 7.6404465030e-02
1.7196403202e+00 4.4684346809e+00 7.5223156076e-02
1.7206398199e+00 4.4837599303e+00 7.4046498768e-02
1.7216393197e+00 4.4988969557e+00 7.2874665597e-02
1.7226388194e+00 4.5138444785e+00 7.1707829051e-02
1.7236383192e+00 4.5286012148e+00 7.0546161620e-02
1.7246378189e+00 4.5431658749e+00 6.9389835791e-02
1.7256373187e+00 4.5575371629e+00 6.8239024054e-02
1.7266368184e+00 4.5717137765e+00 6.7093898899e-02
1.7276363182e+00 4.5856944061e+00 6.5954632813e-02
1.7286358179e+00 4.5994777345e+00 6.4821398286e-02
1.7296353177e+00 4.6130624364e+00 6.3694367807e-02
1.7306348174e+00 4.6264471781e+00 6.2573713864e-02
1.7316343172e+00 4.6396306169e+00 6.1459608948e-02
1.7326338169e+00 4.6526114006e+00 6.0352225545e-02
1.7336333167e+00 4.6653881669e+00 5.9251736147e-02
1.7346328164e+00 4.6779595433e+00 5.8158313241e-02
1.7356323162e+00 4.6903241462e+00 5.7072129316e-02
1.7366318159e+00 4.7024805810e+00 5.5993356862e-02
1.7376313157e+00 4.7144274408e+00 5.4922168367e-02
1.7386308154e+00 4.7261633067e+00 5.3858736320e-02
1.7396303152e+00 4.7376867469e+00 5.2803233210e-02
1.7406298149e+00 4.7489963160e+00 5.1755831527e-02
1.7416293147e+00 4.7600905552e+00 5.0716703759e-02
1.7426288144e+00 4.7709679911e+00 4.9686022395e-02
1.7436283142e+00 4.7816271357e+00 4.8663959923e-02
1.7446278139e+00 4.7920664853e+00 4.7650688834e-02
1.7456273137e+00 4.8022845207e+00 4.6646381616e-02
1.7466268134e+00 4.8122797060e+00 4.5651210757e-02
1.7476263132e+00 4.8220504885e+00 4.4665348747e-02
1.7486258129e+00 4.8315952979e+00 4.3688968077e-02
1.7496253127e+00 4.8409125459e+00 4.2722241231e-02
1.7506248124e+00 4.8500006256e+00 4.1765340701e-02
1.7516243122e+00 4.8588579108e+00 4.0818438975e-02
1.7526238119e+00 4.8674827555e+00 3.9881708543e-02
1.7536233117e+00 4.8758734933e+00 3.8955321893e-02
1.7546228114e+00 4.8840284367e+00 3.8039451515e-02
1.7556223112e+00 4.8919458766e+00 3.7134269897e-02
1.7566218109e+00 4.8996240816e+00 3.6239949528e-02
1.7576213107e+00 4.9070612973e+00 3.5356662898e-02
1.7586208104e+00 4.9142557455e+00 3.4484582495e-02
1.7596203102e+00 4.9212056239e+00 3.3623880807e-02
1.7606198099e+00 4.9279091050e+00 3.2774730325e-02
1.7616193097e+00 4.9343643354e+00 3.1937303537e-02
1.7626188094e+00 4.9405694354e+00 3.1111772932e-02
1.7636183092e+00 4.9465224979e+00 3.0298310999e-02
1.7646178089e+00 4.9522215876e+00 2.9497090226e-02
1.7656173087e+00 4.9576647404e+00 2.8708283103e-02
1.7666168084e+00 4.9628499623e+00 2.7932062119e-02
1.7676163082e+00 4.9677752290e+00 2.7168599763e-02
1.7686158079e+00 4.9724384844e+00 2.6418068523e-02
1.7696153077e+00 4.9768376402e+00 2.5680640887e-02
1.7706148074e+00 4.9809705747e+00 2.4956489347e-02
1.7716143072e+00 4.9848351318e+00 2.4245786390e-02
1.7726138069e+00 4.9884291202e+00 2.3548704506e-02
1.7736133067e+00 4.9917503123e+00 2.2865416183e-02
1.7746128064e+00 4.9947964430e+00 2.2196093910e-02
1.7756123062e+00 4.9975652088e+00 2.1540910176e-02
1.7766118059e+00 5.0000542664e+00 2.0900037471e-02
1.7776113057e+00 5.0022612320e+00 2.0273648282e-02
1.7786108054e+00 5.0041836796e+00 1.9661915099e-02
1.7796103052e+00 5.0058191399e+00 1.9065010412e-02
1.7806098049e+00 5.0071650990e+00 1.8483106708e-02
1.7816093047e+00 5.0082189973e+00 1.7916376477e-02
1.7826088044e+00 5.0089782278e+00 1.7364992208e-02
1.7836083042e+00 5.0094401346e+00 1.6829126389e-02
1.7846078039e+00 5.0096020118e+00 1.6308951511e-02
1.7856073037e+00 5.0094611016e+00 1.5804640060e-02
1.7866068034e+00 5.0090145927e+00 1.5316364528e-02
1.7876063032e+00 5.0082596189e+00 1.4844297402e-02
1.7886058029e+00 5.0071932571e+00 1.4388611171e-02
1.7896053027e+00 5.0058125255e+00 1.3949478324e-02
1.7906048024e+00 5.0041143821e+00 1.3527071351e-02
1.7916043022e+00 5.0020957222e+00 1.3121562741e-02
1.7926038019e+00 4.9997533767e+00 1.2733124981e-02
1.7936033017e+00 4.9970841099e+00 1.2361930561e-02
1.7946028014e+00 4.9940846174e+00 1.2008151971e-02
1.7956023012e+00 4.9907515237e+00 1.1671961699e-02
1.7966018009e+00 4.9870813800e+00 1.1353532233e-02
1.7976013007e+00 4.9830706613e+00 1.1053036064e-02
1.7986008004e+00 4.9787157642e+00 1.0770645679e-02
1.7996003002e+00 4.9740130041e+00 1.0506533568e-02
1.8005997999e+00 4.9804174029e+00 1.0191090278e-02
1.8015992996e+00 4.9822549100e+00 9.9111443551e-03
1.8025987994e+00 4.9840065565e+00 9.6372216862e-03
1.8035982991e+00 4.9856741028e+00 9.3692509635e-03
1.8045977989e+00 4.9872593027e+00 9.1071608791e-03
1.8055972986e+00 4.9887639039e+00 8.8508801255e-03
1.8065967984e+00 4.9901896482e+00 8.6003373949e-03
1.8075962981e+00 4.9915382717e+00 8.3554613798e-03
1.8085957979e+00 4.9928115053e+00 8.1161807724e-03
1.8095952976e+00 4.9940110746e+00 7.8824242650e-03
1.8105947974e+00 4.9951387004e+00 7.6541205502e-03
1.8115942971e+00 4.9961960992e+00 7.4311983200e-03
1.8125937969e+00 4.9971849828e+00 7.2135862670e-03
1.8135932966e+00 4.9981070590e+00 7.0012130834e-03
1.8145927964e+00 4.9989640319e+00 6.7940074616e-03
1.8155922961e+00 4.9997576018e+00 6.5918980939e-03
1.8165917959e+00 5.0004894655e+00 6.3948136727e-03
1.8175912956e+00 5.0011613166e+00 6.2026828902e-03
1.8185907954e+00 5.0017748459e+00 6.0154344389e-03
1.8195902951e+00 5.0023317409e+00 5.8329970110e-03
1.8205897949e+00 5.0028336870e+00 5.6552992990e-03
1.8215892946e+00 5.0032823668e+00 5.4822699951e-03
1.8225887944e+00 5.0036794606e+00 5.3138377916e-03
1.8235882941e+00 5.0040266469e+00 5.1499313810e-03
1.8245877939e+00 5.0043256018e+00 4.9904794555e-03
1.8255872936e+00 5.0045780001e+00 4.8354107076e-03
1.8265867934e+00 5.0047855147e+00 4.6846538294e-03
1.8275862931e+00 5.0049498171e+00 4.5381375135e-03
1.8285857929e+00 5.0050725774e+00 4.3957904520e-03
1.8295852926e+00 5.0051554646e+00 4.2575413374e-03
1.8305847924e+00 5.0052001465e+00 4.1233188619e-03
1.8315842921e+00 5.0052082902e+00 3.9930517180e-03
1.8325837919e+00 5.0051815618e+00 3.8666685979e-03
1.8335832916e+00 5.0051216267e+00 3.7440981941e-03
1.8345827914e+00 5.0050301498e+00 3.6252691987e-03
1.8355822911e+00 5.0049087954e+00 3.5101103043e-03
1.8365817909e+00 5.0047592277e+00 3.3985502030e-03
1.8375812906e+00 5.0045831102e+00 3.2905175873e-03
1.8385807904e+00 5.0043821065e+00 3.1859411495e-03
1.8395802901e+00 5.0041578799e+00 3.0847495819e-03
1.8405797899e+00 5.0039120939e+00 2.9868715768e-03
1.8415792896e+00 5.0036464118e+00 2.8922358267e-03
1.8425787894e+00 5.0033624970e+00 2.8007710238e-03
1.8435782891e+00 5.0030620133e+00 2.7124058604e-03
1.8445777889e+00 5.0027466244e+00 2.6270690290e-03
1.8455772886e+00 5.0024179945e+00 2.5446892218e-03
1.8465767884e+00 5.0020777881e+00 2.4651951312e-03
1.8475762881e+00 5.0017276699e+00 2.3885154496e-03
1.8485757879e+00 5.0013693051e+00 2.3145788693e-03
1.8495752876e+00 5.0010043593e+00 2.2433140825e-03
1.8505747874e+00 5.0006344986e+00 2.1746497816e-03
1.8515742871e+00 5.0002613895e+00 2.1085146590e-03
1.8525737869e+00 4.9998866989e+00 2.0448374070e-03
1.8535732866e+00 4.9995120944e+00 1.9835467180e-03
1.8545727864e+00 4.9991392438e+00 1.9245712842e-03
1.8555722861e+00 4.9987698157e+00 1.8678397981e-03
1.8565717859e+00 4.9984054789e+00 1.8132809520e-03
1.8575712856e+00 4.9980479028e+00 1.7608234381e-03
1.8585707854e+00 4.9976987572e+00 1.7103959489e-03
1.8595702851e+00 4.9973597124e+00 1.6619271767e-03
1.8605697849e+00 4.9970324389e+00 1.6153458138e-03
1.8615692846e+00 4.9967186078e+00 1.5705805526e-03
1.8625687844e+00 4.9964198903e+00 1.5275600853e-03
1.8635682841e+00 4.9961379579e+00 1.4862131044e-03
1.8645677839e+00 4.9958744825e+00 1.4464683022e-03
1.8655672836e+00 4.9956311360e+00 1.4082543709e-03
1.8665667834e+00 4.9954095903e+00 1.3715000030e-03
1.8675662831e+00 4.9952115174e+00 1.3361338908e-03
1.8685657829e+00 4.9950385895e+00 1.3020847266e-03
1.8695652826e+00 4.9948924783e+00 1.2692812028e-03
1.8705647824e+00 4.9947748554e+00 1.2376520116e-03
1.8715642821e+00 4.9946873923e+00 1.2071258455e-03
1.8725637819e+00 4.9946317598e+00 1.1776313967e-03
1.8735632816e+00 4.9946096284e+00 1.1490973577e-03
1.8745627814e+00 4.9946226679e+00 1.1214524207e-03
1.8755622811e+00 4.9946725475e+00 1.0946252780e-03
1.8765617809e+00 4.9947609354e+00 1.0685446222e-03
1.8775612806e+00 4.9948894990e+00 1.0431391453e-03
1.8785607804e+00 4.9950599044e+00 1.0183375399e-03
1.8795602801e+00 4.9952738168e+00 9.9406849820e-04
1.8805597799e+00 4.9955328997e+00 9.7026071258e-04
1.8815592796e+00 4.9958388154e+00 9.4684287537e-04
1.8825587794e+00 4.9961932244e+00 9.2374367890e-04
1.8835582791e+00 4.9965977853e+00 9.0089181553e-04
1.8845577789e+00 4.9970541550e+00 8.7821597757e-04
1.8855572786e+00 4.9975639881e+00 8.5564485738e-04
1.8865567784e+00 4.9981289369e+00 8.3310714729e-04
1.8875562781e+00 4.9987506513e+00 8.1053153964e-04
1.8885557779e+00 4.9994307784e+00 7.8784672677e-04
1.8895552776e+00 5.0001709628e+00 7.6498140101e-04
1.8905547774e+00 5.0009728459e+00 7.4186425469e-04
1.8915542771e+00 5.0018380656e+00 7.1842398017e-04
1.8925537769e+00 5.0027682570e+00 6.9458926978e-04
1.8935532766e+00 5.0037650510e+00 6.7028881585e-04
1.8945527764e+00 5.0048300751e+00 6.4545131072e-04
1.8955522761e+00 5.0059649526e+00 6.2000544674e-04
1.8965517759e+00 5.0071713026e+00 5.9387991623e-04
1.8975512756e+00 5.0084507398e+00 5.6700341154e-04
1.8985507754e+00 5.0098048740e+00 5.3930462500e-04
1.8995502751e+00 5.0112353104e+00 5.1071224896e-04
1.9005497749e+00 5.0015920366e+00 4.9701396680e-04
1.9015492746e+00 5.0014089892e+00 4.8300448352e-04
1.9025487744e+00 5.0012350925e+00 4.6930565843e-04
1.9035482741e+00 5.0010701605e+00 4.5591370822e-04
1.9045477739e+00 5.0009140072e+00 4.4282484958e-04
1.9055472736e+00 5.0007664467e+00 4.3003529921e-04
1.9065467734e+00 5.0006272929e+00 4.1754127381e-04
1.9075462731e+00 5.0004963595e+00 4.0533899007e-04
1.9085457729e+00 5.0003734605e+00 3.9342466468e-04
1.9095452726e+00 5.0002584095e+00 3.8179451436e-04
1.9105447724e+00 5.0001510203e+00 3.7044475579e-04
1.9115442721e+00 5.0000511064e+00 3.5937160567e-04
1.9125437719e+00 4.9999584815e+00 3.4857128069e-04
1.9135432716e+00 4.9998729590e+00 3.3803999755e-04
1.9145427714e+00 4.9997943525e+00 3.2777397295e-04
1.9155422711e+00 4.9997224755e+00 3.1776942359e-04
1.9165417709e+00 4.9996571413e+00 3.0802256616e-04
1.9175412706e+00 4.9995981634e+00 2.9852961735e-04
1.9185407704e+00 4.9995453550e+00 2.8928679387e-04
1.9195402701e+00 4.9994985296e+00 2.8029031241e-04
1.9205397699e+00 4.9994575004e+00 2.7153638967e-04
1.9215392696e+00 4.9994220806e+00 2.6302124234e-04
1.9225387694e+00 4.9993920836e+00 2.5474108712e-04
1.9235382691e+00 4.9993673225e+00 2.4669214070e-04
1.9245377689e+00 4.9993476106e+00 2.3887061979e-04
1.9255372686e+00 4.9993327610e+00 2.3127274107e-04
1.9265367684e+00 4.9993225869e+00 2.2389472125e-04
1.9275362681e+00 4.9993169014e+00 2.1673277703e-04
1.9285357679e+00 4.9993155178e+00 2.0978312509e-04
1.9295352676e+00 4.9993182490e+00 2.0304198213e-04
1.9305347674e+00 4.9993249083e+00 1.9650556486e-04
1.9315342671e+00 4.9993353088e+00 1.9017008996e-04
1.9325337669e+00 4.9993492635e+00 1.8403177414e-04
1.9335332666e+00 4.9993665855e+00 1.7808683409e-04
1.9345327664e+00 4.9993870880e+00 1.7233148650e-04
1.9355322661e+00 4.9994105841e+00 1.6676194808e-04
1.9365317659e+00 4.9994368867e+00 1.6137443552e-04
1.9375312656e+00 4.9994658091e+00 1.5616516551e-04
1.9385307654e+00 4.9994971642e+00 1.5113035475e-04
1.9395302651e+00 4.9995307653e+00 1.4626621995e-04
1.9405297649e+00 4.9995664253e+00 1.4156897779e-04
1.9415292646e+00 4.9996039574e+00 1.3703484497e-04
1.9425287644e+00 4.9996431747e+00 1.3266003819e-04
1.9435282641e+00 4.9996838902e+00 1.2844077414e-04
1.9445277639e+00 4.9997259171e+00 1.2437326953e-04
1.9455272636e+00 4.9997690685e+00 1.2045374104e-04
1.9465267634e+00 4.9998131575e+00 1.1667840537e-04
1.9475262631e+00 4.9998579972e+00 1.1304347924e-04
1.9485257629e+00 4.9999034007e+00 1.0954517931e-04
1.9495252626e+00 4.9999491813e+00 1.0617972229e-04
1.9505247624e+00 4.9999951519e+00 1.0294332489e-04
1.9515242621e+00 5.0000411258e+00 9.9832203786e-05
1.9525237619e+00 5.0000869161e+00 9.6842575688e-05
1.9535232616e+00 5.0001323360e+00 9.3970657289e-05
1.9545227614e+00 5.0001771986e+00 9.1212665286e-05
1.9555222611e+00 5.0002213171e+00 8.8564816374e-05
1.9565217609e+00 5.0002645048e+00 8.6023327251e-05
1.9575212606e+00 5.0003065747e+00 8.3584414612e-05
1.9585207604e+00 5.0003473401e+00 8.1244295154e-05
1.9595202601e+00 5.0003866141e+00 7.8999185573e-05
1.9605197599e+00 5.0004242100e+00 7.6845302566e-05
1.9615192596e+00 5.0004599410e+00 7.4778862829e-05
1.9625187594e+00 5.0004936202e+00 7.2796083059e-05
1.9635182591e+00 5.0005250610e+00 7.0893179952e-05
1.9645177589e+00 5.0005540764e+00 6.9066370205e-05
1.9655172586e+00 5.0005804797e+00 6.7311870513e-05
1.9665167584e+00 5.0006040842e+00 6.5625897574e-05
1.9675162581e+00 5.0006247029e+00 6.4004668083e-05
1.9685157579e+00 5.0006421493e+00 6.2444398738e-05
1.9695152576e+00 5.0006562363e+00 6.0941306234e-05
1.9705147574e+00 5.0006667773e+00 5.9491607269e-05
1.9715142571e+00 5.0006735855e+00 5.8091518537e-05
1.9725137569e+00 5.0006764740e+00 5.6737256737e-05
1.9735132566e+00 5.0006752560e+00 5.5425038564e-05
1.9745127564e+00 5.0006697447e+00 5.4151080711e-05
1.9755122561e+00 5.0006597532e+00 5.2911599882e-05
1.9765117559e+00 5.0006450947e+00 5.1702812769e-05
1.9775112556e+00 5.0006255824e+00 5.0520936069e-05
1.9785107554e+00 5.0006010293e+00 4.9362186478e-05
1.9795102551e+00 5.0005712485e+00 4.8222780693e-05
1.9805097549e+00 5.0005360532e+00 4.7098935411e-05
1.9815092546e+00 5.0004952563e+00 4.5986867327e-05
1.9825087544e+00 5.0004486709e+00 4.4882793138e-05
1.9835082541e+00 5.0003961101e+00 4.3782929541e-05
1.9845077539e+00 5.0003373868e+00 4.2683493231e-05
1.9855072536e+00 5.0002723139e+00 4.1580700907e-05
1.9865067534e+00 5.0002007043e+00 4.0470769263e-05
1.9875062531e+00 5.0001223710e+00 3.9349914996e-05
1.9885057529e+00 5.0000371268e+00 3.8214354803e-05
1.9895052526e+00 4.9999447845e+00 3.7060305380e-05
1.9905047524e+00 4.9998451569e+00 3.5883983423e-05
1.9915042521e+00 4.9997380566e+00 3.4681605630e-05
1.9925037519e+00 4.9996232963e+00 3.3449388695e-05
1.9935032516e+00 4.9995006887e+00 3.2183549317e-05
1.9945027514e+00 4.9993700463e+00 3.0880304191e-05
1.9955022511e+00 4.9992311817e+00 2.9535870013e-05
1.9965017509e+00 4.9990839072e+00 2.8146463481e-05
1.9975012506e+00 4.9989280353e+00 2.6708301290e-05
1.9985007504e+00 4.9987633783e+00 2.5217600137e-05
1.9995002501e+00 4.9985897484e+00 2.3670576719e-05
2.0004997499e+00 4.9999891765e+00 2.2989749715e-05
2.0014992496e+00 4.9999904305e+00 2.2312417565e-05
2.0024987494e+00 4.9999916217e+00 2.1650175105e-05
2.0034982491e+00 4.9999927512e+00 2.1002837798e-05
2.0044977489e+00 4.9999938205e+00 2.0370221109e-05
2.0054972486e+00 4.9999948308e+00 1.9752140501e-05
2.0064967484e+00 4.9999957833e+00 1.9148411438e-05
2.0074962481e+00 4.9999966794e+00 1.8558849383e-05
2.0084957479e+00 4.9999975203e+00 1.7983269801e-05
2.0094952476e+00 4.9999983073e+00 1.7421488156e-05
2.0104947474e+00 4.9999990417e+00 1.6873319910e-05
2.0114942471e+00 4.9999997248e+00 1.6338580528e-05
2.0124937469e+00 5.0000003579e+00 1.5817085474e-05
2.0134932466e+00 5.0000009423e+00 1.5308650211e-05
2.0144927464e+00 5.0000014791e+00 1.4813090203e-05
2.0154922461e+00 5.0000019698e+00 1.4330220914e-05
2.0164917459e+00 5.0000024156e+00 1.3859857808e-05
2.0174912456e+00 5.0000028178e+00 1.3401816348e-05
2.0184907454e+00 5.0000031777e+00 1.2955911999e-05
2.0194902451e+00 5.0000034965e+00 1.2521960223e-05
2.0204897449e+00 5.0000037755e+00 1.2099776486e-05
2.0214892446e+00 5.0000040161e+00 1.1689176250e-05
2.0224887444e+00 5.0000042194e+00 1.1289974980e-05
2.0234882441e+00 5.0000043869e+00 1.0901988138e-05
2.0244877439e+00 5.0000045197e+00 1.0525031190e-05
2.0254872436e+00 5.0000046192e+00 1.0158919598e-05
2.0264867434e+00 5.0000046866e+00 9.8034688272e-06
2.0274862431e+00 5.0000047233e+00 9.4584943404e-06
2.0284857429e+00 5.0000047305e+00 9.1238116018e-06
2.0294852426e+00 5.0000047094e+00 8.7992360749e-06
2.0304847424e+00 5.0000046614e+00 8.4845832238e-06
2.0314842421e+00 5.0000045878e+00 8.1796685120e-06
2.0324837419e+00 5.0000044898e+00 7.8843074035e-06
2.0334832416e+00 5.0000043687e+00 7.5983153619e-06
2.0344827414e+00 5.0000042259e+00 7.3215078511e-06
2.0354822411e+00 5.0000040625e+00 7.0537003349e-06
2.0364817409e+00 5.0000038799e+00 6.7947082770e-06
2.0374812406e+00 5.0000036794e+00 6.5443471412e-06
2.0384807404e+00 5.0000034622e+00 6.3024323913e-06
2.0394802401e+00 5.0000032296e+00 6.0687794911e-06
2.0404797399e+00 5.0000029830e+00 5.8432039043e-06
2.0414792396e+00 5.0000027235e+00 5.6255210948e-06
2.0424787394e+00 5.0000024525e+00 5.4155465262e-06
2.0434782391e+00 5.0000021713e+00 5.2130956625e-06
2.0444777389e+00 5.0000018811e+00 5.0179839673e-06
2.0454772386e+00 5.0000015832e+00 4.8300269045e-06
2.0464767384e+00 5.0000012790e+00 4.6490399383e-06
2.0474762381e+00 5.0000009696e+00 4.4748385315e-06
2.0484757379e+00 5.0000006564e+00 4.3072381484e-06
2.0494752376e+00 5.0000003407e+00 4.1460542528e-06
2.0504747374e+00 5.0000000237e+00 3.9911023084e-06
2.0514742371e+00 4.9999997068e+00 3.8421977791e-06
2.0524737369e+00 4.9999993911e+00 3.6991561286e-06
2.0534732366e+00 4.9999990781e+00 3.5617928208e-06
2.0544727364e+00 4.9999987689e+00 3.4299233193e-06
2.0554722361e+00 4.9999984649e+00 3.3033630880e-06
2.0564717359e+00 4.9999981673e+00 3.1819275907e-06
2.0574712356e+00 4.9999978775e+00 3.0654322910e-06
2.0584707354e+00 4.9999975966e+00 2.9536926529e-06
2.0594702351e+00 4.9999973261e+00 2.8465241401e-06
2.0604697349e+00 4.9999970672e+00 2.7437422163e-06
2.0614692346e+00 4.9999968211e+00 2.6451623454e-06
2.0624687344e+00 4.9999965891e+00 2.5505999912e-06
2.0634682341e+00 4.9999963726e+00 2.4598706173e-06
2.0644677339e+00 4.9999961728e+00 2.3727896877e-06
2.0654672336e+00 4.9999959910e+00 2.2891726660e-06
2.0664667334e+00 4.9999958285e+00 2.2088350160e-06
2.0674662331e+00 4.9999956865e+00 2.1315922016e-06
2.0684657329e+00 4.9999955664e+00 2.0572596865e-06
2.0694652326e+00 4.9999954694e+00 1.9856529346e-06
2.0704647324e+00 4.9999953968e+00 1.9165874094e-06
2.0714642321e+00 4.9999953500e+00 1.8498785750e-06
2.0724637319e+00 4.9999953301e+00 1.7853418950e-06
2.0734632316e+00 4.9999953384e+00 1.7227928332e-06
2.0744627314e+00 4.9999953764e+00 1.6620468534e-06
2.0754622311e+00 4.9999954451e+00 1.6029194194e-06
2.0764617309e+00 4.9999955460e+00 1.5452259949e-06
2.0774612306e+00 4.9999956803e+00 1.4887820437e-06
2.0784607304e+00 4.9999958492e+00 1.4334030297e-06
2.0794602301e+00 4.9999960541e+00 1.3789044166e-06
2.0804597299e+00 4.9999962963e+00 1.3251016681e-06
2.0814592296e+00 4.9999965770e+00 1.2718102482e-06
2.0824587294e+00 4.9999968975e+00 1.2188456205e-06
2.0834582291e+00 4.9999972591e+00 1.1660232488e-06
2.0844577289e+00 4.9999976631e+00 1.1131585969e-06
2.0854572286e+00 4.9999981108e+00 1.0600671286e-06
2.0864567284e+00 4.9999986034e+00 1.0065643077e-06
2.0874562281e+00 4.9999991423e+00 9.5031348349e-07
2.0884557279e+00 4.9999997286e+00 8.8817209831e-07
2.0894552276e+00 5.0000003638e+00 8.2066052673e-07
2.0904547274e+00 5.0000010490e+00 7.4838893738e-07
2.0914542271e+00 5.0000017857e+00 6.7205187250e-07
2.0924537269e+00 5.0000025749e+00 5.9247030196e-07
2.0934532266e+00 5.0000034182e+00 5.1063877618e-07
2.0944527264e+00 5.0000043166e+00 4.2777875151e-07
2.0954522261e+00 5.0000052715e+00 3.4539924893e-07
2.0964517259e+00 5.0000062842e+00 2.6536610380e-07
2.0974512256e+00 5.0000073560e+00 1.8998117287e-07
2.0984507254e+00 5.0000084881e+00 1.2207298302e-07
2.0994502251e+00 5.0000096819e+00 6.5100435470e-08
2.1004497249e+00 5.0000000002e+00 4.4217290187e-08
2.1014492246e+00 5.0000000001e+00 2.8047158109e-08
2.1024487244e+00 5.0000000001e+00 1.5589750084e-08
2.1034482241e+00 5.0000000001e+00 6.8039089874e-09
2.1044477239e+00 5.0000000001e+00 1.6320449786e-09
2.1054472236e+00 5.0000000001e+00 0.0000000000e+00
2.1064467234e+00 5.0000000001e+00 0.0000000000e+00
2.1074462231e+00 5.0000000000e+00 0.0000000000e+00
2.1084457229e+00 5.0000000000e+00 0.0000000000e+00
2.1094452226e+00 5.0000000000e+00 0.0000000000e+00
2.1104447224e+00 5.0000000000e+00 0.0000000000e+00
2.1114442221e+00 5.0000000000e+00 0.0000000000e+00
2.1124437219e+00 5.0000000000e+00 0.0000000000e+00
2.1134432216e+00 5.0000000000e+00 0.0000000000e+00
2.1144427214e+00 5.0000000000e+00 0.0000000000e+00
2.1154422211e+00 5.0000000000e+00 0.0000000000e+00
2.1164417209e+00 5.0000000000e+00 0.0000000000e+00
2.1174412206e+00 5.0000000000e+00 0.0000000000e+00
2.1184407204e+00 5.0000000000e+00 0.0000000000e+00
2.1194402201e+00 5.0000000000e+00 0.0000000000e+00
2.1204397199e+00 4.9999999999e+00 0.0000000000e+00
2.1214392196e+00 4.9999999999e+00 0.0000000000e+00
2.1224387194e+00 4.9999999999e+00 0.0000000000e+00
2.1234382191e+00 4.9999999999e+00 0.0000000000e+00
2.1244377189e+00 4.9999999999e+00 0.0000000000e+00
2.1254372186e+00 4.9999999999e+00 0.0000000000e+00
2.1264367184e+00 4.9999999999e+00 0.0000000000e+00
2.1274362181e+00 4.9999999999e+00 0.0000000000e+00
2.1284357179e+00 4.9999999999e+00 0.0000000000e+00
2.1294352176e+00 4.9999999999e+00 0.0000000000e+00
2.1304347174e+00 4.9999999999e+00 0.0000000000e+00
2.1314342171e+00 4.9999999999e+00 0.0000000000e+00
2.1324337169e+00 4.9999999999e+00 0.0000000000e+00
2.1334332166e+00 4.9999999999e+00 0.0000000000e+00
2.1344327164e+00 4.9999999999e+00 0.0000000000e+00
2.1354322161e+00 4.9999999999e+00 0.0000000000e+00
2.1364317159e+00 4.9999999999e+00 0.0000000000e+00
2.1374312156e+00 4.9999999999e+00 0.0000000000e+00
2.1384307154e+00 5.0000000000e+00 0.0000000000e+00
2.1394302151e+00 5.0000000000e+00 0.0000000000e+00
2.1404297149e+00 5.0000000000e+00 0.0000000000e+00
2.1414292146e+00 5.0000000000e+00 0.0000000000e+00
2.1424287144e+00 5.0000000000e+00 0.0000000000e+00
2.1434282141e+00 5.0000000000e+00 0.0000000000e+00
2.1444277139e+00 5.0000000000e+00 0.0000000000e+00
2.1454272136e+00 5.0000000000e+00 0.0000000000e+00
2.1464267134e+00 5.0000000000e+00 0.0000000000e+00
2.1474262131e+00 5.0000000000e+00 0.0000000000e+00
2.1484257129e+00 5.0000000000e+00 0.0000000000e+00
2.1494252126e+00 5.0000000000e+00 0.0000000000e+00
2.1504247124e+00 5.0000000000e+00 0.0000000000e+00
2.1514242121e+00 5.0000000000e+00 0.0000000000e+00
2.1524237119e+00 5.0000000000e+00 0.0000000000e+00
2.1534232116e+00 5.0000000000e+00 0.0000000000e+00
2.1544227114e+00 5.0000000000e+00 0.0000000000e+00
2.1554222111e+00 5.0000000000e+00 0.0000000000e+00
2.1564217109e+00 5.0000000000e+00 0.0000000000e+00
2.1574212106e+00 5.0000000000e+00 0.0000000000e+00
2.1584207104e+00 5.0000000000e+00 0.0000000000e+00
2.1594202101e+00 5.0000000000e+00 0.0000000000e+00
2.1604197099e+00 5.0000000000e+00 0.0000000000e+00
2.1614192096e+00 5.0000000000e+00 0.0000000000e+00
2.1624187094e+00 5.0000000000e+00 0.0000000000e+00
2.1634182091e+00 5.0000000001e+00 0.0000000000e+00
2.1644177089e+00 5.0000000001e+00 0.0000000000e+00
2.1654172086e+00 5.0000000001e+00 0.0000000000e+00
2.1664167084e+00 5.0000000001e+00 0.0000000000e+00
2.1674162081e+00 5.0000000001e+00 0.0000000000e+00
2.1684157079e+00 5.0000000001e+00 0.0000000000e+00
2.1694152076e+00 5.0000000001e+00 0.0000000000e+00
2.1704147074e+00 5.0000000001e+00 0.0000000000e+00
2.1714142071e+00 5.0000000001e+00 0.0000000000e+00
2.1724137069e+00 5.0000000001e+00 0.0000000000e+00
2.1734132066e+00 5.0000000001e+00 0.0000000000e+00
2.1744127064e+00 5.0000000001e+00 0.0000000000e+00
2.1754122061e+00 5.0000000001e+00 0.0000000000e+00
2.1764117059e+00 5.0000000001e+00 0.0000000000e+00
2.1774112056e+00 5.0000000001e+00 0.0000000000e+00
2.1784107054e+00 5.0000000001e+00 0.0000000000e+00
2.1794102051e+00 5.0000000001e+00 0.0000000000e+00
2.1804097049e+00 5.0000000001e+00 0.0000000000e+00
2.1814092046e+00 5.0000000000e+00 0.0000000000e+00
2.1824087044e+00 5.0000000000e+00 0.0000000000e+00
2.1834082041e+00 5.0000000000e+00 0.0000000000e+00
2.1844077039e+00 5.0000000000e+00 0.0000000000e+00
2.1854072036e+00 5.0000000000e+00 0.0000000000e+00
2.1864067034e+00 5.0000000000e+00 0.0000000000e+00
2.1874062031e+00 5.0000000000e+00 0.0000000000e+00
2.1884057029e+00 5.0000000000e+00 0.0000000000e+00
2.1894052026e+00 5.0000000000e+00 0.0000000000e+00
2.1904047024e+00 5.0000000000e+00 0.0000000000e+00
2.1914042021e+00 5.0000000000e+00 0.0000000000e+00
2.1924037019e+00 5.0000000000e+00 0.0000000000e+00
2.1934032016e+00 5.0000000000e+00 0.0000000000e+00
2.1944027014e+00 4.9999999999e+00 0.0000000000e+00
2.1954022011e+00 4.9999999999e+00 0.0000000000e+00
2.1964017009e+00 4.9999999999e+00 0.0000000000e+00
2.1974012006e+00 4.9999999999e+00 0.0000000000e+00
2.1984007004e+00 4.9999999999e+00 0.0000000000e+00
2.1994002001e+00 4.9999999999e+00 0.0000000000e+00
2.2003996998e+00 5.0000000000e+00 0.0000000000e+00
2.2013991996e+00 5.0000000000e+00 0.0000000000e+00
2.2023986993e+00 5.0000000000e+00 0.0000000000e+00
2.2033981991e+00 5.0000000000e+00 0.0000000000e+00
2.2043976988e+00 5.0000000000e+00 0.0000000000e+00
2.2053971986e+00 5.0000000000e+00 0.0000000000e+00
2.2063966983e+00 5.0000000000e+00 0.0000000000e+00
2.2073961981e+00 5.0000000000e+00 0.0000000000e+00
2.2083956978e+00 5.0000000000e+00 0.0000000000e+00
2.2093951976e+00 5.0000000000e+00 0.0000000000e+00
2.2103946973e+00 5.0000000000e+00 0.0000000000e+00
2.2113941971e+00 5.0000000000e+00 0.0000000000e+00
2.2123936968e+00 5.0000000000e+00 0.0000000000e+00
2.2133931966e+00 5.0000000000e+00 0.0000000000e+00
2.2143926963e+00 5.0000000000e+00 0.0000000000e+00
2.2153921961e+00 5.0000000000e+00 0.0000000000e+00
2.2163916958e+00 5.0000000000e+00 0.0000000000e+00
2.2173911956e+00 5.0000000000e+00 0.0000000000e+00
2.2183906953e+00 5.0000000000e+00 0.0000000000e+00
2.2193901951e+00 5.0000000000e+00 0.0000000000e+00
2.2203896948e+00 5.0000000000e+00 0.0000000000e+00
2.2213891946e+00 5.0000000000e+00 0.0000000000e+00
2.2223886943e+00 5.0000000000e+00 0.0000000000e+00
2.2233881941e+00 5.0000000000e+00 0.0000000000e+00
2.2243876938e+00 5.0000000000e+00 0.0000000000e+00
2.2253871936e+00 5.0000000000e+00 0.0000000000e+00
2.2263866933e+00 5.0000000000e+00 0.0000000000e+00
2.2273861931e+00 5.0000000000e+00 0.0000000000e+00
2.2283856928e+00 5.0000000000e+00 0.0000000000e+00
2.2293851926e+00 5.0000000000e+00 0.0000000000e+00
2.2303846923e+00 5.0000000000e+00 0.0000000000e+00
2.2313841921e+00 5.0000000000e+00 0.0000000000e+00
2.2323836918e+00 5.0000000000e+00 0.0000000000e+00
2.2333831916e+00 5.0000000000e+00 0.0000000000e+00
2.2343826913e+00 5.0000000000e+00 0.0000000000e+00
2.2353821911e+00 5.0000000000e+00 0.0000000000e+00
2.2363816908e+00 5.0000000000e+00 0.0000000000e+00
2.2373811906e+00 5.0000000000e+00 0.0000000000e+00
2.2383806903e+00 5.0000000000e+00 0.0000000000e+00
2.2393801901e+00 5.0000000000e+00 0.0000000000e+00
2.2403796898e+00 5.0000000000e+00 0.0000000000e+00
2.2413791896e+00 5.0000000000e+00 0.0000000000e+00
2.2423786893e+00 5.0000000000e+00 0.0000000000e+00
2.2433781891e+00 5.0000000000e+00 0.0000000000e+00
2.2443776888e+00 5.0000000000e+00 0.0000000000e+00
2.2453771886e+00 5.0000000000e+00 0.0000000000e+00
2.2463766883e+00 5.0000000000e+00 0.0000000000e+00
2.2473761881e+00 5.0000000000e+00 0.0000000000e+00
2.2483756878e+00 5.0000000000e+00 0.0000000000e+00
2.2493751876e+00 5.0000000000e+00 0.0000000000e+00
2.2503746873e+00 5.0000000000e+00 0.0000000000e+00
2.2513741871e+00 5.0000000000e+00 0.0000000000e+00
2.2523736868e+00 5.0000000000e+00 0.0000000000e+00
2.2533731866e+00 5.0000000000e+00 0.0000000000e+00
2.2543726863e+00 5.0000000000e+00 0.0000000000e+00
2.2553721861e+00 5.0000000000e+00 0.0000000000e+00
2.2563716858e+00 5.0000000000e+00 0.0000000000e+00
2.2573711856e+00 5.0000000000e+00 0.0000000000e+00
2.2583706853e+00 5.0000000000e+00 0.0000000000e+00
2.2593701851e+00 5.0000000000e+00 0.0000000000e+00
2.2603696848e+00 5.0000000000e+00 0.0000000000e+00
2.2613691846e+00 5.0000000000e+00 0.0000000000e+00
2.2623686843e+00 5.0000000000e+00 0.0000000000e+00
2.2633681841e+00 5.0000000000e+00 0.0000000000e+00
2.2643676838e+00 5.0000000000e+00 0.0000000000e+00
2.2653671836e+00 5.0000000000e+00 0.0000000000e+00
2.2663666833e+00 5.0000000000e+00 0.0000000000e+00
2.2673661831e+00 5.0000000000e+00 0.0000000000e+00
2.2683656828e+00 5.0000000000e+00 0.0000000000e+00
2.2693651826e+00 5.0000000000e+00 0.0000000000e+00
2.2703646823e+00 5.0000000000e+00 0.0000000000e+00
2.2713641821e+00 5.0000000000e+00 0.0000000000e+00
2.2723636818e+00 5.0000000000e+00 0.0000000000e+00
2.2733631816e+00 5.0000000000e+00 0.0000000000e+00
2.2743626813e+00 5.0000000000e+00 0.0000000000e+00
2.2753621811e+00 5.0000000000e+00 0.0000000000e+00
2.2763616808e+00 5.0000000000e+00 0.0000000000e+00
2.2773611806e+00 5.0000000000e+00 0.0000000000e+00
2.2783606803e+00 5.0000000000e+00 0.0000000000e+00
2.2793601801e+00 5.0000000000e+00 0.0000000000e+00
2.2803596798e+00 5.0000000000e+00 0.0000000000e+00
2.2813591796e+00 5.0000000000e+00 0.0000000000e+00
2.2823586793e+00 5.0000000000e+00 0.0000000000e+00
2.2833581791e+00 5.0000000000e+00 0.0000000000e+00
2.2843576788e+00 5.0000000000e+00 0.0000000000e+00
2.2853571786e+00 5.0000000000e+00 0.0000000000e+00
2.2863566783e+00 5.0000000000e+00 0.0000000000e+00
2.2873561781e+00 5.0000000000e+00 0.0000000000e+00
2.2883556778e+00 5.0000000000e+00 0.0000000000e+00
2.2893551776e+00 5.0000000000e+00 0.0000000000e+00
2.2903546773e+00 5.0000000000e+00 0.0000000000e+00
2.2913541771e+00 5.0000000000e+00 0.0000000000e+00
2.2923536768e+00 5.0000000000e+00 0.0000000000e+00
2.2933531766e+00 5.0000000000e+00 0.0000000000e+00
2.2943526763e+00 5.0000000000e+00 0.0000000000e+00
2.2953521761e+00 5.0000000000e+00 0.0000000000e+00
2.2963516758e+00 5.0000000000e+00 0.0000000000e+00
2.2973511756e+00 5.0000000000e+00 0.0000000000e+00
2.2983506753e+00 5.0000000000e+00 0.0000000000e+00
2.2993501751e+00 5.0000000000e+00 0.0000000000e+00
2.3003496748e+00 5.0000000000e+00 0.0000000000e+00
2.3013491746e+00 5.0000000000e+00 0.0000000000e+00
2.3023486743e+00 5.0000000000e+00 0.0000000000e+00
2.3033481741e+00 5.0000000000e+00 0.0000000000e+00
2.3043476738e+00 5.0000000000e+00 0.0000000000e+00
2.3053471736e+00 5.0000000000e+00 0.0000000000e+00
2.3063466733e+00 5.0000000000e+00 0.0000000000e+00
2.3073461731e+00 5.0000000000e+00 0.0000000000e+00
2.3083456728e+00 5.0000000000e+00 0.0000000000e+00
2.3093451726e+00 5.0000000000e+00 0.0000000000e+00
2.3103446723e+00 5.0000000000e+00 0.0000000000e+00
2.3113441721e+00 5.0000000000e+00 0.0000000000e+00
2.3123436718e+00 5.0000000000e+00 0.0000000000e+00
2.3133431716e+00 5.0000000000e+00 0.0000000000e+00
2.3143426713e+00 5.0000000000e+00 0.0000000000e+00
2.3153421711e+00 5.0000000000e+00 0.0000000000e+00
2.3163416708e+00 5.0000000000e+00 0.0000000000e+00
2.3173411706e+00 5.0000000000e+00 0.0000000000e+00
2.3183406703e+00 5.0000000000e+00 0.0000000000e+00
2.3193401701e+00 5.0000000000e+00 0.0000000000e+00
2.3203396698e+00 5.0000000000e+00 0.0000000000e+00
2.3213391696e+00 5.0000000000e+00 0.0000000000e+00
2.3223386693e+00 5.0000000000e+00 0.0000000000e+00
2.3233381691e+00 5.0000000000e+00 0.0000000000e+00
2.3243376688e+00 5.0000000000e+00 0.0000000000e+00
2.3253371686e+00 5.0000000000e+00 0.0000000000e+00
2.3263366683e+00 5.0000000000e+00 0.0000000000e+00
2.3273361681e+00 5.0000000000e+00 0.0000000000e+00
2.3283356678e+00 5.0000000000e+00 0.0000000000e+00
2.3293351676e+00 5.0000000000e+00 0.0000000000e+00
2.3303346673e+00 5.0000000000e+00 0.0000000000e+00
2.3313341671e+00 5.0000000000e+00 0.0000000000e+00
2.3323336668e+00 5.0000000000e+00 0.0000000000e+00
2.3333331666e+00 5.0000000000e+00 0.0000000000e+00
2.3343326663e+00 5.0000000000e+00 0.0000000000e+00
2.3353321661e+00 5.0000000000e+00 0.0000000000e+00
2.3363316658e+00 5.0000000000e+00 0.0000000000e+00
2.3373311656e+00 5.0000000000e+00 0.0000000000e+00
2.3383306653e+00 5.0000000000e+00 0.0000000000e+00
2.3393301651e+00 5.0000000000e+00 0.0000000000e+00
2.3403296648e+00 5.0000000000e+00 0.0000000000e+00
2.3413291646e+00 5.0000000000e+00 0.0000000000e+00
2.3423286643e+00 5.0000000000e+00 0.0000000000e+00
2.3433281641e+00 5.0000000000e+00 0.0000000000e+00
2.3443276638e+00 5.0000000000e+00 0.0000000000e+00
2.3453271636e+00 5.0000000000e+00 0.0000000000e+00
2.3463266633e+00 5.0000000000e+00 0.0000000000e+00
2.3473261631e+00 5.0000000000e+00 0.0000000000e+00
2.3483256628e+00 5.0000000000e+00 0.0000000000e+00
2.3493251626e+00 5.0000000000e+00 0.0000000000e+00
2.3503246623e+00 5.0000000000e+00 0.0000000000e+00
2.3513241621e+00 5.0000000000e+00 0.0000000000e+00
2.3523236618e+00 5.0000000000e+00 0.0000000000e+00
2.3533231616e+00 5.0000000000e+00 0.0000000000e+00
2.3543226613e+00 5.0000000000e+00 0.0000000000e+00
2.3553221611e+00 5.0000000000e+00 0.0000000000e+00
2.3563216608e+00 5.0000000000e+00 0.0000000000e+00
2.3573211606e+00 5.0000000000e+00 0.0000000000e+00
2.3583206603e+00 5.0000000000e+00 0.0000000000e+00
2.3593201601e+00 5.0000000000e+00 0.0000000000e+00
2.3603196598e+00 5.0000000000e+00 0.0000000000e+00
2.3613191596e+00 5.0000000000e+00 0.0000000000e+00
2.3623186593e+00 5.0000000000e+00 0.0000000000e+00
2.3633181591e+00 5.0000000000e+00 0.0000000000e+00
2.3643176588e+00 5.0000000000e+00 0.0000000000e+00
2.3653171586e+00 5.0000000000e+00 0.0000000000e+00
2.3663166583e+00 5.0000000000e+00 0.0000000000e+00
2.3673161581e+00 5.0000000000e+00 0.0000000000e+00
2.3683156578e+00 5.0000000000e+00 0.0000000000e+00
2.3693151576e+00 5.0000000000e+00 0.0000000000e+00
2.3703146573e+00 5.0000000000e+00 0.0000000000e+00
2.3713141571e+00 5.0000000000e+00 0.0000000000e+00
2.3723136568e+00 5.0000000000e+00 0.0000000000e+00
2.3733131566e+00 5.0000000000e+00 0.0000000000e+00
2.3743126563e+00 5.0000000000e+00 0.0000000000e+00
2.3753121561e+00 5.0000000000e+00 0.0000000000e+00
2.3763116558e+00 5.0000000000e+00 0.0000000000e+00
2.3773111556e+00 5.0000000000e+00 0.0000000000e+00
2.3783106553e+00 5.0000000000e+00 0.0000000000e+00
2.3793101551e+00 5.0000000000e+00 0.0000000000e+00
2.3803096548e+00 5.0000000000e+00 0.0000000000e+00
2.3813091546e+00 5.0000000000e+00 0.0000000000e+00
2.3823086543e+00 5.0000000000e+00 0.0000000000e+00
2.3833081541e+00 5.0000000000e+00 0.0000000000e+00
2.3843076538e+00 5.0000000000e+00 0.0000000000e+00
2.3853071536e+00 5.0000000000e+00 0.0000000000e+00
2.3863066533e+00 5.0000000000e+00 0.0000000000e+00
2.3873061531e+00 5.0000000000e+00 0.0000000000e+00
2.3883056528e+00 5.0000000000e+00 0.0000000000e+00
2.3893051526e+00 5.0000000000e+00 0.0000000000e+00
2.3903046523e+00 5.0000000000e+00 0.0000000000e+00
2.3913041521e+00 5.0000000000e+00 0.0000000000e+00
2.3923036518e+00 5.0000000000e+00 0.0000000000e+00
2.3933031516e+00 5.0000000000e+00 0.0000000000e+00
2.3943026513e+00 5.0000000000e+00 0.0000000000e+00
2.3953021511e+00 5.0000000000e+00 0.0000000000e+00
2.3963016508e+00 5.0000000000e+00 0.0000000000e+00
2.3973011506e+00 5.0000000000e+00 0.0000000000e+00
2.3983006503e+00 5.0000000000e+00 0.0000000000e+00
2.3993001501e+00 5.0000000000e+00 0.0000000000e+00
2.4002996498e+00 5.0000000000e+00 0.0000000000e+00
2.4012991496e+00 5.0000000000e+00 0.0000000000e+00
2.4022986493e+00 5.0000000000e+00 0.0000000000e+00
2.4032981491e+00 5.0000000000e+00 0.0000000000e+00
2.4042976488e+00 5.0000000000e+00 0.0000000000e+00
2.4052971486e+00 5.0000000000e+00 0.0000000000e+00
2.4062966483e+00 5.0000000000e+00 0.0000000000e+00
2.4072961481e+00 5.0000000000e+00 0.0000000000e+00
2.4082956478e+00 5.0000000000e+00 0.0000000000e+00
2.4092951476e+00 5.0000000000e+00 0.0000000000e+00
2.4102946473e+00 5.0000000000e+00 0.0000000000e+00
2.4112941471e+00 5.0000000000e+00 0.0000000000e+00
2.4122936468e+00 5.0000000000e+00 0.0000000000e+00
2.4132931466e+00 5.0000000000e+00 0.0000000000e+00
2.4142926463e+00 5.0000000000e+00 0.0000000000e+00
2.4152921461e+00 5.0000000000e+00 0.0000000000e+00
2.4162916458e+00 5.0000000000e+00 0.0000000000e+00
2.4172911456e+00 5.0000000000e+00 0.0000000000e+00
2.4182906453e+00 5.0000000000e+00 0.0000000000e+00
2.4192901451e+00 5.0000000000e+00 0.0000000000e+00
2.4202896448e+00 5.0000000000e+00 0.0000000000e+00
2.4212891446e+00 5.0000000000e+00 0.0000000000e+00
2.4222886443e+00 5.0000000000e+00 0.0000000000e+00
2.4232881441e+00 5.0000000000e+00 0.0000000000e+00
2.4242876438e+00 5.0000000000e+00 0.0000000000e+00
2.4252871436e+00 5.0000000000e+00 0.0000000000e+00
2.4262866433e+00 5.0000000000e+00 0.0000000000e+00
2.4272861431e+00 5.0000000000e+00 0.0000000000e+00
2.4282856428e+00 5.0000000000e+00 0.0000000000e+00
2.4292851426e+00 5.0000000000e+00 0.0000000000e+00
2.4302846423e+00 5.0000000000e+00 0.0000000000e+00
2.4312841421e+00 5.0000000000e+00 0.0000000000e+00
2.4322836418e+00 5.0000000000e+00 0.0000000000e+00
2.4332831416e+00 5.0000000000e+00 0.0000000000e+00
2.4342826413e+00 5.0000000000e+00 0.0000000000e+00
2.4352821411e+00 5.0000000000e+00 0.0000000000e+00
2.4362816408e+00 5.0000000000e+00 0.0000000000e+00
2.4372811406e+00 5.0000000000e+00 0.0000000000e+00
2.4382806403e+00 5.0000000000e+00 0.0000000000e+00
2.4392801401e+00 5.0000000000e+00 0.0000000000e+00
2.4402796398e+00 5.0000000000e+00 0.0000000000e+00
2.4412791396e+00 5.0000000000e+00 0.0000000000e+00
2.4422786393e+00 5.0000000000e+00 0.0000000000e+00
2.4432781391e+00 5.0000000000e+00 0.0000000000e+00
2.4442776388e+00 5.0000000000e+00 0.0000000000e+00
2.4452771386e+00 5.0000000000e+00 0.0000000000e+00
2.4462766383e+00 5.0000000000e+00 0.0000000000e+00
2.4472761381e+00 5.0000000000e+00 0.0000000000e+00
2.4482756378e+00 5.0000000000e+00 0.0000000000e+00
2.4492751376e+00 5.0000000000e+00 0.0000000000e+00
2.4502746373e+00 5.0000000000e+00 0.0000000000e+00
2.4512741371e+00 5.0000000000e+00 0.0000000000e+00
2.4522736368e+00 5.0000000000e+00 0.0000000000e+00
2.4532731366e+00 5.0000000000e+00 0.0000000000e+00
2.4542726363e+00 5.0000000000e+00 0.0000000000e+00
2.4552721361e+00 5.0000000000e+00 0.0000000000e+00
2.4562716358e+00 5.0000000000e+00 0.0000000000e+00
2.4572711356e+00 5.0000000000e+00 0.0000000000e+00
2.4582706353e+00 5.0000000000e+00 0.0000000000e+00
2.4592701351e+00 5.0000000000e+00 0.0000000000e+00
2.4602696348e+00 5.0000000000e+00 0.0000000000e+00
2.4612691346e+00 5.0000000000e+00 0.0000000000e+00
2.4622686343e+00 5.0000000000e+00 0.0000000000e+00
2.4632681341e+00 5.0000000000e+00 0.0000000000e+00
2.4642676338e+00 5.0000000000e+00 0.0000000000e+00
2.4652671336e+00 5.0000000000e+00 0.0000000000e+00
2.4662666333e+00 5.0000000000e+00 0.0000000000e+00
2.4672661331e+00 5.0000000000e+00 0.0000000000e+00
2.4682656328e+00 5.0000000000e+00 0.0000000000e+00
2.4692651326e+00 5.0000000000e+00 0.0000000000e+00
2.4702646323e+00 5.0000000000e+00 0.0000000000e+00
2.4712641321e+00 5.0000000000e+00 0.0000000000e+00
2.4722636318e+00 5.0000000000e+00 0.0000000000e+00
2.4732631316e+00 5.0000000000e+00 0.0000000000e+00
2.4742626313e+00 5.0000000000e+00 0.0000000000e+00
2.4752621311e+00 5.0000000000e+00 0.0000000000e+00
2.4762616308e+00 5.0000000000e+00 0.0000000000e+00
2.4772611306e+00 5.0000000000e+00 0.0000000000e+00
2.4782606303e+00 5.0000000000e+00 0.0000000000e+00
2.4792601301e+00 5.0000000000e+00 0.0000000000e+00
2.4802596298e+00 5.0000000000e+00 0.0000000000e+00
2.4812591296e+00 5.0000000000e+00 0.0000000000e+00
2.4822586293e+00 5.0000000000e+00 0.0000000000e+00
2.4832581291e+00 5.0000000000e+00 0.0000000000e+00
2.4842576288e+00 5.0000000000e+00 0.0000000000e+00
2.4852571286e+00 5.0000000000e+00 0.0000000000e+00
2.4862566283e+00 5.0000000000e+00 0.0000000000e+00
2.4872561281e+00 5.0000000000e+00 0.0000000000e+00
2.4882556278e+00 5.0000000000e+00 0.0000000000e+00
2.4892551276e+00 5.0000000000e+00 0.0000000000e+00
2.4902546273e+00 5.0000000000e+00 0.0000000000e+00
2.4912541271e+00 5.0000000000e+00 0.0000000000e+00
2.4922536268e+00 5.0000000000e+00 0.0000000000e+00
2.4932531266e+00 5.0000000000e+00 0.0000000000e+00
2.4942526263e+00 5.0000000000e+00 0.0000000000e+00
2.4952521261e+00 5.0000000000e+00 0.0000000000e+00
2.4962516258e+00 5.0000000000e+00 0.0000000000e+00
2.4972511256e+00 5.0000000000e+00 0.0000000000e+00
2.4982506253e+00 5.0000000000e+00 0.0000000000e+00
2.4992501251e+00 5.0000000000e+00 0.0000000000e+00
2.5002496248e+00 5.0000000000e+00 0.0000000000e+00
2.5012491246e+00 5.0000000000e+00 0.0000000000e+00
2.5022486243e+00 5.0000000000e+00 0.0000000000e+00
2.5032481241e+00 5.0000000000e+00 0.0000000000e+00
2.5042476238e+00 5.0000000000e+00 0.0000000000e+00
2.5052471236e+00 5.0000000000e+00 0.0000000000e+00
2.5062466233e+00 5.0000000000e+00 0.0000000000e+00
2.5072461231e+00 5.0000000000e+00 0.0000000000e+00
2.5082456228e+00 5.0000000000e+00 0.0000000000e+00
2.5092451226e+00 5.0000000000e+00 0.0000000000e+00
2.5102446223e+00 5.0000000000e+00 0.0000000000e+00
2.5112441221e+00 5.0000000000e+00 0.0000000000e+00
2.5122436218e+00 5.0000000000e+00 0.0000000000e+00
2.5132431216e+00 5.0000000000e+00 0.0000000000e+00
2.5142426213e+00 5.0000000000e+00 0.0000000000e+00
2.5152421211e+00 5.0000000000e+00 0.0000000000e+00
2.5162416208e+00 5.0000000000e+00 0.0000000000e+00
2.5172411206e+00 5.0000000000e+00 0.0000000000e+00
2.5182406203e+00 5.0000000000e+00 0.0000000000e+00
2.5192401201e+00 5.0000000000e+00 0.0000000000e+00
2.5202396198e+00 5.0000000000e+00 0.0000000000e+00
2.5212391196e+00 5.0000000000e+00 0.0000000000e+00
2.5222386193e+00 5.0000000000e+00 0.0000000000e+00
2.5232381191e+00 5.0000000000e+00 0.0000000000e+00
2.5242376188e+00 5.0000000000e+00 0.0000000000e+00
2.5252371186e+00 5.0000000000e+00 0.0000000000e+00
2.5262366183e+00 5.0000000000e+00 0.0000000000e+00
2.5272361181e+00 5.0000000000e+00 0.0000000000e+00
2.5282356178e+00 5.0000000000e+00 0.0000000000e+00
2.5292351176e+00 5.0000000000e+00 0.0000000000e+00
2.5302346173e+00 5.0000000000e+00 0.0000000000e+00
2.5312341171e+00 5.0000000000e+00 0.0000000000e+00
2.5322336168e+00 5.0000000000e+00 0.0000000000e+00
2.5332331166e+00 5.0000000000e+00 0.0000000000e+00
2.5342326163e+00 5.0000000000e+00 0.0000000000e+00
2.5352321161e+00 5.0000000000e+00 0.0000000000e+00
2.5362316158e+00 5.0000000000e+00 0.0000000000e+00
2.5372311156e+00 5.0000000000e+00 0.0000000000e+00
2.5382306153e+00 5.0000000000e+00 0.0000000000e+00
2.5392301151e+00 5.0000000000e+00 0.0000000000e+00
2.5402296148e+00 5.0000000000e+00 0.0000000000e+00
2.5412291146e+00 5.0000000000e+00 0.0000000000e+00
2.5422286143e+00 5.0000000000e+00 0.0000000000e+00
2.5432281141e+00 5.0000000000e+00 0.0000000000e+00
2.5442276138e+00 5.0000000000e+00 0.0000000000e+00
2.5452271136e+00 5.0000000000e+00 0.0000000000e+00
2.5462266133e+00 5.0000000000e+00 0.0000000000e+00
2.5472261131e+00 5.0000000000e+00 0.0000000000e+00
2.5482256128e+00 5.0000000000e+00 0.0000000000e+00
2.5492251126e+00 5.0000000000e+00 0.0000000000e+00
2.5502246123e+00 5.0000000000e+00 0.0000000000e+00
2.5512241121e+00 5.0000000000e+00 0.0000000000e+00
2.5522236118e+00 5.0000000000e+00 0.0000000000e+00
2.5532231116e+00 5.0000000000e+00 0.0000000000e+00
2.5542226113e+00 5.0000000000e+00 0.0000000000e+00
2.5552221111e+00 5.0000000000e+00 0.0000000000e+00
2.5562216108e+00 5.0000000000e+00 0.0000000000e+00
2.5572211106e+00 5.0000000000e+00 0.0000000000e+00
2.5582206103e+00 5.0000000000e+00 0.0000000000e+00
2.5592201101e+00 5.0000000000e+00 0.0000000000e+00
2.5602196098e+00 5.0000000000e+00 0.0000000000e+00
2.5612191096e+00 5.0000000000e+00 0.0000000000e+00
2.5622186093e+00 5.0000000000e+00 0.0000000000e+00
2.5632181091e+00 5.0000000000e+00 0.0000000000e+00
2.5642176088e+00 5.0000000000e+00 0.0000000000e+00
2.5652171086e+00 5.0000000000e+00 0.0000000000e+00
2.5662166083e+00 5.0000000000e+00 0.0000000000e+00
2.5672161081e+00 5.0000000000e+00 0.0000000000e+00
2.5682156078e+00 5.0000000000e+00 0.0000000000e+00
2.5692151076e+00 5.0000000000e+00 0.0000000000e+00
2.5702146073e+00 5.0000000000e+00 0.0000000000e+00
2.5712141071e+00 5.0000000000e+00 0.0000000000e+00
2.5722136068e+00 5.0000000000e+00 0.0000000000e+00
2.5732131066e+00 5.0000000000e+00 0.0000000000e+00
2.5742126063e+00 5.0000000000e+00 0.0000000000e+00
2.5752121061e+00 5.0000000000e+00 0.0000000000e+00
2.5762116058e+00 5.0000000000e+00 0.0000000000e+00
2.5772111056e+00 5.0000000000e+00 0.0000000000e+00
2.5782106053e+00 5.0000000000e+00 0.0000000000e+00
2.5792101051e+00 5.0000000000e+00 0.0000000000e+00
2.5802096048e+00 5.0000000000e+00 0.0000000000e+00
2.5812091046e+00 5.0000000000e+00 0.0000000000e+00
2.5822086043e+00 5.0000000000e+00 0.0000000000e+00
2.5832081041e+00 5.0000000000e+00 0.0000000000e+00
2.5842076038e+00 5.0000000000e+00 0.0000000000e+00
2.5852071036e+00 5.0000000000e+00 0.0000000000e+00
2.5862066033e+00 5.0000000000e+00 0.0000000000e+00
2.5872061031e+00 5.0000000000e+00 0.0000000000e+00
2.5882056028e+00 5.0000000000e+00 0.0000000000e+00
2.5892051026e+00 5.0000000000e+00 0.0000000000e+00
2.5902046023e+00 5.0000000000e+00 0.0000000000e+00
2.5912041021e+00 5.0000000000e+00 0.0000000000e+00
2.5922036018e+00 5.0000000000e+00 0.0000000000e+00
2.5932031016e+00 5.0000000000e+00 0.0000000000e+00
2.5942026013e+00 5.0000000000e+00 0.0000000000e+00
2.5952021011e+00 5.0000000000e+00 0.0000000000e+00
2.5962016008e+00 5.0000000000e+00 0.0000000000e+00
2.5972011006e+00 5.0000000000e+00 0.0000000000e+00
2.5982006003e+00 5.0000000000e+00 0.0000000000e+00
2.5992001001e+00 5.0000000000e+00 0.0000000000e+00
2.6001995998e+00 5.0000000000e+00 0.0000000000e+00
2.6011990995e+00 5.0000000000e+00 0.0000000000e+00
2.6021985993e+00 5.0000000000e+00 0.0000000000e+00
2.6031980990e+00 5.0000000000e+00 0.0000000000e+00
2.6041975988e+00 5.0000000000e+00 0.0000000000e+00
2.6051970985e+00 5.0000000000e+00 0.0000000000e+00
2.6061965983e+00 5.0000000000e+00 0.0000000000e+00
2.6071960980e+00 5.0000000000e+00 0.0000000000e+00
2.6081955978e+00 5.0000000000e+00 0.0000000000e+00
2.6091950975e+00 5.0000000000e+00 0.0000000000e+00
2.6101945973e+00 5.0000000000e+00 0.0000000000e+00
2.6111940970e+00 5.0000000000e+00 0.0000000000e+00
2.6121935968e+00 5.0000000000e+00 0.0000000000e+00
2.6131930965e+00 5.0000000000e+00 0.0000000000e+00
2.6141925963e+00 5.0000000000e+00 0.0000000000e+00
2.6151920960e+00 5.0000000000e+00 0.0000000000e+00
2.6161915958e+00 5.0000000000e+00 0.0000000000e+00
2.6171910955e+00 5.0000000000e+00 0.0000000000e+00
2.6181905953e+00 5.0000000000e+00 0.0000000000e+00
2.6191900950e+00 5.0000000000e+00 0.0000000000e+00
2.6201895948e+00 5.0000000000e+00 0.0000000000e+00
2.6211890945e+00 5.0000000000e+00 0.0000000000e+00
2.6221885943e+00 5.0000000000e+00 0.0000000000e+00
2.6231880940e+00 5.0000000000e+00 0.0000000000e+00
2.6241875938e+00 5.0000000000e+00 0.0000000000e+00
2.6251870935e+00 5.0000000000e+00 0.0000000000e+00
2.6261865933e+00 5.0000000000e+00 0.0000000000e+00
2.6271860930e+00 5.0000000000e+00 0.0000000000e+00
2.6281855928e+00 5.0000000000e+00 0.0000000000e+00
2.6291850925e+00 5.0000000000e+00 0.0000000000e+00
2.6301845923e+00 5.0000000000e+00 0.0000000000e+00
2.6311840920e+00 5.0000000000e+00 0.0000000000e+00
2.6321835918e+00 5.0000000000e+00 0.0000000000e+00
2.6331830915e+00 5.0000000000e+00 0.0000000000e+00
2.6341825913e+00 5.0000000000e+00 0.0000000000e+00
2.6351820910e+00 5.0000000000e+00 0.0000000000e+00
2.6361815908e+00 5.0000000000e+00 0.0000000000e+00
2.6371810905e+00 5.0000000000e+00 0.0000000000e+00
2.6381805903e+00 5.0000000000e+00 0.0000000000e+00
2.6391800900e+00 5.0000000000e+00 0.0000000000e+00
2.6401795898e+00 5.0000000000e+00 0.0000000000e+00
2.6411790895e+00 5.0000000000e+00 0.0000000000e+00
2.6421785893e+00 5.0000000000e+00 0.0000000000e+00
2.6431780890e+00 5.0000000000e+00 0.0000000000e+00
2.6441775888e+00 5.0000000000e+00 0.0000000000e+00
2.6451770885e+00 5.0000000000e+00 0.0000000000e+00
2.6461765883e+00 5.0000000000e+00 0.0000000000e+00
2.6471760880e+00 5.0000000000e+00 0.0000000000e+00
2.6481755878e+00 5.0000000000e+00 0.0000000000e+00
2.6491750875e+00 5.0000000000e+00 0.0000000000e+00
2.6501745873e+00 5.0000000000e+00 0.0000000000e+00
2.6511740870e+00 5.0000000000e+00 0.0000000000e+00
2.6521735868e+00 5.0000000000e+00 0.0000000000e+00
2.6531730865e+00 5.0000000000e+00 0.0000000000e+00
2.6541725863e+00 5.0000000000e+00 0.0000000000e+00
2.6551720860e+00 5.0000000000e+00 0.0000000000e+00
2.6561715858e+00 5.0000000000e+00 0.0000000000e+00
2.6571710855e+00 5.0000000000e+00 0.0000000000e+00
2.6581705853e+00 5.0000000000e+00 0.0000000000e+00
2.6591700850e+00 5.0000000000e+00 0.0000000000e+00
2.6601695848e+00 5.0000000000e+00 0.0000000000e+00
2.6611690845e+00 5.0000000000e+00 0.0000000000e+00
2.6621685843e+00 5.0000000000e+00 0.0000000000e+00
2.6631680840e+00 5.0000000000e+00 0.0000000000e+00
2.6641675838e+00 5.0000000000e+00 0.0000000000e+00
2.6651670835e+00 5.0000000000e+00 0.0000000000e+00
2.6661665833e+00 5.0000000000e+00 0.0000000000e+00
2.6671660830e+00 5.0000000000e+00 0.0000000000e+00
2.6681655828e+00 5.0000000000e+00 0.0000000000e+00
2.6691650825e+00 5.0000000000e+00 0.0000000000e+00
2.6701645823e+00 5.0000000000e+00 0.0000000000e+00
2.6711640820e+00 5.0000000000e+00 0.0000000000e+00
2.6721635818e+00 5.0000000000e+00 0.0000000000e+00
2.6731630815e+00 5.0000000000e+00 0.0000000000e+00
2.6741625813e+00 5.0000000000e+00 0.0000000000e+00
2.6751620810e+00 5.0000000000e+00 0.0000000000e+00
2.6761615808e+00 5.0000000000e+00 0.0000000000e+00
2.6771610805e+00 5.0000000000e+00 0.0000000000e+00
2.6781605803e+00 5.0000000000e+00 0.0000000000e+00
2.6791600800e+00 5.0000000000e+00 0.0000000000e+00
2.6801595798e+00 5.0000000000e+00 0.0000000000e+00
2.6811590795e+00 5.0000000000e+00 0.0000000000e+00
2.6821585793e+00 5.0000000000e+00 0.0000000000e+00
2.6831580790e+00 5.0000000000e+00 0.0000000000e+00
2.6841575788e+00 5.0000000000e+00 0.0000000000e+00
2.6851570785e+00 5.0000000000e+00 0.0000000000e+00
2.6861565783e+00 5.0000000000e+00 0.0000000000e+00
2.6871560780e+00 5.0000000000e+00 0.0000000000e+00
2.6881555778e+00 5.0000000000e+00 0.0000000000e+00
2.6891550775e+00 5.0000000000e+00 0.0000000000e+00
2.6901545773e+00 5.0000000000e+00 0.0000000000e+00
2.6911540770e+00 5.0000000000e+00 0.0000000000e+00
2.6921535768e+00 5.0000000000e+00 0.0000000000e+00
2.6931530765e+00 5.0000000000e+00 0.0000000000e+00
2.6941525763e+00 5.0000000000e+00 0.0000000000e+00
2.6951520760e+00 5.0000000000e+00 0.0000000000e+00
2.6961515758e+00 5.0000000000e+00 0.0000000000e+00
2.6971510755e+00 5.0000000000e+00 0.0000000000e+00
2.6981505753e+00 5.0000000000e+00 0.0000000000e+00
2.6991500750e+00 5.0000000000e+00 0.0000000000e+00
2.7001495748e+00 5.0000000000e+00 0.0000000000e+00
2.7011490745e+00 5.0000000000e+00 0.0000000000e+00
2.7021485743e+00 5.0000000000e+00 0.0000000000e+00
2.7031480740e+00 5.0000000000e+00 0.0000000000e+00
2.7041475738e+00 5.0000000000e+00 0.0000000000e+00
2.7051470735e+00 5.0000000000e+00 0.0000000000e+00
2.7061465733e+00 5.0000000000e+00 0.0000000000e+00
2.7071460730e+00 5.0000000000e+00 0.0000000000e+00
2.7081455728e+00 5.0000000000e+00 0.0000000000e+00
2.7091450725e+00 5.0000000000e+00 0.0000000000e+00
2.7101445723e+00 5.0000000000e+00 0.0000000000e+00
2.7111440720e+00 5.0000000000e+00 0.0000000000e+00
2.7121435718e+00 5.0000000000e+00 0.0000000000e+00
2.7131430715e+00 5.0000000000e+00 0.0000000000e+00
2.7141425713e+00 5.0000000000e+00 0.0000000000e+00
2.7151420710e+00 5.0000000000e+00 0.0000000000e+00
2.7161415708e+00 5.0000000000e+00 0.0000000000e+00
2.7171410705e+00 5.0000000000e+00 0.0000000000e+00
2.7181405703e+00 5.0000000000e+00 0.0000000000e+00
2.7191400700e+00 5.0000000000e+00 0.0000000000e+00
2.7201395698e+00 5.0000000000e+00 0.0000000000e+00
2.7211390695e+00 5.0000000000e+00 0.0000000000e+00
2.7221385693e+00 5.0000000000e+00 0.0000000000e+00
2.7231380690e+00 5.0000000000e+00 0.0000000000e+00
2.7241375688e+00 5.0000000000e+00 0.0000000000e+00
2.7251370685e+00 5.0000000000e+00 0.0000000000e+00
2.7261365683e+00 5.0000000000e+00 0.0000000000e+00
2.7271360680e+00 5.0000000000e+00 0.0000000000e+00
2.7281355678e+00 5.0000000000e+00 0.0000000000e+00
2.7291350675e+00 5.0000000000e+00 0.0000000000e+00
2.7301345673e+00 5.0000000000e+00 0.0000000000e+00
2.7311340670e+00 5.0000000000e+00 0.0000000000e+00
2.7321335668e+00 5.0000000000e+00 0.0000000000e+00
2.7331330665e+00 5.0000000000e+00 0.0000000000e+00
2.7341325663e+00 5.0000000000e+00 0.0000000000e+00
2.7351320660e+00 5.0000000000e+00 0.0000000000e+00
2.7361315658e+00 5.0000000000e+00 0.0000000000e+00
2.7371310655e+00 5.0000000000e+00 0.0000000000e+00
2.7381305653e+00 5.0000000000e+00 0.0000000000e+00
2.7391300650e+00 5.0000000000e+00 0.0000000000e+00
2.7401295648e+00 5.0000000000e+00 0.0000000000e+00
2.7411290645e+00 5.0000000000e+00 0.0000000000e+00
2.7421285643e+00 5.0000000000e+00 0.0000000000e+00
2.7431280640e+00 5.0000000000e+00 0.0000000000e+00
2.7441275638e+00 5.0000000000e+00 0.0000000000e+00
2.7451270635e+00 5.0000000000e+00 0.0000000000e+00
2.7461265633e+00 5.0000000000e+00 0.0000000000e+00
2.7471260630e+00 5.0000000000e+00 0.0000000000e+00
2.7481255628e+00 5.0000000000e+00 0.0000000000e+00
2.7491250625e+00 5.0000000000e+00 0.0000000000e+00
2.7501245623e+00 5.0000000000e+00 0.0000000000e+00
2.7511240620e+00 5.0000000000e+00 0.0000000000e+00
2.7521235618e+00 5.0000000000e+00 0.0000000000e+00
2.7531230615e+00 5.0000000000e+00 0.0000000000e+00
2.7541225613e+00 5.0000000000e+00 0.0000000000e+00
2.7551220610e+00 5.0000000000e+00 0.0000000000e+00
2.7561215608e+00 5.0000000000e+00 0.0000000000e+00
2.7571210605e+00 5.0000000000e+00 0.0000000000e+00
2.7581205603e+00 5.0000000000e+00 0.0000000000e+00
2.7591200600e+00 5.0000000000e+00 0.0000000000e+00
2.7601195598e+00 5.0000000000e+00 0.0000000000e+00
2.7611190595e+00 5.0000000000e+00 0.0000000000e+00
2.7621185593e+00 5.0000000000e+00 0.0000000000e+00
2.7631180590e+00 5.0000000000e+00 0.0000000000e+00
2.7641175588e+00 5.0000000000e+00 0.0000000000e+00
2.7651170585e+00 5.0000000000e+00 0.0000000000e+00
2.7661165583e+00 5.0000000000e+00 0.0000000000e+00
2.7671160580e+00 5.0000000000e+00 0.0000000000e+00
2.7681155578e+00 5.0000000000e+00 0.0000000000e+00
2.7691150575e+00 5.0000000000e+00 0.0000000000e+00
2.7701145573e+00 5.0000000000e+00 0.0000000000e+00
2.7711140570e+00 5.0000000000e+00 0.0000000000e+00
2.7721135568e+00 5.0000000000e+00 0.0000000000e+00
2.7731130565e+00 5.0000000000e+00 0.0000000000e+00
2.7741125563e+00 5.0000000000e+00 0.0000000000e+00
2.7751120560e+00 5.0000000000e+00 0.0000000000e+00
2.7761115558e+00 5.0000000000e+00 0.0000000000e+00
2.7771110555e+00 5.0000000000e+00 0.0000000000e+00
2.7781105553e+00 5.0000000000e+00 0.0000000000e+00
2.7791100550e+00 5.0000000000e+00 0.0000000000e+00
2.7801095548e+00 5.0000000000e+00 0.0000000000e+00
2.7811090545e+00 5.0000000000e+00 0.0000000000e+00
2.7821085543e+00 5.0000000000e+00 0.0000000000e+00
2.7831080540e+00 5.0000000000e+00 0.0000000000e+00
2.7841075538e+00 5.0000000000e+00 0.0000000000e+00
2.7851070535e+00 5.0000000000e+00 0.0000000000e+00
2.7861065533e+00 5.0000000000e+00 0.0000000000e+00
2.7871060530e+00 5.0000000000e+00 0.0000000000e+00
2.7881055528e+00 5.0000000000e+00 0.0000000000e+00
2.7891050525e+00 5.0000000000e+00 0.0000000000e+00
2.7901045523e+00 5.0000000000e+00 0.0000000000e+00
2.7911040520e+00 5.0000000000e+00 0.0000000000e+00
2.7921035518e+00 5.0000000000e+00 0.0000000000e+00
2.7931030515e+00 5.0000000000e+00 0.0000000000e+00
2.7941025513e+00 5.0000000000e+00 0.0000000000e+00
2.7951020510e+00 5.0000000000e+00 0.0000000000e+00
2.7961015508e+00 5.0000000000e+00 0.0000000000e+00
2.7971010505e+00 5.0000000000e+00 0.0000000000e+00
2.7981005503e+00 5.0000000000e+00 0.0000000000e+00
2.7991000500e+00 5.0000000000e+00 0.0000000000e+00
2.8000995498e+00 5.0000000000e+00 0.0000000000e+00
2.8010990495e+00 5.0000000000e+00 0.0000000000e+00
2.8020985493e+00 5.0000000000e+00 0.0000000000e+00
2.8030980490e+00 5.0000000000e+00 0.0000000000e+00
2.8040975488e+00 5.0000000000e+00 0.0000000000e+00
2.8050970485e+00 5.0000000000e+00 0.0000000000e+00
2.8060965483e+00 5.0000000000e+00 0.0000000000e+00
2.8070960480e+00 5.0000000000e+00 0.0000000000e+00
2.8080955478e+00 5.0000000000e+00 0.0000000000e+00
2.8090950475e+00 5.0000000000e+00 0.0000000000e+00
2.8100945473e+00 5.0000000000e+00 0.0000000000e+00
2.8110940470e+00 5.0000000000e+00 0.0000000000e+00
2.8120935468e+00 5.0000000000e+00 0.0000000000e+00
2.8130930465e+00 5.0000000000e+00 0.0000000000e+00
2.8140925463e+00 5.0000000000e+00 0.0000000000e+00
2.8150920460e+00 5.0000000000e+00 0.0000000000e+00
2.8160915458e+00 5.0000000000e+00 0.0000000000e+00
2.8170910455e+00 5.0000000000e+00 0.0000000000e+00
2.8180905453e+00 5.0000000000e+00 0.0000000000e+00
2.8190900450e+00 5.0000000000e+00 0.0000000000e+00
2.8200895448e+00 5.0000000000e+00 0.0000000000e+00
2.8210890445e+00 5.0000000000e+00 0.0000000000e+00
2.8220885443e+00 5.0000000000e+00 0.0000000000e+00
2.8230880440e+00 5.0000000000e+00 0.0000000000e+00
2.8240875438e+00 5.0000000000e+00 0.0000000000e+00
2.8250870435e+00 5.0000000000e+00 0.0000000000e+00
2.8260865433e+00 5.0000000000e+00 0.0000000000e+00
2.8270860430e+00 5.0000000000e+00 0.0000000000e+00
2.8280855428e+00 5.0000000000e+00 0.0000000000e+00
2.8290850425e+00 5.0000000000e+00 0.0000000000e+00
2.8300845423e+00 5.0000000000e+00 0.0000000000e+00
2.8310840420e+00 5.0000000000e+00 0.0000000000e+00
2.8320835418e+00 5.0000000000e+00 0.0000000000e+00
2.8330830415e+00 5.0000000000e+00 0.0000000000e+00
2.8340825413e+00 5.0000000000e+00 0.0000000000e+00
2.8350820410e+00 5.0000000000e+00 0.0000000000e+00
2.8360815408e+00 5.0000000000e+00 0.0000000000e+00
2.8370810405e+00 5.0000000000e+00 0.0000000000e+00
2.8380805403e+00 5.0000000000e+00 0.0000000000e+00
2.8390800400e+00 5.0000000000e+00 0.0000000000e+00
2.8400795398e+00 5.0000000000e+00 0.0000000000e+00
2.8410790395e+00 5.0000000000e+00 0.0000000000e+00
2.8420785393e+00 5.0000000000e+00 0.0000000000e+00
2.8430780390e+00 5.0000000000e+00 0.0000000000e+00
2.8440775388e+00 5.0000000000e+00 0.0000000000e+00
2.8450770385e+00 5.0000000000e+00 0.0000000000e+00
2.8460765383e+00 5.0000000000e+00 0.0000000000e+00
2.8470760380e+00 5.0000000000e+00 0.0000000000e+00
2.8480755378e+00 5.0000000000e+00 0.0000000000e+00
2.8490750375e+00 5.0000000000e+00 0.0000000000e+00
2.8500745373e+00 5.0000000000e+00 0.0000000000e+00
2.8510740370e+00 5.0000000000e+00 0.0000000000e+00
2.8520735368e+00 5.0000000000e+00 0.0000000000e+00
2.8530730365e+00 5.0000000000e+00 0.0000000000e+00
2.8540725363e+00 5.0000000000e+00 0.0000000000e+00
2.8550720360e+00 5.0000000000e+00 0.0000000000e+00
2.8560715358e+00 5.0000000000e+00 0.0000000000e+00
2.8570710355e+00 5.0000000000e+00 0.0000000000e+00
2.8580705353e+00 5.0000000000e+00 0.0000000000e+00
2.8590700350e+00 5.0000000000e+00 0.0000000000e+00
2.8600695348e+00 5.0000000000e+00 0.0000000000e+00
2.8610690345e+00 5.0000000000e+00 0.0000000000e+00
2.8620685343e+00 5.0000000000e+00 0.0000000000e+00
2.8630680340e+00 5.0000000000e+00 0.0000000000e+00
2.8640675338e+00 5.0000000000e+00 0.0000000000e+00
2.8650670335e+00 5.0000000000e+00 0.0000000000e+00
2.8660665333e+00 5.0000000000e+00 0.0000000000e+00
2.8670660330e+00 5.0000000000e+00 0.0000000000e+00
2.8680655328e+00 5.0000000000e+00 0.0000000000e+00
2.8690650325e+00 5.0000000000e+00 0.0000000000e+00
2.8700645323e+00 5.0000000000e+00 0.0000000000e+00
2.8710640320e+00 5.0000000000e+00 0.0000000000e+00
2.8720635318e+00 5.0000000000e+00 0.0000000000e+00
2.8730630315e+00 5.0000000000e+00 0.0000000000e+00
2.8740625313e+00 5.0000000000e+00 0.0000000000e+00
2.8750620310e+00 5.0000000000e+00 0.0000000000e+00
2.8760615308e+00 5.0000000000e+00 0.0000000000e+00
2.8770610305e+00 5.0000000000e+00 0.0000000000e+00
2.8780605303e+00 5.0000000000e+00 0.0000000000e+00
2.8790600300e+00 5.0000000000e+00 0.0000000000e+00
2.8800595298e+00 5.0000000000e+00 0.0000000000e+00
2.8810590295e+00 5.0000000000e+00 0.0000000000e+00
2.8820585293e+00 5.0000000000e+00 0.0000000000e+00
2.8830580290e+00 5.0000000000e+00 0.0000000000e+00
2.8840575288e+00 5.0000000000e+00 0.0000000000e+00
2.8850570285e+00 5.0000000000e+00 0.0000000000e+00
2.8860565283e+00 5.0000000000e+00 0.0000000000e+00
2.8870560280e+00 5.0000000000e+00 0.0000000000e+00
2.8880555278e+00 5.0000000000e+00 0.0000000000e+00
2.8890550275e+00 5.0000000000e+00 0.0000000000e+00
2.8900545273e+00 5.0000000000e+00 0.0000000000e+00
2.8910540270e+00 5.0000000000e+00 0.0000000000e+00
2.8920535268e+00 5.0000000000e+00 0.0000000000e+00
2.8930530265e+00 5.0000000000e+00 0.0000000000e+00
2.8940525263e+00 5.0000000000e+00 0.0000000000e+00
2.8950520260e+00 5.0000000000e+00 0.0000000000e+00
2.8960515258e+00 5.0000000000e+00 0.0000000000e+00
2.8970510255e+00 5.0000000000e+00 0.0000000000e+00
2.8980505253e+00 5.0000000000e+00 0.0000000000e+00
2.8990500250e+00 5.0000000000e+00 0.0000000000e+00
2.9000495248e+00 5.0000000000e+00 0.0000000000e+00
2.9010490245e+00 5.0000000000e+00 0.0000000000e+00
2.9020485243e+00 5.0000000000e+00 0.0000000000e+00
2.9030480240e+00 5.0000000000e+00 0.0000000000e+00
2.9040475238e+00 5.0000000000e+00 0.0000000000e+00
2.9050470235e+00 5.0000000000e+00 0.0000000000e+00
2.9060465233e+00 5.0000000000e+00 0.0000000000e+00
2.9070460230e+00 5.0000000000e+00 0.0000000000e+00
2.9080455228e+00 5.0000000000e+00 0.0000000000e+00
2.9090450225e+00 5.0000000000e+00 0.0000000000e+00
2.9100445223e+00 5.0000000000e+00 0.0000000000e+00
2.9110440220e+00 5.0000000000e+00 0.0000000000e+00
2.9120435218e+00 5.0000000000e+00 0.0000000000e+00
2.9130430215e+00 5.0000000000e+00 0.0000000000e+00
2.9140425213e+00 5.0000000000e+00 0.0000000000e+00
2.9150420210e+00 5.0000000000e+00 0.0000000000e+00
2.9160415208e+00 5.0000000000e+00 0.0000000000e+00
2.9170410205e+00 5.0000000000e+00 0.0000000000e+00
2.9180405203e+00 5.0000000000e+00 0.0000000000e+00
2.9190400200e+00 5.0000000000e+00 0.0000000000e+00
2.9200395198e+00 5.0000000000e+00 0.0000000000e+00
2.9210390195e+00 5.0000000000e+00 0.0000000000e+00
2.9220385193e+00 5.0000000000e+00 0.0000000000e+00
2.9230380190e+00 5.0000000000e+00 0.0000000000e+00
2.9240375188e+00 5.0000000000e+00 0.0000000000e+00
2.9250370185e+00 5.0000000000e+00 0.0000000000e+00
2.9260365183e+00 5.0000000000e+00 0.0000000000e+00
2.9270360180e+00 5.0000000000e+00 0.0000000000e+00
2.9280355178e+00 5.0000000000e+00 0.0000000000e+00
2.9290350175e+00 5.0000000000e+00 0.0000000000e+00
2.9300345173e+00 5.0000000000e+00 0.0000000000e+00
2.9310340170e+00 5.0000000000e+00 0.0000000000e+00
2.9320335168e+00 5.0000000000e+00 0.0000000000e+00
2.9330330165e+00 5.0000000000e+00 0.0000000000e+00
2.9340325163e+00 5.0000000000e+00 0.0000000000e+00
2.9350320160e+00 5.0000000000e+00 0.0000000000e+00
2.9360315158e+00 5.0000000000e+00 0.0000000000e+00
2.9370310155e+00 5.0000000000e+00 0.0000000000e+00
2.9380305153e+00 5.0000000000e+00 0.0000000000e+00
2.9390300150e+00 5.0000000000e+00 0.0000000000e+00
2.9400295148e+00 5.0000000000e+00 0.0000000000e+00
2.9410290145e+00 5.0000000000e+00 0.0000000000e+00
2.9420285143e+00 5.0000000000e+00 0.0000000000e+00
2.9430280140e+00 5.0000000000e+00 0.0000000000e+00
2.9440275138e+00 5.0000000000e+00 0.0000000000e+00
2.9450270135e+00 5.0000000000e+00 0.0000000000e+00
2.9460265133e+00 5.0000000000e+00 0.0000000000e+00
2.9470260130e+00 5.0000000000e+00 0.0000000000e+00
2.9480255128e+00 5.0000000000e+00 0.0000000000e+00
2.9490250125e+00 5.0000000000e+00 0.0000000000e+00
2.9500245123e+00 5.0000000000e+00 0.0000000000e+00
2.9510240120e+00 5.0000000000e+00 0.0000000000e+00
2.9520235118e+00 5.0000000000e+00 0.0000000000e+00
2.9530230115e+00 5.0000000000e+00 0.0000000000e+00
2.9540225113e+00 5.0000000000e+00 0.0000000000e+00
2.9550220110e+00 5.0000000000e+00 0.0000000000e+00
2.9560215108e+00 5.0000000000e+00 0.0000000000e+00
2.9570210105e+00 5.0000000000e+00 0.0000000000e+00
2.9580205103e+00 5.0000000000e+00 0.0000000000e+00
2.9590200100e+00 5.0000000000e+00 0.0000000000e+00
2.9600195098e+00 5.0000000000e+00 0.0000000000e+00
2.9610190095e+00 5.0000000000e+00 0.0000000000e+00
2.9620185093e+00 5.0000000000e+00 0.0000000000e+00
2.9630180090e+00 5.0000000000e+00 0.0000000000e+00
2.9640175088e+00 5.0000000000e+00 0.0000000000e+00
2.9650170085e+00 5.0000000000e+00 0.0000000000e+00
2.9660165083e+00 5.0000000000e+00 0.0000000000e+00
2.9670160080e+00 5.0000000000e+00 0.0000000000e+00
2.9680155078e+00 5.0000000000e+00 0.0000000000e+00
2.9690150075e+00 5.0000000000e+00 0.0000000000e+00
2.9700145073e+00 5.0000000000e+00 0.0000000000e+00
2.9710140070e+00 5.0000000000e+00 0.0000000000e+00
2.9720135068e+00 5.0000000000e+00 0.0000000000e+00
2.9730130065e+00 5.0000000000e+00 0.0000000000e+00
2.9740125063e+00 5.0000000000e+00 0.0000000000e+00
2.9750120060e+00 5.0000000000e+00 0.0000000000e+00
2.9760115058e+00 5.0000000000e+00 0.0000000000e+00
2.9770110055e+00 5.0000000000e+00 0.0000000000e+00
2.9780105053e+00 5.0000000000e+00 0.0000000000e+00
2.9790100050e+00 5.0000000000e+00 0.0000000000e+00
2.9800095048e+00 5.0000000000e+00 0.0000000000e+00
2.9810090045e+00 5.0000000000e+00 0.0000000000e+00
2.9820085043e+00 5.0000000000e+00 0.0000000000e+00
2.9830080040e+00 5.0000000000e+00 0.0000000000e+00
2.9840075038e+00 5.0000000000e+00 0.0000000000e+00
2.9850070035e+00 5.0000000000e+00 0.0000000000e+00
2.9860065033e+00 5.0000000000e+00 0.0000000000e+00
2.9870060030e+00 5.0000000000e+00 0.0000000000e+00
2.9880055028e+00 5.0000000000e+00 0.0000000000e+00
2.9890050025e+00 5.0000000000e+00 0.0000000000e+00
2.9900045023e+00 5.0000000000e+00 0.0000000000e+00
2.9910040020e+00 5.0000000000e+00 0.0000000000e+00
2.9920035018e+00 5.0000000000e+00 0.0000000000e+00
2.9930030015e+00 5.0000000000e+00 0.0000000000e+00
2.9940025013e+00 5.0000000000e+00 0.0000000000e+00
2.9950020010e+00 5.0000000000e+00 0.0000000000e+00
2.9960015008e+00 5.0000000000e+00 0.0000000000e+00
2.9970010005e+00 5.0000000000e+00 0.0000000000e+00
2.9980005003e+00 5.0000000000e+00 0.0000000000e+00
2.9990000000e+00 5.0000000000e+00 0.0000000000e+00


==> _tikz/288s_p4_n60.dat <==
y Mach AV
1.0010000000e+00 1.1887870388e-03 0.0000000000e+00
1.0019994997e+00 2.3733762697e-03 0.0000000000e+00
1.0029989995e+00 3.5544489553e-03 0.0000000000e+00
1.0039984992e+00 4.7320304909e-03 0.0000000000e+00
1.0049979990e+00 5.9061460781e-03 0.0000000000e+00
1.0059974987e+00 7.0768207186e-03 0.0000000000e+00
1.0069969985e+00 8.2440792115e-03 0.0000000000e+00
1.0079964982e+00 9.4079461534e-03 0.0000000000e+00
1.0089959980e+00 1.0568445937e-02 0.0000000000e+00
1.0099954977e+00 1.1725602751e-02 0.0000000000e+00
1.0109949975e+00 1.2879440577e-02 0.0000000000e+00
1.0119944972e+00 1.4029983194e-02 0.0000000000e+00
1.0129939970e+00 1.5177254173e-02 0.0000000000e+00
1.0139934967e+00 1.6321276876e-02 0.0000000000e+00
1.0149929965e+00 1.7462074459e-02 0.0000000000e+00
1.0159924962e+00 1.8599669867e-02 0.0000000000e+00
1.0169919960e+00 1.9734085844e-02 0.0000000000e+00
1.0179914957e+00 2.0865344913e-02 0.0000000000e+00
1.0189909955e+00 2.1993469393e-02 0.0000000000e+00
1.0199904952e+00 2.3118481390e-02 0.0000000000e+00
1.0209899950e+00 2.4240402798e-02 0.0000000000e+00
1.0219894947e+00 2.5359255300e-02 0.0000000000e+00
1.0229889945e+00 2.6475060368e-02 0.0000000000e+00
1.0239884942e+00 2.7587839254e-02 0.0000000000e+00
1.0249879940e+00 2.8697612999e-02 0.0000000000e+00
1.0259874937e+00 2.9804402432e-02 0.0000000000e+00
1.0269869935e+00 3.0908228163e-02 0.0000000000e+00
1.0279864932e+00 3.2009110587e-02 0.0000000000e+00
1.0289859930e+00 3.3107069884e-02 0.0000000000e+00
1.0299854927e+00 3.4202126013e-02 0.0000000000e+00
1.0309849925e+00 3.5294298719e-02 0.0000000000e+00
1.0319844922e+00 3.6383607528e-02 0.0000000000e+00
1.0329839920e+00 3.7470071744e-02 0.0000000000e+00
1.0339834917e+00 3.8553729866e-02 0.0000000000e+00
1.0349829915e+00 3.9634577256e-02 0.0000000000e+00
1.0359824912e+00 4.0712641879e-02 0.0000000000e+00
1.0369819910e+00 4.1787942991e-02 0.0000000000e+00
1.0379814907e+00 4.2860499729e-02 0.0000000000e+00
1.0389809905e+00 4.3930331109e-02 0.0000000000e+00
1.0399804902e+00 4.4997456026e-02 0.0000000000e+00
1.0409799900e+00 4.6061893253e-02 0.0000000000e+00
1.0419794897e+00 4.7123661442e-02 0.0000000000e+00
1.0429789895e+00 4.8182779125e-02 0.0000000000e+00
1.0439784892e+00 4.9239264709e-02 0.0000000000e+00
1.0449779890e+00 5.0293136481e-02 0.0000000000e+00
1.0459774887e+00 5.1344412607e-02 0.0000000000e+00
1.0469769885e+00 5.2393111130e-02 0.0000000000e+00
1.0479764882e+00 5.3439249968e-02 0.0000000000e+00
1.0489759880e+00 5.4482846922e-02 0.0000000000e+00
1.0499754877e+00 5.5523919663e-02 0.0000000000e+00
1.0509749875e+00 5.6562485748e-02 0.0000000000e+00
1.0519744872e+00 5.7598562604e-02 0.0000000000e+00
1.0529739870e+00 5.8632167537e-02 0.0000000000e+00
1.0539734867e+00 5.9663317730e-02 0.0000000000e+00
1.0549729865e+00 6.0692030243e-02 0.0000000000e+00
1.0559724862e+00 6.1718322013e-02 0.0000000000e+00
1.0569719860e+00 6.2742209850e-02 0.0000000000e+00
1.0579714857e+00 6.3763710444e-02 0.0000000000e+00
1.0589709855e+00 6.4782840359e-02 0.0000000000e+00
1.0599704852e+00 6.5799616035e-02 0.0000000000e+00
1.0609699850e+00 6.6814053789e-02 0.0000000000e+00
1.0619694847e+00 6.7826169811e-02 0.0000000000e+00
1.0629689845e+00 6.8835980170e-02 0.0000000000e+00
1.0639684842e+00 6.9843500808e-02 0.0000000000e+00
1.0649679840e+00 7.0848747542e-02 0.0000000000e+00
1.0659674837e+00 7.1851736065e-02 0.0000000000e+00
1.0669669835e+00 7.2852487718e-02 0.0000000000e+00
1.0679664832e+00 7.3851011213e-02 0.0000000000e+00
1.0689659830e+00 7.4847324511e-02 0.0000000000e+00
1.0699654827e+00 7.5841443040e-02 0.0000000000e+00
1.0709649825e+00 7.6833382143e-02 0.0000000000e+00
1.0719644822e+00 7.7823157079e-02 0.0000000000e+00
1.0729639820e+00 7.8810783020e-02 0.0000000000e+00
1.0739634817e+00 7.9796275054e-02 0.0000000000e+00
1.0749629815e+00 8.0779648182e-02 0.0000000000e+00
1.0759624812e+00 8.1760917320e-02 0.0000000000e+00
1.0769619810e+00 8.2740097298e-02 0.0000000000e+00
1.0779614807e+00 8.3717202862e-02 0.0000000000e+00
1.0789609805e+00 8.4692248671e-02 0.0000000000e+00
1.0799604802e+00 8.5665249295e-02 0.0000000000e+00
1.0809599800e+00 8.6636219224e-02 0.0000000000e+00
1.0819594797e+00 8.7605172856e-02 0.0000000000e+00
1.0829589795e+00 8.8572124504e-02 0.0000000000e+00
1.0839584792e+00 8.9537088401e-02 0.0000000000e+00
1.0849579790e+00 9.0500078684e-02 0.0000000000e+00
1.0859574787e+00 9.1461109409e-02 0.0000000000e+00
1.0869569785e+00 9.2420194544e-02 0.0000000000e+00
1.0879564782e+00 9.3377347971e-02 0.0000000000e+00
1.0889559780e+00 9.4332583483e-02 0.0000000000e+00
1.0899554777e+00 9.5285914791e-02 0.0000000000e+00
1.0909549775e+00 9.6237355513e-02 0.0000000000e+00
1.0919544772e+00 9.7186919183e-02 0.0000000000e+00
1.0929539770e+00 9.8134619248e-02 0.0000000000e+00
1.0939534767e+00 9.9080469068e-02 0.0000000000e+00
1.0949529765e+00 1.0002448191e-01 0.0000000000e+00
1.0959524762e+00 1.0096667097e-01 0.0000000000e+00
1.0969519760e+00 1.0190704934e-01 0.0000000000e+00
1.0979514757e+00 1.0284563002e-01 0.0000000000e+00
1.0989509755e+00 1.0378242595e-01 0.0000000000e+00
1.0999504752e+00 1.0471744994e-01 0.0000000000e+00
1.1009499750e+00 1.0565071981e-01 0.0000000000e+00
1.1019494747e+00 1.0658224157e-01 0.0000000000e+00
1.1029489745e+00 1.0751203049e-01 0.0000000000e+00
1.1039484742e+00 1.0844009922e-01 0.0000000000e+00
1.1049479740e+00 1.0936646031e-01 0.0000000000e+00
1.1059474737e+00 1.1029112630e-01 0.0000000000e+00
1.1069469735e+00 1.1121410964e-01 0.0000000000e+00
1.1079464732e+00 1.1213542270e-01 0.0000000000e+00
1.1089459730e+00 1.1305507783e-01 0.0000000000e+00
1.1099454727e+00 1.1397308727e-01 0.0000000000e+00
1.1109449725e+00 1.1488946325e-01 0.0000000000e+00
1.1119444722e+00 1.1580421789e-01 0.0000000000e+00
1.1129439720e+00 1.1671736328e-01 0.0000000000e+00
1.1139434717e+00 1.1762891143e-01 0.0000000000e+00
1.1149429715e+00 1.1853887428e-01 0.0000000000e+00
1.1159424712e+00 1.1944726374e-01 0.0000000000e+00
1.1169419710e+00 1.2035409162e-01 0.0000000000e+00
1.1179414707e+00 1.2125936969e-01 0.0000000000e+00
1.1189409705e+00 1.2216310964e-01 0.0000000000e+00
1.1199404702e+00 1.2306532313e-01 0.0000000000e+00
1.1209399700e+00 1.2396602171e-01 0.0000000000e+00
1.1219394697e+00 1.2486521691e-01 0.0000000000e+00
1.1229389695e+00 1.2576292016e-01 0.0000000000e+00
1.1239384692e+00 1.2665914286e-01 0.0000000000e+00
1.1249379690e+00 1.2755389632e-01 0.0000000000e+00
1.1259374687e+00 1.2844719180e-01 0.0000000000e+00
1.1269369685e+00 1.2933904051e-01 0.0000000000e+00
1.1279364682e+00 1.3022945356e-01 0.0000000000e+00
1.1289359680e+00 1.3111844203e-01 0.0000000000e+00
1.1299354677e+00 1.3200601691e-01 0.0000000000e+00
1.1309349675e+00 1.3289218916e-01 0.0000000000e+00
1.1319344672e+00 1.3377696965e-01 0.0000000000e+00
1.1329339670e+00 1.3466036919e-01 0.0000000000e+00
1.1339334667e+00 1.3554240128e-01 0.0000000000e+00
1.1349329665e+00 1.3642307316e-01 0.0000000000e+00
1.1359324662e+00 1.3730239689e-01 0.0000000000e+00
1.1369319660e+00 1.3818038311e-01 0.0000000000e+00
1.1379314657e+00 1.3905704244e-01 0.0000000000e+00
1.1389309655e+00 1.3993238543e-01 0.0000000000e+00
1.1399304652e+00 1.4080642261e-01 0.0000000000e+00
1.1409299650e+00 1.4167916445e-01 0.0000000000e+00
1.1419294647e+00 1.4255062137e-01 0.0000000000e+00
1.1429289645e+00 1.4342080376e-01 0.0000000000e+00
1.1439284642e+00 1.4428972196e-01 0.0000000000e+00
1.1449279640e+00 1.4515738624e-01 0.0000000000e+00
1.1459274637e+00 1.4602380685e-01 0.0000000000e+00
1.1469269635e+00 1.4688899399e-01 0.0000000000e+00
1.1479264632e+00 1.4775295781e-01 0.0000000000e+00
1.1489259630e+00 1.4861570841e-01 0.0000000000e+00
1.1499254627e+00 1.4947725585e-01 0.0000000000e+00
1.1509249625e+00 1.5033761014e-01 0.0000000000e+00
1.1519244622e+00 1.5119678125e-01 0.0000000000e+00
1.1529239620e+00 1.5205477909e-01 0.0000000000e+00
1.1539234617e+00 1.5291161354e-01 0.0000000000e+00
1.1549229615e+00 1.5376729441e-01 0.0000000000e+00
1.1559224612e+00 1.5462183150e-01 0.0000000000e+00
1.1569219610e+00 1.5547523454e-01 0.0000000000e+00
1.1579214607e+00 1.5632751321e-01 0.0000000000e+00
1.1589209605e+00 1.5717867714e-01 0.0000000000e+00
1.1599204602e+00 1.5802873594e-01 0.0000000000e+00
1.1609199600e+00 1.5887769915e-01 0.0000000000e+00
1.1619194597e+00 1.5972557627e-01 0.0000000000e+00
1.1629189595e+00 1.6057237675e-01 0.0000000000e+00
1.1639184592e+00 1.6141811000e-01 0.0000000000e+00
1.1649179590e+00 1.6226278538e-01 0.0000000000e+00
1.1659174587e+00 1.6310641220e-01 0.0000000000e+00
1.1669169585e+00 1.6394900128e-01 0.0000000000e+00
1.1679164582e+00 1.6479055997e-01 0.0000000000e+00
1.1689159580e+00 1.6563109826e-01 0.0000000000e+00
1.1699154577e+00 1.6647062534e-01 0.0000000000e+00
1.1709149575e+00 1.6730915036e-01 0.0000000000e+00
1.1719144572e+00 1.6814668245e-01 0.0000000000e+00
1.1729139570e+00 1.6898323068e-01 0.0000000000e+00
1.1739134567e+00 1.6981880412e-01 0.0000000000e+00
1.1749129565e+00 1.7065341178e-01 0.0000000000e+00
1.1759124562e+00 1.7148706265e-01 0.0000000000e+00
1.1769119560e+00 1.7231976568e-01 0.0000000000e+00
1.1779114557e+00 1.7315152978e-01 0.0000000000e+00
1.1789109555e+00 1.7398236383e-01 0.0000000000e+00
1.1799104552e+00 1.7481227670e-01 0.0000000000e+00
1.1809099550e+00 1.7564127719e-01 0.0000000000e+00
1.1819094547e+00 1.7646937408e-01 0.0000000000e+00
1.1829089545e+00 1.7729657613e-01 0.0000000000e+00
1.1839084542e+00 1.7812289204e-01 0.0000000000e+00
1.1849079540e+00 1.7894833050e-01 0.0000000000e+00
1.1859074537e+00 1.7977290015e-01 0.0000000000e+00
1.1869069535e+00 1.8059660961e-01 0.0000000000e+00
1.1879064532e+00 1.8141946744e-01 0.0000000000e+00
1.1889059530e+00 1.8224148219e-01 0.0000000000e+00
1.1899054527e+00 1.8306266238e-01 0.0000000000e+00
1.1909049525e+00 1.8388301647e-01 0.0000000000e+00
1.1919044522e+00 1.8470255291e-01 0.0000000000e+00
1.1929039520e+00 1.8552128011e-01 0.0000000000e+00
1.1939034517e+00 1.8633920643e-01 0.0000000000e+00
1.1949029515e+00 1.8715634021e-01 0.0000000000e+00
1.1959024512e+00 1.8797268976e-01 0.0000000000e+00
1.1969019510e+00 1.8878826334e-01 0.0000000000e+00
1.1979014507e+00 1.8960306920e-01 0.0000000000e+00
1.1989009505e+00 1.9041711552e-01 0.0000000000e+00
1.1999004502e+00 1.9123041048e-01 0.0000000000e+00
1.2008999500e+00 1.9204296387e-01 0.0000000000e+00
1.2018994497e+00 1.9285478154e-01 0.0000000000e+00
1.2028989495e+00 1.9366587255e-01 0.0000000000e+00
1.2038984492e+00 1.9447624497e-01 0.0000000000e+00
1.2048979490e+00 1.9528590685e-01 0.0000000000e+00
1.2058974487e+00 1.9609486623e-01 0.0000000000e+00
1.2068969485e+00 1.9690313111e-01 0.0000000000e+00
1.2078964482e+00 1.9771070947e-01 0.0000000000e+00
1.2088959480e+00 1.9851760926e-01 0.0000000000e+00
1.2098954477e+00 1.9932383843e-01 0.0000000000e+00
1.2108949475e+00 2.0012940487e-01 0.0000000000e+00
1.2118944472e+00 2.0093431646e-01 0.0000000000e+00
1.2128939470e+00 2.0173858108e-01 0.0000000000e+00
1.2138934467e+00 2.0254220654e-01 0.0000000000e+00
1.2148929465e+00 2.0334520067e-01 0.0000000000e+00
1.2158924462e+00 2.0414757124e-01 0.0000000000e+00
1.2168919460e+00 2.0494932602e-01 0.0000000000e+00
1.2178914457e+00 2.0575047274e-01 0.0000000000e+00
1.2188909455e+00 2.0655101912e-01 0.0000000000e+00
1.2198904452e+00 2.0735097284e-01 0.0000000000e+00
1.2208899450e+00 2.0815034156e-01 0.0000000000e+00
1.2218894447e+00 2.0894913293e-01 0.0000000000e+00
1.2228889445e+00 2.0974735455e-01 0.0000000000e+00
1.2238884442e+00 2.1054501401e-01 0.0000000000e+00
1.2248879440e+00 2.1134211889e-01 0.0000000000e+00
1.2258874437e+00 2.1213867671e-01 0.0000000000e+00
1.2268869435e+00 2.1293469500e-01 0.0000000000e+00
1.2278864432e+00 2.1373018123e-01 0.0000000000e+00
1.2288859430e+00 2.1452514289e-01 0.0000000000e+00
1.2298854427e+00 2.1531958741e-01 0.0000000000e+00
1.2308849425e+00 2.1611352219e-01 0.0000000000e+00
1.2318844422e+00 2.1690695465e-01 0.0000000000e+00
1.2328839420e+00 2.1769989213e-01 0.0000000000e+00
1.2338834417e+00 2.1849234303e-01 0.0000000000e+00
1.2348829415e+00 2.1928431323e-01 0.0000000000e+00
1.2358824412e+00 2.2007581071e-01 0.0000000000e+00
1.2368819410e+00 2.2086684279e-01 0.0000000000e+00
1.2378814407e+00 2.2165741674e-01 0.0000000000e+00
1.2388809405e+00 2.2244753983e-01 0.0000000000e+00
1.2398804402e+00 2.2323721931e-01 0.0000000000e+00
1.2408799400e+00 2.2402646241e-01 0.0000000000e+00
1.2418794397e+00 2.2481527635e-01 0.0000000000e+00
1.2428789395e+00 2.2560366832e-01 0.0000000000e+00
1.2438784392e+00 2.2639164552e-01 0.0000000000e+00
1.2448779390e+00 2.2717921511e-01 0.0000000000e+00
1.2458774387e+00 2.2796638424e-01 0.0000000000e+00
1.2468769385e+00 2.2875316003e-01 0.0000000000e+00
1.2478764382e+00 2.2953954962e-01 0.0000000000e+00
1.2488759380e+00 2.3032556009e-01 0.0000000000e+00
1.2498754377e+00 2.3111119853e-01 0.0000000000e+00
1.2508749375e+00 2.3189647201e-01 0.0000000000e+00
1.2518744372e+00 2.3268138757e-01 0.0000000000e+00
1.2528739370e+00 2.3346595226e-01 0.0000000000e+00
1.2538734367e+00 2.3425017307e-01 0.0000000000e+00
1.2548729365e+00 2.3503405703e-01 0.0000000000e+00
1.2558724362e+00 2.3581761110e-01 0.0000000000e+00
1.2568719360e+00 2.3660084225e-01 0.0000000000e+00
1.2578714357e+00 2.3738375743e-01 0.0000000000e+00
1.2588709355e+00 2.3816636357e-01 0.0000000000e+00
1.2598704352e+00 2.3894866760e-01 0.0000000000e+00
1.2608699350e+00 2.3973067639e-01 0.0000000000e+00
1.2618694347e+00 2.4051239685e-01 0.0000000000e+00
1.2628689345e+00 2.4129383582e-01 0.0000000000e+00
1.2638684342e+00 2.4207500016e-01 0.0000000000e+00
1.2648679340e+00 2.4285589670e-01 0.0000000000e+00
1.2658674337e+00 2.4363653224e-01 0.0000000000e+00
1.2668669335e+00 2.4441691434e-01 0.0000000000e+00
1.2678664332e+00 2.4519704861e-01 0.0000000000e+00
1.2688659330e+00 2.4597694248e-01 0.0000000000e+00
1.2698654327e+00 2.4675660273e-01 0.0000000000e+00
1.2708649325e+00 2.4753603609e-01 0.0000000000e+00
1.2718644322e+00 2.4831524932e-01 0.0000000000e+00
1.2728639320e+00 2.4909424914e-01 0.0000000000e+00
1.2738634317e+00 2.4987304230e-01 0.0000000000e+00
1.2748629315e+00 2.5065163549e-01 0.0000000000e+00
1.2758624312e+00 2.5143003544e-01 0.0000000000e+00
1.2768619310e+00 2.5220824882e-01 0.0000000000e+00
1.2778614307e+00 2.5298628233e-01 0.0000000000e+00
1.2788609305e+00 2.5376414264e-01 0.0000000000e+00
1.2798604302e+00 2.5454183642e-01 0.0000000000e+00
1.2808599300e+00 2.5531937033e-01 0.0000000000e+00
1.2818594297e+00 2.5609675100e-01 0.0000000000e+00
1.2828589295e+00 2.5687398508e-01 0.0000000000e+00
1.2838584292e+00 2.5765107919e-01 0.0000000000e+00
1.2848579290e+00 2.5842803995e-01 0.0000000000e+00
1.2858574287e+00 2.5920487396e-01 0.0000000000e+00
1.2868569285e+00 2.5998158782e-01 0.0000000000e+00
1.2878564282e+00 2.6075818811e-01 0.0000000000e+00
1.2888559280e+00 2.6153468140e-01 0.0000000000e+00
1.2898554277e+00 2.6231107427e-01 0.0000000000e+00
1.2908549275e+00 2.6308737327e-01 0.0000000000e+00
1.2918544272e+00 2.6386358493e-01 0.0000000000e+00
1.2928539270e+00 2.6463971581e-01 0.0000000000e+00
1.2938534267e+00 2.6541577241e-01 0.0000000000e+00
1.2948529265e+00 2.6619176126e-01 0.0000000000e+00
1.2958524262e+00 2.6696768886e-01 0.0000000000e+00
1.2968519260e+00 2.6774356170e-01 0.0000000000e+00
1.2978514257e+00 2.6851938627e-01 0.0000000000e+00
1.2988509255e+00 2.6929516903e-01 0.0000000000e+00
1.2998504252e+00 2.7007091645e-01 0.0000000000e+00
1.3008499250e+00 2.7084663575e-01 0.0000000000e+00
1.3018494247e+00 2.7162233215e-01 0.0000000000e+00
1.3028489245e+00 2.7239801279e-01 0.0000000000e+00
1.3038484242e+00 2.7317368409e-01 0.0000000000e+00
1.3048479240e+00 2.7394935249e-01 0.0000000000e+00
1.3058474237e+00 2.7472502442e-01 0.0000000000e+00
1.3068469235e+00 2.7550070631e-01 0.0000000000e+00
1.3078464232e+00 2.7627640458e-01 0.0000000000e+00
1.3088459230e+00 2.7705212565e-01 0.0000000000e+00
1.3098454227e+00 2.7782787594e-01 0.0000000000e+00
1.3108449225e+00 2.7860366186e-01 0.0000000000e+00
1.3118444222e+00 2.7937948981e-01 0.0000000000e+00
1.3128439220e+00 2.8015536621e-01 0.0000000000e+00
1.3138434217e+00 2.8093129746e-01 0.0000000000e+00
1.3148429215e+00 2.8170728996e-01 0.0000000000e+00
1.3158424212e+00 2.8248335009e-01 0.0000000000e+00
1.3168419210e+00 2.8325948425e-01 0.0000000000e+00
1.3178414207e+00 2.8403569884e-01 0.0000000000e+00
1.3188409205e+00 2.8481200022e-01 0.0000000000e+00
1.3198404202e+00 2.8558839479e-01 0.0000000000e+00
1.3208399200e+00 2.8636488891e-01 0.0000000000e+00
1.3218394197e+00 2.8714148896e-01 0.0000000000e+00
1.3228389195e+00 2.8791820131e-01 0.0000000000e+00
1.3238384192e+00 2.8869503232e-01 0.0000000000e+00
1.3248379190e+00 2.8947198836e-01 0.0000000000e+00
1.3258374187e+00 2.9024907577e-01 0.0000000000e+00
1.3268369185e+00 2.9102630091e-01 0.0000000000e+00
1.3278364182e+00 2.9180367013e-01 0.0000000000e+00
1.3288359180e+00 2.9258118978e-01 0.0000000000e+00
1.3298354177e+00 2.9335886619e-01 0.0000000000e+00
1.3308349175e+00 2.9413670570e-01 0.0000000000e+00
1.3318344172e+00 2.9491471465e-01 0.0000000000e+00
1.3328339170e+00 2.9569289936e-01 0.0000000000e+00
1.3338334167e+00 2.9647126682e-01 0.0000000000e+00
1.3348329165e+00 2.9724982210e-01 0.0000000000e+00
1.3358324162e+00 2.9802857235e-01 0.0000000000e+00
1.3368319160e+00 2.9880752388e-01 0.0000000000e+00
1.3378314157e+00 2.9958668302e-01 0.0000000000e+00
1.3388309155e+00 3.0036605609e-01 0.0000000000e+00
1.3398304152e+00 3.0114564941e-01 0.0000000000e+00
1.3408299150e+00 3.0192546934e-01 0.0000000000e+00
1.3418294147e+00 3.0270552219e-01 0.0000000000e+00
1.3428289145e+00 3.0348581430e-01 0.0000000000e+00
1.3438284142e+00 3.0426635202e-01 0.0000000000e+00
1.3448279140e+00 3.0504714168e-01 0.0000000000e+00
1.3458274137e+00 3.0582818964e-01 0.0000000000e+00
1.3468269135e+00 3.0660950225e-01 0.0000000000e+00
1.3478264132e+00 3.0739108585e-01 0.0000000000e+00
1.3488259130e+00 3.0817294680e-01 0.0000000000e+00
1.3498254127e+00 3.0895509146e-01 0.0000000000e+00
1.3508249125e+00 3.0973752619e-01 0.0000000000e+00
1.3518244122e+00 3.1052025735e-01 0.0000000000e+00
1.3528239120e+00 3.1130329131e-01 0.0000000000e+00
1.3538234117e+00 3.1208663443e-01 0.0000000000e+00
1.3548229115e+00 3.1287029310e-01 0.0000000000e+00
1.3558224112e+00 3.1365427367e-01 0.0000000000e+00
1.3568219110e+00 3.1443858253e-01 0.0000000000e+00
1.3578214107e+00 3.1522322606e-01 0.0000000000e+00
1.3588209105e+00 3.1600821064e-01 0.0000000000e+00
1.3598204102e+00 3.1679354265e-01 0.0000000000e+00
1.3608199100e+00 3.1757922848e-01 0.0000000000e+00
1.3618194097e+00 3.1836527452e-01 0.0000000000e+00
1.3628189095e+00 3.1915168716e-01 0.0000000000e+00
1.3638184092e+00 3.1993847279e-01 0.0000000000e+00
1.3648179090e+00 3.2072563781e-01 0.0000000000e+00
1.3658174087e+00 3.2151318863e-01 0.0000000000e+00
1.3668169085e+00 3.2233927545e-01 0.0000000000e+00
1.3678164082e+00 3.2310653527e-01 0.0000000000e+00
1.3688159080e+00 3.2388001010e-01 0.0000000000e+00
1.3698154077e+00 3.2465883318e-01 0.0000000000e+00
1.3708149075e+00 3.2544219659e-01 0.0000000000e+00
1.3718144072e+00 3.2622935122e-01 0.0000000000e+00
1.3728139070e+00 3.2701960671e-01 6.2546087647e-09
1.3738134067e+00 3.2781233141e-01 1.0729819443e-07
1.3748129065e+00 3.2860695234e-01 3.1959287197e-07
1.3758124062e+00 3.2940295511e-01 6.0648836632e-07
1.3768119060e+00 3.3019988391e-01 9.0719901398e-07
1.3778114057e+00 3.3099734144e-01 1.1663167790e-06
1.3788109055e+00 3.3179498883e-01 1.4363556436e-06
1.3798104052e+00 3.3259254562e-01 1.7275892456e-06
1.3808099050e+00 3.3338978969e-01 2.0448253971e-06
1.3818094047e+00 3.3418655720e-01 2.3941713766e-06
1.3828089045e+00 3.3498274254e-01 2.7830339282e-06
1.3838084042e+00 3.3577829829e-01 3.2201192654e-06
1.3848079040e+00 3.3657323510e-01 3.7154330648e-06
1.3858074037e+00 3.3736762174e-01 4.2802804709e-06
1.3868069035e+00 3.3816158496e-01 4.9272660943e-06
1.3878064032e+00 3.3895530944e-01 5.6702940122e-06
1.3888059030e+00 3.3974903778e-01 6.5245677684e-06
1.3898054027e+00 3.4054307043e-01 7.5065903728e-06
1.3908049025e+00 3.4133776561e-01 8.6341643020e-06
1.3918044022e+00 3.4213353925e-01 9.9263914989e-06
1.3928039020e+00 3.4293086498e-01 1.1403673373e-05
1.3938034017e+00 3.4373027404e-01 1.3087710800e-05
1.3948029015e+00 3.4453235521e-01 1.5001504122e-05
1.3958024012e+00 3.4533775478e-01 1.7169353154e-05
1.3968019010e+00 3.4614717645e-01 1.9616857162e-05
1.3978014007e+00 3.4696138130e-01 2.2370914891e-05
1.3988009005e+00 3.4778118771e-01 2.5459724550e-05
1.3998004002e+00 3.4860747128e-01 2.8912783813e-05
1.4007998999e+00 3.5110548465e-01 3.6075666407e-05
1.4017993997e+00 3.5065505609e-01 4.3791192097e-05
1.4027988994e+00 3.5058807163e-01 5.0541228716e-05
1.4037983992e+00 3.5084358931e-01 5.6532554616e-05
1.4047978989e+00 3.5136482898e-01 6.1977229889e-05
1.4057973987e+00 3.5209922958e-01 6.7092596367e-05
1.4067968984e+00 3.5299849069e-01 7.2101277621e-05
1.4077963982e+00 3.5401860067e-01 7.7231178963e-05
1.4087958979e+00 3.5511985394e-01 8.2715487444e-05
1.4097953977e+00 3.5626685953e-01 8.8792671857e-05
1.4107948974e+00 3.5742854307e-01 9.5706482734e-05
1.4117943972e+00 3.5857814380e-01 1.0370595235e-04
1.4127938969e+00 3.5969320835e-01 1.1304539471e-04
1.4137933967e+00 3.6075558269e-01 1.2398440557e-04
1.4147928964e+00 3.6175140318e-01 1.3678786242e-04
1.4157923962e+00 3.6267108795e-01 1.5172592449e-04
1.4167918959e+00 3.6350932906e-01 1.6907403273e-04
1.4177913957e+00 3.6426508609e-01 1.8911290992e-04
1.4187908954e+00 3.6494158136e-01 2.1212856047e-04
1.4197903952e+00 3.6554629694e-01 2.3841227057e-04
1.4207898949e+00 3.6609097319e-01 2.6826060816e-04
1.4217893947e+00 3.6659160857e-01 3.0197542290e-04
1.4227888944e+00 3.6706846011e-01 3.3986384621e-04
1.4237883942e+00 3.6754604378e-01 3.8223829124e-04
1.4247878939e+00 3.6805313373e-01 4.2941645288e-04
1.4257873937e+00 3.6862275934e-01 4.8172130776e-04
1.4267868934e+00 3.6929219838e-01 5.3948111426e-04
1.4277863932e+00 3.7010296505e-01 6.0302941247e-04
1.4287858929e+00 3.7110079069e-01 6.7270502426e-04
1.4297853927e+00 3.7233559540e-01 7.4885205343e-04
1.4307848924e+00 3.7386144829e-01 8.3181988497e-04
1.4317843922e+00 3.7573651391e-01 9.2196318609e-04
1.4327838919e+00 3.7802298250e-01 1.0196419056e-03
1.4337833917e+00 3.8381121445e-01 1.1310896261e-03
1.4347828914e+00 3.7971508750e-01 1.2737271107e-03
1.4357823912e+00 3.7715719195e-01 1.4078285723e-03
1.4367818909e+00 3.7588056937e-01 1.5366623763e-03
1.4377813907e+00 3.7564639164e-01 1.6637971609e-03
1.4387808904e+00 3.7623458640e-01 1.7931018382e-03
1.4397803902e+00 3.7744429195e-01 1.9287455934e-03
1.4407798899e+00 3.7909416966e-01 2.0751978849e-03
1.4417793897e+00 3.8102260067e-01 2.2372284447e-03
1.4427788894e+00 3.8308779181e-01 2.4199072782e-03
1.4437783892e+00 3.8516781355e-01 2.6286046638e-03
1.4447778889e+00 3.8716059010e-01 2.8689911536e-03
1.4457773887e+00 3.8898385926e-01 3.1470375730e-03
1.4467768884e+00 3.9057511664e-01 3.4690150204e-03
1.4477763882e+00 3.9189155636e-01 3.8414948680e-03
1.4487758879e+00 3.9291001749e-01 4.2713487612e-03
1.4497753877e+00 3.9362694259e-01 4.7657486176e-03
1.4507748874e+00 3.9405835241e-01 5.3321666315e-03
1.4517743872e+00 3.9423983772e-01 5.9783752672e-03
1.4527738869e+00 3.9422656701e-01 6.7124472634e-03
1.4537733867e+00 3.9409330591e-01 7.5427556322e-03
1.4547728864e+00 3.9393444159e-01 8.4779736590e-03
1.4557723862e+00 3.9386400288e-01 9.5270749027e-03
1.4567718859e+00 3.9401566395e-01 1.0699333195e-02
1.4577713857e+00 3.9454271691e-01 1.2004322642e-02
1.4587708854e+00 3.9561799599e-01 1.3451917623e-02
1.4597703852e+00 3.9743373325e-01 1.5052292789e-02
1.4607698849e+00 4.0020132367e-01 1.6815923065e-02
1.4617693847e+00 4.0415097502e-01 1.8753583652e-02
1.4627688844e+00 4.0953121637e-01 2.0876350021e-02
1.4637683842e+00 4.1660823790e-01 2.3195597923e-02
1.4647678839e+00 4.2566503409e-01 2.5723003369e-02
1.4657673837e+00 4.3700032337e-01 2.8470542653e-02
1.4667668834e+00 4.5116947615e-01 3.1402987073e-02
1.4677663832e+00 4.7217359307e-01 3.4418705393e-02
1.4687658829e+00 4.9645214843e-01 3.7293491021e-02
1.4697653827e+00 5.2368462292e-01 4.0023577975e-02
1.4707648824e+00 5.5356426484e-01 4.2605793190e-02
1.4717643822e+00 5.8579974396e-01 4.5037556521e-02
1.4727638819e+00 6.2011650999e-01 4.7316880741e-02
1.4737633817e+00 6.5625786890e-01 4.9442371542e-02
1.4747628814e+00 6.9398579467e-01 5.1413227533e-02
1.4757623812e+00 7.3308149753e-01 5.3229240242e-02
1.4767618809e+00 7.7334577167e-01 5.4890794114e-02
1.4777613807e+00 8.1459914599e-01 5.6398866516e-02
1.4787608804e+00 8.5668186204e-01 5.7755027730e-02
1.4797603802e+00 8.9945370177e-01 5.8961440957e-02
1.4807598799e+00 9.4279368709e-01 6.0020862318e-02
1.4817593797e+00 9.8659967128e-01 6.0936640850e-02
1.4827588794e+00 1.0307878402e+00 6.1712718509e-02
1.4837583792e+00 1.0752921402e+00 6.2353630173e-02
1.4847578789e+00 1.1200636449e+00 6.2864503633e-02
1.4857573787e+00 1.1650698762e+00 6.3251059601e-02
1.4867568784e+00 1.2102940866e+00 6.3519611707e-02
1.4877563782e+00 1.2557345133e+00 6.3677066499e-02
1.4887558779e+00 1.3014036112e+00 6.3730923445e-02
1.4897553777e+00 1.3473272691e+00 6.3689274929e-02
1.4907548774e+00 1.3935440161e+00 6.3560806255e-02
1.4917543772e+00 1.4401042202e+00 6.3354795646e-02
1.4927538769e+00 1.4870692828e+00 6.3081114240e-02
1.4937533767e+00 1.5345108320e+00 6.2750226098e-02
1.4947528764e+00 1.5825099164e+00 6.2373188195e-02
1.4957523762e+00 1.6311562020e+00 6.1961650428e-02
1.4967518759e+00 1.6805471732e+00 6.1527855611e-02
1.4977513757e+00 1.7307873402e+00 6.1084639473e-02
1.4987508754e+00 1.7819874546e+00 6.0645430668e-02
1.4997503752e+00 1.8342637353e+00 6.0224250763e-02
1.5007498749e+00 1.8865336438e+00 5.9636055500e-02
1.5017493747e+00 1.9391721673e+00 5.8985168380e-02
1.5027488744e+00 1.9922805258e+00 5.8303195962e-02
1.5037483742e+00 2.0459545558e+00 5.7591040029e-02
1.5047478739e+00 2.1002764048e+00 5.6849604162e-02
1.5057473737e+00 2.1553154792e+00 5.6079793750e-02
1.5067468734e+00 2.2111293452e+00 5.5282515979e-02
1.5077463732e+00 2.2677645927e+00 5.4458679841e-02
1.5087458729e+00 2.3252576640e+00 5.3609196130e-02
1.5097453727e+00 2.3836356511e+00 5.2734977443e-02
1.5107448724e+00 2.4429170626e+00 5.1836938178e-02
1.5117443722e+00 2.5031125587e+00 5.0915994536e-02
1.5127438719e+00 2.5642256541e+00 4.9973064523e-02
1.5137433717e+00 2.6262533875e+00 4.9009067945e-02
1.5147428714e+00 2.6891869554e+00 4.8024926411e-02
1.5157423712e+00 2.7530123099e+00 4.7021563333e-02
1.5167418709e+00 2.8177107181e+00 4.5999903928e-02
1.5177413707e+00 2.8832592849e+00 4.4960875209e-02
1.5187408704e+00 2.9496314352e+00 4.3905405998e-02
1.5197403702e+00 3.0167973594e+00 4.2834426916e-02
1.5207398699e+00 3.0847244204e+00 4.1748870391e-02
1.5217393697e+00 3.1533775242e+00 4.0649670648e-02
1.5227388694e+00 3.2227194542e+00 3.9537763718e-02
1.5237383692e+00 3.2927111729e+00 3.8414087434e-02
1.5247378689e+00 3.3633120899e+00 3.7279581431e-02
1.5257373687e+00 3.4344803006e+00 3.6135187148e-02
1.5267368684e+00 3.5061727964e+00 3.4981847824e-02
1.5277363682e+00 3.5783456488e+00 3.3820508504e-02
1.5287358679e+00 3.6509541689e+00 3.2652116032e-02
1.5297353677e+00 3.7239530461e+00 3.1477619058e-02
1.5307348674e+00 3.7972964648e+00 3.0297968031e-02
1.5317343672e+00 3.8709382054e+00 2.9114115204e-02
1.5327338669e+00 3.9448317261e+00 2.7927014637e-02
1.5337333667e+00 4.0174798208e+00 2.6749318945e-02
1.5347328664e+00 4.0885423046e+00 2.5587060432e-02
1.5357323662e+00 4.1600789745e+00 2.4399564091e-02
1.5367318659e+00 4.2312423219e+00 2.3194886996e-02
1.5377313657e+00 4.3012971182e+00 2.1980650594e-02
1.5387308654e+00 4.3696107619e+00 2.0764040698e-02
1.5397303652e+00 4.4356437676e+00 1.9551807488e-02
1.5407298649e+00 4.4989407969e+00 1.8350265515e-02
1.5417293647e+00 4.5591224694e+00 1.7165293696e-02
1.5427288644e+00 4.6158780694e+00 1.6002335317e-02
1.5437283642e+00 4.6689591881e+00 1.4866398033e-02
1.5447278639e+00 4.7181742892e+00 1.3762053866e-02
1.5457273637e+00 4.7633841564e+00 1.2693439206e-02
1.5467268634e+00 4.8044981659e+00 1.1664254811e-02
1.5477263632e+00 4.8414713206e+00 1.0677765810e-02
1.5487258629e+00 4.8743019812e+00 9.7368016978e-03
1.5497253627e+00 4.9030302342e+00 8.8437563383e-03
1.5507248624e+00 4.9277368367e+00 8.0005879600e-03
1.5517243622e+00 4.9485426855e+00 7.2088191647e-03
1.5527238619e+00 4.9656087584e+00 6.4695369204e-03
1.5537233617e+00 4.9791364782e+00 5.7833925633e-03
1.5547228614e+00 4.9893684470e+00 5.1506017979e-03
1.5557223612e+00 4.9965894992e+00 4.5709446965e-03
1.5567218609e+00 5.0011280088e+00 4.0437657000e-03
1.5577213607e+00 5.0033573832e+00 3.5679736174e-03
1.5587208604e+00 5.0036976568e+00 3.1420416258e-03
1.5597203602e+00 5.0026170837e+00 2.7640072706e-03
1.5607198599e+00 5.0006336063e+00 2.4314724653e-03
1.5617193597e+00 4.9983160535e+00 2.1416034918e-03
1.5627188594e+00 4.9962848957e+00 1.8911309999e-03
1.5637183592e+00 4.9952123592e+00 1.6763500079e-03
1.5647178589e+00 4.9958216815e+00 1.4931199021e-03
1.5657173587e+00 4.9988852722e+00 1.3368644367e-03
1.5667168584e+00 5.0027844656e+00 1.1993729205e-03
1.5677163582e+00 5.0015365377e+00 1.0674759132e-03
1.5687158579e+00 5.0006036311e+00 9.4862673615e-04
1.5697153577e+00 4.9999408382e+00 8.4183642409e-04
1.5707148574e+00 4.9995061016e+00 7.4615710146e-04
1.5717143572e+00 4.9992602363e+00 6.6068198223e-04
1.5727138569e+00 4.9991669464e+00 5.8454536994e-04
1.5737133567e+00 4.9991928387e+00 5.1692265771e-04
1.5747128564e+00 4.9993074311e+00 4.5703032820e-04
1.5757123562e+00 4.9994831594e+00 4.0412595366e-04
1.5767118559e+00 4.9996953804e+00 3.5750819591e-04
1.5777113557e+00 4.9999223744e+00 3.1651680632e-04
1.5787108554e+00 5.0001453453e+00 2.8053262584e-04
1.5797103552e+00 5.0003484205e+00 2.4897758498e-04
1.5807098549e+00 5.0005186499e+00 2.2131470383e-04
1.5817093547e+00 5.0006460044e+00 1.9704809203e-04
1.5827088544e+00 5.0007233751e+00 1.7572294884e-04
1.5837083542e+00 5.0007465722e+00 1.5692556296e-04
1.5847078539e+00 5.0007143243e+00 1.4028331278e-04
1.5857073537e+00 5.0006282781e+00 1.2546466623e-04
1.5867068534e+00 5.0004929990e+00 1.1217918080e-04
1.5877063532e+00 5.0003159715e+00 1.0017750353e-04
1.5887058529e+00 5.0001076002e+00 8.9251371050e-05
1.5897053527e+00 4.9998812114e+00 7.9233609545e-05
1.5907048524e+00 4.9996530536e+00 6.9998134773e-05
1.5917043522e+00 4.9994422992e+00 6.1459952058e-05
1.5927038519e+00 4.9992710442e+00 5.3575156290e-05
1.5937033517e+00 4.9991643078e+00 4.6340931927e-05
1.5947028514e+00 4.9991500300e+00 3.9795552997e-05
1.5957023512e+00 4.9992590682e+00 3.4018383092e-05
1.5967018509e+00 4.9995251900e+00 2.9129875374e-05
1.5977013507e+00 4.9999850640e+00 2.5291572570e-05
1.5987008504e+00 5.0006782464e+00 2.2706106976e-05
1.5997003502e+00 5.0016471631e+00 2.1617200456e-05
1.6006998499e+00 5.0000456657e+00 1.9586211293e-05
1.6016993497e+00 5.0000161455e+00 1.7344207755e-05
1.6026988494e+00 4.9999952441e+00 1.5320919207e-05
1.6036983492e+00 4.9999816223e+00 1.3500004345e-05
1.6046978489e+00 4.9999740325e+00 1.1865793739e-05
1.6056973487e+00 4.9999713194e+00 1.0403289826e-05
1.6066968484e+00 4.9999724196e+00 9.0981669145e-06
1.6076963482e+00 4.9999763619e+00 7.9367711835e-06
1.6086958479e+00 4.9999822669e+00 6.9061206820e-06
1.6096953477e+00 4.9999893476e+00 5.9939053295e-06
1.6106948474e+00 4.9999969088e+00 5.1884869156e-06
1.6116943472e+00 5.0000043476e+00 4.4788991003e-06
1.6126938469e+00 5.0000111529e+00 3.8548474137e-06
1.6136933467e+00 5.0000169059e+00 3.3067092565e-06
1.6146928464e+00 5.0000212798e+00 2.8255338994e-06
1.6156923462e+00 5.0000240397e+00 2.4030424844e-06
1.6166918459e+00 5.0000250431e+00 2.0316280209e-06
1.6176913457e+00 5.0000242392e+00 1.7043553918e-06
1.6186908454e+00 5.0000216696e+00 1.4149613490e-06
1.6196903452e+00 5.0000174677e+00 1.1578545148e-06
1.6206898449e+00 5.0000118590e+00 9.2331943979e-07
1.6216893447e+00 5.0000051613e+00 6.6553395324e-07
1.6226888444e+00 4.9999977841e+00 4.1857856261e-07
1.6236883442e+00 4.9999902293e+00 2.1674987408e-07
1.6246878439e+00 4.9999830907e+00 7.7501824165e-08
1.6256873437e+00 4.9999770542e+00 8.1218870667e-09
1.6266868434e+00 4.9999728977e+00 0.0000000000e+00
1.6276863432e+00 4.9999714913e+00 0.0000000000e+00
1.6286858429e+00 4.9999737971e+00 0.0000000000e+00
1.6296853427e+00 4.9999808692e+00 0.0000000000e+00
1.6306848424e+00 4.9999938539e+00 0.0000000000e+00
1.6316843422e+00 5.0000139893e+00 0.0000000000e+00
1.6326838419e+00 5.0000426058e+00 0.0000000000e+00
1.6336833417e+00 5.0000000000e+00 0.0000000000e+00
1.6346828414e+00 5.0000000000e+00 0.0000000000e+00
1.6356823412e+00 5.0000000000e+00 0.0000000000e+00
1.6366818409e+00 5.0000000000e+00 0.0000000000e+00
1.6376813407e+00 5.0000000000e+00 0.0000000000e+00
1.6386808404e+00 5.0000000000e+00 0.0000000000e+00
1.6396803402e+00 5.0000000000e+00 0.0000000000e+00
1.6406798399e+00 5.0000000000e+00 0.0000000000e+00
1.6416793397e+00 5.0000000000e+00 0.0000000000e+00
1.6426788394e+00 5.0000000000e+00 0.0000000000e+00
1.6436783392e+00 5.0000000000e+00 0.0000000000e+00
1.6446778389e+00 5.0000000000e+00 0.0000000000e+00
1.6456773387e+00 5.0000000000e+00 0.0000000000e+00
1.6466768384e+00 5.0000000000e+00 0.0000000000e+00
1.6476763382e+00 5.0000000000e+00 0.0000000000e+00
1.6486758379e+00 5.0000000000e+00 0.0000000000e+00
1.6496753377e+00 5.0000000000e+00 0.0000000000e+00
1.6506748374e+00 5.0000000000e+00 0.0000000000e+00
1.6516743372e+00 5.0000000000e+00 0.0000000000e+00
1.6526738369e+00 5.0000000000e+00 0.0000000000e+00
1.6536733367e+00 5.0000000000e+00 0.0000000000e+00
1.6546728364e+00 5.0000000000e+00 0.0000000000e+00
1.6556723362e+00 5.0000000000e+00 0.0000000000e+00
1.6566718359e+00 5.0000000000e+00 0.0000000000e+00
1.6576713357e+00 5.0000000000e+00 0.0000000000e+00
1.6586708354e+00 5.0000000000e+00 0.0000000000e+00
1.6596703352e+00 5.0000000000e+00 0.0000000000e+00
1.6606698349e+00 5.0000000000e+00 0.0000000000e+00
1.6616693347e+00 5.0000000000e+00 0.0000000000e+00
1.6626688344e+00 5.0000000000e+00 0.0000000000e+00
1.6636683342e+00 5.0000000000e+00 0.0000000000e+00
1.6646678339e+00 5.0000000000e+00 0.0000000000e+00
1.6656673337e+00 5.0000000000e+00 0.0000000000e+00
1.6666668334e+00 5.0000000000e+00 0.0000000000e+00
1.6676663332e+00 5.0000000000e+00 0.0000000000e+00
1.6686658329e+00 5.0000000000e+00 0.0000000000e+00
1.6696653327e+00 5.0000000000e+00 0.0000000000e+00
1.6706648324e+00 5.0000000000e+00 0.0000000000e+00
1.6716643322e+00 5.0000000000e+00 0.0000000000e+00
1.6726638319e+00 5.0000000000e+00 0.0000000000e+00
1.6736633317e+00 5.0000000000e+00 0.0000000000e+00
1.6746628314e+00 5.0000000000e+00 0.0000000000e+00
1.6756623312e+00 5.0000000000e+00 0.0000000000e+00
1.6766618309e+00 5.0000000000e+00 0.0000000000e+00
1.6776613307e+00 5.0000000000e+00 0.0000000000e+00
1.6786608304e+00 5.0000000000e+00 0.0000000000e+00
1.6796603302e+00 5.0000000000e+00 0.0000000000e+00
1.6806598299e+00 5.0000000000e+00 0.0000000000e+00
1.6816593297e+00 5.0000000000e+00 0.0000000000e+00
1.6826588294e+00 5.0000000000e+00 0.0000000000e+00
1.6836583292e+00 5.0000000000e+00 0.0000000000e+00
1.6846578289e+00 5.0000000000e+00 0.0000000000e+00
1.6856573287e+00 5.0000000000e+00 0.0000000000e+00
1.6866568284e+00 5.0000000000e+00 0.0000000000e+00
1.6876563282e+00 5.0000000000e+00 0.0000000000e+00
1.6886558279e+00 5.0000000000e+00 0.0000000000e+00
1.6896553277e+00 5.0000000000e+00 0.0000000000e+00
1.6906548274e+00 5.0000000000e+00 0.0000000000e+00
1.6916543272e+00 5.0000000000e+00 0.0000000000e+00
1.6926538269e+00 5.0000000000e+00 0.0000000000e+00
1.6936533267e+00 5.0000000000e+00 0.0000000000e+00
1.6946528264e+00 5.0000000000e+00 0.0000000000e+00
1.6956523262e+00 5.0000000000e+00 0.0000000000e+00
1.6966518259e+00 5.0000000000e+00 0.0000000000e+00
1.6976513257e+00 5.0000000000e+00 0.0000000000e+00
1.6986508254e+00 5.0000000000e+00 0.0000000000e+00
1.6996503252e+00 5.0000000000e+00 0.0000000000e+00
1.7006498249e+00 5.0000000000e+00 0.0000000000e+00
1.7016493247e+00 5.0000000000e+00 0.0000000000e+00
1.7026488244e+00 5.0000000000e+00 0.0000000000e+00
1.7036483242e+00 5.0000000000e+00 0.0000000000e+00
1.7046478239e+00 5.0000000000e+00 0.0000000000e+00
1.7056473237e+00 5.0000000000e+00 0.0000000000e+00
1.7066468234e+00 5.0000000000e+00 0.0000000000e+00
1.7076463232e+00 5.0000000000e+00 0.0000000000e+00
1.7086458229e+00 5.0000000000e+00 0.0000000000e+00
1.7096453227e+00 5.0000000000e+00 0.0000000000e+00
1.7106448224e+00 5.0000000000e+00 0.0000000000e+00
1.7116443222e+00 5.0000000000e+00 0.0000000000e+00
1.7126438219e+00 5.0000000000e+00 0.0000000000e+00
1.7136433217e+00 5.0000000000e+00 0.0000000000e+00
1.7146428214e+00 5.0000000000e+00 0.0000000000e+00
1.7156423212e+00 5.0000000000e+00 0.0000000000e+00
1.7166418209e+00 5.0000000000e+00 0.0000000000e+00
1.7176413207e+00 5.0000000000e+00 0.0000000000e+00
1.7186408204e+00 5.0000000000e+00 0.0000000000e+00
1.7196403202e+00 5.0000000000e+00 0.0000000000e+00
1.7206398199e+00 5.0000000000e+00 0.0000000000e+00
1.7216393197e+00 5.0000000000e+00 0.0000000000e+00
1.7226388194e+00 5.0000000000e+00 0.0000000000e+00
1.7236383192e+00 5.0000000000e+00 0.0000000000e+00
1.7246378189e+00 5.0000000000e+00 0.0000000000e+00
1.7256373187e+00 5.0000000000e+00 0.0000000000e+00
1.7266368184e+00 5.0000000000e+00 0.0000000000e+00
1.7276363182e+00 5.0000000000e+00 0.0000000000e+00
1.7286358179e+00 5.0000000000e+00 0.0000000000e+00
1.7296353177e+00 5.0000000000e+00 0.0000000000e+00
1.7306348174e+00 5.0000000000e+00 0.0000000000e+00
1.7316343172e+00 5.0000000000e+00 0.0000000000e+00
1.7326338169e+00 5.0000000000e+00 0.0000000000e+00
1.7336333167e+00 5.0000000000e+00 0.0000000000e+00
1.7346328164e+00 5.0000000000e+00 0.0000000000e+00
1.7356323162e+00 5.0000000000e+00 0.0000000000e+00
1.7366318159e+00 5.0000000000e+00 0.0000000000e+00
1.7376313157e+00 5.0000000000e+00 0.0000000000e+00
1.7386308154e+00 5.0000000000e+00 0.0000000000e+00
1.7396303152e+00 5.0000000000e+00 0.0000000000e+00
1.7406298149e+00 5.0000000000e+00 0.0000000000e+00
1.7416293147e+00 5.0000000000e+00 0.0000000000e+00
1.7426288144e+00 5.0000000000e+00 0.0000000000e+00
1.7436283142e+00 5.0000000000e+00 0.0000000000e+00
1.7446278139e+00 5.0000000000e+00 0.0000000000e+00
1.7456273137e+00 5.0000000000e+00 0.0000000000e+00
1.7466268134e+00 5.0000000000e+00 0.0000000000e+00
1.7476263132e+00 5.0000000000e+00 0.0000000000e+00
1.7486258129e+00 5.0000000000e+00 0.0000000000e+00
1.7496253127e+00 5.0000000000e+00 0.0000000000e+00
1.7506248124e+00 5.0000000000e+00 0.0000000000e+00
1.7516243122e+00 5.0000000000e+00 0.0000000000e+00
1.7526238119e+00 5.0000000000e+00 0.0000000000e+00
1.7536233117e+00 5.0000000000e+00 0.0000000000e+00
1.7546228114e+00 5.0000000000e+00 0.0000000000e+00
1.7556223112e+00 5.0000000000e+00 0.0000000000e+00
1.7566218109e+00 5.0000000000e+00 0.0000000000e+00
1.7576213107e+00 5.0000000000e+00 0.0000000000e+00
1.7586208104e+00 5.0000000000e+00 0.0000000000e+00
1.7596203102e+00 5.0000000000e+00 0.0000000000e+00
1.7606198099e+00 5.0000000000e+00 0.0000000000e+00
1.7616193097e+00 5.0000000000e+00 0.0000000000e+00
1.7626188094e+00 5.0000000000e+00 0.0000000000e+00
1.7636183092e+00 5.0000000000e+00 0.0000000000e+00
1.7646178089e+00 5.0000000000e+00 0.0000000000e+00
1.7656173087e+00 5.0000000000e+00 0.0000000000e+00
1.7666168084e+00 5.0000000000e+00 0.0000000000e+00
1.7676163082e+00 5.0000000000e+00 0.0000000000e+00
1.7686158079e+00 5.0000000000e+00 0.0000000000e+00
1.7696153077e+00 5.0000000000e+00 0.0000000000e+00
1.7706148074e+00 5.0000000000e+00 0.0000000000e+00
1.7716143072e+00 5.0000000000e+00 0.0000000000e+00
1.7726138069e+00 5.0000000000e+00 0.0000000000e+00
1.7736133067e+00 5.0000000000e+00 0.0000000000e+00
1.7746128064e+00 5.0000000000e+00 0.0000000000e+00
1.7756123062e+00 5.0000000000e+00 0.0000000000e+00
1.7766118059e+00 5.0000000000e+00 0.0000000000e+00
1.7776113057e+00 5.0000000000e+00 0.0000000000e+00
1.7786108054e+00 5.0000000000e+00 0.0000000000e+00
1.7796103052e+00 5.0000000000e+00 0.0000000000e+00
1.7806098049e+00 5.0000000000e+00 0.0000000000e+00
1.7816093047e+00 5.0000000000e+00 0.0000000000e+00
1.7826088044e+00 5.0000000000e+00 0.0000000000e+00
1.7836083042e+00 5.0000000000e+00 0.0000000000e+00
1.7846078039e+00 5.0000000000e+00 0.0000000000e+00
1.7856073037e+00 5.0000000000e+00 0.0000000000e+00
1.7866068034e+00 5.0000000000e+00 0.0000000000e+00
1.7876063032e+00 5.0000000000e+00 0.0000000000e+00
1.7886058029e+00 5.0000000000e+00 0.0000000000e+00
1.7896053027e+00 5.0000000000e+00 0.0000000000e+00
1.7906048024e+00 5.0000000000e+00 0.0000000000e+00
1.7916043022e+00 5.0000000000e+00 0.0000000000e+00
1.7926038019e+00 5.0000000000e+00 0.0000000000e+00
1.7936033017e+00 5.0000000000e+00 0.0000000000e+00
1.7946028014e+00 5.0000000000e+00 0.0000000000e+00
1.7956023012e+00 5.0000000000e+00 0.0000000000e+00
1.7966018009e+00 5.0000000000e+00 0.0000000000e+00
1.7976013007e+00 5.0000000000e+00 0.0000000000e+00
1.7986008004e+00 5.0000000000e+00 0.0000000000e+00
1.7996003002e+00 5.0000000000e+00 0.0000000000e+00
1.8005997999e+00 5.0000000000e+00 0.0000000000e+00
1.8015992996e+00 5.0000000000e+00 0.0000000000e+00
1.8025987994e+00 5.0000000000e+00 0.0000000000e+00
1.8035982991e+00 5.0000000000e+00 0.0000000000e+00
1.8045977989e+00 5.0000000000e+00 0.0000000000e+00
1.8055972986e+00 5.0000000000e+00 0.0000000000e+00
1.8065967984e+00 5.0000000000e+00 0.0000000000e+00
1.8075962981e+00 5.0000000000e+00 0.0000000000e+00
1.8085957979e+00 5.0000000000e+00 0.0000000000e+00
1.8095952976e+00 5.0000000000e+00 0.0000000000e+00
1.8105947974e+00 5.0000000000e+00 0.0000000000e+00
1.8115942971e+00 5.0000000000e+00 0.0000000000e+00
1.8125937969e+00 5.0000000000e+00 0.0000000000e+00
1.8135932966e+00 5.0000000000e+00 0.0000000000e+00
1.8145927964e+00 5.0000000000e+00 0.0000000000e+00
1.8155922961e+00 5.0000000000e+00 0.0000000000e+00
1.8165917959e+00 5.0000000000e+00 0.0000000000e+00
1.8175912956e+00 5.0000000000e+00 0.0000000000e+00
1.8185907954e+00 5.0000000000e+00 0.0000000000e+00
1.8195902951e+00 5.0000000000e+00 0.0000000000e+00
1.8205897949e+00 5.0000000000e+00 0.0000000000e+00
1.8215892946e+00 5.0000000000e+00 0.0000000000e+00
1.8225887944e+00 5.0000000000e+00 0.0000000000e+00
1.8235882941e+00 5.0000000000e+00 0.0000000000e+00
1.8245877939e+00 5.0000000000e+00 0.0000000000e+00
1.8255872936e+00 5.0000000000e+00 0.0000000000e+00
1.8265867934e+00 5.0000000000e+00 0.0000000000e+00
1.8275862931e+00 5.0000000000e+00 0.0000000000e+00
1.8285857929e+00 5.0000000000e+00 0.0000000000e+00
1.8295852926e+00 5.0000000000e+00 0.0000000000e+00
1.8305847924e+00 5.0000000000e+00 0.0000000000e+00
1.8315842921e+00 5.0000000000e+00 0.0000000000e+00
1.8325837919e+00 5.0000000000e+00 0.0000000000e+00
1.8335832916e+00 5.0000000000e+00 0.0000000000e+00
1.8345827914e+00 5.0000000000e+00 0.0000000000e+00
1.8355822911e+00 5.0000000000e+00 0.0000000000e+00
1.8365817909e+00 5.0000000000e+00 0.0000000000e+00
1.8375812906e+00 5.0000000000e+00 0.0000000000e+00
1.8385807904e+00 5.0000000000e+00 0.0000000000e+00
1.8395802901e+00 5.0000000000e+00 0.0000000000e+00
1.8405797899e+00 5.0000000000e+00 0.0000000000e+00
1.8415792896e+00 5.0000000000e+00 0.0000000000e+00
1.8425787894e+00 5.0000000000e+00 0.0000000000e+00
1.8435782891e+00 5.0000000000e+00 0.0000000000e+00
1.8445777889e+00 5.0000000000e+00 0.0000000000e+00
1.8455772886e+00 5.0000000000e+00 0.0000000000e+00
1.8465767884e+00 5.0000000000e+00 0.0000000000e+00
1.8475762881e+00 5.0000000000e+00 0.0000000000e+00
1.8485757879e+00 5.0000000000e+00 0.0000000000e+00
1.8495752876e+00 5.0000000000e+00 0.0000000000e+00
1.8505747874e+00 5.0000000000e+00 0.0000000000e+00
1.8515742871e+00 5.0000000000e+00 0.0000000000e+00
1.8525737869e+00 5.0000000000e+00 0.0000000000e+00
1.8535732866e+00 5.0000000000e+00 0.0000000000e+00
1.8545727864e+00 5.0000000000e+00 0.0000000000e+00
1.8555722861e+00 5.0000000000e+00 0.0000000000e+00
1.8565717859e+00 5.0000000000e+00 0.0000000000e+00
1.8575712856e+00 5.0000000000e+00 0.0000000000e+00
1.8585707854e+00 5.0000000000e+00 0.0000000000e+00
1.8595702851e+00 5.0000000000e+00 0.0000000000e+00
1.8605697849e+00 5.0000000000e+00 0.0000000000e+00
1.8615692846e+00 5.0000000000e+00 0.0000000000e+00
1.8625687844e+00 5.0000000000e+00 0.0000000000e+00
1.8635682841e+00 5.0000000000e+00 0.0000000000e+00
1.8645677839e+00 5.0000000000e+00 0.0000000000e+00
1.8655672836e+00 5.0000000000e+00 0.0000000000e+00
1.8665667834e+00 5.0000000000e+00 0.0000000000e+00
1.8675662831e+00 5.0000000000e+00 0.0000000000e+00
1.8685657829e+00 5.0000000000e+00 0.0000000000e+00
1.8695652826e+00 5.0000000000e+00 0.0000000000e+00
1.8705647824e+00 5.0000000000e+00 0.0000000000e+00
1.8715642821e+00 5.0000000000e+00 0.0000000000e+00
1.8725637819e+00 5.0000000000e+00 0.0000000000e+00
1.8735632816e+00 5.0000000000e+00 0.0000000000e+00
1.8745627814e+00 5.0000000000e+00 0.0000000000e+00
1.8755622811e+00 5.0000000000e+00 0.0000000000e+00
1.8765617809e+00 5.0000000000e+00 0.0000000000e+00
1.8775612806e+00 5.0000000000e+00 0.0000000000e+00
1.8785607804e+00 5.0000000000e+00 0.0000000000e+00
1.8795602801e+00 5.0000000000e+00 0.0000000000e+00
1.8805597799e+00 5.0000000000e+00 0.0000000000e+00
1.8815592796e+00 5.0000000000e+00 0.0000000000e+00
1.8825587794e+00 5.0000000000e+00 0.0000000000e+00
1.8835582791e+00 5.0000000000e+00 0.0000000000e+00
1.8845577789e+00 5.0000000000e+00 0.0000000000e+00
1.8855572786e+00 5.0000000000e+00 0.0000000000e+00
1.8865567784e+00 5.0000000000e+00 0.0000000000e+00
1.8875562781e+00 5.0000000000e+00 0.0000000000e+00
1.8885557779e+00 5.0000000000e+00 0.0000000000e+00
1.8895552776e+00 5.0000000000e+00 0.0000000000e+00
1.8905547774e+00 5.0000000000e+00 0.0000000000e+00
1.8915542771e+00 5.0000000000e+00 0.0000000000e+00
1.8925537769e+00 5.0000000000e+00 0.0000000000e+00
1.8935532766e+00 5.0000000000e+00 0.0000000000e+00
1.8945527764e+00 5.0000000000e+00 0.0000000000e+00
1.8955522761e+00 5.0000000000e+00 0.0000000000e+00
1.8965517759e+00 5.0000000000e+00 0.0000000000e+00
1.8975512756e+00 5.0000000000e+00 0.0000000000e+00
1.8985507754e+00 5.0000000000e+00 0.0000000000e+00
1.8995502751e+00 5.0000000000e+00 0.0000000000e+00
1.9005497749e+00 5.0000000000e+00 0.0000000000e+00
1.9015492746e+00 5.0000000000e+00 0.0000000000e+00
1.9025487744e+00 5.0000000000e+00 0.0000000000e+00
1.9035482741e+00 5.0000000000e+00 0.0000000000e+00
1.9045477739e+00 5.0000000000e+00 0.0000000000e+00
1.9055472736e+00 5.0000000000e+00 0.0000000000e+00
1.9065467734e+00 5.0000000000e+00 0.0000000000e+00
1.9075462731e+00 5.0000000000e+00 0.0000000000e+00
1.9085457729e+00 5.0000000000e+00 0.0000000000e+00
1.9095452726e+00 5.0000000000e+00 0.0000000000e+00
1.9105447724e+00 5.0000000000e+00 0.0000000000e+00
1.9115442721e+00 5.0000000000e+00 0.0000000000e+00
1.9125437719e+00 5.0000000000e+00 0.0000000000e+00
1.9135432716e+00 5.0000000000e+00 0.0000000000e+00
1.9145427714e+00 5.0000000000e+00 0.0000000000e+00
1.9155422711e+00 5.0000000000e+00 0.0000000000e+00
1.9165417709e+00 5.0000000000e+00 0.0000000000e+00
1.9175412706e+00 5.0000000000e+00 0.0000000000e+00
1.9185407704e+00 5.0000000000e+00 0.0000000000e+00
1.9195402701e+00 5.0000000000e+00 0.0000000000e+00
1.9205397699e+00 5.0000000000e+00 0.0000000000e+00
1.9215392696e+00 5.0000000000e+00 0.0000000000e+00
1.9225387694e+00 5.0000000000e+00 0.0000000000e+00
1.9235382691e+00 5.0000000000e+00 0.0000000000e+00
1.9245377689e+00 5.0000000000e+00 0.0000000000e+00
1.9255372686e+00 5.0000000000e+00 0.0000000000e+00
1.9265367684e+00 5.0000000000e+00 0.0000000000e+00
1.9275362681e+00 5.0000000000e+00 0.0000000000e+00
1.9285357679e+00 5.0000000000e+00 0.0000000000e+00
1.9295352676e+00 5.0000000000e+00 0.0000000000e+00
1.9305347674e+00 5.0000000000e+00 0.0000000000e+00
1.9315342671e+00 5.0000000000e+00 0.0000000000e+00
1.9325337669e+00 5.0000000000e+00 0.0000000000e+00
1.9335332666e+00 5.0000000000e+00 0.0000000000e+00
1.9345327664e+00 5.0000000000e+00 0.0000000000e+00
1.9355322661e+00 5.0000000000e+00 0.0000000000e+00
1.9365317659e+00 5.0000000000e+00 0.0000000000e+00
1.9375312656e+00 5.0000000000e+00 0.0000000000e+00
1.9385307654e+00 5.0000000000e+00 0.0000000000e+00
1.9395302651e+00 5.0000000000e+00 0.0000000000e+00
1.9405297649e+00 5.0000000000e+00 0.0000000000e+00
1.9415292646e+00 5.0000000000e+00 0.0000000000e+00
1.9425287644e+00 5.0000000000e+00 0.0000000000e+00
1.9435282641e+00 5.0000000000e+00 0.0000000000e+00
1.9445277639e+00 5.0000000000e+00 0.0000000000e+00
1.9455272636e+00 5.0000000000e+00 0.0000000000e+00
1.9465267634e+00 5.0000000000e+00 0.0000000000e+00
1.9475262631e+00 5.0000000000e+00 0.0000000000e+00
1.9485257629e+00 5.0000000000e+00 0.0000000000e+00
1.9495252626e+00 5.0000000000e+00 0.0000000000e+00
1.9505247624e+00 5.0000000000e+00 0.0000000000e+00
1.9515242621e+00 5.0000000000e+00 0.0000000000e+00
1.9525237619e+00 5.0000000000e+00 0.0000000000e+00
1.9535232616e+00 5.0000000000e+00 0.0000000000e+00
1.9545227614e+00 5.0000000000e+00 0.0000000000e+00
1.9555222611e+00 5.0000000000e+00 0.0000000000e+00
1.9565217609e+00 5.0000000000e+00 0.0000000000e+00
1.9575212606e+00 5.0000000000e+00 0.0000000000e+00
1.9585207604e+00 5.0000000000e+00 0.0000000000e+00
1.9595202601e+00 5.0000000000e+00 0.0000000000e+00
1.9605197599e+00 5.0000000000e+00 0.0000000000e+00
1.9615192596e+00 5.0000000000e+00 0.0000000000e+00
1.9625187594e+00 5.0000000000e+00 0.0000000000e+00
1.9635182591e+00 5.0000000000e+00 0.0000000000e+00
1.9645177589e+00 5.0000000000e+00 0.0000000000e+00
1.9655172586e+00 5.0000000000e+00 0.0000000000e+00
1.9665167584e+00 5.0000000000e+00 0.0000000000e+00
1.9675162581e+00 5.0000000000e+00 0.0000000000e+00
1.9685157579e+00 5.0000000000e+00 0.0000000000e+00
1.9695152576e+00 5.0000000000e+00 0.0000000000e+00
1.9705147574e+00 5.0000000000e+00 0.0000000000e+00
1.9715142571e+00 5.0000000000e+00 0.0000000000e+00
1.9725137569e+00 5.0000000000e+00 0.0000000000e+00
1.9735132566e+00 5.0000000000e+00 0.0000000000e+00
1.9745127564e+00 5.0000000000e+00 0.0000000000e+00
1.9755122561e+00 5.0000000000e+00 0.0000000000e+00
1.9765117559e+00 5.0000000000e+00 0.0000000000e+00
1.9775112556e+00 5.0000000000e+00 0.0000000000e+00
1.9785107554e+00 5.0000000000e+00 0.0000000000e+00
1.9795102551e+00 5.0000000000e+00 0.0000000000e+00
1.9805097549e+00 5.0000000000e+00 0.0000000000e+00
1.9815092546e+00 5.0000000000e+00 0.0000000000e+00
1.9825087544e+00 5.0000000000e+00 0.0000000000e+00
1.9835082541e+00 5.0000000000e+00 0.0000000000e+00
1.9845077539e+00 5.0000000000e+00 0.0000000000e+00
1.9855072536e+00 5.0000000000e+00 0.0000000000e+00
1.9865067534e+00 5.0000000000e+00 0.0000000000e+00
1.9875062531e+00 5.0000000000e+00 0.0000000000e+00
1.9885057529e+00 5.0000000000e+00 0.0000000000e+00
1.9895052526e+00 5.0000000000e+00 0.0000000000e+00
1.9905047524e+00 5.0000000000e+00 0.0000000000e+00
1.9915042521e+00 5.0000000000e+00 0.0000000000e+00
1.9925037519e+00 5.0000000000e+00 0.0000000000e+00
1.9935032516e+00 5.0000000000e+00 0.0000000000e+00
1.9945027514e+00 5.0000000000e+00 0.0000000000e+00
1.9955022511e+00 5.0000000000e+00 0.0000000000e+00
1.9965017509e+00 5.0000000000e+00 0.0000000000e+00
1.9975012506e+00 5.0000000000e+00 0.0000000000e+00
1.9985007504e+00 5.0000000000e+00 0.0000000000e+00
1.9995002501e+00 5.0000000000e+00 0.0000000000e+00
2.0004997499e+00 5.0000000000e+00 0.0000000000e+00
2.0014992496e+00 5.0000000000e+00 0.0000000000e+00
2.0024987494e+00 5.0000000000e+00 0.0000000000e+00
2.0034982491e+00 5.0000000000e+00 0.0000000000e+00
2.0044977489e+00 5.0000000000e+00 0.0000000000e+00
2.0054972486e+00 5.0000000000e+00 0.0000000000e+00
2.0064967484e+00 5.0000000000e+00 0.0000000000e+00
2.0074962481e+00 5.0000000000e+00 0.0000000000e+00
2.0084957479e+00 5.0000000000e+00 0.0000000000e+00
2.0094952476e+00 5.0000000000e+00 0.0000000000e+00
2.0104947474e+00 5.0000000000e+00 0.0000000000e+00
2.0114942471e+00 5.0000000000e+00 0.0000000000e+00
2.0124937469e+00 5.0000000000e+00 0.0000000000e+00
2.0134932466e+00 5.0000000000e+00 0.0000000000e+00
2.0144927464e+00 5.0000000000e+00 0.0000000000e+00
2.0154922461e+00 5.0000000000e+00 0.0000000000e+00
2.0164917459e+00 5.0000000000e+00 0.0000000000e+00
2.0174912456e+00 5.0000000000e+00 0.0000000000e+00
2.0184907454e+00 5.0000000000e+00 0.0000000000e+00
2.0194902451e+00 5.0000000000e+00 0.0000000000e+00
2.0204897449e+00 5.0000000000e+00 0.0000000000e+00
2.0214892446e+00 5.0000000000e+00 0.0000000000e+00
2.0224887444e+00 5.0000000000e+00 0.0000000000e+00
2.0234882441e+00 5.0000000000e+00 0.0000000000e+00
2.0244877439e+00 5.0000000000e+00 0.0000000000e+00
2.0254872436e+00 5.0000000000e+00 0.0000000000e+00
2.0264867434e+00 5.0000000000e+00 0.0000000000e+00
2.0274862431e+00 5.0000000000e+00 0.0000000000e+00
2.0284857429e+00 5.0000000000e+00 0.0000000000e+00
2.0294852426e+00 5.0000000000e+00 0.0000000000e+00
2.0304847424e+00 5.0000000000e+00 0.0000000000e+00
2.0314842421e+00 5.0000000000e+00 0.0000000000e+00
2.0324837419e+00 5.0000000000e+00 0.0000000000e+00
2.0334832416e+00 5.0000000000e+00 0.0000000000e+00
2.0344827414e+00 5.0000000000e+00 0.0000000000e+00
2.0354822411e+00 5.0000000000e+00 0.0000000000e+00
2.0364817409e+00 5.0000000000e+00 0.0000000000e+00
2.0374812406e+00 5.0000000000e+00 0.0000000000e+00
2.0384807404e+00 5.0000000000e+00 0.0000000000e+00
2.0394802401e+00 5.0000000000e+00 0.0000000000e+00
2.0404797399e+00 5.0000000000e+00 0.0000000000e+00
2.0414792396e+00 5.0000000000e+00 0.0000000000e+00
2.0424787394e+00 5.0000000000e+00 0.0000000000e+00
2.0434782391e+00 5.0000000000e+00 0.0000000000e+00
2.0444777389e+00 5.0000000000e+00 0.0000000000e+00
2.0454772386e+00 5.0000000000e+00 0.0000000000e+00
2.0464767384e+00 5.0000000000e+00 0.0000000000e+00
2.0474762381e+00 5.0000000000e+00 0.0000000000e+00
2.0484757379e+00 5.0000000000e+00 0.0000000000e+00
2.0494752376e+00 5.0000000000e+00 0.0000000000e+00
2.0504747374e+00 5.0000000000e+00 0.0000000000e+00
2.0514742371e+00 5.0000000000e+00 0.0000000000e+00
2.0524737369e+00 5.0000000000e+00 0.0000000000e+00
2.0534732366e+00 5.0000000000e+00 0.0000000000e+00
2.0544727364e+00 5.0000000000e+00 0.0000000000e+00
2.0554722361e+00 5.0000000000e+00 0.0000000000e+00
2.0564717359e+00 5.0000000000e+00 0.0000000000e+00
2.0574712356e+00 5.0000000000e+00 0.0000000000e+00
2.0584707354e+00 5.0000000000e+00 0.0000000000e+00
2.0594702351e+00 5.0000000000e+00 0.0000000000e+00
2.0604697349e+00 5.0000000000e+00 0.0000000000e+00
2.0614692346e+00 5.0000000000e+00 0.0000000000e+00
2.0624687344e+00 5.0000000000e+00 0.0000000000e+00
2.0634682341e+00 5.0000000000e+00 0.0000000000e+00
2.0644677339e+00 5.0000000000e+00 0.0000000000e+00
2.0654672336e+00 5.0000000000e+00 0.0000000000e+00
2.0664667334e+00 5.0000000000e+00 0.0000000000e+00
2.0674662331e+00 5.0000000000e+00 0.0000000000e+00
2.0684657329e+00 5.0000000000e+00 0.0000000000e+00
2.0694652326e+00 5.0000000000e+00 0.0000000000e+00
2.0704647324e+00 5.0000000000e+00 0.0000000000e+00
2.0714642321e+00 5.0000000000e+00 0.0000000000e+00
2.0724637319e+00 5.0000000000e+00 0.0000000000e+00
2.0734632316e+00 5.0000000000e+00 0.0000000000e+00
2.0744627314e+00 5.0000000000e+00 0.0000000000e+00
2.0754622311e+00 5.0000000000e+00 0.0000000000e+00
2.0764617309e+00 5.0000000000e+00 0.0000000000e+00
2.0774612306e+00 5.0000000000e+00 0.0000000000e+00
2.0784607304e+00 5.0000000000e+00 0.0000000000e+00
2.0794602301e+00 5.0000000000e+00 0.0000000000e+00
2.0804597299e+00 5.0000000000e+00 0.0000000000e+00
2.0814592296e+00 5.0000000000e+00 0.0000000000e+00
2.0824587294e+00 5.0000000000e+00 0.0000000000e+00
2.0834582291e+00 5.0000000000e+00 0.0000000000e+00
2.0844577289e+00 5.0000000000e+00 0.0000000000e+00
2.0854572286e+00 5.0000000000e+00 0.0000000000e+00
2.0864567284e+00 5.0000000000e+00 0.0000000000e+00
2.0874562281e+00 5.0000000000e+00 0.0000000000e+00
2.0884557279e+00 5.0000000000e+00 0.0000000000e+00
2.0894552276e+00 5.0000000000e+00 0.0000000000e+00
2.0904547274e+00 5.0000000000e+00 0.0000000000e+00
2.0914542271e+00 5.0000000000e+00 0.0000000000e+00
2.0924537269e+00 5.0000000000e+00 0.0000000000e+00
2.0934532266e+00 5.0000000000e+00 0.0000000000e+00
2.0944527264e+00 5.0000000000e+00 0.0000000000e+00
2.0954522261e+00 5.0000000000e+00 0.0000000000e+00
2.0964517259e+00 5.0000000000e+00 0.0000000000e+00
2.0974512256e+00 5.0000000000e+00 0.0000000000e+00
2.0984507254e+00 5.0000000000e+00 0.0000000000e+00
2.0994502251e+00 5.0000000000e+00 0.0000000000e+00
2.1004497249e+00 5.0000000000e+00 0.0000000000e+00
2.1014492246e+00 5.0000000000e+00 0.0000000000e+00
2.1024487244e+00 5.0000000000e+00 0.0000000000e+00
2.1034482241e+00 5.0000000000e+00 0.0000000000e+00
2.1044477239e+00 5.0000000000e+00 0.0000000000e+00
2.1054472236e+00 5.0000000000e+00 0.0000000000e+00
2.1064467234e+00 5.0000000000e+00 0.0000000000e+00
2.1074462231e+00 5.0000000000e+00 0.0000000000e+00
2.1084457229e+00 5.0000000000e+00 0.0000000000e+00
2.1094452226e+00 5.0000000000e+00 0.0000000000e+00
2.1104447224e+00 5.0000000000e+00 0.0000000000e+00
2.1114442221e+00 5.0000000000e+00 0.0000000000e+00
2.1124437219e+00 5.0000000000e+00 0.0000000000e+00
2.1134432216e+00 5.0000000000e+00 0.0000000000e+00
2.1144427214e+00 5.0000000000e+00 0.0000000000e+00
2.1154422211e+00 5.0000000000e+00 0.0000000000e+00
2.1164417209e+00 5.0000000000e+00 0.0000000000e+00
2.1174412206e+00 5.0000000000e+00 0.0000000000e+00
2.1184407204e+00 5.0000000000e+00 0.0000000000e+00
2.1194402201e+00 5.0000000000e+00 0.0000000000e+00
2.1204397199e+00 5.0000000000e+00 0.0000000000e+00
2.1214392196e+00 5.0000000000e+00 0.0000000000e+00
2.1224387194e+00 5.0000000000e+00 0.0000000000e+00
2.1234382191e+00 5.0000000000e+00 0.0000000000e+00
2.1244377189e+00 5.0000000000e+00 0.0000000000e+00
2.1254372186e+00 5.0000000000e+00 0.0000000000e+00
2.1264367184e+00 5.0000000000e+00 0.0000000000e+00
2.1274362181e+00 5.0000000000e+00 0.0000000000e+00
2.1284357179e+00 5.0000000000e+00 0.0000000000e+00
2.1294352176e+00 5.0000000000e+00 0.0000000000e+00
2.1304347174e+00 5.0000000000e+00 0.0000000000e+00
2.1314342171e+00 5.0000000000e+00 0.0000000000e+00
2.1324337169e+00 5.0000000000e+00 0.0000000000e+00
2.1334332166e+00 5.0000000000e+00 0.0000000000e+00
2.1344327164e+00 5.0000000000e+00 0.0000000000e+00
2.1354322161e+00 5.0000000000e+00 0.0000000000e+00
2.1364317159e+00 5.0000000000e+00 0.0000000000e+00
2.1374312156e+00 5.0000000000e+00 0.0000000000e+00
2.1384307154e+00 5.0000000000e+00 0.0000000000e+00
2.1394302151e+00 5.0000000000e+00 0.0000000000e+00
2.1404297149e+00 5.0000000000e+00 0.0000000000e+00
2.1414292146e+00 5.0000000000e+00 0.0000000000e+00
2.1424287144e+00 5.0000000000e+00 0.0000000000e+00
2.1434282141e+00 5.0000000000e+00 0.0000000000e+00
2.1444277139e+00 5.0000000000e+00 0.0000000000e+00
2.1454272136e+00 5.0000000000e+00 0.0000000000e+00
2.1464267134e+00 5.0000000000e+00 0.0000000000e+00
2.1474262131e+00 5.0000000000e+00 0.0000000000e+00
2.1484257129e+00 5.0000000000e+00 0.0000000000e+00
2.1494252126e+00 5.0000000000e+00 0.0000000000e+00
2.1504247124e+00 5.0000000000e+00 0.0000000000e+00
2.1514242121e+00 5.0000000000e+00 0.0000000000e+00
2.1524237119e+00 5.0000000000e+00 0.0000000000e+00
2.1534232116e+00 5.0000000000e+00 0.0000000000e+00
2.1544227114e+00 5.0000000000e+00 0.0000000000e+00
2.1554222111e+00 5.0000000000e+00 0.0000000000e+00
2.1564217109e+00 5.0000000000e+00 0.0000000000e+00
2.1574212106e+00 5.0000000000e+00 0.0000000000e+00
2.1584207104e+00 5.0000000000e+00 0.0000000000e+00
2.1594202101e+00 5.0000000000e+00 0.0000000000e+00
2.1604197099e+00 5.0000000000e+00 0.0000000000e+00
2.1614192096e+00 5.0000000000e+00 0.0000000000e+00
2.1624187094e+00 5.0000000000e+00 0.0000000000e+00
2.1634182091e+00 5.0000000000e+00 0.0000000000e+00
2.1644177089e+00 5.0000000000e+00 0.0000000000e+00
2.1654172086e+00 5.0000000000e+00 0.0000000000e+00
2.1664167084e+00 5.0000000000e+00 0.0000000000e+00
2.1674162081e+00 5.0000000000e+00 0.0000000000e+00
2.1684157079e+00 5.0000000000e+00 0.0000000000e+00
2.1694152076e+00 5.0000000000e+00 0.0000000000e+00
2.1704147074e+00 5.0000000000e+00 0.0000000000e+00
2.1714142071e+00 5.0000000000e+00 0.0000000000e+00
2.1724137069e+00 5.0000000000e+00 0.0000000000e+00
2.1734132066e+00 5.0000000000e+00 0.0000000000e+00
2.1744127064e+00 5.0000000000e+00 0.0000000000e+00
2.1754122061e+00 5.0000000000e+00 0.0000000000e+00
2.1764117059e+00 5.0000000000e+00 0.0000000000e+00
2.1774112056e+00 5.0000000000e+00 0.0000000000e+00
2.1784107054e+00 5.0000000000e+00 0.0000000000e+00
2.1794102051e+00 5.0000000000e+00 0.0000000000e+00
2.1804097049e+00 5.0000000000e+00 0.0000000000e+00
2.1814092046e+00 5.0000000000e+00 0.0000000000e+00
2.1824087044e+00 5.0000000000e+00 0.0000000000e+00
2.1834082041e+00 5.0000000000e+00 0.0000000000e+00
2.1844077039e+00 5.0000000000e+00 0.0000000000e+00
2.1854072036e+00 5.0000000000e+00 0.0000000000e+00
2.1864067034e+00 5.0000000000e+00 0.0000000000e+00
2.1874062031e+00 5.0000000000e+00 0.0000000000e+00
2.1884057029e+00 5.0000000000e+00 0.0000000000e+00
2.1894052026e+00 5.0000000000e+00 0.0000000000e+00
2.1904047024e+00 5.0000000000e+00 0.0000000000e+00
2.1914042021e+00 5.0000000000e+00 0.0000000000e+00
2.1924037019e+00 5.0000000000e+00 0.0000000000e+00
2.1934032016e+00 5.0000000000e+00 0.0000000000e+00
2.1944027014e+00 5.0000000000e+00 0.0000000000e+00
2.1954022011e+00 5.0000000000e+00 0.0000000000e+00
2.1964017009e+00 5.0000000000e+00 0.0000000000e+00
2.1974012006e+00 5.0000000000e+00 0.0000000000e+00
2.1984007004e+00 5.0000000000e+00 0.0000000000e+00
2.1994002001e+00 5.0000000000e+00 0.0000000000e+00
2.2003996998e+00 5.0000000000e+00 0.0000000000e+00
2.2013991996e+00 5.0000000000e+00 0.0000000000e+00
2.2023986993e+00 5.0000000000e+00 0.0000000000e+00
2.2033981991e+00 5.0000000000e+00 0.0000000000e+00
2.2043976988e+00 5.0000000000e+00 0.0000000000e+00
2.2053971986e+00 5.0000000000e+00 0.0000000000e+00
2.2063966983e+00 5.0000000000e+00 0.0000000000e+00
2.2073961981e+00 5.0000000000e+00 0.0000000000e+00
2.2083956978e+00 5.0000000000e+00 0.0000000000e+00
2.2093951976e+00 5.0000000000e+00 0.0000000000e+00
2.2103946973e+00 5.0000000000e+00 0.0000000000e+00
2.2113941971e+00 5.0000000000e+00 0.0000000000e+00
2.2123936968e+00 5.0000000000e+00 0.0000000000e+00
2.2133931966e+00 5.0000000000e+00 0.0000000000e+00
2.2143926963e+00 5.0000000000e+00 0.0000000000e+00
2.2153921961e+00 5.0000000000e+00 0.0000000000e+00
2.2163916958e+00 5.0000000000e+00 0.0000000000e+00
2.2173911956e+00 5.0000000000e+00 0.0000000000e+00
2.2183906953e+00 5.0000000000e+00 0.0000000000e+00
2.2193901951e+00 5.0000000000e+00 0.0000000000e+00
2.2203896948e+00 5.0000000000e+00 0.0000000000e+00
2.2213891946e+00 5.0000000000e+00 0.0000000000e+00
2.2223886943e+00 5.0000000000e+00 0.0000000000e+00
2.2233881941e+00 5.0000000000e+00 0.0000000000e+00
2.2243876938e+00 5.0000000000e+00 0.0000000000e+00
2.2253871936e+00 5.0000000000e+00 0.0000000000e+00
2.2263866933e+00 5.0000000000e+00 0.0000000000e+00
2.2273861931e+00 5.0000000000e+00 0.0000000000e+00
2.2283856928e+00 5.0000000000e+00 0.0000000000e+00
2.2293851926e+00 5.0000000000e+00 0.0000000000e+00
2.2303846923e+00 5.0000000000e+00 0.0000000000e+00
2.2313841921e+00 5.0000000000e+00 0.0000000000e+00
2.2323836918e+00 5.0000000000e+00 0.0000000000e+00
2.2333831916e+00 5.0000000000e+00 0.0000000000e+00
2.2343826913e+00 5.0000000000e+00 0.0000000000e+00
2.2353821911e+00 5.0000000000e+00 0.0000000000e+00
2.2363816908e+00 5.0000000000e+00 0.0000000000e+00
2.2373811906e+00 5.0000000000e+00 0.0000000000e+00
2.2383806903e+00 5.0000000000e+00 0.0000000000e+00
2.2393801901e+00 5.0000000000e+00 0.0000000000e+00
2.2403796898e+00 5.0000000000e+00 0.0000000000e+00
2.2413791896e+00 5.0000000000e+00 0.0000000000e+00
2.2423786893e+00 5.0000000000e+00 0.0000000000e+00
2.2433781891e+00 5.0000000000e+00 0.0000000000e+00
2.2443776888e+00 5.0000000000e+00 0.0000000000e+00
2.2453771886e+00 5.0000000000e+00 0.0000000000e+00
2.2463766883e+00 5.0000000000e+00 0.0000000000e+00
2.2473761881e+00 5.0000000000e+00 0.0000000000e+00
2.2483756878e+00 5.0000000000e+00 0.0000000000e+00
2.2493751876e+00 5.0000000000e+00 0.0000000000e+00
2.2503746873e+00 5.0000000000e+00 0.0000000000e+00
2.2513741871e+00 5.0000000000e+00 0.0000000000e+00
2.2523736868e+00 5.0000000000e+00 0.0000000000e+00
2.2533731866e+00 5.0000000000e+00 0.0000000000e+00
2.2543726863e+00 5.0000000000e+00 0.0000000000e+00
2.2553721861e+00 5.0000000000e+00 0.0000000000e+00
2.2563716858e+00 5.0000000000e+00 0.0000000000e+00
2.2573711856e+00 5.0000000000e+00 0.0000000000e+00
2.2583706853e+00 5.0000000000e+00 0.0000000000e+00
2.2593701851e+00 5.0000000000e+00 0.0000000000e+00
2.2603696848e+00 5.0000000000e+00 0.0000000000e+00
2.2613691846e+00 5.0000000000e+00 0.0000000000e+00
2.2623686843e+00 5.0000000000e+00 0.0000000000e+00
2.2633681841e+00 5.0000000000e+00 0.0000000000e+00
2.2643676838e+00 5.0000000000e+00 0.0000000000e+00
2.2653671836e+00 5.0000000000e+00 0.0000000000e+00
2.2663666833e+00 5.0000000000e+00 0.0000000000e+00
2.2673661831e+00 5.0000000000e+00 0.0000000000e+00
2.2683656828e+00 5.0000000000e+00 0.0000000000e+00
2.2693651826e+00 5.0000000000e+00 0.0000000000e+00
2.2703646823e+00 5.0000000000e+00 0.0000000000e+00
2.2713641821e+00 5.0000000000e+00 0.0000000000e+00
2.2723636818e+00 5.0000000000e+00 0.0000000000e+00
2.2733631816e+00 5.0000000000e+00 0.0000000000e+00
2.2743626813e+00 5.0000000000e+00 0.0000000000e+00
2.2753621811e+00 5.0000000000e+00 0.0000000000e+00
2.2763616808e+00 5.0000000000e+00 0.0000000000e+00
2.2773611806e+00 5.0000000000e+00 0.0000000000e+00
2.2783606803e+00 5.0000000000e+00 0.0000000000e+00
2.2793601801e+00 5.0000000000e+00 0.0000000000e+00
2.2803596798e+00 5.0000000000e+00 0.0000000000e+00
2.2813591796e+00 5.0000000000e+00 0.0000000000e+00
2.2823586793e+00 5.0000000000e+00 0.0000000000e+00
2.2833581791e+00 5.0000000000e+00 0.0000000000e+00
2.2843576788e+00 5.0000000000e+00 0.0000000000e+00
2.2853571786e+00 5.0000000000e+00 0.0000000000e+00
2.2863566783e+00 5.0000000000e+00 0.0000000000e+00
2.2873561781e+00 5.0000000000e+00 0.0000000000e+00
2.2883556778e+00 5.0000000000e+00 0.0000000000e+00
2.2893551776e+00 5.0000000000e+00 0.0000000000e+00
2.2903546773e+00 5.0000000000e+00 0.0000000000e+00
2.2913541771e+00 5.0000000000e+00 0.0000000000e+00
2.2923536768e+00 5.0000000000e+00 0.0000000000e+00
2.2933531766e+00 5.0000000000e+00 0.0000000000e+00
2.2943526763e+00 5.0000000000e+00 0.0000000000e+00
2.2953521761e+00 5.0000000000e+00 0.0000000000e+00
2.2963516758e+00 5.0000000000e+00 0.0000000000e+00
2.2973511756e+00 5.0000000000e+00 0.0000000000e+00
2.2983506753e+00 5.0000000000e+00 0.0000000000e+00
2.2993501751e+00 5.0000000000e+00 0.0000000000e+00
2.3003496748e+00 5.0000000000e+00 0.0000000000e+00
2.3013491746e+00 5.0000000000e+00 0.0000000000e+00
2.3023486743e+00 5.0000000000e+00 0.0000000000e+00
2.3033481741e+00 5.0000000000e+00 0.0000000000e+00
2.3043476738e+00 5.0000000000e+00 0.0000000000e+00
2.3053471736e+00 5.0000000000e+00 0.0000000000e+00
2.3063466733e+00 5.0000000000e+00 0.0000000000e+00
2.3073461731e+00 5.0000000000e+00 0.0000000000e+00
2.3083456728e+00 5.0000000000e+00 0.0000000000e+00
2.3093451726e+00 5.0000000000e+00 0.0000000000e+00
2.3103446723e+00 5.0000000000e+00 0.0000000000e+00
2.3113441721e+00 5.0000000000e+00 0.0000000000e+00
2.3123436718e+00 5.0000000000e+00 0.0000000000e+00
2.3133431716e+00 5.0000000000e+00 0.0000000000e+00
2.3143426713e+00 5.0000000000e+00 0.0000000000e+00
2.3153421711e+00 5.0000000000e+00 0.0000000000e+00
2.3163416708e+00 5.0000000000e+00 0.0000000000e+00
2.3173411706e+00 5.0000000000e+00 0.0000000000e+00
2.3183406703e+00 5.0000000000e+00 0.0000000000e+00
2.3193401701e+00 5.0000000000e+00 0.0000000000e+00
2.3203396698e+00 5.0000000000e+00 0.0000000000e+00
2.3213391696e+00 5.0000000000e+00 0.0000000000e+00
2.3223386693e+00 5.0000000000e+00 0.0000000000e+00
2.3233381691e+00 5.0000000000e+00 0.0000000000e+00
2.3243376688e+00 5.0000000000e+00 0.0000000000e+00
2.3253371686e+00 5.0000000000e+00 0.0000000000e+00
2.3263366683e+00 5.0000000000e+00 0.0000000000e+00
2.3273361681e+00 5.0000000000e+00 0.0000000000e+00
2.3283356678e+00 5.0000000000e+00 0.0000000000e+00
2.3293351676e+00 5.0000000000e+00 0.0000000000e+00
2.3303346673e+00 5.0000000000e+00 0.0000000000e+00
2.3313341671e+00 5.0000000000e+00 0.0000000000e+00
2.3323336668e+00 5.0000000000e+00 0.0000000000e+00
2.3333331666e+00 5.0000000000e+00 0.0000000000e+00
2.3343326663e+00 5.0000000000e+00 0.0000000000e+00
2.3353321661e+00 5.0000000000e+00 0.0000000000e+00
2.3363316658e+00 5.0000000000e+00 0.0000000000e+00
2.3373311656e+00 5.0000000000e+00 0.0000000000e+00
2.3383306653e+00 5.0000000000e+00 0.0000000000e+00
2.3393301651e+00 5.0000000000e+00 0.0000000000e+00
2.3403296648e+00 5.0000000000e+00 0.0000000000e+00
2.3413291646e+00 5.0000000000e+00 0.0000000000e+00
2.3423286643e+00 5.0000000000e+00 0.0000000000e+00
2.3433281641e+00 5.0000000000e+00 0.0000000000e+00
2.3443276638e+00 5.0000000000e+00 0.0000000000e+00
2.3453271636e+00 5.0000000000e+00 0.0000000000e+00
2.3463266633e+00 5.0000000000e+00 0.0000000000e+00
2.3473261631e+00 5.0000000000e+00 0.0000000000e+00
2.3483256628e+00 5.0000000000e+00 0.0000000000e+00
2.3493251626e+00 5.0000000000e+00 0.0000000000e+00
2.3503246623e+00 5.0000000000e+00 0.0000000000e+00
2.3513241621e+00 5.0000000000e+00 0.0000000000e+00
2.3523236618e+00 5.0000000000e+00 0.0000000000e+00
2.3533231616e+00 5.0000000000e+00 0.0000000000e+00
2.3543226613e+00 5.0000000000e+00 0.0000000000e+00
2.3553221611e+00 5.0000000000e+00 0.0000000000e+00
2.3563216608e+00 5.0000000000e+00 0.0000000000e+00
2.3573211606e+00 5.0000000000e+00 0.0000000000e+00
2.3583206603e+00 5.0000000000e+00 0.0000000000e+00
2.3593201601e+00 5.0000000000e+00 0.0000000000e+00
2.3603196598e+00 5.0000000000e+00 0.0000000000e+00
2.3613191596e+00 5.0000000000e+00 0.0000000000e+00
2.3623186593e+00 5.0000000000e+00 0.0000000000e+00
2.3633181591e+00 5.0000000000e+00 0.0000000000e+00
2.3643176588e+00 5.0000000000e+00 0.0000000000e+00
2.3653171586e+00 5.0000000000e+00 0.0000000000e+00
2.3663166583e+00 5.0000000000e+00 0.0000000000e+00
2.3673161581e+00 5.0000000000e+00 0.0000000000e+00
2.3683156578e+00 5.0000000000e+00 0.0000000000e+00
2.3693151576e+00 5.0000000000e+00 0.0000000000e+00
2.3703146573e+00 5.0000000000e+00 0.0000000000e+00
2.3713141571e+00 5.0000000000e+00 0.0000000000e+00
2.3723136568e+00 5.0000000000e+00 0.0000000000e+00
2.3733131566e+00 5.0000000000e+00 0.0000000000e+00
2.3743126563e+00 5.0000000000e+00 0.0000000000e+00
2.3753121561e+00 5.0000000000e+00 0.0000000000e+00
2.3763116558e+00 5.0000000000e+00 0.0000000000e+00
2.3773111556e+00 5.0000000000e+00 0.0000000000e+00
2.3783106553e+00 5.0000000000e+00 0.0000000000e+00
2.3793101551e+00 5.0000000000e+00 0.0000000000e+00
2.3803096548e+00 5.0000000000e+00 0.0000000000e+00
2.3813091546e+00 5.0000000000e+00 0.0000000000e+00
2.3823086543e+00 5.0000000000e+00 0.0000000000e+00
2.3833081541e+00 5.0000000000e+00 0.0000000000e+00
2.3843076538e+00 5.0000000000e+00 0.0000000000e+00
2.3853071536e+00 5.0000000000e+00 0.0000000000e+00
2.3863066533e+00 5.0000000000e+00 0.0000000000e+00
2.3873061531e+00 5.0000000000e+00 0.0000000000e+00
2.3883056528e+00 5.0000000000e+00 0.0000000000e+00
2.3893051526e+00 5.0000000000e+00 0.0000000000e+00
2.3903046523e+00 5.0000000000e+00 0.0000000000e+00
2.3913041521e+00 5.0000000000e+00 0.0000000000e+00
2.3923036518e+00 5.0000000000e+00 0.0000000000e+00
2.3933031516e+00 5.0000000000e+00 0.0000000000e+00
2.3943026513e+00 5.0000000000e+00 0.0000000000e+00
2.3953021511e+00 5.0000000000e+00 0.0000000000e+00
2.3963016508e+00 5.0000000000e+00 0.0000000000e+00
2.3973011506e+00 5.0000000000e+00 0.0000000000e+00
2.3983006503e+00 5.0000000000e+00 0.0000000000e+00
2.3993001501e+00 5.0000000000e+00 0.0000000000e+00
2.4002996498e+00 5.0000000000e+00 0.0000000000e+00
2.4012991496e+00 5.0000000000e+00 0.0000000000e+00
2.4022986493e+00 5.0000000000e+00 0.0000000000e+00
2.4032981491e+00 5.0000000000e+00 0.0000000000e+00
2.4042976488e+00 5.0000000000e+00 0.0000000000e+00
2.4052971486e+00 5.0000000000e+00 0.0000000000e+00
2.4062966483e+00 5.0000000000e+00 0.0000000000e+00
2.4072961481e+00 5.0000000000e+00 0.0000000000e+00
2.4082956478e+00 5.0000000000e+00 0.0000000000e+00
2.4092951476e+00 5.0000000000e+00 0.0000000000e+00
2.4102946473e+00 5.0000000000e+00 0.0000000000e+00
2.4112941471e+00 5.0000000000e+00 0.0000000000e+00
2.4122936468e+00 5.0000000000e+00 0.0000000000e+00
2.4132931466e+00 5.0000000000e+00 0.0000000000e+00
2.4142926463e+00 5.0000000000e+00 0.0000000000e+00
2.4152921461e+00 5.0000000000e+00 0.0000000000e+00
2.4162916458e+00 5.0000000000e+00 0.0000000000e+00
2.4172911456e+00 5.0000000000e+00 0.0000000000e+00
2.4182906453e+00 5.0000000000e+00 0.0000000000e+00
2.4192901451e+00 5.0000000000e+00 0.0000000000e+00
2.4202896448e+00 5.0000000000e+00 0.0000000000e+00
2.4212891446e+00 5.0000000000e+00 0.0000000000e+00
2.4222886443e+00 5.0000000000e+00 0.0000000000e+00
2.4232881441e+00 5.0000000000e+00 0.0000000000e+00
2.4242876438e+00 5.0000000000e+00 0.0000000000e+00
2.4252871436e+00 5.0000000000e+00 0.0000000000e+00
2.4262866433e+00 5.0000000000e+00 0.0000000000e+00
2.4272861431e+00 5.0000000000e+00 0.0000000000e+00
2.4282856428e+00 5.0000000000e+00 0.0000000000e+00
2.4292851426e+00 5.0000000000e+00 0.0000000000e+00
2.4302846423e+00 5.0000000000e+00 0.0000000000e+00
2.4312841421e+00 5.0000000000e+00 0.0000000000e+00
2.4322836418e+00 5.0000000000e+00 0.0000000000e+00
2.4332831416e+00 5.0000000000e+00 0.0000000000e+00
2.4342826413e+00 5.0000000000e+00 0.0000000000e+00
2.4352821411e+00 5.0000000000e+00 0.0000000000e+00
2.4362816408e+00 5.0000000000e+00 0.0000000000e+00
2.4372811406e+00 5.0000000000e+00 0.0000000000e+00
2.4382806403e+00 5.0000000000e+00 0.0000000000e+00
2.4392801401e+00 5.0000000000e+00 0.0000000000e+00
2.4402796398e+00 5.0000000000e+00 0.0000000000e+00
2.4412791396e+00 5.0000000000e+00 0.0000000000e+00
2.4422786393e+00 5.0000000000e+00 0.0000000000e+00
2.4432781391e+00 5.0000000000e+00 0.0000000000e+00
2.4442776388e+00 5.0000000000e+00 0.0000000000e+00
2.4452771386e+00 5.0000000000e+00 0.0000000000e+00
2.4462766383e+00 5.0000000000e+00 0.0000000000e+00
2.4472761381e+00 5.0000000000e+00 0.0000000000e+00
2.4482756378e+00 5.0000000000e+00 0.0000000000e+00
2.4492751376e+00 5.0000000000e+00 0.0000000000e+00
2.4502746373e+00 5.0000000000e+00 0.0000000000e+00
2.4512741371e+00 5.0000000000e+00 0.0000000000e+00
2.4522736368e+00 5.0000000000e+00 0.0000000000e+00
2.4532731366e+00 5.0000000000e+00 0.0000000000e+00
2.4542726363e+00 5.0000000000e+00 0.0000000000e+00
2.4552721361e+00 5.0000000000e+00 0.0000000000e+00
2.4562716358e+00 5.0000000000e+00 0.0000000000e+00
2.4572711356e+00 5.0000000000e+00 0.0000000000e+00
2.4582706353e+00 5.0000000000e+00 0.0000000000e+00
2.4592701351e+00 5.0000000000e+00 0.0000000000e+00
2.4602696348e+00 5.0000000000e+00 0.0000000000e+00
2.4612691346e+00 5.0000000000e+00 0.0000000000e+00
2.4622686343e+00 5.0000000000e+00 0.0000000000e+00
2.4632681341e+00 5.0000000000e+00 0.0000000000e+00
2.4642676338e+00 5.0000000000e+00 0.0000000000e+00
2.4652671336e+00 5.0000000000e+00 0.0000000000e+00
2.4662666333e+00 5.0000000000e+00 0.0000000000e+00
2.4672661331e+00 5.0000000000e+00 0.0000000000e+00
2.4682656328e+00 5.0000000000e+00 0.0000000000e+00
2.4692651326e+00 5.0000000000e+00 0.0000000000e+00
2.4702646323e+00 5.0000000000e+00 0.0000000000e+00
2.4712641321e+00 5.0000000000e+00 0.0000000000e+00
2.4722636318e+00 5.0000000000e+00 0.0000000000e+00
2.4732631316e+00 5.0000000000e+00 0.0000000000e+00
2.4742626313e+00 5.0000000000e+00 0.0000000000e+00
2.4752621311e+00 5.0000000000e+00 0.0000000000e+00
2.4762616308e+00 5.0000000000e+00 0.0000000000e+00
2.4772611306e+00 5.0000000000e+00 0.0000000000e+00
2.4782606303e+00 5.0000000000e+00 0.0000000000e+00
2.4792601301e+00 5.0000000000e+00 0.0000000000e+00
2.4802596298e+00 5.0000000000e+00 0.0000000000e+00
2.4812591296e+00 5.0000000000e+00 0.0000000000e+00
2.4822586293e+00 5.0000000000e+00 0.0000000000e+00
2.4832581291e+00 5.0000000000e+00 0.0000000000e+00
2.4842576288e+00 5.0000000000e+00 0.0000000000e+00
2.4852571286e+00 5.0000000000e+00 0.0000000000e+00
2.4862566283e+00 5.0000000000e+00 0.0000000000e+00
2.4872561281e+00 5.0000000000e+00 0.0000000000e+00
2.4882556278e+00 5.0000000000e+00 0.0000000000e+00
2.4892551276e+00 5.0000000000e+00 0.0000000000e+00
2.4902546273e+00 5.0000000000e+00 0.0000000000e+00
2.4912541271e+00 5.0000000000e+00 0.0000000000e+00
2.4922536268e+00 5.0000000000e+00 0.0000000000e+00
2.4932531266e+00 5.0000000000e+00 0.0000000000e+00
2.4942526263e+00 5.0000000000e+00 0.0000000000e+00
2.4952521261e+00 5.0000000000e+00 0.0000000000e+00
2.4962516258e+00 5.0000000000e+00 0.0000000000e+00
2.4972511256e+00 5.0000000000e+00 0.0000000000e+00
2.4982506253e+00 5.0000000000e+00 0.0000000000e+00
2.4992501251e+00 5.0000000000e+00 0.0000000000e+00
2.5002496248e+00 5.0000000000e+00 0.0000000000e+00
2.5012491246e+00 5.0000000000e+00 0.0000000000e+00
2.5022486243e+00 5.0000000000e+00 0.0000000000e+00
2.5032481241e+00 5.0000000000e+00 0.0000000000e+00
2.5042476238e+00 5.0000000000e+00 0.0000000000e+00
2.5052471236e+00 5.0000000000e+00 0.0000000000e+00
2.5062466233e+00 5.0000000000e+00 0.0000000000e+00
2.5072461231e+00 5.0000000000e+00 0.0000000000e+00
2.5082456228e+00 5.0000000000e+00 0.0000000000e+00
2.5092451226e+00 5.0000000000e+00 0.0000000000e+00
2.5102446223e+00 5.0000000000e+00 0.0000000000e+00
2.5112441221e+00 5.0000000000e+00 0.0000000000e+00
2.5122436218e+00 5.0000000000e+00 0.0000000000e+00
2.5132431216e+00 5.0000000000e+00 0.0000000000e+00
2.5142426213e+00 5.0000000000e+00 0.0000000000e+00
2.5152421211e+00 5.0000000000e+00 0.0000000000e+00
2.5162416208e+00 5.0000000000e+00 0.0000000000e+00
2.5172411206e+00 5.0000000000e+00 0.0000000000e+00
2.5182406203e+00 5.0000000000e+00 0.0000000000e+00
2.5192401201e+00 5.0000000000e+00 0.0000000000e+00
2.5202396198e+00 5.0000000000e+00 0.0000000000e+00
2.5212391196e+00 5.0000000000e+00 0.0000000000e+00
2.5222386193e+00 5.0000000000e+00 0.0000000000e+00
2.5232381191e+00 5.0000000000e+00 0.0000000000e+00
2.5242376188e+00 5.0000000000e+00 0.0000000000e+00
2.5252371186e+00 5.0000000000e+00 0.0000000000e+00
2.5262366183e+00 5.0000000000e+00 0.0000000000e+00
2.5272361181e+00 5.0000000000e+00 0.0000000000e+00
2.5282356178e+00 5.0000000000e+00 0.0000000000e+00
2.5292351176e+00 5.0000000000e+00 0.0000000000e+00
2.5302346173e+00 5.0000000000e+00 0.0000000000e+00
2.5312341171e+00 5.0000000000e+00 0.0000000000e+00
2.5322336168e+00 5.0000000000e+00 0.0000000000e+00
2.5332331166e+00 5.0000000000e+00 0.0000000000e+00
2.5342326163e+00 5.0000000000e+00 0.0000000000e+00
2.5352321161e+00 5.0000000000e+00 0.0000000000e+00
2.5362316158e+00 5.0000000000e+00 0.0000000000e+00
2.5372311156e+00 5.0000000000e+00 0.0000000000e+00
2.5382306153e+00 5.0000000000e+00 0.0000000000e+00
2.5392301151e+00 5.0000000000e+00 0.0000000000e+00
2.5402296148e+00 5.0000000000e+00 0.0000000000e+00
2.5412291146e+00 5.0000000000e+00 0.0000000000e+00
2.5422286143e+00 5.0000000000e+00 0.0000000000e+00
2.5432281141e+00 5.0000000000e+00 0.0000000000e+00
2.5442276138e+00 5.0000000000e+00 0.0000000000e+00
2.5452271136e+00 5.0000000000e+00 0.0000000000e+00
2.5462266133e+00 5.0000000000e+00 0.0000000000e+00
2.5472261131e+00 5.0000000000e+00 0.0000000000e+00
2.5482256128e+00 5.0000000000e+00 0.0000000000e+00
2.5492251126e+00 5.0000000000e+00 0.0000000000e+00
2.5502246123e+00 5.0000000000e+00 0.0000000000e+00
2.5512241121e+00 5.0000000000e+00 0.0000000000e+00
2.5522236118e+00 5.0000000000e+00 0.0000000000e+00
2.5532231116e+00 5.0000000000e+00 0.0000000000e+00
2.5542226113e+00 5.0000000000e+00 0.0000000000e+00
2.5552221111e+00 5.0000000000e+00 0.0000000000e+00
2.5562216108e+00 5.0000000000e+00 0.0000000000e+00
2.5572211106e+00 5.0000000000e+00 0.0000000000e+00
2.5582206103e+00 5.0000000000e+00 0.0000000000e+00
2.5592201101e+00 5.0000000000e+00 0.0000000000e+00
2.5602196098e+00 5.0000000000e+00 0.0000000000e+00
2.5612191096e+00 5.0000000000e+00 0.0000000000e+00
2.5622186093e+00 5.0000000000e+00 0.0000000000e+00
2.5632181091e+00 5.0000000000e+00 0.0000000000e+00
2.5642176088e+00 5.0000000000e+00 0.0000000000e+00
2.5652171086e+00 5.0000000000e+00 0.0000000000e+00
2.5662166083e+00 5.0000000000e+00 0.0000000000e+00
2.5672161081e+00 5.0000000000e+00 0.0000000000e+00
2.5682156078e+00 5.0000000000e+00 0.0000000000e+00
2.5692151076e+00 5.0000000000e+00 0.0000000000e+00
2.5702146073e+00 5.0000000000e+00 0.0000000000e+00
2.5712141071e+00 5.0000000000e+00 0.0000000000e+00
2.5722136068e+00 5.0000000000e+00 0.0000000000e+00
2.5732131066e+00 5.0000000000e+00 0.0000000000e+00
2.5742126063e+00 5.0000000000e+00 0.0000000000e+00
2.5752121061e+00 5.0000000000e+00 0.0000000000e+00
2.5762116058e+00 5.0000000000e+00 0.0000000000e+00
2.5772111056e+00 5.0000000000e+00 0.0000000000e+00
2.5782106053e+00 5.0000000000e+00 0.0000000000e+00
2.5792101051e+00 5.0000000000e+00 0.0000000000e+00
2.5802096048e+00 5.0000000000e+00 0.0000000000e+00
2.5812091046e+00 5.0000000000e+00 0.0000000000e+00
2.5822086043e+00 5.0000000000e+00 0.0000000000e+00
2.5832081041e+00 5.0000000000e+00 0.0000000000e+00
2.5842076038e+00 5.0000000000e+00 0.0000000000e+00
2.5852071036e+00 5.0000000000e+00 0.0000000000e+00
2.5862066033e+00 5.0000000000e+00 0.0000000000e+00
2.5872061031e+00 5.0000000000e+00 0.0000000000e+00
2.5882056028e+00 5.0000000000e+00 0.0000000000e+00
2.5892051026e+00 5.0000000000e+00 0.0000000000e+00
2.5902046023e+00 5.0000000000e+00 0.0000000000e+00
2.5912041021e+00 5.0000000000e+00 0.0000000000e+00
2.5922036018e+00 5.0000000000e+00 0.0000000000e+00
2.5932031016e+00 5.0000000000e+00 0.0000000000e+00
2.5942026013e+00 5.0000000000e+00 0.0000000000e+00
2.5952021011e+00 5.0000000000e+00 0.0000000000e+00
2.5962016008e+00 5.0000000000e+00 0.0000000000e+00
2.5972011006e+00 5.0000000000e+00 0.0000000000e+00
2.5982006003e+00 5.0000000000e+00 0.0000000000e+00
2.5992001001e+00 5.0000000000e+00 0.0000000000e+00
2.6001995998e+00 5.0000000000e+00 0.0000000000e+00
2.6011990995e+00 5.0000000000e+00 0.0000000000e+00
2.6021985993e+00 5.0000000000e+00 0.0000000000e+00
2.6031980990e+00 5.0000000000e+00 0.0000000000e+00
2.6041975988e+00 5.0000000000e+00 0.0000000000e+00
2.6051970985e+00 5.0000000000e+00 0.0000000000e+00
2.6061965983e+00 5.0000000000e+00 0.0000000000e+00
2.6071960980e+00 5.0000000000e+00 0.0000000000e+00
2.6081955978e+00 5.0000000000e+00 0.0000000000e+00
2.6091950975e+00 5.0000000000e+00 0.0000000000e+00
2.6101945973e+00 5.0000000000e+00 0.0000000000e+00
2.6111940970e+00 5.0000000000e+00 0.0000000000e+00
2.6121935968e+00 5.0000000000e+00 0.0000000000e+00
2.6131930965e+00 5.0000000000e+00 0.0000000000e+00
2.6141925963e+00 5.0000000000e+00 0.0000000000e+00
2.6151920960e+00 5.0000000000e+00 0.0000000000e+00
2.6161915958e+00 5.0000000000e+00 0.0000000000e+00
2.6171910955e+00 5.0000000000e+00 0.0000000000e+00
2.6181905953e+00 5.0000000000e+00 0.0000000000e+00
2.6191900950e+00 5.0000000000e+00 0.0000000000e+00
2.6201895948e+00 5.0000000000e+00 0.0000000000e+00
2.6211890945e+00 5.0000000000e+00 0.0000000000e+00
2.6221885943e+00 5.0000000000e+00 0.0000000000e+00
2.6231880940e+00 5.0000000000e+00 0.0000000000e+00
2.6241875938e+00 5.0000000000e+00 0.0000000000e+00
2.6251870935e+00 5.0000000000e+00 0.0000000000e+00
2.6261865933e+00 5.0000000000e+00 0.0000000000e+00
2.6271860930e+00 5.0000000000e+00 0.0000000000e+00
2.6281855928e+00 5.0000000000e+00 0.0000000000e+00
2.6291850925e+00 5.0000000000e+00 0.0000000000e+00
2.6301845923e+00 5.0000000000e+00 0.0000000000e+00
2.6311840920e+00 5.0000000000e+00 0.0000000000e+00
2.6321835918e+00 5.0000000000e+00 0.0000000000e+00
2.6331830915e+00 5.0000000000e+00 0.0000000000e+00
2.6341825913e+00 5.0000000000e+00 0.0000000000e+00
2.6351820910e+00 5.0000000000e+00 0.0000000000e+00
2.6361815908e+00 5.0000000000e+00 0.0000000000e+00
2.6371810905e+00 5.0000000000e+00 0.0000000000e+00
2.6381805903e+00 5.0000000000e+00 0.0000000000e+00
2.6391800900e+00 5.0000000000e+00 0.0000000000e+00
2.6401795898e+00 5.0000000000e+00 0.0000000000e+00
2.6411790895e+00 5.0000000000e+00 0.0000000000e+00
2.6421785893e+00 5.0000000000e+00 0.0000000000e+00
2.6431780890e+00 5.0000000000e+00 0.0000000000e+00
2.6441775888e+00 5.0000000000e+00 0.0000000000e+00
2.6451770885e+00 5.0000000000e+00 0.0000000000e+00
2.6461765883e+00 5.0000000000e+00 0.0000000000e+00
2.6471760880e+00 5.0000000000e+00 0.0000000000e+00
2.6481755878e+00 5.0000000000e+00 0.0000000000e+00
2.6491750875e+00 5.0000000000e+00 0.0000000000e+00
2.6501745873e+00 5.0000000000e+00 0.0000000000e+00
2.6511740870e+00 5.0000000000e+00 0.0000000000e+00
2.6521735868e+00 5.0000000000e+00 0.0000000000e+00
2.6531730865e+00 5.0000000000e+00 0.0000000000e+00
2.6541725863e+00 5.0000000000e+00 0.0000000000e+00
2.6551720860e+00 5.0000000000e+00 0.0000000000e+00
2.6561715858e+00 5.0000000000e+00 0.0000000000e+00
2.6571710855e+00 5.0000000000e+00 0.0000000000e+00
2.6581705853e+00 5.0000000000e+00 0.0000000000e+00
2.6591700850e+00 5.0000000000e+00 0.0000000000e+00
2.6601695848e+00 5.0000000000e+00 0.0000000000e+00
2.6611690845e+00 5.0000000000e+00 0.0000000000e+00
2.6621685843e+00 5.0000000000e+00 0.0000000000e+00
2.6631680840e+00 5.0000000000e+00 0.0000000000e+00
2.6641675838e+00 5.0000000000e+00 0.0000000000e+00
2.6651670835e+00 5.0000000000e+00 0.0000000000e+00
2.6661665833e+00 5.0000000000e+00 0.0000000000e+00
2.6671660830e+00 5.0000000000e+00 0.0000000000e+00
2.6681655828e+00 5.0000000000e+00 0.0000000000e+00
2.6691650825e+00 5.0000000000e+00 0.0000000000e+00
2.6701645823e+00 5.0000000000e+00 0.0000000000e+00
2.6711640820e+00 5.0000000000e+00 0.0000000000e+00
2.6721635818e+00 5.0000000000e+00 0.0000000000e+00
2.6731630815e+00 5.0000000000e+00 0.0000000000e+00
2.6741625813e+00 5.0000000000e+00 0.0000000000e+00
2.6751620810e+00 5.0000000000e+00 0.0000000000e+00
2.6761615808e+00 5.0000000000e+00 0.0000000000e+00
2.6771610805e+00 5.0000000000e+00 0.0000000000e+00
2.6781605803e+00 5.0000000000e+00 0.0000000000e+00
2.6791600800e+00 5.0000000000e+00 0.0000000000e+00
2.6801595798e+00 5.0000000000e+00 0.0000000000e+00
2.6811590795e+00 5.0000000000e+00 0.0000000000e+00
2.6821585793e+00 5.0000000000e+00 0.0000000000e+00
2.6831580790e+00 5.0000000000e+00 0.0000000000e+00
2.6841575788e+00 5.0000000000e+00 0.0000000000e+00
2.6851570785e+00 5.0000000000e+00 0.0000000000e+00
2.6861565783e+00 5.0000000000e+00 0.0000000000e+00
2.6871560780e+00 5.0000000000e+00 0.0000000000e+00
2.6881555778e+00 5.0000000000e+00 0.0000000000e+00
2.6891550775e+00 5.0000000000e+00 0.0000000000e+00
2.6901545773e+00 5.0000000000e+00 0.0000000000e+00
2.6911540770e+00 5.0000000000e+00 0.0000000000e+00
2.6921535768e+00 5.0000000000e+00 0.0000000000e+00
2.6931530765e+00 5.0000000000e+00 0.0000000000e+00
2.6941525763e+00 5.0000000000e+00 0.0000000000e+00
2.6951520760e+00 5.0000000000e+00 0.0000000000e+00
2.6961515758e+00 5.0000000000e+00 0.0000000000e+00
2.6971510755e+00 5.0000000000e+00 0.0000000000e+00
2.6981505753e+00 5.0000000000e+00 0.0000000000e+00
2.6991500750e+00 5.0000000000e+00 0.0000000000e+00
2.7001495748e+00 5.0000000000e+00 0.0000000000e+00
2.7011490745e+00 5.0000000000e+00 0.0000000000e+00
2.7021485743e+00 5.0000000000e+00 0.0000000000e+00
2.7031480740e+00 5.0000000000e+00 0.0000000000e+00
2.7041475738e+00 5.0000000000e+00 0.0000000000e+00
2.7051470735e+00 5.0000000000e+00 0.0000000000e+00
2.7061465733e+00 5.0000000000e+00 0.0000000000e+00
2.7071460730e+00 5.0000000000e+00 0.0000000000e+00
2.7081455728e+00 5.0000000000e+00 0.0000000000e+00
2.7091450725e+00 5.0000000000e+00 0.0000000000e+00
2.7101445723e+00 5.0000000000e+00 0.0000000000e+00
2.7111440720e+00 5.0000000000e+00 0.0000000000e+00
2.7121435718e+00 5.0000000000e+00 0.0000000000e+00
2.7131430715e+00 5.0000000000e+00 0.0000000000e+00
2.7141425713e+00 5.0000000000e+00 0.0000000000e+00
2.7151420710e+00 5.0000000000e+00 0.0000000000e+00
2.7161415708e+00 5.0000000000e+00 0.0000000000e+00
2.7171410705e+00 5.0000000000e+00 0.0000000000e+00
2.7181405703e+00 5.0000000000e+00 0.0000000000e+00
2.7191400700e+00 5.0000000000e+00 0.0000000000e+00
2.7201395698e+00 5.0000000000e+00 0.0000000000e+00
2.7211390695e+00 5.0000000000e+00 0.0000000000e+00
2.7221385693e+00 5.0000000000e+00 0.0000000000e+00
2.7231380690e+00 5.0000000000e+00 0.0000000000e+00
2.7241375688e+00 5.0000000000e+00 0.0000000000e+00
2.7251370685e+00 5.0000000000e+00 0.0000000000e+00
2.7261365683e+00 5.0000000000e+00 0.0000000000e+00
2.7271360680e+00 5.0000000000e+00 0.0000000000e+00
2.7281355678e+00 5.0000000000e+00 0.0000000000e+00
2.7291350675e+00 5.0000000000e+00 0.0000000000e+00
2.7301345673e+00 5.0000000000e+00 0.0000000000e+00
2.7311340670e+00 5.0000000000e+00 0.0000000000e+00
2.7321335668e+00 5.0000000000e+00 0.0000000000e+00
2.7331330665e+00 5.0000000000e+00 0.0000000000e+00
2.7341325663e+00 5.0000000000e+00 0.0000000000e+00
2.7351320660e+00 5.0000000000e+00 0.0000000000e+00
2.7361315658e+00 5.0000000000e+00 0.0000000000e+00
2.7371310655e+00 5.0000000000e+00 0.0000000000e+00
2.7381305653e+00 5.0000000000e+00 0.0000000000e+00
2.7391300650e+00 5.0000000000e+00 0.0000000000e+00
2.7401295648e+00 5.0000000000e+00 0.0000000000e+00
2.7411290645e+00 5.0000000000e+00 0.0000000000e+00
2.7421285643e+00 5.0000000000e+00 0.0000000000e+00
2.7431280640e+00 5.0000000000e+00 0.0000000000e+00
2.7441275638e+00 5.0000000000e+00 0.0000000000e+00
2.7451270635e+00 5.0000000000e+00 0.0000000000e+00
2.7461265633e+00 5.0000000000e+00 0.0000000000e+00
2.7471260630e+00 5.0000000000e+00 0.0000000000e+00
2.7481255628e+00 5.0000000000e+00 0.0000000000e+00
2.7491250625e+00 5.0000000000e+00 0.0000000000e+00
2.7501245623e+00 5.0000000000e+00 0.0000000000e+00
2.7511240620e+00 5.0000000000e+00 0.0000000000e+00
2.7521235618e+00 5.0000000000e+00 0.0000000000e+00
2.7531230615e+00 5.0000000000e+00 0.0000000000e+00
2.7541225613e+00 5.0000000000e+00 0.0000000000e+00
2.7551220610e+00 5.0000000000e+00 0.0000000000e+00
2.7561215608e+00 5.0000000000e+00 0.0000000000e+00
2.7571210605e+00 5.0000000000e+00 0.0000000000e+00
2.7581205603e+00 5.0000000000e+00 0.0000000000e+00
2.7591200600e+00 5.0000000000e+00 0.0000000000e+00
2.7601195598e+00 5.0000000000e+00 0.0000000000e+00
2.7611190595e+00 5.0000000000e+00 0.0000000000e+00
2.7621185593e+00 5.0000000000e+00 0.0000000000e+00
2.7631180590e+00 5.0000000000e+00 0.0000000000e+00
2.7641175588e+00 5.0000000000e+00 0.0000000000e+00
2.7651170585e+00 5.0000000000e+00 0.0000000000e+00
2.7661165583e+00 5.0000000000e+00 0.0000000000e+00
2.7671160580e+00 5.0000000000e+00 0.0000000000e+00
2.7681155578e+00 5.0000000000e+00 0.0000000000e+00
2.7691150575e+00 5.0000000000e+00 0.0000000000e+00
2.7701145573e+00 5.0000000000e+00 0.0000000000e+00
2.7711140570e+00 5.0000000000e+00 0.0000000000e+00
2.7721135568e+00 5.0000000000e+00 0.0000000000e+00
2.7731130565e+00 5.0000000000e+00 0.0000000000e+00
2.7741125563e+00 5.0000000000e+00 0.0000000000e+00
2.7751120560e+00 5.0000000000e+00 0.0000000000e+00
2.7761115558e+00 5.0000000000e+00 0.0000000000e+00
2.7771110555e+00 5.0000000000e+00 0.0000000000e+00
2.7781105553e+00 5.0000000000e+00 0.0000000000e+00
2.7791100550e+00 5.0000000000e+00 0.0000000000e+00
2.7801095548e+00 5.0000000000e+00 0.0000000000e+00
2.7811090545e+00 5.0000000000e+00 0.0000000000e+00
2.7821085543e+00 5.0000000000e+00 0.0000000000e+00
2.7831080540e+00 5.0000000000e+00 0.0000000000e+00
2.7841075538e+00 5.0000000000e+00 0.0000000000e+00
2.7851070535e+00 5.0000000000e+00 0.0000000000e+00
2.7861065533e+00 5.0000000000e+00 0.0000000000e+00
2.7871060530e+00 5.0000000000e+00 0.0000000000e+00
2.7881055528e+00 5.0000000000e+00 0.0000000000e+00
2.7891050525e+00 5.0000000000e+00 0.0000000000e+00
2.7901045523e+00 5.0000000000e+00 0.0000000000e+00
2.7911040520e+00 5.0000000000e+00 0.0000000000e+00
2.7921035518e+00 5.0000000000e+00 0.0000000000e+00
2.7931030515e+00 5.0000000000e+00 0.0000000000e+00
2.7941025513e+00 5.0000000000e+00 0.0000000000e+00
2.7951020510e+00 5.0000000000e+00 0.0000000000e+00
2.7961015508e+00 5.0000000000e+00 0.0000000000e+00
2.7971010505e+00 5.0000000000e+00 0.0000000000e+00
2.7981005503e+00 5.0000000000e+00 0.0000000000e+00
2.7991000500e+00 5.0000000000e+00 0.0000000000e+00
2.8000995498e+00 5.0000000000e+00 0.0000000000e+00
2.8010990495e+00 5.0000000000e+00 0.0000000000e+00
2.8020985493e+00 5.0000000000e+00 0.0000000000e+00
2.8030980490e+00 5.0000000000e+00 0.0000000000e+00
2.8040975488e+00 5.0000000000e+00 0.0000000000e+00
2.8050970485e+00 5.0000000000e+00 0.0000000000e+00
2.8060965483e+00 5.0000000000e+00 0.0000000000e+00
2.8070960480e+00 5.0000000000e+00 0.0000000000e+00
2.8080955478e+00 5.0000000000e+00 0.0000000000e+00
2.8090950475e+00 5.0000000000e+00 0.0000000000e+00
2.8100945473e+00 5.0000000000e+00 0.0000000000e+00
2.8110940470e+00 5.0000000000e+00 0.0000000000e+00
2.8120935468e+00 5.0000000000e+00 0.0000000000e+00
2.8130930465e+00 5.0000000000e+00 0.0000000000e+00
2.8140925463e+00 5.0000000000e+00 0.0000000000e+00
2.8150920460e+00 5.0000000000e+00 0.0000000000e+00
2.8160915458e+00 5.0000000000e+00 0.0000000000e+00
2.8170910455e+00 5.0000000000e+00 0.0000000000e+00
2.8180905453e+00 5.0000000000e+00 0.0000000000e+00
2.8190900450e+00 5.0000000000e+00 0.0000000000e+00
2.8200895448e+00 5.0000000000e+00 0.0000000000e+00
2.8210890445e+00 5.0000000000e+00 0.0000000000e+00
2.8220885443e+00 5.0000000000e+00 0.0000000000e+00
2.8230880440e+00 5.0000000000e+00 0.0000000000e+00
2.8240875438e+00 5.0000000000e+00 0.0000000000e+00
2.8250870435e+00 5.0000000000e+00 0.0000000000e+00
2.8260865433e+00 5.0000000000e+00 0.0000000000e+00
2.8270860430e+00 5.0000000000e+00 0.0000000000e+00
2.8280855428e+00 5.0000000000e+00 0.0000000000e+00
2.8290850425e+00 5.0000000000e+00 0.0000000000e+00
2.8300845423e+00 5.0000000000e+00 0.0000000000e+00
2.8310840420e+00 5.0000000000e+00 0.0000000000e+00
2.8320835418e+00 5.0000000000e+00 0.0000000000e+00
2.8330830415e+00 5.0000000000e+00 0.0000000000e+00
2.8340825413e+00 5.0000000000e+00 0.0000000000e+00
2.8350820410e+00 5.0000000000e+00 0.0000000000e+00
2.8360815408e+00 5.0000000000e+00 0.0000000000e+00
2.8370810405e+00 5.0000000000e+00 0.0000000000e+00
2.8380805403e+00 5.0000000000e+00 0.0000000000e+00
2.8390800400e+00 5.0000000000e+00 0.0000000000e+00
2.8400795398e+00 5.0000000000e+00 0.0000000000e+00
2.8410790395e+00 5.0000000000e+00 0.0000000000e+00
2.8420785393e+00 5.0000000000e+00 0.0000000000e+00
2.8430780390e+00 5.0000000000e+00 0.0000000000e+00
2.8440775388e+00 5.0000000000e+00 0.0000000000e+00
2.8450770385e+00 5.0000000000e+00 0.0000000000e+00
2.8460765383e+00 5.0000000000e+00 0.0000000000e+00
2.8470760380e+00 5.0000000000e+00 0.0000000000e+00
2.8480755378e+00 5.0000000000e+00 0.0000000000e+00
2.8490750375e+00 5.0000000000e+00 0.0000000000e+00
2.8500745373e+00 5.0000000000e+00 0.0000000000e+00
2.8510740370e+00 5.0000000000e+00 0.0000000000e+00
2.8520735368e+00 5.0000000000e+00 0.0000000000e+00
2.8530730365e+00 5.0000000000e+00 0.0000000000e+00
2.8540725363e+00 5.0000000000e+00 0.0000000000e+00
2.8550720360e+00 5.0000000000e+00 0.0000000000e+00
2.8560715358e+00 5.0000000000e+00 0.0000000000e+00
2.8570710355e+00 5.0000000000e+00 0.0000000000e+00
2.8580705353e+00 5.0000000000e+00 0.0000000000e+00
2.8590700350e+00 5.0000000000e+00 0.0000000000e+00
2.8600695348e+00 5.0000000000e+00 0.0000000000e+00
2.8610690345e+00 5.0000000000e+00 0.0000000000e+00
2.8620685343e+00 5.0000000000e+00 0.0000000000e+00
2.8630680340e+00 5.0000000000e+00 0.0000000000e+00
2.8640675338e+00 5.0000000000e+00 0.0000000000e+00
2.8650670335e+00 5.0000000000e+00 0.0000000000e+00
2.8660665333e+00 5.0000000000e+00 0.0000000000e+00
2.8670660330e+00 5.0000000000e+00 0.0000000000e+00
2.8680655328e+00 5.0000000000e+00 0.0000000000e+00
2.8690650325e+00 5.0000000000e+00 0.0000000000e+00
2.8700645323e+00 5.0000000000e+00 0.0000000000e+00
2.8710640320e+00 5.0000000000e+00 0.0000000000e+00
2.8720635318e+00 5.0000000000e+00 0.0000000000e+00
2.8730630315e+00 5.0000000000e+00 0.0000000000e+00
2.8740625313e+00 5.0000000000e+00 0.0000000000e+00
2.8750620310e+00 5.0000000000e+00 0.0000000000e+00
2.8760615308e+00 5.0000000000e+00 0.0000000000e+00
2.8770610305e+00 5.0000000000e+00 0.0000000000e+00
2.8780605303e+00 5.0000000000e+00 0.0000000000e+00
2.8790600300e+00 5.0000000000e+00 0.0000000000e+00
2.8800595298e+00 5.0000000000e+00 0.0000000000e+00
2.8810590295e+00 5.0000000000e+00 0.0000000000e+00
2.8820585293e+00 5.0000000000e+00 0.0000000000e+00
2.8830580290e+00 5.0000000000e+00 0.0000000000e+00
2.8840575288e+00 5.0000000000e+00 0.0000000000e+00
2.8850570285e+00 5.0000000000e+00 0.0000000000e+00
2.8860565283e+00 5.0000000000e+00 0.0000000000e+00
2.8870560280e+00 5.0000000000e+00 0.0000000000e+00
2.8880555278e+00 5.0000000000e+00 0.0000000000e+00
2.8890550275e+00 5.0000000000e+00 0.0000000000e+00
2.8900545273e+00 5.0000000000e+00 0.0000000000e+00
2.8910540270e+00 5.0000000000e+00 0.0000000000e+00
2.8920535268e+00 5.0000000000e+00 0.0000000000e+00
2.8930530265e+00 5.0000000000e+00 0.0000000000e+00
2.8940525263e+00 5.0000000000e+00 0.0000000000e+00
2.8950520260e+00 5.0000000000e+00 0.0000000000e+00
2.8960515258e+00 5.0000000000e+00 0.0000000000e+00
2.8970510255e+00 5.0000000000e+00 0.0000000000e+00
2.8980505253e+00 5.0000000000e+00 0.0000000000e+00
2.8990500250e+00 5.0000000000e+00 0.0000000000e+00
2.9000495248e+00 5.0000000000e+00 0.0000000000e+00
2.9010490245e+00 5.0000000000e+00 0.0000000000e+00
2.9020485243e+00 5.0000000000e+00 0.0000000000e+00
2.9030480240e+00 5.0000000000e+00 0.0000000000e+00
2.9040475238e+00 5.0000000000e+00 0.0000000000e+00
2.9050470235e+00 5.0000000000e+00 0.0000000000e+00
2.9060465233e+00 5.0000000000e+00 0.0000000000e+00
2.9070460230e+00 5.0000000000e+00 0.0000000000e+00
2.9080455228e+00 5.0000000000e+00 0.0000000000e+00
2.9090450225e+00 5.0000000000e+00 0.0000000000e+00
2.9100445223e+00 5.0000000000e+00 0.0000000000e+00
2.9110440220e+00 5.0000000000e+00 0.0000000000e+00
2.9120435218e+00 5.0000000000e+00 0.0000000000e+00
2.9130430215e+00 5.0000000000e+00 0.0000000000e+00
2.9140425213e+00 5.0000000000e+00 0.0000000000e+00
2.9150420210e+00 5.0000000000e+00 0.0000000000e+00
2.9160415208e+00 5.0000000000e+00 0.0000000000e+00
2.9170410205e+00 5.0000000000e+00 0.0000000000e+00
2.9180405203e+00 5.0000000000e+00 0.0000000000e+00
2.9190400200e+00 5.0000000000e+00 0.0000000000e+00
2.9200395198e+00 5.0000000000e+00 0.0000000000e+00
2.9210390195e+00 5.0000000000e+00 0.0000000000e+00
2.9220385193e+00 5.0000000000e+00 0.0000000000e+00
2.9230380190e+00 5.0000000000e+00 0.0000000000e+00
2.9240375188e+00 5.0000000000e+00 0.0000000000e+00
2.9250370185e+00 5.0000000000e+00 0.0000000000e+00
2.9260365183e+00 5.0000000000e+00 0.0000000000e+00
2.9270360180e+00 5.0000000000e+00 0.0000000000e+00
2.9280355178e+00 5.0000000000e+00 0.0000000000e+00
2.9290350175e+00 5.0000000000e+00 0.0000000000e+00
2.9300345173e+00 5.0000000000e+00 0.0000000000e+00
2.9310340170e+00 5.0000000000e+00 0.0000000000e+00
2.9320335168e+00 5.0000000000e+00 0.0000000000e+00
2.9330330165e+00 5.0000000000e+00 0.0000000000e+00
2.9340325163e+00 5.0000000000e+00 0.0000000000e+00
2.9350320160e+00 5.0000000000e+00 0.0000000000e+00
2.9360315158e+00 5.0000000000e+00 0.0000000000e+00
2.9370310155e+00 5.0000000000e+00 0.0000000000e+00
2.9380305153e+00 5.0000000000e+00 0.0000000000e+00
2.9390300150e+00 5.0000000000e+00 0.0000000000e+00
2.9400295148e+00 5.0000000000e+00 0.0000000000e+00
2.9410290145e+00 5.0000000000e+00 0.0000000000e+00
2.9420285143e+00 5.0000000000e+00 0.0000000000e+00
2.9430280140e+00 5.0000000000e+00 0.0000000000e+00
2.9440275138e+00 5.0000000000e+00 0.0000000000e+00
2.9450270135e+00 5.0000000000e+00 0.0000000000e+00
2.9460265133e+00 5.0000000000e+00 0.0000000000e+00
2.9470260130e+00 5.0000000000e+00 0.0000000000e+00
2.9480255128e+00 5.0000000000e+00 0.0000000000e+00
2.9490250125e+00 5.0000000000e+00 0.0000000000e+00
2.9500245123e+00 5.0000000000e+00 0.0000000000e+00
2.9510240120e+00 5.0000000000e+00 0.0000000000e+00
2.9520235118e+00 5.0000000000e+00 0.0000000000e+00
2.9530230115e+00 5.0000000000e+00 0.0000000000e+00
2.9540225113e+00 5.0000000000e+00 0.0000000000e+00
2.9550220110e+00 5.0000000000e+00 0.0000000000e+00
2.9560215108e+00 5.0000000000e+00 0.0000000000e+00
2.9570210105e+00 5.0000000000e+00 0.0000000000e+00
2.9580205103e+00 5.0000000000e+00 0.0000000000e+00
2.9590200100e+00 5.0000000000e+00 0.0000000000e+00
2.9600195098e+00 5.0000000000e+00 0.0000000000e+00
2.9610190095e+00 5.0000000000e+00 0.0000000000e+00
2.9620185093e+00 5.0000000000e+00 0.0000000000e+00
2.9630180090e+00 5.0000000000e+00 0.0000000000e+00
2.9640175088e+00 5.0000000000e+00 0.0000000000e+00
2.9650170085e+00 5.0000000000e+00 0.0000000000e+00
2.9660165083e+00 5.0000000000e+00 0.0000000000e+00
2.9670160080e+00 5.0000000000e+00 0.0000000000e+00
2.9680155078e+00 5.0000000000e+00 0.0000000000e+00
2.9690150075e+00 5.0000000000e+00 0.0000000000e+00
2.9700145073e+00 5.0000000000e+00 0.0000000000e+00
2.9710140070e+00 5.0000000000e+00 0.0000000000e+00
2.9720135068e+00 5.0000000000e+00 0.0000000000e+00
2.9730130065e+00 5.0000000000e+00 0.0000000000e+00
2.9740125063e+00 5.0000000000e+00 0.0000000000e+00
2.9750120060e+00 5.0000000000e+00 0.0000000000e+00
2.9760115058e+00 5.0000000000e+00 0.0000000000e+00
2.9770110055e+00 5.0000000000e+00 0.0000000000e+00
2.9780105053e+00 5.0000000000e+00 0.0000000000e+00
2.9790100050e+00 5.0000000000e+00 0.0000000000e+00
2.9800095048e+00 5.0000000000e+00 0.0000000000e+00
2.9810090045e+00 5.0000000000e+00 0.0000000000e+00
2.9820085043e+00 5.0000000000e+00 0.0000000000e+00
2.9830080040e+00 5.0000000000e+00 0.0000000000e+00
2.9840075038e+00 5.0000000000e+00 0.0000000000e+00
2.9850070035e+00 5.0000000000e+00 0.0000000000e+00
2.9860065033e+00 5.0000000000e+00 0.0000000000e+00
2.9870060030e+00 5.0000000000e+00 0.0000000000e+00
2.9880055028e+00 5.0000000000e+00 0.0000000000e+00
2.9890050025e+00 5.0000000000e+00 0.0000000000e+00
2.9900045023e+00 5.0000000000e+00 0.0000000000e+00
2.9910040020e+00 5.0000000000e+00 0.0000000000e+00
2.9920035018e+00 5.0000000000e+00 0.0000000000e+00
2.9930030015e+00 5.0000000000e+00 0.0000000000e+00
2.9940025013e+00 5.0000000000e+00 0.0000000000e+00
2.9950020010e+00 5.0000000000e+00 0.0000000000e+00
2.9960015008e+00 5.0000000000e+00 0.0000000000e+00
2.9970010005e+00 5.0000000000e+00 0.0000000000e+00
2.9980005003e+00 5.0000000000e+00 0.0000000000e+00
2.9990000000e+00 5.0000000000e+00 0.0000000000e+00


==> _tikz/352s_prof_right_c2_1p1_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.395747878862524	0.0004646517440192182	0.0004529717440192182
0.001994663767556859	2.480970269408046	0.9055999876731046	0.7152508228412159	0.0005312083804030238	0.0005195283804030238
0.003989327535113718	2.480970269408046	0.9075946514406614	0.9784071211587367	0.0004414415716088306	0.0004297615716088306
0.005983991302670577	2.480970269408046	0.9095893152082183	1.1993299874676668	0.0002827493851728976	0.00027106938517289757
0.007978655070227436	2.480970269408046	0.9115839789757751	1.3915460621143187	0.00012112309055260597	0.00010944309055260597
0.009973318837784295	2.480970269408046	0.913578642743332	1.56678053850374	1.1471591268208784e-6	0.0
0.011967982605341154	2.480970269408046	0.9155733065108889	1.734323084899765	-5.400073580440754e-5	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.9006825796342883	-4.254971901985294e-5	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.06923496348205	1.5864286623066995e-5	4.184286623066995e-6
0.01795197390801173	2.480970269408046	0.9215572978135594	2.239765901843864	8.019856018818281e-5	6.85185601881828e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4080611568865287	8.800358266049021e-5	7.632358266049022e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.5627081142359347	-7.783179772125092e-6	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.699399969121187	-1.9811318517968907e-6	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.8282281854581592	1.1520381868040996e-6	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.947679293841926	2.433916762833369e-6	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0566628261137225	2.550327020031164e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1544911046727524	2.0553288267307046e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.240870566897242	1.3712187758631729e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.3159016685846714	7.885301849525128e-7	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.380085884958657	4.6603309611997973e-7	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.4343388685158973	4.3073427607862117e-7	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.4800088192175873	5.778772161388116e-7	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.5188987610729447	6.709421322047593e-7	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.553290746944742	3.416459647749083e-7	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.581810373136081	-3.577939415052322e-9	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.6056791862742394	8.219473242038705e-8	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.627925746976751	1.146200909142142e-7	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.649042294880015	1.122977459048416e-7	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.6694854190934674	9.064315969946305e-8	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.6896681481212705	6.188764707363758e-8	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.7099547051013624	3.507837527139631e-8	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.7306572097017936	1.6078364005160727e-8	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.752033676900055	7.566485455819748e-9	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.774286780433071	9.037464272716044e-9	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.7975629947908547	1.6801877573586288e-8	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.8219518900365794	2.398615494464817e-8	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.847485519759662	2.0532578440539447e-8	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.8738028220715433	-9.370581111137963e-10	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.8998975271808356	1.3956012706074952e-9	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.926596459744189	2.513266795470017e-9	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.953714637808931	2.782688586448456e-9	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.9810856819913996	2.5160515110478237e-9	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	4.008562581256552	1.970975181312099e-9	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	4.036018592831422	1.3505139538219282e-9	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	4.063348211088599	8.031569296942565e-10	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	4.090468155572839	4.2282795458341056e-10	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	4.117318343047607	2.4888561867909786e-10	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	4.143862822462739	2.6612325670966986e-10	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	4.17009066505792	4.0476894793904607e-10	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	4.196016814381926	5.40485516167954e-10	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	4.221682912770343	4.943705297341346e-10	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	4.247158131691049	3.295630151171544e-11	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	4.2716493696985465	2.5934522969688404e-11	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	4.29568639458204	6.03821946557896e-11	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	4.319269348009496	7.268350099202089e-11	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	4.342387300273303	7.012016540534335e-11	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	4.365029473036795	5.883422243662628e-11	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	4.387185084466365	4.3828017740721405e-11	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	4.408843222554382	2.8964208086339932e-11	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	4.429992742527026	1.6965761356173554e-11	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	4.450622184732341	9.415956546812382e-12	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	4.470719709931749	6.758383768796338e-12	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	4.49027304945669	8.296944246571425e-12	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	4.509269468229544	1.2195850318537054e-11	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	4.527695739177009	1.5479625437010136e-11	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	4.545538128078533	1.4033104168227102e-11	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	4.562782388390005	2.6014321923583506e-12	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	4.579315142638741	1.6658791931898383e-12	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	4.595141362550412	2.631377240772309e-12	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	4.610215584825986	3.0386935555831633e-12	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	4.62453135959176	3.0575758731212115e-12	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	4.638082975472299	2.833270518835425e-12	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	4.650865466433677	2.486522408131489e-12	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	4.662874623389717	2.1135750463657347e-12	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	4.674107009891285	1.7861705288501963e-12	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	4.684559981317686	1.5515495408499136e-12	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	4.694231707080227	1.432451357583933e-12	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	4.703121195428909	1.4271138442246379e-12	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	4.71122832052536	1.5092734558982664e-12	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	4.71855385150942	1.6281652376849167e-12	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	4.725099483343402	1.7085228246180236e-12	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	4.730867869267589	1.6505784416852121e-12	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	4.735862654743946	1.33006290382721e-12	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	4.739747028805177	1.387596218056877e-12	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	4.7425934274005686	1.4342919306736684e-12	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	4.744348079463953	1.4699560143080026e-12	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	4.744928836576116	1.4982250342503266e-12	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	4.744257058466836	1.5222516966866138e-12	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	4.742257490512712	1.5447048486984344e-12	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	4.738858136351817	1.5677694782629827e-12	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	4.733990126864972	1.593146714253082e-12	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	4.727587586627786	1.6220538264371111e-12	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	4.719587498793614	1.6552242254790847e-12	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	4.70992956922703	1.6929074629385932e-12	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	4.698556090572886	1.734869231270889e-12	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	4.685411806818365	1.7803913638267446e-12	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	4.670443778784333	1.828271834852616e-12	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	4.65360125086986	1.8768247594905227e-12	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	4.634835519267634	1.9238803937780604e-12	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	4.613909063473183	1.9700157359993543e-12	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	4.59058838324404	2.0214884250714223e-12	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	4.565239077560234	2.0714326690386036e-12	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	4.53791818959804	2.1211391644481476e-12	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	4.508678294776673	2.171655969783972e-12	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	4.477567627623778	2.223788505466763e-12	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	4.4446301841854945	2.2780995538539422e-12	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	4.409905800544485	2.334909259239651e-12	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	4.373430207635044	2.3942951278547296e-12	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	4.335235062173261	2.4560920278667756e-12	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	4.295347953140711	2.5198921893800754e-12	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	4.253792382864105	2.585045204435673e-12	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	4.210587721310834	2.6506580270113373e-12	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	4.165749131760271	2.7155949730215227e-12	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	4.119287465500193	2.778477720317445e-12	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	4.071209122621375	2.8376853086870757e-12	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	4.021515875324691	2.8913541398550286e-12	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.970204649388732	2.9373779774826984e-12	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.9181980523136297	2.9753768018478734e-12	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.8657674582394512	3.018970378703943e-12	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.8115865976441534	3.068575083153489e-12	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.7557318918324825	3.1223959482061823e-12	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.6982894721983435	3.178911261366135e-12	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.6393561803448593	3.2368725646321453e-12	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.579040698340029	3.2953046544975326e-12	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.517464812608424	3.3535055819501922e-12	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.4547648131048607	3.4110466524727007e-12	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.3910930263890227	3.467772426042086e-12	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.326619476733711	3.5238007171300247e-12	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.2615336631312495	3.5795225947027482e-12	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	3.196046431667989	3.6356023822211217e-12	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	3.1303919118804893	3.692977657640505e-12	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	3.064829472110874	3.752859253410921e-12	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.9996456324041842	3.816731256476892e-12	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.935155854220444	3.88635100827763e-12	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.871706104630707	3.963749104746815e-12	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.8099903328963203	4.050371305569992e-12	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.748846829128967	4.149410561135219e-12	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.689664435566571	4.251566029603449e-12	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.632561641380029	4.355566004833141e-12	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.5776448740590108	4.4606147118598e-12	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.52500663981755	4.566392306896169e-12	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.4747236774871286	4.673054877332052e-12	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.4268551605087723	4.781234441734333e-12	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.381440982068987	4.892038949847112e-12	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.3385001571848467	5.007052282591637e-12	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.298029372567378	5.128334252066264e-12	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.2600017104291044	5.25842060154636e-12	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.224365566213609	5.400323005484537e-12	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.191043772773069	5.55752906951053e-12	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.1599329351370256	5.73400233043121e-12	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.130902971080666	5.93418225623047e-12	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.1037968436016534	6.16298424606956e-12	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.078430462522593	6.425799630286647e-12	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.0545927240800936	6.728495670396959e-12	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.0320456498151755	7.0774155590932456e-12	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.011253436465126	7.398937300470362e-12	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	1.9919257479225976	7.762334849351587e-12	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	1.9738917344487763	8.193264073635883e-12	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	1.9570933536932829	8.687724863731762e-12	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	1.9414717752411477	9.246061360059122e-12	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	1.9269675851094545	9.87296195304954e-12	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9135209885540667	1.0577459283144336e-11	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.901072009091944	1.137293024079679e-11	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.88956068182868	1.22770959664705e-11	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.8789272394002168	1.3312021850640819e-11	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.8691122890877	1.4504117533793283e-11	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.860056979935115	1.5884136906424913e-11	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.8517031589840398	1.7487178109043774e-11	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.8439935160313203	1.9352683532168603e-11	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8368717166067434	2.1524439816329674e-11	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8302825231542057	2.4050577852067857e-11	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.8241719046767326	2.6983572779934538e-11	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.818487135370591	3.038024399049336e-11	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8131768830246422	3.4301755124317335e-11	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8081912881983049	3.881361407199341e-11	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.8034558413180264	4.339705493999725e-11	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.7990780747362993	4.8530075674068516e-11	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.795070554060609	5.498752320833876e-11	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.7914063233864204	6.267199509051549e-11	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7880595292510435	7.155690188102403e-11	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7850054584360604	8.168646715298853e-11	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7822205718466342	9.31757274922376e-11	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7796825347190603	1.0621053249732209e-10	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.777370243419187	1.2104754477948627e-10	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.775263849101344	1.3801423996269425e-10	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.773344778500733	1.5750890668361035e-10	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.7715957521322603	1.8000064659160166e-10	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.770000800165756	2.0602937434875483e-10	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7685452762420815	2.36205817629861e-10	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7672158694867637	2.712115171224264e-10	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.766000614968181	3.117988265266482e-10	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7648889028359889	3.587909125554316e-10	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.763871486362817	4.130817549344019e-10	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7629404890984475	4.756361464019164e-10	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7620894113308891	5.474896927089802e-10	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7613131360331256	6.297488126193612e-10	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7607730319108335	7.148218482130468e-10	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7603968911144847	8.078468984616696e-10	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7601473436069865	9.253591716377762e-10	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7600155146565943	1.0654360496986786e-9	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.759993266527819	1.227375061649152e-9	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7600732055420065	1.411693883540373e-9	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7602486885447757	1.6201303384707518e-9	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7605138287891264	1.855642396585475e-9	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7608635012481766	2.1224081750767307e-9	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7612933473762744	2.425825938183787e-9	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7617997793416975	2.7725140971925445e-9	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7623799837578737	3.1703112104361254e-9	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.7630319249437147	3.62827598329445e-9	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.76375434774646	4.1566872681941105e-9	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7645467799630439	4.7670440646091765e-9	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7654095343980905	5.472065519060343e-9	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7663437105982516	6.285690925115282e-9	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7673511963039137	7.223079723388394e-9	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.768434668660032	8.30061150154139e-9	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.7695975952282994	9.53588599428252e-9	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7708442348427327	1.0947723083367872e-8	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7721796383501538	1.2556162797598315e-8	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.7735376813011288	1.4183583232172336e-8	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7749412626676189	1.6022743389212094e-8	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.776342098866803	1.8323169029088682e-8	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.7777525660749505	2.1049527294305437e-8	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7791834704268885	2.4188476119457018e-8	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7806440451092966	2.7748664231222278e-8	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.7821419479815592	3.176073114836787e-8	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.7836832597005359	3.627730718175511e-8	0.0
0.4507940114678506	2.480970269408046	1.3543993353733983	1.785272482327039	4.13730134343236e-8	0.0
0.45278867523540756	2.480970269408046	1.3563939991409553	1.786912538392052	4.714446180111219e-8	0.0
0.4547833390029645	2.480970269408046	1.3583886629085122	1.7886047703997725	5.371025496923911e-8	0.0
0.4567780027705213	2.480970269408046	1.360383326676069	1.7903489407426187	6.121098641791452e-8	0.0
0.45877266653807824	2.480970269408046	1.362377990443626	1.7921432320005228	6.980924041843823e-8	0.0
0.460767330305635	2.480970269408046	1.3643726542111827	1.7939842475930623	7.968959203419947e-8	0.0
0.46276199407319196	2.480970269408046	1.3663673179787397	1.7958670127483332	9.105860712066724e-8	0.0
0.4647566578407487	2.480970269408046	1.3683619817462964	1.797784975746957	1.0414484232540547e-7	0.0
0.46675132160830546	2.480970269408046	1.3703566455138532	1.799730009393086	1.1919884508807127e-7	0.0
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8016924126569698	1.364931536404e-7	0.0
0.4707406491434194	2.480970269408046	1.374345973048967	1.8036609124253373	1.5632229700621723e-7	0.0
0.47273531291097615	2.480970269408046	1.3763406368165239	1.8056226652868854	1.7900279500144255e-7	0.0
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8075632592704813	2.0487315823408695e-7	0.0
0.47672464044608986	2.480970269408046	1.3803299643516376	1.809466715443525	2.3429388810423046e-7	0.0
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8113154892676055	2.676474768040599e-7	0.0
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8132321480637494	2.9946731639252055e-7	0.0
0.48270863174876033	2.480970269408046	1.386313955654308	1.815203227109623	3.3875806396088065e-7	0.0
0.4847032955163173	2.480970269408046	1.388308619421865	1.8171988173313596	3.870252432634889e-7	0.0
0.48669795928387427	2.480970269408046	1.390303283189422	1.8192062453165057	4.4363445137932587e-7	0.0
0.488692623051431	2.480970269408046	1.3922979469569787	1.8212140664110936	5.083699339282246e-7	0.0
0.490687286818988	2.480970269408046	1.3942926107245357	1.8232120659078093	5.814345850709815e-7	0.0
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8251912605605982	6.634499475092759e-7	0.0
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8271439002722267	7.554562124856264e-7	0.0
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8290634698347437	8.58912219783473e-7	0.0
0.4986659418892152	2.480970269408046	1.402271265794763	1.830944690634898	9.756954577271631e-7	0.0
0.5006606056567722	2.480970269408046	1.4042659295623199	1.83278352226716	1.1081020631820223e-6	0.0
0.5026552694243291	2.480970269408046	1.4062605933298769	1.834577164026081	1.2588468215540633e-6	0.0
0.5046499331918859	2.480970269408046	1.4082552570974336	1.8363240562773842	1.431063166790443e-6	0.0
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8380238817332923	1.6283031813788613e-6	0.0
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8396775666827383	1.8545375963484403e-6	0.0
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8412872822509034	2.1141557912686203e-6	0.0
0.5126285882621133	2.480970269408046	1.416233912167661	1.8428564457855996	2.411965794250128e-6	0.0
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8443897224901034	2.7531942819446112e-6	0.0
0.516617915797227	2.480970269408046	1.4202232397027748	1.845893027443481	3.14348657954411e-6	0.0
0.518612579564784	2.480970269408046	1.4222179034703317	1.8473735281701709	3.588906660782144e-6	0.0
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8488396479404479	4.095937147933003e-6	0.0
0.5226019070998975	2.480970269408046	1.4262072310054452	1.850301070002357	4.671479311811551e-6	0.0
0.5245965708674545	2.480970269408046	1.4282018947730022	1.851768742963479	5.322853071773869e-6	0.0
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8531343119888846	6.00146395292419e-6	0.0
0.5285858984025682	2.480970269408046	1.432191222308116	1.8545941946619997	6.708532019500096e-6	0.0
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8559587501999133	7.610752189178743e-6	0.0
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8572363198012936	8.690532453092403e-6	0.0
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8584339924591777	9.938349486574138e-6	0.0
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8595576017356985	1.1352748649153227e-5	0.0
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8606117230578758	1.2940343984557989e-5	1.2603439845579882e-6
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8615996713336997	1.4715818220717414e-5	3.0358182207174143e-6
0.5425485447754663	2.480970269408046	1.446153868681014	1.8625234987158479	1.6701922769757637e-5	5.021922769757636e-6
0.5445432085430231	2.480970269408046	1.4481485324485708	1.8633839923672422	1.8929477728001192e-5	7.249477728001191e-6
0.54653787231058	2.480970269408046	1.4501431962161278	1.8641806721087764	2.1437371875974304e-5	9.757371875974304e-6
0.548532536078137	2.480970269408046	1.4521378599836847	1.8649117878549666	2.42725626783985e-5	1.2592562678398503e-5
0.5505271998456938	2.480970269408046	1.4541325237512415	1.865574316768102	2.7490076284193544e-5	1.581007628419354e-5
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8661639600857656	3.115300752648143e-5	1.947300752648143e-5
0.5545165273808075	2.480970269408046	1.4581218512863552	1.866675139600583	3.533251992257712e-5	2.365251992257712e-5
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8671009937946077	4.010784567400092e-5	2.8427845674000913e-5
0.5585058549159212	2.480970269408046	1.462111178821469	1.8674333736540973	4.556628566646519e-5	3.3886285666465194e-5
0.5605005186834779	2.480970269408046	1.4641058425890257	1.867662838213577	5.180320946988744e-5	4.012320946988744e-5
0.5624951824510349	2.480970269408046	1.4661005063565826	1.86777864990108	5.892205533837925e-5	4.7242055338379244e-5
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8677687697793703	6.70343302102515e-5	5.5354330210251496e-5
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8676198528009178	7.625960970801078e-5	6.457960970801077e-5
0.5684791737537054	2.480970269408046	1.472084497659253	1.8673172432174323	8.672553813837427e-5	7.504553813837427e-5
0.5704738375212624	2.480970269408046	1.47407916142681	1.8668449703079986	9.856782849224609e-5	8.688782849224609e-5
0.5724685012888193	2.480970269408046	1.476073825194367	1.866185744613368	0.00011193026244473255	0.00010025026244473256
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8654231783016182	0.00012667998796577404	0.00011499998796577405
0.5764578288239328	2.480970269408046	1.4800631527294805	1.8625938905071442	0.0001412499560678953	0.0001295699560678953
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8602421575408268	0.0001594904533793722	0.0001478104533793722
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8582403344005773	0.00018113668260803014	0.00016945668260803012
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8564736752811786	0.0002060624476073973	0.0001943824476073973
0.5844364838941605	2.480970269408046	1.4880418077997082	1.8548405215756654	0.00023428015337671084	0.00022260015337671082
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8532524289156003	0.0002659408060608538	0.0002542608060608538
0.5884258114292742	2.480970269408046	1.492031135334822	1.851634249603098	0.00030133401295045657	0.0002896540129504566
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8499241849865218	0.00034088798248175074	0.0003292079824817507
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8480738203612552	0.0003851695242368228	0.00037348952423682275
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8460481529048176	0.00043488404894325366	0.00042320404894325363
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8438256210253463	0.0004908755684744339	0.00047919556847443384
0.5983991302670584	2.480970269408046	1.502004454172606	1.8413981413401403	0.0005541266958494289	0.0005424466958494289
0.6003937940346153	2.480970269408046	1.503999117940163	1.8387711573150753	0.0006257586452329773	0.0006140786452329773
0.6023884578021723	2.480970269408046	1.50599378170772	1.835963701383134	0.0007070312319355114	0.0006953512319355114
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8330084701103986	0.0007993428724131652	0.0007876628724131652
0.6063777853372858	2.480970269408046	1.5099831092428335	1.829951909674841	0.0009042305842677374	0.0008925505842677374
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8268543065530451	0.00102336998624674	0.00101168998624674
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8237898758626703	0.0011585752982433723	0.0011468952982433723
0.6123617766399565	2.480970269408046	1.5159671005455042	1.8208468372845696	0.001311799341296519	0.0013001193412965192
0.6143564404075132	2.480970269408046	1.517961764313061	1.818127465903875	0.0014851335375906977	0.0014734535375906977
0.6163511041750702	2.480970269408046	1.519956428080618	1.8157481027006934	0.0016808079104563625	0.0016691279104563625
0.6183457679426272	2.480970269408046	1.521951091848175	1.8138391068522002	0.0019011910843692837	0.0018895110843692837
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8125447295744903	0.0021487902849511484	0.0021371102849511484
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8120228870677522	0.0024262513389693087	0.0024145713389693087
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8117605153087024	0.002721707618656494	0.002710027618656494
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8080545193254385	0.0030238417441937966	0.0030121617441937966
0.6283190867804114	2.480970269408046	1.531924410685959	1.805021524241296	0.003400500652149819	0.0033888206521498192
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8025558854784423	0.003846657379571817	0.0038349773795718174
0.6323084143155251	2.480970269408046	1.5359137382210728	1.800562889955238	0.004359750464823478	0.004348070464823478
0.6343030780830821	2.480970269408046	1.5379084019886298	1.7989587264592934	0.00493968394758339	0.00492800394758339
0.6362977418506388	2.480970269408046	1.5399030657561865	1.7976704805248964	0.005588827368846293	0.005577147368846293
0.6382924056181958	2.480970269408046	1.5418977295237435	1.7966361463617118	0.0063120157709221384	0.006300335770922139
0.6402870693857527	2.480970269408046	1.5438923932913005	1.795804648539322	0.007116549697437026	0.007104869697437027
0.6422817331533095	2.480970269408046	1.5458870570588572	1.7951358667303472	0.008012195193333061	0.008000515193333061
0.6442763969208662	2.480970269408046	1.547881720826414	1.7946006576927653	0.009011183804866516	0.008999503804866516
0.646271060688423	2.480970269408046	1.5498763845939707	1.7941808697129364	0.010128212579611042	0.010116532579611042
0.64826572445598	2.480970269408046	1.5518710483615277	1.7938693458586534	0.011380444066454996	0.011368764066454996
0.6502603882235369	2.480970269408046	1.5538657121290846	1.7936699135640268	0.01278750631560251	0.012775826315602512
0.6522550519910937	2.480970269408046	1.5558603758966414	1.7935973592695509	0.014371492878573394	0.014359812878573394
0.6542497157586504	2.480970269408046	1.5578550396641981	1.7936773880717976	0.016156962808204292	0.016145282808204292
0.6562443795262074	2.480970269408046	1.559849703431755	1.7939465696065515	0.01817094065864556	0.01815926065864556
0.6582390432937644	2.480970269408046	1.561844367199312	1.794452272702011	0.020442916485363758	0.020431236485363758
0.6602337070613211	2.480970269408046	1.5638390309668688	1.7952525926882028	0.023004845845141637	0.022993165845141633
0.6622283708288779	2.480970269408046	1.5658336947344256	1.796416276604701	0.025891149796078344	0.02587946979607834
0.6642230345964348	2.480970269408046	1.5678283585019825	1.798022652848823	0.029138714897588097	0.029127034897588094
0.6662176983639918	2.480970269408046	1.5698230222695395	1.800161572946981	0.032786893210399	0.032775213210399
0.6682123621315486	2.480970269408046	1.5718176860370963	1.8029333739617135	0.03687750229655561	0.03686582229655561
0.6702070258991053	2.480970269408046	1.573812349804653	1.8064488703648707	0.041454825219422606	0.04144314521942261
0.6722016896666623	2.480970269408046	1.57580701357221	1.8108293837658025	0.04656561054367215	0.04655393054367215
0.6741963534342192	2.480970269408046	1.577801677339767	1.8162068173994947	0.052259072335300374	0.052247392335300374
0.676191017201776	2.480970269408046	1.5797963411073237	1.8182441226325976	0.05894395487419305	0.05893227487419306
0.6781856809693327	2.480970269408046	1.5817910048748804	1.819441165249132	0.06617429275529177	0.06616261275529177
0.6801803447368897	2.480970269408046	1.5837856686424374	1.8221175975569732	0.07360397703573489	0.07359229703573489
0.6821750085044467	2.480970269408046	1.5857803324099944	1.8266854250435491	0.08106903363154097	0.08105735363154096
0.6841696722720034	2.480970269408046	1.5877749961775511	1.8336021410283379	0.08842080084846902	0.08840912084846901
0.6861643360395602	2.480970269408046	1.5897696599451079	1.8433501083989159	0.09552592938200463	0.09551424938200463
0.6881589998071174	2.480970269408046	1.591764323712665	1.8564154658595005	0.10226638231737692	0.1022547023173769
0.6901536635746741	2.480970269408046	1.5937589874802218	1.8732671782290806	0.10853943512952569	0.10852775512952567
0.6921483273422309	2.480970269408046	1.5957536512477786	1.8943371394220383	0.11425767568315168	0.11424599568315166
0.6941429911097878	2.480970269408046	1.5977483150153355	1.920002421590695	0.11934900423267883	0.11933732423267883
0.6961376548773448	2.480970269408046	1.5997429787828925	1.9505707844200195	0.12375663342225822	0.12374495342225822
0.6981323186449016	2.480970269408046	1.6017376425504493	1.9862703852271932	0.12743908828578213	0.1274274082857821
0.7001269824124583	2.480970269408046	1.603732306318006	2.027244279388652	0.13037020624687737	0.13035852624687735
0.7021216461800153	2.480970269408046	1.605726970085563	2.0735498343065	0.13253913711889997	0.1325274571189
0.7041163099475722	2.480970269408046	1.60772163385312	2.12516269178778	0.13395034310494175	0.13393866310494176
0.706110973715129	2.480970269408046	1.6097162976206767	2.1819844993381414	0.13462359879782992	0.1346119187978299
0.7081056374826857	2.480970269408046	1.6117109613882334	2.24385336136255	0.13459399118012408	0.1345823111801241
0.7101003012502427	2.480970269408046	1.6137056251557904	2.3105558655172214	0.13391191962411753	0.1339002396241175
0.7120949650177997	2.480970269408046	1.6157002889233474	2.3818396036259126	0.13264309589183693	0.1326314158918369
0.7140896287853564	2.480970269408046	1.6176949526909041	2.457425286744243	0.13086854413504423	0.13085686413504422
0.7160842925529132	2.480970269408046	1.6196896164584609	2.5370177945002506	0.12868460089523312	0.1286729208952331
0.7180789563204701	2.480970269408046	1.6216842802260178	2.620315748682005	0.12620291510363268	0.12619123510363267
0.7200736200880271	2.480970269408046	1.6236789439935748	2.7070194233717064	0.12355044808120515	0.12353876808120513
0.7220682838555839	2.480970269408046	1.6256736077611316	2.796836978787975	0.12086947353864784	0.12085779353864784
0.7240629476231406	2.480970269408046	1.6276682715286883	2.88948912791273	0.11831757757639058	0.11830589757639057
0.7260576113906976	2.480970269408046	1.6296629352962453	2.984712418260904	0.1160676586845955	0.11605597868459548
0.7280522751582545	2.480970269408046	1.6316575990638023	3.085345639789239	0.11347589836456014	0.11346421836456014
0.7300469389258113	2.480970269408046	1.633652262831359	3.1904344215867093	0.11070519608349973	0.11069351608349973
0.732041602693368	2.480970269408046	1.6356469265989158	3.299573023883918	0.10787028032958487	0.10785860032958487
0.734036266460925	2.480970269408046	1.6376415903664727	3.4128921820129237	0.10498432369491689	0.10497264369491689
0.736030930228482	2.480970269408046	1.6396362541340297	3.5305805875344696	0.10205959870718115	0.10204791870718115
0.7380255939960387	2.480970269408046	1.6416309179015864	3.6528752080034543	0.09910747782965763	0.09909579782965763
0.7400202577635955	2.480970269408046	1.6436255816691432	3.780052006910438	0.09613843346121388	0.09612675346121387
0.7420149215311524	2.480970269408046	1.6456202454367002	3.9124171934740817	0.09316203793630412	0.0931503579363041
0.7440095852987094	2.480970269408046	1.6476149092042571	4.05029909166218	0.09018696352497568	0.09017528352497568
0.7460042490662662	2.480970269408046	1.6496095729718139	4.19404069070444	0.08722098243286239	0.08720930243286237
0.7479989128338231	2.480970269408046	1.6516042367393708	4.343992920176362	0.08427096680119019	0.08425928680119019
0.7499935766013801	2.480970269408046	1.6535989005069278	4.50050867755612	0.08134288870677281	0.0813312087067728
0.7519882403689369	2.480970269408046	1.6555935642744846	4.6639376224337115	0.07844182016201222	0.0784301401620122
0.7539829041364936	2.480970269408046	1.6575882280420413	4.834621737963134	0.0755719331149011	0.0755602531149011
0.7559775679040506	2.480970269408046	1.6595828918095983	5.012891646326412	0.07273649944902115	0.07272481944902115
0.7579722316716075	2.480970269408046	1.6615775555771553	5.1990636512253365	0.06993789098354573	0.06992621098354573
0.7599668954391643	2.480970269408046	1.663572219344712	5.393437467411222	0.06717757947323241	0.06716589947323241
0.761961559206721	2.480970269408046	1.6655668831122687	5.596294585781903	0.06445613660843237	0.06444445660843237
0.763956222974278	2.480970269408046	1.6675615468798257	5.807897213342995	0.06177323401508408	0.06176155401508408
0.765950886741835	2.480970269408046	1.6695562106473827	6.028487720816391	0.05912764325471689	0.05911596325471689
0.7679455505093917	2.480970269408046	1.6715508744149394	6.258288527127391	0.05651723582444675	0.05650555582444676
0.7699402142769485	2.480970269408046	1.6735455381824962	6.497502349334619	0.0539389831569832	0.0539273031569832
0.7719348780445054	2.480970269408046	1.6755402019500532	6.746312748516311	0.05138895662062147	0.05137727662062148
0.7739295418120624	2.480970269408046	1.6775348657176101	7.004884906218253	0.048862327519247364	0.048850647519247364
0.7759242055796192	2.480970269408046	1.6795295294851669	7.273366571786864	0.04635336709233626	0.04634168709233626
0.7779188693471759	2.480970269408046	1.6815241932527236	7.55188912767045	0.04385544651495348	0.04384376651495348
0.7799135331147329	2.480970269408046	1.6835188570202806	7.837511555057351	0.041408503783490605	0.04139682378349061
0.7819081968822899	2.480970269408046	1.6855135207878376	8.129505726582574	0.0390896905045598	0.0390780105045598
0.7839028606498466	2.480970269408046	1.6875081845553943	8.43607817875785	0.03674075219379251	0.03672907219379251
0.7858975244174033	2.480970269408046	1.689502848322951	8.74856426628669	0.03438241168545909	0.03437073168545909
0.7878921881849601	2.480970269408046	1.6914975120905078	9.05998010977361	0.03203387104893678	0.03202219104893678
0.7898868519525171	2.480970269408046	1.6934921758580648	9.364770436449833	0.029712811588709552	0.02970113158870955
0.791881515720074	2.480970269408046	1.6954868396256217	9.658563132217107	0.027435393844367197	0.027423713844367193
0.7938761794876308	2.480970269408046	1.6974815033931785	9.937953574082409	0.025216257590609522	0.025204577590609522
0.7958708432551875	2.480970269408046	1.6994761671607352	10.20032573617246	0.023068521837237527	0.023056841837237524
0.7978655070227447	2.480970269408046	1.7014708309282924	10.443709062751125	0.021003784829166042	0.02099210482916604
0.7998601707903015	2.480970269408046	1.7034654946958492	10.666666826295808	0.01903212404641195	0.01902044404641195
0.8018548345578582	2.480970269408046	1.705460158463406	10.868210867610436	0.01716209620410312	0.01715041620410312
0.8038494983254152	2.480970269408046	1.707454822230963	11.047737918251883	0.015400737252469028	0.01538905725246903
0.8058441620929722	2.480970269408046	1.7094494859985199	11.204983427726297	0.013753562376852142	0.013741882376852142
0.8078388258605289	2.480970269408046	1.7114441497660766	11.339989616998416	0.012224565997698007	0.012212885997698007
0.8098334896280857	2.480970269408046	1.7134388135336334	11.453085207343507	0.01081622177056156	0.010804541770561562
0.8118281533956426	2.480970269408046	1.7154334773011903	11.544874876110494	0.009529482586102724	0.009517802586102724
0.8138228171631996	2.480970269408046	1.7174281410687473	11.616236957088331	0.008363780570090466	0.008352100570090466
0.8158174809307563	2.480970269408046	1.719422804836304	11.668328236114572	0.007317027083398799	0.007305347083398799
0.8178121446983131	2.480970269408046	1.7214174686038608	11.70259489685489	0.006385612722010907	0.006373932722010908
0.8198068084658701	2.480970269408046	1.7234121323714178	11.720788747001704	0.005564407317014115	0.005552727317014115
0.821801472233427	2.480970269408046	1.7254067961389747	11.72498779408755	0.004846759934605902	0.004835079934605903
0.8237961360009838	2.480970269408046	1.7274014599065315	11.717620028604891	0.004224498876088862	0.004212818876088862
0.8257907997685405	2.480970269408046	1.7293961236740882	11.70148889250526	0.0036879316778731	0.0036762516778731
0.8277854635360975	2.480970269408046	1.7313907874416452	11.679798348985255	0.003225845111475778	0.0032141651114757784
0.8297801273036545	2.480970269408046	1.7333854512092022	11.656174725622654	0.0028255051835212254	0.0028138251835212254
0.8317747910712112	2.480970269408046	1.735380114976759	11.63468161235366	0.002472657135740716	0.0024609771357407165
0.833769454838768	2.480970269408046	1.7373747787443157	11.642826359349675	0.0021601548917113142	0.002148474891711314
0.8357641186063249	2.480970269408046	1.7393694425118726	11.666787914076647	0.001893825505174463	0.0018821455051744632
0.8377587823738819	2.480970269408046	1.7413641062794296	11.683174808351845	0.001657735218574694	0.001646055218574694
0.8397534461414387	2.480970269408046	1.7433587700469864	11.693340033787479	0.0014491685063180932	0.0014374885063180931
0.8417481099089954	2.480970269408046	1.745353433814543	11.698514456369367	0.0012655476024657636	0.0012538676024657636
0.8437427736765524	2.480970269408046	1.7473480975821	11.69981328103441	0.0011044325007334703	0.0010927525007334703
0.8457374374441093	2.480970269408046	1.749342761349657	11.69824056891707	0.0009635209544915119	0.0009518409544915119
0.8477321012116661	2.480970269408046	1.7513374251172138	11.694692229630132	0.0008406484767649696	0.0008289684767649695
0.8497267649792228	2.480970269408046	1.7533320888847705	11.68995783864458	0.0007337883402334418	0.0007221083402334418
0.85172142874678	2.480970269408046	1.7553267526523277	11.684721574909839	0.0006410515772315695	0.0006293715772315695
0.8537160925143368	2.480970269408046	1.7573214164198845	11.67956253009254	0.000560686979748272	0.000549006979748272
0.8557107562818935	2.480970269408046	1.7593160801874412	11.674954603755065	0.0004910810994273338	0.0004794010994273338
0.8577054200494505	2.480970269408046	1.7613107439549982	11.671266165288682	0.0004307582475672539	0.0004190782475672539
0.8597000838170075	2.480970269408046	1.7633054077225552	11.668759631304162	0.0003783804951211827	0.00036670049512118274
0.8616947475845642	2.480970269408046	1.765300071490112	11.667591075112675	0.0003327476726968548	0.0003210676726968548
0.863689411352121	2.480970269408046	1.7672947352576687	11.667809952195755	0.00029279737055687037	0.0002811173705568704
0.8656840751196779	2.480970269408046	1.7692893990252256	11.669358991973144	0.00025760493861831706	0.00024592493861831703
0.8676787388872349	2.480970269408046	1.7712840627927826	11.672074271913095	0.00022638348645311212	0.0002147034864531121
0.8696734026547916	2.480970269408046	1.7732787265603394	11.675685455501071	0.00019848388328776197	0.00018680388328776198
0.8716680664223484	2.480970269408046	1.775273390327896	11.679816141272655	0.00017339475800350849	0.0001617147580035085
0.8736627301899054	2.480970269408046	1.777268054095453	11.683984236425358	0.00015074249913624453	0.00013906249913624453
0.8756573939574623	2.480970269408046	1.77926271786301	11.687602235609221	0.00013029125487655898	0.00011861125487655899
0.8776520577250191	2.480970269408046	1.7812573816305668	11.68997725313198	0.00011194293306971564	0.00010026293306971565
0.8796467214925758	2.480970269408046	1.7832520453981235	11.69031062424615	9.573720121566184e-5	8.405720121566186e-5
0.8816413852601328	2.480970269408046	1.7852467091656805	11.687696856991204	8.18514864690238e-5	7.01714864690238e-5
0.8836360490276898	2.480970269408046	1.7872413729332375	11.681121677996737	7.060097563911222e-5	5.8920975639112216e-5
0.8856307127952465	2.480970269408046	1.7892360367007942	11.66945887042365	6.243861518991468e-5	5.075861518991467e-5
0.8876253765628033	2.480970269408046	1.791230700468351	11.66496933475048	5.709110486608799e-5	4.5411104866087984e-5
0.8896200403303602	2.480970269408046	1.793225364235908	11.672546490009134	5.0157564541180115e-5	3.847756454118012e-5
0.8916147040979172	2.480970269408046	1.795220028003465	11.678067232018325	4.398892712516271e-5	3.230892712516271e-5
0.893609367865474	2.480970269408046	1.7972146917710217	11.681856583028157	3.851922542126894e-5	2.6839225421268937e-5
0.8956040316330307	2.480970269408046	1.7992093555385784	11.684214676788315	3.368568908244669e-5	2.2005689082446685e-5
0.8975986954005877	2.480970269408046	1.8012040193061354	11.685417207838764	2.9428744611356244e-5	1.7748744611356244e-5
0.8995933591681446	2.480970269408046	1.8031986830736924	11.685715763888544	2.5692015360375556e-5	1.4012015360375555e-5
0.9015880229357014	2.480970269408046	1.805193346841249	11.68533806230226	2.2422321531596578e-5	1.0742321531596578e-5
0.9035826867032581	2.480970269408046	1.8071880106088059	11.684488109304658	1.9569680176820742e-5	7.889680176820742e-6
0.9055773504708151	2.480970269408046	1.8091826743763628	11.683346298388225	1.7087305197562576e-5	5.407305197562576e-6
0.9075720142383721	2.480970269408046	1.8111773381439198	11.682069462481737	1.4931607345060838e-5	3.2516073450608388e-6
0.9095666780059288	2.480970269408046	1.8131720019114765	11.680790892643254	1.3062194220255956e-5	1.382194220255957e-6
0.9115613417734858	2.480970269408046	1.8151666656790335	11.679620334328272	1.1441870273810498e-5	0.0
0.9135560055410428	2.480970269408046	1.8171613294465905	11.678643970615662	1.0036636806095957e-5	0.0
0.9155506693085995	2.480970269408046	1.8191559932141472	11.677924400124727	8.815691967202184e-6	0.0
0.9175453330761563	2.480970269408046	1.821150656981704	11.677500615709048	7.75143075693016e-6	0.0
0.9195399968437132	2.480970269408046	1.823145320749261	11.677387988358522	6.819445024794428e-6	0.0
0.9215346606112702	2.480970269408046	1.825139984516818	11.677578259076084	5.998523470026107e-6	0.0
0.923529324378827	2.480970269408046	1.8271346482843747	11.678039539822882	5.2706516415688415e-6	0.0
0.9255239881463837	2.480970269408046	1.8291293120519314	11.678716322947986	4.621011938080074e-6	0.0
0.9275186519139405	2.480970269408046	1.8311239758194882	11.679529496842445	4.037983607931242e-6	0.0
0.9295133156814974	2.480970269408046	1.8331186395870451	11.680376363886875	3.513142749208425e-6	0.0
0.9315079794490544	2.480970269408046	1.835113303354602	11.681130655099398	3.0412623097111837e-6	0.0
0.9335026432166111	2.480970269408046	1.8371079671221588	11.6816425342353	2.6203120869533527e-6	0.0
0.9354973069841679	2.480970269408046	1.8391026308897156	11.681738582433859	2.251458728162345e-6	0.0
0.9374919707517249	2.480970269408046	1.8410972946572726	11.681221752837997	1.939065730279967e-6	0.0
0.9394866345192818	2.480970269408046	1.8430919584248295	11.679871282904331	1.6906934399619228e-6	0.0
0.9414812982868386	2.480970269408046	1.8450866221923863	11.677442550342523	1.5170990535778576e-6	0.0
0.9434759620543953	2.480970269408046	1.847081285959943	11.678160085404306	1.352814085997259e-6	0.0
0.9454706258219523	2.480970269408046	1.8490759497275	11.678761749623517	1.1879510742493234e-6	0.0
0.9474652895895093	2.480970269408046	1.851070613495057	11.679313676911379	1.0415975008254088e-6	0.0
0.949459953357066	2.480970269408046	1.8530652772626137	11.67980197741114	9.121187339204102e-7	0.0
0.9514546171246228	2.480970269408046	1.8550599410301705	11.680215307620081	7.979631929725198e-7	0.0
0.9534492808921797	2.480970269408046	1.8570546047977274	11.680544869052095	6.976623486640833e-7	0.0
0.9554439446597367	2.480970269408046	1.8590492685652844	11.680784407106579	6.098307229208414e-7	0.0
0.9574386084272934	2.480970269408046	1.8610439323328412	11.680930210199033	5.331658889122008e-7	0.0
0.9594332721948502	2.480970269408046	1.863038596100398	11.680981109190528	4.6644847105127637e-7	0.0
0.9614279359624074	2.480970269408046	1.865033259867955	11.68093847713504	4.0854214499473e-7	0.0
0.9634225997299641	2.480970269408046	1.8670279236355118	11.680806229345746	3.5839363764302097e-7	0.0
0.9654172634975209	2.480970269408046	1.8690225874030686	11.68059082376314	3.1503272714012575e-7	0.0
0.9674119272650779	2.480970269408046	1.8710172511706256	11.680301261589696	2.7757224287374895e-7	0.0
0.9694065910326348	2.480970269408046	1.8730119149381825	11.679949088138088	2.452080654752378e-7	0.0
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679548393821078	2.172191268195557e-7	0.0
0.9733959185677483	2.480970269408046	1.877001242473296	11.67911581519384	1.9296741002535822e-7	0.0
0.9753905823353053	2.480970269408046	1.878995906240853	11.678670535940451	1.7189794945490346e-7	0.0
0.9773852461028623	2.480970269408046	1.88099057000841	11.67823428767846	1.5353883071414833e-7	0.0
0.979379909870419	2.480970269408046	1.8829852337759667	11.677831350436877	1.3750119065267262e-7	0.0
0.9813745736379758	2.480970269408046	1.8849798975435235	11.677488552644594	1.234792173637171e-7	0.0
0.9833692374055327	2.480970269408046	1.8869745613110804	11.677235270448051	1.112501501841684e-7	0.0
0.9853639011730897	2.480970269408046	1.8889692250786374	11.677103426158654	1.0067427969456028e-7	0.0
0.9873585649406464	2.480970269408046	1.8909638888461942	11.67712748561255	9.169494771908965e-8	0.0
0.9893532287082032	2.480970269408046	1.892958552613751	11.67734445420767	8.433854732559013e-8	0.0
0.9913478924757602	2.480970269408046	1.8949532163813079	11.67779387136558	7.871452282555468e-8	0.0
0.9933425562433171	2.480970269408046	1.8969478801488648	11.67851780314918	7.501536977412488e-8	0.0
0.9953372200108739	2.480970269408046	1.8989425439164216	11.679560832750902	7.351663497009044e-8	0.0


==> _tikz/352s_prof_right_c2_1p4_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.4259455296062959	0.0002589093107067516	0.0002472293107067516
0.001994663767556859	2.480970269408046	0.9055999876731046	0.7599947677095831	0.000284318881687099	0.000272638881687099
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0283068612080606	0.0002329770531204133	0.00022129705312041328
0.005983991302670577	2.480970269408046	0.9095893152082183	1.2486641783338992	0.00014897530363763316	0.0001372953036376332
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4374662199857673	6.546432718372885e-5	5.378432718372885e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.608468672430357	4.654033017869667e-6	0.0
0.011967982605341154	2.480970269408046	0.9155733065108889	1.772134042512746	-2.2186454286717748e-5	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.9353312762324537	-1.4728794842751832e-5	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.101092380736146	1.641456655118987e-5	4.734566551189869e-6
0.01795197390801173	2.480970269408046	0.9215572978135594	2.268310130824994	4.9690400410621035e-5	3.801040041062103e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.43149215135421	5.260469256509856e-5	4.092469256509856e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.57843258342614	9.709848857223618e-7	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.708672492018792	2.8775266021984684e-6	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.82998082552939	3.681946911243087e-6	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.941047524949912	3.7398675475643485e-6	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0409615693033416	3.3487289499397188e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1292056032254787	2.7477902612213703e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.2056615882368256	2.118129328337563e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.2706242077590497	1.5826427022906373e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.324820085149647	1.206045638159367e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.3694312639333592	9.948720950956138e-7	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.4061212253619244	8.974747363279298e-7	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.4370611930913153	8.040249291589742e-7	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.4649537072778216	5.465127449663548e-7	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.4883524231910186	3.175312264504446e-7	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.5081033550596614	3.0284085203689156e-7	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.527354158810962	2.712818969598608e-7	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.5464092842764705	2.3072546528669698e-7	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.565546555944477	1.8758279206955584e-7	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.585011328051059	1.4680524334520706e-7	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.6050128769339507	1.1188431613508931e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.6257222248538112	8.485163844524416e-8	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.6472707148202472	6.62789692663914e-8	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.669748820725124	5.5278198573897344e-8	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.6932048607607544	4.950134732774247e-8	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.717643473748104	4.5140567472580173e-8	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.743023913770002	3.692814193769961e-8	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.7689268825187243	2.1069200325046696e-8	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.794580275058166	1.8371774656989983e-8	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.82050765444889	1.5732766767292046e-8	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.8465643171165307	1.323662382362965e-8	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.8726224732778483	1.0949741334797444e-8	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.898572190896472	8.920463150713461e-9	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.924322442497972	7.17908146241278e-9	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.949802190447509	5.737836802051402e-9	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.9749614613284314	4.590918042905038e-9	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.9997723749625202	3.714462399368069e-9	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	4.02423010830771	3.066555426957037e-9	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	4.048353788861159	2.5872310223063305e-9	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	4.072187326161547	2.1984714231710216e-9	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	4.095800203383155	1.8042072084256585e-9	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	4.119288263677106	1.2903172980648779e-9	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	4.141778798084637	1.0669412954537908e-9	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	4.163897928527272	9.012820560083561e-10	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	4.185608686204598	7.554195938141848e-10	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	4.206870438500376	6.284361439641703e-10	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	4.227649802061694	5.192716260460901e-10	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	4.247920427192454	4.267236441427094e-10	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	4.267662814631232	3.494474868316143e-10	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	4.28686416162665	2.859561271854034e-10	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	4.3055182345145715	2.346202227715387e-10	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	4.323625265302625	1.9366811565245935e-10	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	4.341191870055131	1.6118583238547463e-10	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	4.358230987128894	1.351170840228597e-10	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	4.374761833526602	1.1326326611179067e-10	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	4.390809877801423	9.328345869437846e-11	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	4.406406828058515	7.269442630765272e-11	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	4.421491776302961	6.060779991659986e-11	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	4.436029691993672	5.133534764271426e-11	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	4.449980955049698	4.335283171251898e-11	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	4.463359827634059	3.6526651616151116e-11	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	4.476177122558453	3.0730076402970056e-11	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	4.488440220408056	2.5843244681536757e-11	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	4.500153088155983	2.1753164619641566e-11	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	4.511316299057918	1.8353713944286353e-11	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	4.521927053533783	1.554563994168878e-11	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	4.531979200663517	1.3236559457284255e-11	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	4.541463259846446	1.134095889572486e-11	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	4.550366442099089	9.780194220878215e-12	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	4.558672670394583	8.482490955828527e-12	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	4.566362598378088	7.38294418287668e-12	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	4.573413626725497	6.423518543539397e-12	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	4.579799916347698	5.553048238550414e-12	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	4.585682147755858	5.01103369795635e-12	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	4.590881461573984	4.557772806755325e-12	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	4.595347588136485	4.178370945935766e-12	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	4.5990081888763585	3.864683464421395e-12	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	4.601791927937349	3.609140891139681e-12	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	4.603628384198764	3.4047489350219505e-12	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	4.604447952532223	3.245088485003101e-12	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	4.604181734168008	3.124315610021793e-12	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	4.602761415954805	3.0371615590205258e-12	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	4.600119138184449	2.9789327609454793e-12	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	4.596187350520769	2.9455108247465767e-12	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	4.590898655417858	2.933352539377478e-12	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	4.584185638234451	2.939489873795599e-12	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	4.575980683044017	2.9615299769620932e-12	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	4.566215772900961	2.997655177841859e-12	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	4.554822273044682	3.0466229854034997e-12	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	4.541856003262106	3.1066136544949272e-12	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	4.526817745182623	3.1748953178962903e-12	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	4.510119421802485	3.2593454967713166e-12	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	4.491509897769985	3.3583985230885264e-12	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	4.470763860514332	3.470976944574845e-12	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	4.44768150678552	3.596491524715739e-12	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	4.422088285900971	3.7348412427552406e-12	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	4.393834740745785	3.8864132936958575e-12	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	4.362796485327324	4.0520830882985354e-12	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	4.328874356389447	4.2332142530828185e-12	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	4.291994776297417	4.43165863032664e-12	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	4.252110365107782	4.649756278066523e-12	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	4.2092008413757815	4.890335470097512e-12	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	4.163274253692813	5.156712695973027e-12	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	4.114368587958872	5.452692661005048e-12	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	4.062553798612116	5.7825682862643205e-12	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	4.007934314894068	6.151120708579623e-12	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.9506520748642373	6.56361928053854e-12	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.8905961708627794	6.9988628405316395e-12	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.8275329347178446	7.472750622962577e-12	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.762157433024227	8.010123582577258e-12	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.6948666759350197	8.614178888554304e-12	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.626047568003049	9.290523168512322e-12	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.556077481809662	1.0047172508511457e-11	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.4853244100676775	1.0894552453052413e-11	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.4141466782086156	1.1845498005076623e-11	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.3428921955027993	1.2915253625967654e-11	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.271897222071052	1.4121473235548594e-11	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.201484632198277	1.548422021208395e-11	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.1319616615643464	1.7025967392278786e-11	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	3.063617137587622	1.8771597071280778e-11	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.9967182079129073	2.074840100267544e-11	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.931506601564304	2.2986080398492388e-11	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.8681944792207825	2.5516745929199283e-11	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.806959951578985	2.837491772370795e-11	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.7479423653524595	3.159752536936805e-11	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.6912480967551375	3.51918106768853e-11	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.6364470952712504	3.885163134905024e-11	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.5842232003325347	4.309105750878346e-11	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.534523160274398	4.7921841857588803e-11	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.4872880902170476	5.337591150324487e-11	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.442453730108671	5.950536795980827e-11	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.3999507741094512	6.638248714761102e-11	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.3597052653017085	7.409971939325996e-11	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.3216390483117237	8.27696894296394e-11	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.285670271350672	9.252519639591162e-11	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.251713928454538	1.0351921383751702e-10	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.2196824323338884	1.1592488970616308e-10	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.1894862082232645	1.299355463598406e-10	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.1610342994194376	1.4576468056281626e-10	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.134234975776141	1.636459634856343e-10	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.1089963372306544	1.8383324070510453e-10	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.0852269054190256	2.066005322043337e-10	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.062836197535608	2.3224203237269184e-10	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.041735277753965	2.6107211000580934e-10	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.0218372827004574	2.9342530830563237e-10	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.003324038883612	3.2689928733384626e-10	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	1.9859626575309781	3.644186807473702e-10	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	1.96969204893204	4.0733533770599276e-10	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	1.954459900239392	4.55828527977129e-10	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	1.940214087787939	5.102516964305848e-10	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	1.926902856820989	5.711324630385984e-10	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9144749947340902	6.391726228756289e-10	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.902879996851823	7.152481461186008e-10	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.8920682239454538	8.004091780467203e-10	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.8819910508933424	8.95880039041624e-10	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.8726010060803575	1.0030592245872392e-9	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.8638519013216897	1.1235194052698826e-9	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.8556989522784186	1.2590074267782373e-9	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.8480988895047705	1.4114443099033164e-9	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8410100604281068	1.5829252505385338e-9	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8343925227116797	1.7757196196796256e-9	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.828208129586458	1.9922709634246534e-9	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.8224206078619445	2.235197002974127e-9	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8169956294371505	2.5072896346307967e-9	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8119008772328713	2.8115149297999743e-9	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.807242867213891	3.132713780498223e-9	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8029580285316809	3.481482010550351e-9	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.7990756907393626	3.8806687271884775e-9	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.7955660837744476	4.331315733565681e-9	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7924010375347132	4.835998596533744e-9	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7895540311845473	5.3988266466419216e-9	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.787000237393946	6.0254429781374195e-9	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7847165618384593	6.723024448966317e-9	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.782681678295341	7.500281680771988e-9	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7808760596719166	8.367459058896516e-9	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.779282005297275	9.336334732379677e-9	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.77788366479833	1.0420220613959104e-8	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.7766670588665154	1.1633962380071073e-8	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7756200972023464	1.2993939470849787e-8	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.774732593902331	1.4518065090127837e-8	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7739962805266754	1.622578620543515e-8	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7734048170572254	1.8138083547999797e-8	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.7729538009237367	2.0277471612748463e-8	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7726407742430281	2.266799865830679e-8	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7724652293803485	2.5335246706996187e-8	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7724286129055844	2.8306331544838278e-8	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7726470079959784	3.146061199872657e-8	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7730244731074027	3.484492231333512e-8	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7735048284137502	3.871299945764e-8	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7740840284043522	4.307155197069998e-8	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.774758194560121	4.794121908169772e-8	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7755236172576612	5.3356570709907804e-8	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7763767575137472	5.936610746472132e-8	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7773142485796143	6.603226064563253e-8	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7783328973947758	7.343139224224552e-8	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7794296859102998	8.165379493427618e-8	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7806017722916894	9.08036920915397e-8	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7818464920116035	1.0099923777396696e-7	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.7831613588427841	1.123725167315927e-7	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7845440657615765	1.250695444045535e-7	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7859924857724094	1.3925026692310656e-7	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7875046726636143	1.550885611076096e-7	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7890788617048232	1.7277223446852855e-7	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7907134702961447	1.9250302520643344e-7	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7924070985790925	2.1449660221200968e-7	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.7941585300191427	2.3898256506604234e-7	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7959667319695543	2.6620444403944184e-7	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.797830856225821	2.964197000931853e-7	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.7996597967937458	3.281429273275623e-7	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.8015114800578187	3.625850266830252e-7	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.803371470695661	4.017968345196913e-7	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.805243336671192	4.4583760701556415e-7	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.8071299540698305	4.948972642362297e-7	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.809033506353346	5.492963901347555e-7	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.8109554837787423	6.094862325517422e-7	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.8128966829554864	6.760487032154288e-7	0.0
0.4507940114678506	2.480970269408046	1.3543993353733983	1.8148572065181363	7.496963777414483e-7	0.0
0.45278867523540756	2.480970269408046	1.3563939991409553	1.816836462893894	8.31272495633134e-7	0.0
0.4547833390029645	2.480970269408046	1.3583886629085122	1.818833166146782	9.217509602812359e-7	0.0
0.4567780027705213	2.480970269408046	1.360383326676069	1.820845335882128	1.0222363389640948e-6	0.0
0.45877266653807824	2.480970269408046	1.362377990443626	1.8228702971966444	1.133963862847613e-6	0.0
0.460767330305635	2.480970269408046	1.3643726542111827	1.824904680660834	1.258299426985248e-6	0.0
0.46276199407319196	2.480970269408046	1.3663673179787397	1.826944422321542	1.3967395903178887e-6	0.0
0.4647566578407487	2.480970269408046	1.3683619817462964	1.8289847637134078	1.550911575674056e-6	0.0
0.46675132160830546	2.480970269408046	1.3703566455138532	1.83102025186851	1.7225732697698618e-6	0.0
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8330447393139406	1.913613223208847e-6	0.0
0.4707406491434194	2.480970269408046	1.374345973048967	1.835051384047131	2.12605065048212e-6	0.0
0.47273531291097615	2.480970269408046	1.3763406368165239	1.8370326494787292	2.3620354299683883e-6	0.0
0.4747299766785329	2.480970269408046	1.3783353005840806	1.838980304332631	2.623848103933934e-6	0.0
0.47672464044608986	2.480970269408046	1.3803299643516376	1.8408854224923565	2.913899878532384e-6	0.0
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8427383827826485	3.2347326238050963e-6	0.0
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8447067874509955	3.562977444364785e-6	0.0
0.48270863174876033	2.480970269408046	1.386313955654308	1.8466357944648024	3.931609193771058e-6	0.0
0.4847032955163173	2.480970269408046	1.388308619421865	1.8485298390507712	4.3485593514937234e-6	0.0
0.48669795928387427	2.480970269408046	1.390303283189422	1.850384423501265	4.814620003413457e-6	0.0
0.488692623051431	2.480970269408046	1.3922979469569787	1.8521955566064758	5.331844876019735e-6	0.0
0.490687286818988	2.480970269408046	1.3942926107245357	1.8539597541294568	5.903549336411662e-6	0.0
0.49268195058654474	2.480970269408046	1.3962872744920924	1.855674039313406	6.5343103922973245e-6	0.0
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8573359434136958	7.229966691993473e-6	0.0
0.49667127812165845	2.480970269408046	1.4002766020272062	1.85894350625288	7.997618524426164e-6	0.0
0.4986659418892152	2.480970269408046	1.402271265794763	1.860495276802332	8.845627819130648e-6	0.0
0.5006606056567722	2.480970269408046	1.4042659295623199	1.861990313799294	9.783618146251843e-6	0.0
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8634281864128586	1.0822474716542284e-5	0.0
0.5046499331918859	2.480970269408046	1.4082552570974336	1.8648089749770962	1.1974344381365324e-5	2.9434438136532503e-7
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8661332718136847	1.3252635632691079e-5	1.572635632691079e-6
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8674021821707003	1.467201860310217e-5	2.9920186031021705e-6
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8686173253080893	1.6248425065786637e-5	4.568425065786636e-6
0.5126285882621133	2.480970269408046	1.416233912167661	1.8697808357641927	1.7999048434544066e-5	6.319048434544066e-6
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8708953648413384	1.9942343763783213e-5	8.262343763783215e-6
0.516617915797227	2.480970269408046	1.4202232397027748	1.8719640823520354	2.209802774851909e-5	1.0418027748519092e-5
0.518612579564784	2.480970269408046	1.4222179034703317	1.8729906786706922	2.4487078724379105e-5	1.2807078724379107e-5
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8739793671389418	2.713173666759899e-5	1.545173666759899e-5
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8749348868756	3.0055503195021888e-5	1.837550319502189e-5
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8758625060450014	3.328314156410174e-5	2.1603141564101743e-5
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8766879995086536	3.672447026234024e-5	2.5044470262340237e-5
0.5285858984025682	2.480970269408046	1.432191222308116	1.8772555974471692	4.036489519141414e-5	2.8684895191414135e-5
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8777980786850983	4.450636393731998e-5	3.2826363937319985e-5
0.5325752259376821	2.480970269408046	1.4361805498432298	1.878311584243329	4.914972051156638e-5	3.7469720511566375e-5
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8787921223117279	5.430818445010053e-5	4.2628184450100524e-5
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8792355601710435	6.0007350813288483e-5	4.832735081328848e-5
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8796376169542874	6.628519018592858e-5	5.460519018592858e-5
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8799938569678951	7.319204867725645e-5	6.151204867725646e-5
0.5425485447754663	2.480970269408046	1.446153868681014	1.880299683338747	8.079064792093147e-5	6.911064792093146e-5
0.5445432085430231	2.480970269408046	1.4481485324485708	1.8805503317986214	8.915608507503423e-5	7.747608507503423e-5
0.54653787231058	2.480970269408046	1.4501431962161278	1.8807408644633208	9.837583282209432e-5	8.669583282209432e-5
0.548532536078137	2.480970269408046	1.4521378599836847	1.880866163509237	0.0001085497393690582	9.68697393690582e-5
0.5505271998456938	2.480970269408046	1.4541325237512415	1.8809209246955807	0.00011979002844730086	0.00010811002844730086
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8808996507260103	0.00013222129931263947	0.00012054129931263948
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8807966444890634	0.00014598052674530147	0.00013430052674530147
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8806060022627555	0.00016121706104996666	0.00014953706104996664
0.5585058549159212	2.480970269408046	1.462111178821469	1.8803216070151125	0.0001780926280557229	0.00016641262805572289
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8799371219796175	0.0001967813291161081	0.00018510132911610808
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8794459847326044	0.00021746964110907588	0.00020578964110907588
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8788414020488435	0.0002403564164370119	0.00022867641643701189
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8781163458623327	0.0002656528830267237	0.00025397288302672367
0.5684791737537054	2.480970269408046	1.472084497659253	1.8772635507116018	0.00029358264432948107	0.0002819026443294811
0.5704738375212624	2.480970269408046	1.47407916142681	1.8762755131031836	0.00032438167932095105	0.000312701679320951
0.5724685012888193	2.480970269408046	1.476073825194367	1.8751444932833539	0.00035829834250124075	0.00034661834250124073
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8743179611115974	0.00039514070609967487	0.00038346070609967484
0.5764578288239328	2.480970269408046	1.4800631527294805	1.872235419921095	0.00043291667794249114	0.0004212366779424911
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8702752366008915	0.0004759748614328006	0.00046429486143280055
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8683831269996767	0.0005242858114867256	0.0005126058114867255
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8665108871562488	0.0005779412522576814	0.0005662612522576814
0.5844364838941605	2.480970269408046	1.4880418077997082	1.864616422998223	0.0006371540771363969	0.0006254740771363969
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8626637723825616	0.0007022583487507689	0.0006905783487507689
0.5884258114292742	2.480970269408046	1.492031135334822	1.8606231222562042	0.0007737092989660763	0.0007620292989660763
0.5904204751968309	2.480970269408046	1.4940257991023786	1.85847082333927	0.0008520833288846902	0.0008404033288846902
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8561894043481022	0.0009380780088465693	0.0009263980088465692
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8537675873847264	0.001032512078428557	0.001020832078428557
0.5964044664995016	2.480970269408046	1.5000097904050493	1.851200305723801	0.0011363254464449924	0.0011246454464449924
0.5983991302670584	2.480970269408046	1.502004454172606	1.8484887248292248	0.0012505791909474527	0.0012388991909474528
0.6003937940346153	2.480970269408046	1.503999117940163	1.8456402670291132	0.0013764555592247472	0.0013647755592247472
0.6023884578021723	2.480970269408046	1.50599378170772	1.842668639868521	0.0015152579678029592	0.0015035779678029592
0.6043831215697291	2.480970269408046	1.5079884454752768	1.839593867742867	0.0016684110024454562	0.0016567310024454562
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8364423259892173	0.0018374604181528315	0.0018257804181528315
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8332467761763205	0.0020240731391629775	0.0020123931391629775
0.6103671128723998	2.480970269408046	1.5139724367779475	1.830046400886584	0.0022300372589510544	0.0022183572589510544
0.6123617766399565	2.480970269408046	1.5159671005455042	1.826886835824073	0.0024572620402294777	0.002445582040229478
0.6143564404075132	2.480970269408046	1.517961764313061	1.8238201966138186	0.0027077779149478434	0.0026960979149478438
0.6163511041750702	2.480970269408046	1.519956428080618	1.820905097182279	0.0029837364842933817	0.002972056484293382
0.6183457679426272	2.480970269408046	1.521951091848175	1.8182066561324295	0.0032874105186900295	0.00327573051869003
0.6203404317101839	2.480970269408046	1.5239457556157316	1.81579648705763	0.0036211939577993372	0.003609513957799337
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8137526682873326	0.003987601910520064	0.003975921910520065
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8117337489989982	0.004382995013121218	0.004371315013121218
0.6263244230128546	2.480970269408046	1.5299297469184023	1.808930360405505	0.004801952836945731	0.004790272836945731
0.6283190867804114	2.480970269408046	1.531924410685959	1.8062513056175664	0.005268131558639138	0.005256451558639138
0.6303137505479681	2.480970269408046	1.5339190744535158	1.803704879167882	0.005783410032056072	0.005771730032056072
0.6323084143155251	2.480970269408046	1.5359137382210728	1.8012990686049273	0.006350551837991552	0.006338871837991552
0.6343030780830821	2.480970269408046	1.5379084019886298	1.799041486487509	0.0069732052841791695	0.0069615252841791694
0.6362977418506388	2.480970269408046	1.5399030657561865	1.7969393215760712	0.0076559034052925854	0.007644223405292586
0.6382924056181958	2.480970269408046	1.5418977295237435	1.7949993049475987	0.00840406396294442	0.00839238396294442
0.6402870693857527	2.480970269408046	1.5438923932913005	1.7932276871645005	0.00922398944568731	0.00921230944568731
0.6422817331533095	2.480970269408046	1.5458870570588572	1.7916302230572496	0.010122867069013664	0.010111187069013663
0.6442763969208662	2.480970269408046	1.547881720826414	1.7902121611338149	0.011108768775353923	0.011097088775353923
0.646271060688423	2.480970269408046	1.5498763845939707	1.7889782351041994	0.012190651234079603	0.012178971234079603
0.64826572445598	2.480970269408046	1.5518710483615277	1.787932655503653	0.013378355841500935	0.013366675841500935
0.6502603882235369	2.480970269408046	1.5538657121290846	1.7870790999105963	0.014682608720867536	0.014670928720867536
0.6522550519910937	2.480970269408046	1.5558603758966414	1.7864207007824735	0.016115020722368728	0.016103340722368728
0.6542497157586504	2.480970269408046	1.5578550396641981	1.7859600304711327	0.01768808742313408	0.01767640742313408
0.6562443795262074	2.480970269408046	1.559849703431755	1.7856990835255815	0.01941518912723115	0.019403509127231145
0.6582390432937644	2.480970269408046	1.561844367199312	1.7856392569398423	0.02131059086566741	0.021298910865667407
0.6602337070613211	2.480970269408046	1.5638390309668688	1.7857813295530511	0.023389442396390195	0.02337776239639019
0.6622283708288779	2.480970269408046	1.5658336947344256	1.7861254423528756	0.025667778204286958	0.025656098204286958
0.6642230345964348	2.480970269408046	1.5678283585019825	1.7866710819668763	0.02816251750118405	0.028150837501184047
0.6662176983639918	2.480970269408046	1.5698230222695395	1.7874170701442078	0.03089146422584603	0.03087978422584603
0.6682123621315486	2.480970269408046	1.5718176860370963	1.788361562526374	0.03387330704397757	0.03386162704397757
0.6702070258991053	2.480970269408046	1.573812349804653	1.7895020604749425	0.03712761934822599	0.03711593934822598
0.6722016896666623	2.480970269408046	1.57580701357221	1.7908354401603332	0.0406748592581723	0.0406631792581723
0.6741963534342192	2.480970269408046	1.577801677339767	1.792358003513131	0.04453636962034269	0.0445246896203427
0.676191017201776	2.480970269408046	1.5797963411073237	1.7960738707832282	0.048132792044604876	0.04812111204460488
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7996307050066496	0.052374716884854185	0.05236303688485419
0.6801803447368897	2.480970269408046	1.5837856686424374	1.8022970724619758	0.05741291474475525	0.05740123474475526
0.6821750085044467	2.480970269408046	1.5857803324099944	1.8044798263341832	0.06308706411944556	0.06307538411944556
0.6841696722720034	2.480970269408046	1.5877749961775511	1.8065686677032868	0.06924639324121971	0.06923471324121971
0.6861643360395602	2.480970269408046	1.5897696599451079	1.8089419957255197	0.07574968007951832	0.07573800007951831
0.6881589998071174	2.480970269408046	1.591764323712665	1.811973585661045	0.08246525234094296	0.08245357234094294
0.6901536635746741	2.480970269408046	1.5937589874802218	1.8160390873501215	0.08927098746922357	0.08925930746922356
0.6921483273422309	2.480970269408046	1.5957536512477786	1.821521304469403	0.09605431264526876	0.09604263264526876
0.6941429911097878	2.480970269408046	1.5977483150153355	1.8288132395546899	0.10271220478712949	0.10270052478712949
0.6961376548773448	2.480970269408046	1.5997429787828925	1.8383180115632434	0.10915119054999883	0.10913951054999883
0.6981323186449016	2.480970269408046	1.6017376425504493	1.8504449981929143	0.11528734632623024	0.11527566632623022
0.7001269824124583	2.480970269408046	1.603732306318006	1.8656019303440645	0.12104629824533206	0.12103461824533204
0.7021216461800153	2.480970269408046	1.605726970085563	1.884183149186285	0.12636322217395435	0.12635154217395433
0.7041163099475722	2.480970269408046	1.60772163385312	1.9065547729455108	0.131182843715904	0.131171163715904
0.706110973715129	2.480970269408046	1.6097162976206767	1.933038026615124	0.13545943821214265	0.13544775821214264
0.7081056374826857	2.480970269408046	1.6117109613882334	1.9638923631173892	0.13915683074077925	0.13914515074077924
0.7101003012502427	2.480970269408046	1.6137056251557904	1.999300157507294	0.14224839611707343	0.14223671611707342
0.7120949650177997	2.480970269408046	1.6157002889233474	2.0393546334146238	0.14471705889344091	0.1447053788934409
0.7140896287853564	2.480970269408046	1.6176949526909041	2.0840522910666404	0.14655529335944475	0.14654361335944474
0.7160842925529132	2.480970269408046	1.6196896164584609	2.133290522647269	0.14776512354180157	0.14775344354180156
0.7180789563204701	2.480970269408046	1.6216842802260178	2.1868704440781013	0.14835812320437936	0.14834644320437934
0.7200736200880271	2.480970269408046	1.6236789439935748	2.2445043742390776	0.14835541584819717	0.14834373584819716
0.7220682838555839	2.480970269408046	1.6256736077611316	2.305826957711513	0.1477876747114265	0.1477759947114265
0.7240629476231406	2.480970269408046	1.6276682715286883	2.370408707598598	0.14669512276938995	0.14668344276938994
0.7260576113906976	2.480970269408046	1.6296629352962453	2.4377707366456427	0.14512753273456105	0.14511585273456104
0.7280522751582545	2.480970269408046	1.6316575990638023	2.50751862015585	0.1436189223960049	0.1436072423960049
0.7300469389258113	2.480970269408046	1.633652262831359	2.580664125752252	0.14193474742228032	0.1419230674222803
0.732041602693368	2.480970269408046	1.6356469265989158	2.6570195396263645	0.14003292864417957	0.14002124864417956
0.734036266460925	2.480970269408046	1.6376415903664727	2.7364357281347087	0.13793884375058024	0.13792716375058023
0.736030930228482	2.480970269408046	1.6396362541340297	2.8188194630287478	0.13567643103692634	0.13566475103692632
0.7380255939960387	2.480970269408046	1.6416309179015864	2.904129347505475	0.13326818940523563	0.13325650940523562
0.7400202577635955	2.480970269408046	1.6436255816691432	2.992371154019571	0.1307351783640945	0.1307234983640945
0.7420149215311524	2.480970269408046	1.6456202454367002	3.083592847894051	0.12809701802865697	0.12808533802865696
0.7440095852987094	2.480970269408046	1.6476149092042571	3.1778795003763003	0.1253718891206501	0.12536020912065007
0.7460042490662662	2.480970269408046	1.6496095729718139	3.2753482375206047	0.12257653296836842	0.1225648529683684
0.7479989128338231	2.480970269408046	1.6516042367393708	3.376143327432618	0.11972625150667879	0.11971457150667879
0.7499935766013801	2.480970269408046	1.6535989005069278	3.480431476435503	0.11683490727701677	0.11682322727701676
0.7519882403689369	2.480970269408046	1.6555935642744846	3.5883973822927455	0.11391492342738657	0.11390324342738656
0.7539829041364936	2.480970269408046	1.6575882280420413	3.7002395773287113	0.11097728371236365	0.11096560371236364
0.7559775679040506	2.480970269408046	1.6595828918095983	3.8161665839348315	0.1080315324930931	0.10801985249309308
0.7579722316716075	2.480970269408046	1.6615775555771553	3.9363933977432297	0.10508577473729244	0.10507409473729244
0.7599668954391643	2.480970269408046	1.663572219344712	4.061138308335632	0.10214667601924347	0.10213499601924346
0.761961559206721	2.480970269408046	1.6655668831122687	4.190620062783519	0.09921946251980263	0.09920778251980263
0.763956222974278	2.480970269408046	1.6675615468798257	4.32505537301856	0.0963079210263939	0.0962962410263939
0.765950886741835	2.480970269408046	1.6695562106473827	4.464656763712541	0.09341439893301302	0.09340271893301302
0.7679455505093917	2.480970269408046	1.6715508744149394	4.609630752960506	0.09053980424022258	0.09052812424022257
0.7699402142769485	2.480970269408046	1.6735455381824962	4.7601763536885064	0.08768360555515962	0.08767192555515962
0.7719348780445054	2.480970269408046	1.6755402019500532	4.916483879541288	0.08484383209152717	0.08483215209152717
0.7739295418120624	2.480970269408046	1.6775348657176101	5.0787340352418875	0.08201707366959954	0.08200539366959952
0.7759242055796192	2.480970269408046	1.6795295294851669	5.247097268267008	0.07919848071622117	0.07918680071622117
0.7779188693471759	2.480970269408046	1.6815241932527236	5.421733356284708	0.07638176426480713	0.07637008426480713
0.7799135331147329	2.480970269408046	1.6835188570202806	5.603444088313273	0.07360293242387476	0.07359125242387476
0.7819081968822899	2.480970269408046	1.6855135207878376	5.792208795981687	0.07094858082959844	0.07093690082959844
0.7839028606498466	2.480970269408046	1.6875081845553943	5.986692808982947	0.06831723348280397	0.06830555348280397
0.7858975244174033	2.480970269408046	1.689502848322951	6.188518351576813	0.06570762001740398	0.06569594001740398
0.7878921881849601	2.480970269408046	1.6914975120905078	6.3987081455192625	0.06311887455457076	0.06310719455457076
0.7898868519525171	2.480970269408046	1.6934921758580648	6.617762304489671	0.06055053570273615	0.060538855702736157
0.791881515720074	2.480970269408046	1.6954868396256217	6.845730379772928	0.0580025465575905	0.057990866557590504
0.7938761794876308	2.480970269408046	1.6974815033931785	7.082278928115256	0.05547525470208764	0.05546357470208764
0.7958708432551875	2.480970269408046	1.6994761671607352	7.3267539367892525	0.052969412206434474	0.05295773220643448
0.7978655070227447	2.480970269408046	1.7014708309282924	7.578237144691223	0.050486175628105784	0.050474495628105784
0.7998601707903015	2.480970269408046	1.7034654946958492	7.835595440882694	0.04802710601183034	0.04801542601183034
0.8018548345578582	2.480970269408046	1.705460158463406	8.097522870486932	0.04559416888960178	0.04558248888960178
0.8038494983254152	2.480970269408046	1.707454822230963	8.362575169075582	0.04318973428066668	0.043178054280666685
0.8058441620929722	2.480970269408046	1.7094494859985199	8.62919708255918	0.04081657669153924	0.04080489669153924
0.8078388258605289	2.480970269408046	1.7114441497660766	8.895742965075575	0.03847787511598834	0.03846619511598834
0.8098334896280857	2.480970269408046	1.7134388135336334	9.160491273964986	0.036177213035046195	0.036165533035046195
0.8118281533956426	2.480970269408046	1.7154334773011903	9.42165361111774	0.03391857841700174	0.033906898417001737
0.8138228171631996	2.480970269408046	1.7174281410687473	9.677378914665958	0.031706363717407225	0.031694683717407225
0.8158174809307563	2.480970269408046	1.719422804836304	9.925753305320594	0.02954536587907129	0.02953368587907129
0.8178121446983131	2.480970269408046	1.7214174686038608	10.164795954426324	0.027440786332066626	0.027429106332066622
0.8198068084658701	2.480970269408046	1.7234121323714178	10.39245117650061	0.025398230993719684	0.02538655099371968
0.821801472233427	2.480970269408046	1.7254067961389747	10.60657676117922	0.02342371026862387	0.023412030268623867
0.8237961360009838	2.480970269408046	1.7274014599065315	10.804928344568744	0.02152363904862805	0.021511959048628047
0.8257907997685405	2.480970269408046	1.7293961236740882	10.985139366837418	0.019704836712842025	0.019693156712842025
0.8277854635360975	2.480970269408046	1.7313907874416452	11.144695851202384	0.017974527127635538	0.017962847127635538
0.8297801273036545	2.480970269408046	1.7333854512092022	11.28090483660309	0.016340338646638863	0.016328658646638863
0.8317747910712112	2.480970269408046	1.735380114976759	11.39085475096913	0.014810304110742021	0.014798624110742021
0.833769454838768	2.480970269408046	1.7373747787443157	11.47373278478952	0.01339230507543061	0.01338062507543061
0.8357641186063249	2.480970269408046	1.7393694425118726	11.536664181173478	0.012099092129208273	0.012087412129208273
0.8377587823738819	2.480970269408046	1.7413641062794296	11.585048314996646	0.010921809209899368	0.01091012920989937
0.8397534461414387	2.480970269408046	1.7433587700469864	11.62117047855971	0.009851977634785854	0.009840297634785854
0.8417481099089954	2.480970269408046	1.745353433814543	11.647091287908916	0.008881484546322274	0.008869804546322274
0.8437427736765524	2.480970269408046	1.7473480975821	11.66467009031551	0.008002582912134158	0.007990902912134158
0.8457374374441093	2.480970269408046	1.749342761349657	11.675582045826028	0.007207891525017224	0.007196211525017224
0.8477321012116661	2.480970269408046	1.7513374251172138	11.681330352449425	0.006490395002938697	0.006478715002938697
0.8497267649792228	2.480970269408046	1.7533320888847705	11.683254733344276	0.005843443789035838	0.005831763789035838
0.85172142874678	2.480970269408046	1.7553267526523277	11.682537061640152	0.005260754151619067	0.005249074151619067
0.8537160925143368	2.480970269408046	1.7573214164198845	11.680204826588426	0.0047364081841673395	0.0047247281841673395
0.8557107562818935	2.480970269408046	1.7593160801874412	11.677133018485137	0.0042648538053316936	0.0042531738053316935
0.8577054200494505	2.480970269408046	1.7613107439549982	11.674044912154665	0.003840904758934404	0.0038292247589344045
0.8597000838170075	2.480970269408046	1.7633054077225552	11.671512147981572	0.0034597406139685472	0.003448060613968547
0.8616947475845642	2.480970269408046	1.765300071490112	11.669954437531638	0.003116906764597467	0.003105226764597467
0.863689411352121	2.480970269408046	1.7672947352576687	11.669639152493597	0.002808314430156864	0.0027966344301568642
0.8656840751196779	2.480970269408046	1.7692893990252256	11.670680987911497	0.002530240655151946	0.0025185606551519466
0.8676787388872349	2.480970269408046	1.7712840627927826	11.673041822027544	0.0022793283092600604	0.0022676483092600604
0.8696734026547916	2.480970269408046	1.7732787265603394	11.676530825288834	0.0020525860873288064	0.0020409060873288064
0.8716680664223484	2.480970269408046	1.775273390327896	11.680804800751059	0.0018473885093772053	0.0018357085093772053
0.8736627301899054	2.480970269408046	1.777268054095453	11.685368668136373	0.0016614759205950188	0.0016497959205950187
0.8756573939574623	2.480970269408046	1.77926271786301	11.689575934954693	0.001492954491343109	0.0014812744913431089
0.8776520577250191	2.480970269408046	1.7812573816305668	11.692628930595426	0.0013402962171532775	0.0013286162171532775
0.8796467214925758	2.480970269408046	1.7832520453981235	11.693578512360695	0.0012023389187283226	0.0011906589187283226
0.8816413852601328	2.480970269408046	1.7852467091656805	11.691322883847052	0.0010782862419420113	0.0010666062419420112
0.8836360490276898	2.480970269408046	1.7872413729332375	11.684605091845146	0.0009677076578391223	0.0009560276578391223
0.8856307127952465	2.480970269408046	1.7892360367007942	11.672008681586545	0.0008705384626353715	0.0008588584626353715
0.8876253765628033	2.480970269408046	1.791230700468351	11.66439856447161	0.000786019686077893	0.0007743396860778929
0.8896200403303602	2.480970269408046	1.793225364235908	11.673046528731405	0.000708556255043749	0.000696876255043749
0.8916147040979172	2.480970269408046	1.795220028003465	11.678994671483915	0.0006382811119162296	0.0006266011119162296
0.893609367865474	2.480970269408046	1.7972146917710217	11.6827232343688	0.0005746456394749833	0.0005629656394749833
0.8956040316330307	2.480970269408046	1.7992093555385784	11.684672042415329	0.0005171258823998905	0.0005054458823998904
0.8975986954005877	2.480970269408046	1.8012040193061354	11.685241325657323	0.00046522254727103404	0.000453542547271034
0.8995933591681446	2.480970269408046	1.8031986830736924	11.684792297788933	0.000418461002568764	0.00040678100256876404
0.9015880229357014	2.480970269408046	1.805193346841249	11.683647540890766	0.00037639127867365686	0.00036471127867365684
0.9035826867032581	2.480970269408046	1.8071880106088059	11.682091239092475	0.00033858806786645385	0.0003269080678664538
0.9055773504708151	2.480970269408046	1.8091826743763628	11.68036929865883	0.0003046507243281031	0.00029297072432810307
0.9075720142383721	2.480970269408046	1.8111773381439198	11.678689387120333	0.00027420326413991636	0.00026252326413991634
0.9095666780059288	2.480970269408046	1.8131720019114765	11.677220919514614	0.0002468943652832584	0.0002352143652832584
0.9115613417734858	2.480970269408046	1.8151666656790335	11.676095015413862	0.00022239736763983182	0.0002107173676398318
0.9135560055410428	2.480970269408046	1.8171613294465905	11.675404446085956	0.0002004102729914867	0.00018873027299148667
0.9155506693085995	2.480970269408046	1.8191559932141472	11.675203586809525	0.00018065574502036303	0.00016897574502036303
0.9175453330761563	2.480970269408046	1.821150656981704	11.675508385004917	0.0001628811093087794	0.00015120110930877937
0.9195399968437132	2.480970269408046	1.823145320749261	11.676296350445616	0.00014685835333926817	0.0001351783533392682
0.9215346606112702	2.480970269408046	1.825139984516818	11.677506569387921	0.00013238412649462842	0.00012070412649462843
0.923529324378827	2.480970269408046	1.8271346482843747	11.67903974002144	0.00011927974005785767	0.00010759974005785767
0.9255239881463837	2.480970269408046	1.8291293120519314	11.680758222219591	0.00010739116721217232	9.571116721217232e-5
0.9275186519139405	2.480970269408046	1.8311239758194882	11.68248609017953	9.658904304101148e-5	8.490904304101148e-5
0.9295133156814974	2.480970269408046	1.8331186395870451	11.684009172189176	8.676866452804875e-5	7.508866452804877e-5
0.9315079794490544	2.480970269408046	1.835113303354602	11.68507505743547	7.784999055717138e-5	6.616999055717139e-5
0.9335026432166111	2.480970269408046	1.8371079671221588	11.685393045436001	6.977764191249456e-5	5.809764191249456e-5
0.9354973069841679	2.480970269408046	1.8391026308897156	11.684634009266327	6.252090127834841e-5	5.084090127834841e-5
0.9374919707517249	2.480970269408046	1.8410972946572726	11.68243013916042	5.607371323929324e-5	4.4393713239293235e-5
0.9394866345192818	2.480970269408046	1.8430919584248295	11.67837452812477	5.045468428011078e-5	3.8774684280110776e-5
0.9414812982868386	2.480970269408046	1.8450866221923863	11.672020555716081	4.5707082785804384e-5	3.402708278580438e-5
0.9434759620543953	2.480970269408046	1.847081285959943	11.676017224328447	4.136253771072137e-5	2.9682537710721362e-5
0.9454706258219523	2.480970269408046	1.8490759497275	11.678553418597973	3.730869229043821e-5	2.5628692290438208e-5
0.9474652895895093	2.480970269408046	1.851070613495057	11.680244741994093	3.363789008058366e-5	2.1957890080583667e-5
0.949459953357066	2.480970269408046	1.8530652772626137	11.68125037309797	3.032055825744029e-5	1.864055825744029e-5
0.9514546171246228	2.480970269408046	1.8550599410301705	11.681715919194904	2.7328548439330042e-5	1.5648548439330042e-5
0.9534492808921797	2.480970269408046	1.8570546047977274	11.681773499094069	2.4635136686636443e-5	1.2955136686636441e-5
0.9554439446597367	2.480970269408046	1.8590492685652844	11.681541800013985	2.221502350178505e-5	1.0535023501785052e-5
0.9574386084272934	2.480970269408046	1.8610439323328412	11.681126113906217	2.00443338292504e-5	8.364333829250398e-6
0.9594332721948502	2.480970269408046	1.863038596100398	11.68061835799965	1.81006170555572e-5	6.420617055557199e-6
0.9614279359624074	2.480970269408046	1.865033259867955	11.680097083784288	1.636284700927579e-5	4.6828470092757906e-6
0.9634225997299641	2.480970269408046	1.8670279236355118	11.679627478106292	1.4811421961029409e-5	3.131421961029408e-6
0.9654172634975209	2.480970269408046	1.8690225874030686	11.67926135950904	1.3428164623485909e-5	1.748164623485909e-6
0.9674119272650779	2.480970269408046	1.8710172511706256	11.679037172421742	1.2196322151364123e-5	5.163221513641217e-7
0.9694065910326348	2.480970269408046	1.8730119149381825	11.678979981265636	1.1100566141431267e-5	0.0
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679101466014878	1.0126992632502024e-5	0.0
0.9733959185677483	2.480970269408046	1.877001242473296	11.679399920215456	9.263122105441097e-6	0.0
0.9753905823353053	2.480970269408046	1.878995906240853	11.679860251929384	8.497899483160088e-6	0.0
0.9773852461028623	2.480970269408046	1.88099057000841	11.680453987535516	7.821694130620936e-6	0.0
0.979379909870419	2.480970269408046	1.8829852337759667	11.68113927778209	7.226299854833176e-6	0.0
0.9813745736379758	2.480970269408046	1.8849798975435235	11.681860904951233	6.704934904855347e-6	0.0
0.9833692374055327	2.480970269408046	1.8869745613110804	11.682550289462574	6.252241971794397e-6	0.0
0.9853639011730897	2.480970269408046	1.8889692250786374	11.68312549371163	5.864288188805764e-6	0.0
0.9873585649406464	2.480970269408046	1.8909638888461942	11.68349122040803	5.5385651310939474e-6	0.0
0.9893532287082032	2.480970269408046	1.892958552613751	11.683538802146115	5.273988815911548e-6	0.0
0.9913478924757602	2.480970269408046	1.8949532163813079	11.683146178403197	5.070899702560078e-6	0.0
0.9933425562433171	2.480970269408046	1.8969478801488648	11.682177855612032	4.9310626923895935e-6	0.0
0.9953372200108739	2.480970269408046	1.8989425439164216	11.680484845386717	4.857667128798662e-6	0.0


==> _tikz/352s_prof_right_c2_1p4_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.446259297169955	0.00026997615141533324	0.0002582961514153332
0.001994663767556859	2.480970269408046	0.9055999876731046	0.7874099285936458	0.0002826904207414588	0.0002710104207414588
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0563195658099576	0.00022443214767430128	0.00021275214767430125
0.005983991302670577	2.480970269408046	0.9095893152082183	1.2740239246445646	0.00013785993945607795	0.00012617993945607795
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4592434967539958	5.4832358141001786e-5	4.315235814100179e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.6271951249623464	-3.5920794045640377e-6	0.0
0.011967982605341154	2.480970269408046	0.9155733065108889	1.7890214254503356	-2.715490150223787e-5	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.9515800601926787	-1.6397681661620527e-5	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.11729717996794	1.7337961419785425e-5	5.6579614197854255e-6
0.01795197390801173	2.480970269408046	0.9215572978135594	2.283969539212124	5.19103638565313e-5	4.0230363856531296e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4446319925703066	5.437781657516825e-5	4.269781657516825e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.5861823251560603	7.825148381112988e-7	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.7127513378956887	2.678512526063643e-6	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.82920818595842	3.501706279447844e-6	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.9345006049451063	3.5945805254607167e-6	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.027942845874636	3.2439640268703123e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1092217195392973	2.6810298820211568e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.1784130724135995	2.0812955248357235e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.2360048702473714	1.5646227248123854e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.282924398697616	1.1952175870277577e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.3205674917293284	9.816305521333786e-7	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.350827583207748	8.767563963592989e-7	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.376122007030108	7.778342315114938e-7	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.3994125043221115	5.264475049727172e-7	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.419153523980759	3.0915777417755147e-7	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.43595680205635	2.9671256676350396e-7	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.4529567358310693	2.66725688146588e-7	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.47026808250849	2.272448040394719e-7	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.4879968983483245	1.8483092963082636e-7	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.5062367162145422	1.445584295851258e-7	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.525066271671761	1.1001501804270413e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.5445480597384464	8.330175861968893e-8	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.564727152155092	6.503306440807606e-8	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.585629876241666	5.433669797569833e-8	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.6072621364545108	4.885377136619345e-8	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.6296073440194827	4.473874609906225e-8	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.652624110133716	3.665943316963175e-8	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.675902649128599	2.0758069513822456e-8	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.69879703076925	1.813023455650855e-8	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.7218241698420305	1.55461787424427e-8	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.7448768507208663	1.3092908612432775e-8	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.767862646143089	1.0839109712283083e-8	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.790704724660758	8.835146592799844e-9	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.813342744022453	7.113062809784907e-9	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.8357337751953176	5.6865809240396176e-9	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.8578532165547803	4.551102501363601e-9	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.879695672312893	3.6837081125537166e-9	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	3.9012757834097207	3.0431573334075453e-9	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	3.922629012752117	2.5698887447190926e-9	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	3.9438123997476873	2.186019932281607e-9	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	3.9649053114395683	1.7953474868863853e-9	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	3.98601022906788	1.283347004323377e-9	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	4.006230851777648	1.061676211735776e-9	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	4.026236236303405	8.975913030223681e-10	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	4.045954776320539	7.529172243528469e-10	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	4.065319583936937	6.268129739998068e-10	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	4.084275611952319	5.182862713514278e-10	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	4.102779493451199	4.2619355691157983e-10	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	4.1207994046467595	3.492399922996558e-10	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	4.1383149506277634	2.859794602507626e-10	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	4.155317073393352	2.3481456461557247e-10	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	4.171807981252488	1.9399663036043696e-10	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	4.187801098298614	1.6162570356727922e-10	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	4.203321032233225	1.3565055143369044e-10	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	4.218403558296822	1.138686622728645e-10	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	4.233095616465635	9.392624551363204e-11	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	4.247455318385231	7.331823170044406e-11	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	4.261280997611434	6.122259027182043e-11	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	4.274651589240683	5.195459529684133e-11	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	4.287575143942374	4.3971884818168143e-11	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	4.300091655648283	3.714200132787899e-11	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	4.312233506367187	3.1339240566481375e-11	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	4.324025524922124	2.6444651522891507e-11	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	4.335485046096358	2.2346036434462185e-11	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	4.3466219706728415	1.8937950786964914e-11	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	4.357438826501798	1.6121703314594138e-11	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	4.3679308303952205	1.3805355999969208e-11	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	4.378085950325134	1.1903724074133334e-11	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	4.387884967096209	1.0338376016552409e-11	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	4.397301534374183	9.037633555116095e-12	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	4.406302235678726	7.936571666137894e-12	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	4.414846636693218	6.977018574354302e-12	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	4.422887331002259	6.1075557529260075e-12	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	4.430276574521314	5.568842546702655e-12	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	4.436938273366352	5.1206838066436494e-12	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	4.442798714865319	4.747286308200544e-12	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	4.447810150084652	4.440063713647967e-12	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	4.451923007394793	4.191076301277327e-12	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	4.455085815687133	3.993030965396936e-12	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	4.457245116213392	3.839281216331713e-12	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	4.45834536188881	3.723827180423388e-12	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	4.458328802754308	3.641315600030566e-12	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	4.457135356118298	3.587039833528576e-12	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	4.454702459690034	3.5569398553095273e-12	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	4.450964905767629	3.5476022557823136e-12	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	4.445854654246628	3.55626024137262e-12	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	4.439300621859107	3.5807936345229138e-12	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	4.431228444627291	3.6197288736924477e-12	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	4.42156021000341	3.672239013357218e-12	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	4.4101962140877395	3.737758996087932e-12	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	4.396228077795419	3.812176051193582e-12	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	4.380383304602985	3.894975901291092e-12	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	4.3624763812393015	3.986034074936905e-12	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	4.342341590105513	4.085427322081564e-12	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	4.3198326002550065	4.193433614069879e-12	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	4.294822140266184	4.310532143640902e-12	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	4.267201774212244	4.437403324927872e-12	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	4.236881800916243	4.574928793458173e-12	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	4.203791296418769	4.724191406153476e-12	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	4.167878320064817	4.886475241329562e-12	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	4.129110305820331	5.06326559869649e-12	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	4.087474662338517	5.256248999358531e-12	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	4.042979607885956	5.467313185814063e-12	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	3.995655269468864	5.698547121955719e-12	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	3.9455550793018888	5.952240993070529e-12	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	3.892757506018023	6.2308862058393734e-12	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.8373681625225227	6.537175388337564e-12	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.779928474160161	6.85131620808161e-12	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.7204665227638047	7.18914231379367e-12	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.6593317900096434	7.571050857957054e-12	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.5968405447734155	7.999728606523112e-12	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.5333006394410695	8.479306633733537e-12	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.469011554880089	9.015360322121467e-12	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.4042641511257443	9.61490936251078e-12	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.3393401142376655	1.0286417754016233e-11	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.2745110896679583	1.1039793804044461e-11	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.2100374942462517	1.188639012829209e-11	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.1461670026536055	1.2839003650747128e-11	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.0831327100690844	1.3911875603688317e-11	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	3.021150980434264	1.512069152768659e-11	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.960418999206157	1.648258127160176e-11	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.901112060037895	1.8016118992586825e-11	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.843380625769634	1.974132315608382e-11	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.787347214399306	2.1679656535828018e-11	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.7331031691116063	2.385402621384357e-11	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.680843294143494	2.62666814014941e-11	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.6307027337673716	2.8716994392332393e-11	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.582656032804435	3.1564477760791696e-11	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.536667309326664	3.481452952341204e-11	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.4926972824817746	3.848619441726112e-11	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.4507034525346465	4.2612163899936553e-11	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.4106403190921926	4.723877614956395e-11	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.3724596342379676	5.242601606479668e-11	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.3361106867346675	5.824751526481756e-11	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.301540613024847	6.479055208933936e-11	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.2686947304788925	7.215605159860466e-11	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.2375168882038503	8.045858557337846e-11	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.207949830729826	8.982637251495948e-11	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.1799355700201275	1.0040127764517455e-10	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.1534157614891725	1.1233881290638018e-10	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.1283320800389904	1.2580813696145437e-10	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.104626592518615	1.4099205519381775e-10	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.082242123449096	1.5808701970741074e-10	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.0611226113180847	1.7730312932669197e-10	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.0412134532122352	1.9886412959667507e-10	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.022386216597032	2.2117413879388736e-10	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	2.0046803315317145	2.461788711714917e-10	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	1.9880464203268726	2.7477952609603567e-10	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	1.9724231391703593	3.07095764404296e-10	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	1.957751195719771	3.433629417112523e-10	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	1.9439736185745848	3.839321084101147e-10	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9310360106660247	4.2927000967218155e-10	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.9188867861257568	4.799590854470037e-10	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.907477390485967	5.366974704622613e-10	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.8967625043176495	6.002989942238636e-10	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.8867002306299994	6.716931810158557e-10	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.8772522665275027	7.519252499004827e-10	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.8683840597524382	8.421561147181774e-10	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.860064950829468	9.43662384087533e-10	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8522683015761772	1.0578363614053534e-9	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8449716107514338	1.1861860448465972e-9	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.8381566175841686	1.3303351273643832e-9	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.8318093938617337	1.4920229966900696e-9	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.825920425162083	1.6731047353331183e-9	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8204846816911884	1.875551120581306e-9	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.8155565105028237	2.0893031631729116e-9	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8110215848281257	2.3213986865238306e-9	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.806864732411385	2.5870048407420475e-9	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.8030609437499054	2.8868209005142297e-9	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7995867998414967	3.2225630601826647e-9	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7964205190298215	3.596964433744435e-9	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7935419994235733	4.013775054851754e-9	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7909328571060208	4.477761876812554e-9	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.788576460370291	4.994708772589453e-9	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7864579602290378	5.5714165348006955e-9	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.7845643174553383	6.215702875719472e-9	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.782884326414924	6.93640242727402e-9	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.7814086359484436	7.743366741048168e-9	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7801297675568641	8.647464288280843e-9	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7790421311334528	9.660580459866374e-9	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.778142038472747	1.079561756635381e-8	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7774277147703599	1.2066494837947443e-8	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.7768993083081528	1.3488148424507114e-8	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7765588984970804	1.5076531395548467e-8	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7764105024252006	1.6848613740240813e-8	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7764600800309807	1.8822382367410067e-8	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7766794257133418	2.091778179932416e-8	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.777022085864458	2.3165804659326046e-8	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7774564145248604	2.573468391747406e-8	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.777981994440318	2.862890896468894e-8	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.7785981480230553	3.1862188934372286e-8	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7793039361982226	3.5457452702385226e-8	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7800981574946997	3.9446848887064856e-8	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7809793473620663	4.387174584921529e-8	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7819457776955494	4.87827316921122e-8	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7829954565508357	5.423961426150391e-8	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7841261280307597	6.031142114560333e-8	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7853352723259013	6.707639967509879e-8	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.7866201058913793	7.4622016923146e-8	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7879775817421912	8.304495970536692e-8	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7894043898496923	9.245113457986223e-8	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7908969576219755	1.0295566784719773e-7	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7924514504511262	1.1468290555040975e-7	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7940637723105746	1.277664134750023e-7	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7957295663859207	1.4234897714895455e-7	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.7974442157229131	1.585826018427103e-7	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7992028438764185	1.7662851256919525e-7	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.8010003155444145	1.9665715408377795e-7	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.802754058819775	2.1768151680567688e-7	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.8045410254557885	2.4050417614333965e-7	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.8063722616922455	2.664861933814159e-7	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.8082437263469642	2.9566625794618946e-7	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.8101514746893794	3.281695330653328e-7	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.812091658334119	3.642076557678406e-7	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.8140605250535555	4.0407873688406536e-7	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.8160544185155298	4.4816736104578433e-7	0.0
0.4507940114678506	2.480970269408046	1.3543993353733983	1.8180697779522994	4.969445866860402e-7	0.0
0.45278867523540756	2.480970269408046	1.3563939991409553	1.8201031377668968	5.509679460393433e-7	0.0
0.4547833390029645	2.480970269408046	1.3583886629085122	1.8221511270829944	6.108814451414817e-7	0.0
0.4567780027705213	2.480970269408046	1.360383326676069	1.8242104692444003	6.774155638296406e-7	0.0
0.45877266653807824	2.480970269408046	1.362377990443626	1.8262779812703127	7.513872557423792e-7	0.0
0.460767330305635	2.480970269408046	1.3643726542111827	1.8283505732723915	8.33699948319627e-7	0.0
0.46276199407319196	2.480970269408046	1.3663673179787397	1.8304252478397314	9.253435428026056e-7	0.0
0.4647566578407487	2.480970269408046	1.3683619817462964	1.832499099397808	1.027394414233956e-6	0.0
0.46675132160830546	2.480970269408046	1.3703566455138532	1.8345693135474044	1.1410154114577157e-6	0.0
0.46874598537586243	2.480970269408046	1.3723513092814101	1.836633166389563	1.2674558571192085e-6	0.0
0.4707406491434194	2.480970269408046	1.374345973048967	1.8386880238425776	1.4080515476651394e-6	0.0
0.47273531291097615	2.480970269408046	1.3763406368165239	1.840731340957011	1.5642247533436117e-6	0.0
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8427606612347893	1.7374842182041142e-6	0.0
0.47672464044608986	2.480970269408046	1.3803299643516376	1.8447736159583374	1.9294251600973663e-6	0.0
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8467679235358374	2.141729270675577e-6	0.0
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8488481300176267	2.3588926259450688e-6	0.0
0.48270863174876033	2.480970269408046	1.386313955654308	1.8508526257653517	2.602768540393522e-6	0.0
0.4847032955163173	2.480970269408046	1.388308619421865	1.8528088958810012	2.8786178705106995e-6	0.0
0.48669795928387427	2.480970269408046	1.390303283189422	1.8547169732008175	3.1869583752719205e-6	0.0
0.488692623051431	2.480970269408046	1.3922979469569787	1.856576853669579	3.5291437481119114e-6	0.0
0.490687286818988	2.480970269408046	1.3942926107245357	1.8583884960800579	3.907363616925364e-6	0.0
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8601518218381219	4.324643544066498e-6	0.0
0.4946766143541017	2.480970269408046	1.3982819382596494	1.861866714752729	4.784845026348869e-6	0.0
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8635330208506429	5.292665495045771e-6	0.0
0.4986659418892152	2.480970269408046	1.402271265794763	1.865150548216257	5.853638315890169e-6	0.0
0.5006606056567722	2.480970269408046	1.4042659295623199	1.8667190668575664	6.474132789075023e-6	0.0
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8682383085997685	7.161354149251918e-6	0.0
0.5046499331918859	2.480970269408046	1.4082552570974336	1.8697079670087629	7.923343565533194e-6	0.0
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8711276973471633	8.768978141489248e-6	0.0
0.5086392607269996	2.480970269408046	1.4122445846325473	1.872497116566225	9.70797091515235e-6	0.0
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8738158033375283	1.0750870859011942e-5	0.0
0.5126285882621133	2.480970269408046	1.416233912167661	1.8750832981289625	1.1909062880018694e-5	2.2906288001869312e-7
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8762991033300394	1.3194767819582941e-5	1.5147678195829413e-6
0.516617915797227	2.480970269408046	1.4202232397027748	1.8774626834322277	1.4621042453572743e-5	2.941042453572743e-6
0.518612579564784	2.480970269408046	1.4222179034703317	1.8785734652705641	1.620177949231795e-5	4.5217794923179476e-6
0.5206072433323408	2.480970269408046	1.4242125672378885	1.879630838333408	1.7951707580607504e-5	6.271707580607504e-6
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8806341551477554	1.9886391297688874e-5	8.206391297688874e-6
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8815827317481884	2.2022231157270232e-5	1.0342231157270232e-5
0.5265912346350115	2.480970269408046	1.4301965585405592	1.882396854484832	2.430018186925204e-5	1.2620181869252042e-5
0.5285858984025682	2.480970269408046	1.432191222308116	1.8829403073895434	2.671103373698835e-5	1.5031033736988352e-5
0.5305805621701252	2.480970269408046	1.4341858860756729	1.883471704691957	2.945351572120091e-5	1.777351572120091e-5
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8839832293337042	3.252826830467561e-5	2.0848268304675607e-5
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8844674372135781	3.594417220925826e-5	2.426417220925826e-5
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8849172545923576	3.971834839584156e-5	2.803834839584156e-5
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8853259753340617	4.387615806437392e-5	3.2196158064373915e-5
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8856872580250346	4.845120265386284e-5	3.6771202653862845e-5
0.5425485447754663	2.480970269408046	1.446153868681014	1.8859951230124363	5.3485323842365834e-5	4.180532384236583e-5
0.5445432085430231	2.480970269408046	1.4481485324485708	1.8862439494038183	5.902860354698895e-5	4.7348603546988945e-5
0.54653787231058	2.480970269408046	1.4501431962161278	1.8864284720696822	6.513936392390497e-5	5.3459363923904966e-5
0.548532536078137	2.480970269408046	1.4521378599836847	1.8865437786915151	7.188416736833222e-5	6.020416736833223e-5
0.5505271998456938	2.480970269408046	1.4541325237512415	1.8865853068982708	7.933781651454225e-5	6.765781651454225e-5
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8865488415351674	8.758335423586905e-5	7.590335423586905e-5
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8864305121096943	9.671206364468764e-5	8.503206364468765e-5
0.5565111911483644	2.480970269408046	1.4601165150539122	1.886226790460955	0.00010682346809244214	9.514346809244215e-5
0.5585058549159212	2.480970269408046	1.462111178821469	1.8859344886999925	0.00011802533116961633	0.00010634533116961633
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8855507574705004	0.0001304336567057615	0.0001187536567057615
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8850730845813575	0.0001441726887694738	0.0001324926887694738
0.5644898462185919	2.480970269408046	1.4680951701241396	1.884499294064663	0.00015937491166840485	0.00014769491166840483
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8838275457155764	0.0001761810499492551	0.00016450104994925508
0.5684791737537054	2.480970269408046	1.472084497659253	1.8830563351730325	0.0001947400683978008	0.0001830600683978008
0.5704738375212624	2.480970269408046	1.47407916142681	1.882184494603532	0.00021520917203885046	0.00020352917203885046
0.5724685012888193	2.480970269408046	1.476073825194367	1.881211194053441	0.00023775380613627384	0.00022607380613627384
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8802976769354542	0.0002622588487604673	0.0002505788487604673
0.5764578288239328	2.480970269408046	1.4800631527294805	1.8795067685665274	0.00028749596203825974	0.0002758159620382597
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8784745025919096	0.00031623414696306133	0.0003045541469630613
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8772230488419803	0.0003484600291968999	0.0003367800291968999
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8757730109530375	0.00038424238799114304	0.00037256238799114307
0.5844364838941605	2.480970269408046	1.4880418077997082	1.8741434410926587	0.00042373215618651534	0.0004120521561865153
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8723518507875485	0.0004671624202129984	0.0004554824202129984
0.5884258114292742	2.480970269408046	1.492031135334822	1.8704142183455874	0.000514848420089976	0.000503168420089976
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8683449933182459	0.0005671875494260384	0.0005555075494260384
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8661570984074183	0.0006246593554193146	0.0006129793554193146
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8638619291816787	0.0006878255388570026	0.0006761455388570026
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8614693519293093	0.0007573299541157775	0.0007456499541157775
0.5983991302670584	2.480970269408046	1.502004454172606	1.8589876999394972	0.0008338986091616194	0.0008222186091616194
0.6003937940346153	2.480970269408046	1.503999117940163	1.8564237684677152	0.0009183396655498092	0.0009066596655498091
0.6023884578021723	2.480970269408046	1.50599378170772	1.8537828086061374	0.0010115434384249564	0.0009998634384249564
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8510685202449977	0.0011144823965210068	0.0011028023965210067
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8482830442753093	0.0012282111621612023	0.0012165311621612023
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8454269541474977	0.0013538665112581313	0.0013421865112581313
0.6103671128723998	2.480970269408046	1.5139724367779475	1.842499246863949	0.0014926673733137064	0.0014809873733137064
0.6123617766399565	2.480970269408046	1.5159671005455042	1.8394973334461047	0.0016459148314191575	0.0016342348314191575
0.6143564404075132	2.480970269408046	1.517961764313061	1.8364170288786186	0.0018149921222549788	0.001803312122254979
0.6163511041750702	2.480970269408046	1.519956428080618	1.8332525414940095	0.002001364636091237	0.001989684636091237
0.6183457679426272	2.480970269408046	1.521951091848175	1.8299964617213678	0.0022065799167869465	0.0021948999167869464
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8266397500818186	0.002432267661790679	0.002420587661790679
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8231717242717351	0.00268013972214029	0.0026684597221402905
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8194320488174969	0.002946173126366325	0.002934493126366325
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8177750864042734	0.0032255958942687497	0.00321391589426875
0.6283190867804114	2.480970269408046	1.531924410685959	1.815589935295918	0.003541307499423276	0.003529627499423276
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8130132420305598	0.0038934147258117492	0.0038817347258117496
0.6323084143155251	2.480970269408046	1.5359137382210728	1.8101693230889588	0.004282818646874184	0.004271138646874184
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8071702235961438	0.00471121462550754	0.00469953462550754
0.6362977418506388	2.480970269408046	1.5399030657561865	1.804115731714072	0.0051810923140666884	0.005169412314066688
0.6382924056181958	2.480970269408046	1.5418977295237435	1.8010933598010508	0.0056957356543637224	0.005684055654363723
0.6402870693857527	2.480970269408046	1.5438923932913005	1.7981783022931572	0.006259222877668632	0.006247542877668632
0.6422817331533095	2.480970269408046	1.5458870570588572	1.7954333791575254	0.0068764265047091535	0.0068647465047091535
0.6442763969208662	2.480970269408046	1.547881720826414	1.7929089726653018	0.007553013345669584	0.007541333345669584
0.646271060688423	2.480970269408046	1.5498763845939707	1.7906429641247505	0.008295444500192862	0.008283764500192862
0.64826572445598	2.480970269408046	1.5518710483615277	1.7886606760967672	0.009110975357378925	0.009099295357378925
0.6502603882235369	2.480970269408046	1.5538657121290846	1.786974824482392	0.01000765559578522	0.00999597559578522
0.6522550519910937	2.480970269408046	1.5558603758966414	1.7855854837243055	0.010994329183426866	0.010982649183426866
0.6542497157586504	2.480970269408046	1.5578550396641981	1.7844800672026908	0.01208063437777709	0.01206895437777709
0.6562443795262074	2.480970269408046	1.559849703431755	1.7836333237344775	0.01327700372576561	0.01326532372576561
0.6582390432937644	2.480970269408046	1.561844367199312	1.7830073499102201	0.014594664063779995	0.014582984063779995
0.6602337070613211	2.480970269408046	1.5638390309668688	1.7825516168349775	0.01604563651766562	0.01603395651766562
0.6622283708288779	2.480970269408046	1.5658336947344256	1.7822030086921155	0.017642736502725874	0.017631056502725874
0.6642230345964348	2.480970269408046	1.5678283585019825	1.781885869440237	0.01939957372372124	0.01938789372372124
0.6662176983639918	2.480970269408046	1.5698230222695395	1.7815120529065671	0.021330552174868903	0.021318872174868903
0.6682123621315486	2.480970269408046	1.5718176860370963	1.780980970583941	0.023450870139844003	0.023439190139844003
0.6702070258991053	2.480970269408046	1.573812349804653	1.7801796306092559	0.025776520191781522	0.02576484019178152
0.6722016896666623	2.480970269408046	1.57580701357221	1.7789826607450523	0.028324289193269764	0.02831260919326976
0.6741963534342192	2.480970269408046	1.577801677339767	1.7772523077631377	0.031111758296358802	0.031100078296358802
0.676191017201776	2.480970269408046	1.5797963411073237	1.7788916650453868	0.033646897272682004	0.033635217272682
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7818434839753647	0.036460168788869284	0.036448488788869284
0.6801803447368897	2.480970269408046	1.5837856686424374	1.784374642649005	0.03977620601130763	0.03976452601130764
0.6821750085044467	2.480970269408046	1.5857803324099944	1.7865634678615903	0.043588938707479576	0.043577258707479576
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7885008500065918	0.04788642831163009	0.04787474831163009
0.6861643360395602	2.480970269408046	1.5897696599451079	1.790284885163272	0.05265086792475877	0.052639187924758774
0.6881589998071174	2.480970269408046	1.591764323712665	1.7920185986817962	0.05785858231463117	0.05784690231463117
0.6901536635746741	2.480970269408046	1.5937589874802218	1.7938100913926358	0.06348002791575301	0.06346834791575301
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7957745209790206	0.0694797928294099	0.0694681128294099
0.6941429911097878	2.480970269408046	1.5977483150153355	1.79803736672427	0.0758165968236397	0.07580491682363968
0.6961376548773448	2.480970269408046	1.5997429787828925	1.8007384391212162	0.08244329133322936	0.08243161133322936
0.6981323186449016	2.480970269408046	1.6017376425504493	1.80403609839651	0.08930685945973249	0.08929517945973249
0.7001269824124583	2.480970269408046	1.603732306318006	1.8081111483621308	0.09634841597146562	0.09633673597146562
0.7021216461800153	2.480970269408046	1.605726970085563	1.8131698840030153	0.1035032073034921	0.10349152730349209
0.7041163099475722	2.480970269408046	1.60772163385312	1.8194458023838291	0.11070061155764009	0.11068893155764009
0.706110973715129	2.480970269408046	1.6097162976206767	1.8271995459856882	0.11786413850250109	0.11785245850250108
0.7081056374826857	2.480970269408046	1.6117109613882334	1.8367167435412857	0.12491142957341884	0.12489974957341883
0.7101003012502427	2.480970269408046	1.6137056251557904	1.848303551220008	0.1317542578724935	0.1317425778724935
0.7120949650177997	2.480970269408046	1.6157002889233474	1.8622798769666211	0.13829852816859356	0.13828684816859357
0.7140896287853564	2.480970269408046	1.6176949526909041	1.8789704855019913	0.1444442768973357	0.1444325968973357
0.7160842925529132	2.480970269408046	1.6196896164584609	1.8986944136645059	0.15008567216110147	0.15007399216110148
0.7180789563204701	2.480970269408046	1.6216842802260178	1.921753348025529	0.1551110137290291	0.15509933372902912
0.7200736200880271	2.480970269408046	1.6236789439935748	1.94841979448873	0.15940273303701455	0.15939105303701456
0.7220682838555839	2.480970269408046	1.6256736077611316	1.9789259676230238	0.16283739318771287	0.16282571318771288
0.7240629476231406	2.480970269408046	1.6276682715286883	2.013454318883475	0.1652856889505376	0.16527400895053762
0.7260576113906976	2.480970269408046	1.6296629352962453	2.052130498091645	0.16661244676166384	0.16660076676166385
0.7280522751582545	2.480970269408046	1.6316575990638023	2.0936322253755937	0.16768150355287859	0.1676698235528786
0.7300469389258113	2.480970269408046	1.633652262831359	2.1380095219649373	0.1683585929198263	0.16834691291982629
0.732041602693368	2.480970269408046	1.6356469265989158	2.1853636744827045	0.168571152430651	0.168559472430651
0.734036266460925	2.480970269408046	1.6376415903664727	2.235554941932873	0.16836007031943337	0.16834839031943338
0.736030930228482	2.480970269408046	1.6396362541340297	2.288457897477221	0.16776435322581326	0.16775267322581328
0.7380255939960387	2.480970269408046	1.6416309179015864	2.343963420124125	0.16682112619499068	0.1668094461949907
0.7400202577635955	2.480970269408046	1.6436255816691432	2.401979992031044	0.16556563267772306	0.16555395267772308
0.7420149215311524	2.480970269408046	1.6456202454367002	2.462434369285118	0.1640312345303273	0.1640195545303273
0.7440095852987094	2.480970269408046	1.6476149092042571	2.5252717125869144	0.16224941201467954	0.16223773201467956
0.7460042490662662	2.480970269408046	1.6496095729718139	2.590455270609435	0.1602497637982141	0.1602380837982141
0.7479989128338231	2.480970269408046	1.6516042367393708	2.6579657067790454	0.15806000695392589	0.1580483269539259
0.7499935766013801	2.480970269408046	1.6535989005069278	2.727800153066738	0.15570597696036742	0.15569429696036743
0.7519882403689369	2.480970269408046	1.6555935642744846	2.7999710645626714	0.15321162770165	0.15319994770165002
0.7539829041364936	2.480970269408046	1.6575882280420413	2.874504937884736	0.15059903146744444	0.15058735146744445
0.7559775679040506	2.480970269408046	1.6595828918095983	2.9514409459691175	0.14788837895298018	0.1478766989529802
0.7579722316716075	2.480970269408046	1.6615775555771553	3.03082953215384	0.14509797925904827	0.14508629925904826
0.7599668954391643	2.480970269408046	1.663572219344712	3.112730998002238	0.14224425989199344	0.14223257989199342
0.761961559206721	2.480970269408046	1.6655668831122687	3.1972141120946573	0.13934176676372387	0.13933008676372388
0.763956222974278	2.480970269408046	1.6675615468798257	3.284354760990241	0.13640316419170428	0.13639148419170427
0.765950886741835	2.480970269408046	1.6695562106473827	3.3742346585855674	0.13343923489896034	0.13342755489896033
0.7679455505093917	2.480970269408046	1.6715508744149394	3.4669401260219974	0.13045888001407333	0.1304472000140733
0.7699402142769485	2.480970269408046	1.6735455381824962	3.562560950950733	0.12746911907118857	0.12745743907118856
0.7719348780445054	2.480970269408046	1.6755402019500532	3.6611893322160842	0.12447509001000602	0.12446341001000602
0.7739295418120624	2.480970269408046	1.6775348657176101	3.762918913733764	0.12148004917578621	0.12146836917578621
0.7759242055796192	2.480970269408046	1.6795295294851669	3.867843909434705	0.11848537131934854	0.11847369131934853
0.7779188693471759	2.480970269408046	1.6815241932527236	3.976058319533495	0.11549054959707267	0.11547886959707265
0.7799135331147329	2.480970269408046	1.6835188570202806	4.087995171780344	0.11251770773064117	0.11250602773064117
0.7819081968822899	2.480970269408046	1.6855135207878376	4.204122037745375	0.10961918858609529	0.10960750858609528
0.7839028606498466	2.480970269408046	1.6875081845553943	4.323401677248731	0.10673632170225483	0.10672464170225482
0.7858975244174033	2.480970269408046	1.689502848322951	4.446333784418362	0.10386957640285706	0.10385789640285704
0.7878921881849601	2.480970269408046	1.6914975120905078	4.573355607703003	0.10101941919422688	0.10100773919422688
0.7898868519525171	2.480970269408046	1.6934921758580648	4.704845732194672	0.09818631376527696	0.09817463376527695
0.791881515720074	2.480970269408046	1.6954868396256217	4.841127803828921	0.09537072098750644	0.09535904098750644
0.7938761794876308	2.480970269408046	1.6974815033931785	4.982474268110289	0.0925730989150061	0.09256141891500609
0.7958708432551875	2.480970269408046	1.6994761671607352	5.129110152468062	0.08979390278444743	0.08978222278444743
0.7978655070227447	2.480970269408046	1.7014708309282924	5.2812168888207385	0.08703358501509867	0.08702190501509867
0.7998601707903015	2.480970269408046	1.7034654946958492	5.438936150425017	0.08429259520880933	0.08428091520880933
0.8018548345578582	2.480970269408046	1.705460158463406	5.602373663387325	0.08157138015002267	0.08155970015002267
0.8038494983254152	2.480970269408046	1.707454822230963	5.771602946951056	0.07887038380576188	0.07885870380576188
0.8058441620929722	2.480970269408046	1.7094494859985199	5.946668936283326	0.07619004732564688	0.07617836732564687
0.8078388258605289	2.480970269408046	1.7114441497660766	6.127591445441117	0.07353080904187981	0.07351912904187981
0.8098334896280857	2.480970269408046	1.7134388135336334	6.314368434995352	0.07089310446925445	0.07088142446925445
0.8118281533956426	2.480970269408046	1.7154334773011903	6.506979057156926	0.06827736630514906	0.06826568630514906
0.8138228171631996	2.480970269408046	1.7174281410687473	6.705386460096633	0.06568402442953382	0.06567234442953382
0.8158174809307563	2.480970269408046	1.719422804836304	6.909540341687664	0.06311350590496274	0.06310182590496274
0.8178121446983131	2.480970269408046	1.7214174686038608	7.119379250566937	0.06056623497658265	0.06055455497658265
0.8198068084658701	2.480970269408046	1.7234121323714178	7.334832638893432	0.05804263307212117	0.05803095307212117
0.821801472233427	2.480970269408046	1.7254067961389747	7.555822676334536	0.05554311880190227	0.055531438801902276
0.8237961360009838	2.480970269408046	1.7274014599065315	7.78226583864714	0.053068107958832565	0.053056427958832565
0.8257907997685405	2.480970269408046	1.7293961236740882	8.014074286825883	0.050618013518407785	0.050606333518407785
0.8277854635360975	2.480970269408046	1.7313907874416452	8.251157054337018	0.0481932456387117	0.0481815656387117
0.8297801273036545	2.480970269408046	1.7333854512092022	8.493421060613432	0.04579421166041693	0.04578253166041694
0.8317747910712112	2.480970269408046	1.735380114976759	8.740771968946637	0.043421316106783965	0.043409636106783965
0.833769454838768	2.480970269408046	1.7373747787443157	8.988541929996407	0.04109475049233104	0.04108307049233105
0.8357641186063249	2.480970269408046	1.7393694425118726	9.232956271335473	0.038829757042118385	0.038818077042118385
0.8377587823738819	2.480970269408046	1.7413641062794296	9.476593165252533	0.03656823661408507	0.03655655661408507
0.8397534461414387	2.480970269408046	1.7433587700469864	9.715577521341984	0.034324664324515745	0.034312984324515745
0.8417481099089954	2.480970269408046	1.745353433814543	9.946751616218117	0.032112381621779415	0.032100701621779415
0.8437427736765524	2.480970269408046	1.7473480975821	10.167573408844406	0.029943596286327003	0.029931916286327
0.8457374374441093	2.480970269408046	1.749342761349657	10.376027095635765	0.02782938243068908	0.027817702430689078
0.8477321012116661	2.480970269408046	1.7513374251172138	10.570547431013763	0.025779680499478933	0.025768000499478933
0.8497267649792228	2.480970269408046	1.7533320888847705	10.749957529900419	0.023803297269388495	0.023791617269388495
0.85172142874678	2.480970269408046	1.7553267526523277	10.913419009375962	0.021907905849197978	0.021896225849197974
0.8537160925143368	2.480970269408046	1.7573214164198845	11.06039302093809	0.020100045679761532	0.02008836567976153
0.8557107562818935	2.480970269408046	1.7593160801874412	11.190610715244144	0.018385122534017986	0.018373442534017986
0.8577054200494505	2.480970269408046	1.7613107439549982	11.304051811777956	0.016767408516988717	0.016755728516988717
0.8597000838170075	2.480970269408046	1.7633054077225552	11.400930126589477	0.015250042065776188	0.01523836206577619
0.8616947475845642	2.480970269408046	1.765300071490112	11.48168509251318	0.013835027949561369	0.013823347949561368
0.863689411352121	2.480970269408046	1.7672947352576687	11.546978461492696	0.012523237269612292	0.012511557269612292
0.8656840751196779	2.480970269408046	1.7692893990252256	11.597695493383496	0.011314407459272393	0.011302727459272393
0.8676787388872349	2.480970269408046	1.7712840627927826	11.634950001036668	0.010207142283971531	0.010195462283971531
0.8696734026547916	2.480970269408046	1.7732787265603394	11.660092630716541	0.009198911841217853	0.009187231841217853
0.8716680664223484	2.480970269408046	1.775273390327896	11.674721703287657	0.008286052560602957	0.008274372560602957
0.8736627301899054	2.480970269408046	1.777268054095453	11.68069581842058	0.007463767203798868	0.007452087203798868
0.8756573939574623	2.480970269408046	1.77926271786301	11.680147225685916	0.006726124864559635	0.006714444864559636
0.8776520577250191	2.480970269408046	1.7812573816305668	11.675494691030163	0.006066060968720602	0.006054380968720602
0.8796467214925758	2.480970269408046	1.7832520453981235	11.669454241285324	0.0054753772741986855	0.0054636972741986855
0.8816413852601328	2.480970269408046	1.7852467091656805	11.665045774387472	0.00494474187099222	0.00493306187099222
0.8836360490276898	2.480970269408046	1.7872413729332375	11.665593122934034	0.0044636891811811906	0.0044520091811811905
0.8856307127952465	2.480970269408046	1.7892360367007942	11.674714828218049	0.004020619958926852	0.004008939958926852
0.8876253765628033	2.480970269408046	1.791230700468351	11.688619659046614	0.0036082909589220153	0.0035966109589220152
0.8896200403303602	2.480970269408046	1.793225364235908	11.686305047315296	0.0032559879543190215	0.003244307954319022
0.8916147040979172	2.480970269408046	1.795220028003465	11.684474069154218	0.0029361690007660072	0.0029244890007660072
0.893609367865474	2.480970269408046	1.7972146917710217	11.683055375761855	0.0026463579655653336	0.002634677965565334
0.8956040316330307	2.480970269408046	1.7992093555385784	11.681982953696998	0.002384190384325409	0.002372510384325409
0.8975986954005877	2.480970269408046	1.8012040193061354	11.681196149317032	0.0021474134609605665	0.0021357334609605665
0.8995933591681446	2.480970269408046	1.8031986830736924	11.68063968748954	0.0019338860676913565	0.0019222060676913565
0.9015880229357014	2.480970269408046	1.805193346841249	11.680263685523656	0.0017415787450443582	0.0017298987450443581
0.9035826867032581	2.480970269408046	1.8071880106088059	11.68002366319041	0.0015685737018519001	0.0015568937018519001
0.9055773504708151	2.480970269408046	1.8091826743763628	11.67988054962101	0.001413064815252251	0.0014013848152522512
0.9075720142383721	2.480970269408046	1.8111773381439198	11.679800687789381	0.0012733576306903401	0.0012616776306903401
0.9095666780059288	2.480970269408046	1.8131720019114765	11.679755837201025	0.0011478693619163336	0.0011361893619163336
0.9115613417734858	2.480970269408046	1.8151666656790335	11.679723175324577	0.0010351288909869346	0.0010234488909869346
0.9135560055410428	2.480970269408046	1.8171613294465905	11.679685298216897	0.0009337767682645182	0.0009220967682645183
0.9155506693085995	2.480970269408046	1.8191559932141472	11.679630220705436	0.0008425652124177819	0.000830885212417782
0.9175453330761563	2.480970269408046	1.821150656981704	11.679551376405469	0.0007603581104212329	0.0007486781104212329
0.9195399968437132	2.480970269408046	1.823145320749261	11.679447617762962	0.0006861310175553502	0.0006744510175553501
0.9215346606112702	2.480970269408046	1.825139984516818	11.679323216226802	0.0006189711574068303	0.0006072911574068302
0.923529324378827	2.480970269408046	1.8271346482843747	11.679187862567918	0.0005580774218682711	0.0005463974218682711
0.9255239881463837	2.480970269408046	1.8291293120519314	11.679056667275583	0.0005027603711382662	0.0004910803711382661
0.9275186519139405	2.480970269408046	1.8311239758194882	11.67895016087481	0.0004524422337214224	0.0004407622337214224
0.9295133156814974	2.480970269408046	1.8331186395870451	11.678894293921546	0.0004066569064284155	0.00039497690642841546
0.9315079794490544	2.480970269408046	1.835113303354602	11.678920436346019	0.0003650499543758923	0.00035336995437589225
0.9335026432166111	2.480970269408046	1.8371079671221588	11.679065375727518	0.00032737861098653754	0.0003156986109865375
0.9354973069841679	2.480970269408046	1.8391026308897156	11.679371313997613	0.00029351177798901353	0.0002818317779890135
0.9374919707517249	2.480970269408046	1.8410972946572726	11.67988586198289	0.0002634300254180305	0.0002517500254180305
0.9394866345192818	2.480970269408046	1.8430919584248295	11.680662031113304	0.00023722559161430684	0.00022554559161430684
0.9414812982868386	2.480970269408046	1.8450866221923863	11.681758221538379	0.0002151023832245692	0.0002034223832245692
0.9434759620543953	2.480970269408046	1.847081285959943	11.681284367991129	0.00019478977994886207	0.00018310977994886204
0.9454706258219523	2.480970269408046	1.8490759497275	11.681078417228479	0.0001757986413414103	0.00016411864134141028
0.9474652895895093	2.480970269408046	1.851070613495057	11.680814321166173	0.00015859291590707717	0.00014691291590707714
0.949459953357066	2.480970269408046	1.8530652772626137	11.680502034441064	0.00014303541572908702	0.00013135541572908703
0.9514546171246228	2.480970269408046	1.8550599410301705	11.68015130116055	0.00012899554588342935	0.00011731554588342936
0.9534492808921797	2.480970269408046	1.8570546047977274	11.679771655232297	0.00011634930443896291	0.00010466930443896291
0.9554439446597367	2.480970269408046	1.8590492685652844	11.679372420603508	0.0001049792824573242	9.32992824573242e-5
0.9574386084272934	2.480970269408046	1.8610439323328412	11.67896271141545	9.477466399295979e-5	8.309466399295979e-5
0.9594332721948502	2.480970269408046	1.863038596100398	11.678551432079638	8.563122609313223e-5	7.395122609313224e-5
0.9614279359624074	2.480970269408046	1.865033259867955	11.67814727728131	7.745133879789844e-5	6.577133879789843e-5
0.9634225997299641	2.480970269408046	1.8670279236355118	11.677758731916091	7.014396514014408e-5	5.846396514014408e-5
0.9654172634975209	2.480970269408046	1.8690225874030686	11.677394070965372	6.362466114554443e-5	5.194466114554443e-5
0.9674119272650779	2.480970269408046	1.8710172511706256	11.677061359316204	5.781557583259444e-5	4.6135575832594435e-5
0.9694065910326348	2.480970269408046	1.8730119149381825	11.67676845153089	5.2645451212596436e-5	4.096545121259644e-5
0.9714012548001916	2.480970269408046	1.8750065787057393	11.676522991571783	4.804962228965593e-5	3.6369622289655925e-5
0.9733959185677483	2.480970269408046	1.877001242473296	11.676332412486492	4.397001706069344e-5	3.2290017060693445e-5
0.9753905823353053	2.480970269408046	1.878995906240853	11.676203936058627	4.035515651543005e-5	2.8675156515430047e-5
0.9773852461028623	2.480970269408046	1.88099057000841	11.676144572429182	3.716015463640333e-5	2.548015463640333e-5
0.979379909870419	2.480970269408046	1.8829852337759667	11.67616111969344	3.434671839895464e-5	2.2666718398954643e-5
0.9813745736379758	2.480970269408046	1.8849798975435235	11.676260163478274	3.1883147771235704e-5	2.0203147771235708e-5
0.9833692374055327	2.480970269408046	1.8869745613110804	11.676448076504625	2.9744335714205687e-5	1.8064335714205687e-5
0.9853639011730897	2.480970269408046	1.8889692250786374	11.676731018139762	2.7911768181631757e-5	1.6231768181631753e-5
0.9873585649406464	2.480970269408046	1.8909638888461942	11.677114933943843	2.6373524120091637e-5	1.4693524120091638e-5
0.9893532287082032	2.480970269408046	1.892958552613751	11.677605555215273	2.5124275468969198e-5	1.3444275468969198e-5
0.9913478924757602	2.480970269408046	1.8949532163813079	11.67820839853913	2.416528716045818e-5	1.2485287160458181e-5
0.9933425562433171	2.480970269408046	1.8969478801488648	11.678928765342889	2.3504417119560467e-5	1.1824417119560467e-5
0.9953372200108739	2.480970269408046	1.8989425439164216	11.679771741463535	2.315611626408604e-5	1.1476116264086039e-5


==> _tikz/352s_prof_right_c2_1p7_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.4557640585766343	0.00022776853117885428	0.0002160885311788543
0.001994663767556859	2.480970269408046	0.9055999876731046	0.7992274968677164	0.00024194802304903314	0.00023026802304903314
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0675954631016662	0.0001955448149087915	0.0001838648149087915
0.005983991302670577	2.480970269408046	0.9095893152082183	1.283824032044741	0.0001243863906610247	0.0001127063906610247
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4678230547672282	5.5287700751358166e-5	4.360770075135816e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.6354167320388726	6.0511621682724115e-6	0.0
0.011967982605341154	2.480970269408046	0.9155733065108889	1.7978883346555354	-1.4533341557005226e-5	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.9618711399521822	-6.688460350501146e-6	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.1293089818337685	2.035062240457116e-5	8.670622404571159e-6
0.01795197390801173	2.480970269408046	0.9215572978135594	2.2973763183282987	4.833618986777404e-5	3.665618986777404e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4584563649989715	5.000799174140202e-5	3.8327991741402015e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.5993138615106486	5.3485406895689506e-6	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.7258001428815755	6.195524434208445e-6	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.8410943809884057	6.278361395979228e-6	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.9444853901989863	5.857626950631255e-6	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0355603075655773	5.150838118834657e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.114224323338839	4.332453566185096e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.180729107953932	3.5338736032039298e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.235706247478947	2.8434401853371e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.2802030392972243	2.30643691295715e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.315718259718666	1.9250890313598883e-6	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.3442353941988734	1.6585634307682072e-6	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.3682505851081057	1.4229686463290788e-6	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.390792376899135	1.0913548581149421e-6	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.410341354694062	8.14988194435682e-7	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.427192872952463	7.208926734909128e-7	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.4443855494730045	6.246095842469137e-7	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.4619617279472235	5.311100634145982e-7	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.479960978945899	4.4429613330256274e-7	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.498416665302252	3.670007018169465e-7	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.5173536517600454	3.0098756246147874e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.536786564631257	2.469513943373828e-7	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.556718134846137	2.0451776214350047e-7	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.577137305011183	1.722431161762241e-7	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.598016938063546	1.4761479232946297e-7	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.6193111305173233	1.270510120947205e-7	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.640952310906674	1.059008825610521e-7	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.662534557494965	8.088296616295684e-8	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.6835012705723083	6.929767141514965e-8	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.7042424815504496	5.909884526393621e-8	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.7246642445977285	5.018555830152917e-8	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.7446867287747496	4.2456284047304425e-8	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.7642449776489197	3.5808898947809725e-8	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.7832897451889473	3.014068237674522e-8	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.801788360712341	2.534831663497785e-8	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.819725589119727	2.132788695053534e-8	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.837104465959084	1.7974881478604984e-8	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	3.8539470999545427	1.518419130154274e-8	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	3.870295448462298	1.2850110428860432e-8	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	3.88621208384126	1.0866335797235553e-8	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	3.901780980908527	9.125967270505694e-9	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	3.9171083674291354	7.521507639672485e-9	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	3.9314113145728307	6.406547639742229e-9	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	3.9452897030041982	5.478459695495182e-9	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	3.9586843142554384	4.677678067766305e-9	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	3.971552662773354	3.989401819024763e-9	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	3.9838621534271943	3.399892389905982e-9	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	3.995590064949839	2.896473599212032e-9	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	4.006723567629932	2.467531643910985e-9	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	4.01725977134034	2.1025150991377184e-9	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	4.0272058004438565	1.791934918193235e-9	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	4.036578892452765	1.5273644325452406e-9	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	4.045406517518238	1.3014393518275697e-9	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	4.053726515877991	1.1078577638406789e-9	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	4.061587250289897	9.413801345513215e-10	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	4.069047770219743	7.978293080927713e-10	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	4.076177984130392	6.740905067646689e-10	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	4.082702957896088	5.792127522578034e-10	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	4.088831842714123	4.991114960683655e-10	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	4.094594766044729	4.2981381151458187e-10	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	4.100010942036014	3.700383362855244e-10	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	4.105095336431902	3.186018630270562e-10	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	4.109858669877721	2.7441933934161777e-10	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	4.114307424316007	2.36503867788503e-10	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	4.118443852233305	2.0396670588367697e-10	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	4.122265988404972	1.7601726609982427e-10	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	4.125767663674819	1.5196311586636468e-10	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	4.128938520198729	1.3120997756944637e-10	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	4.13176402747752	1.1326172855193126e-10	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	4.134225498404989	9.772040111340559e-11	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	4.1363001044621415	8.428618251018424e-11	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	4.1379608890980695	7.275741495529602e-11	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	4.13917677825138	6.3030595618504e-11	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	4.139780342663583	5.539147410996848e-11	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	4.139814154486386	4.88208411323566e-11	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	4.1392505376152275	4.314908965575644e-11	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	4.13805795807128	3.8276920077188005e-11	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	4.136201860150384	3.411311487941102e-11	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	4.133644556358937	3.057453863092669e-11	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	4.130345109514412	2.758613798597263e-11	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	4.126259205430234	2.508094168452571e-11	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	4.121339014454641	2.3000060552304424e-11	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	4.115533039947143	2.1292687500765222e-11	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	4.10878595154852	1.99160975271042e-11	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	4.101038400824621	1.8835647714255845e-11	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	4.092226816532228	1.802477723089567e-11	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	4.082283176354983	1.7465007331436998e-11	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	4.071134751477415	1.714594135603338e-11	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	4.058703819786687	1.7065264730577435e-11	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	4.044876064153528	1.72141839248387e-11	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	4.029493565363785	1.7527051237716493e-11	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	4.012792107827063	1.803646780906441e-11	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	3.994690027409111	1.8740804315187505e-11	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	3.9751141218504906	1.964204437117808e-11	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	3.9539996272655764	2.074578453091602e-11	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	3.9312902251193855	2.2061234287069834e-11	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	3.9069380859290743	2.360121607109541e-11	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	3.880903955953777	2.5382165253235767e-11	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	3.8531572932556113	2.742413014252258e-11	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	3.823676459732569	2.975077198677414e-11	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	3.792448976035184	3.238936497259731e-11	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	3.7594718466726413	3.537079622538698e-11	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	3.7247519630739	3.8729565809324245e-11	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	3.6883065928697123	4.250378672737859e-11	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	3.6501639641663695	4.673518492131062e-11	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	3.61036395404085	5.146909927166271e-11	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.5689588908267202	5.675448159776874e-11	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.52599130194769	6.229911133238352e-11	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.4816782756424933	6.827135328038765e-11	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.4361330224848916	7.497887536157529e-11	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.3895022254939047	8.24652565711832e-11	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.341931821730019	9.079098860739068e-11	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.293567313823676	1.000334758713373e-10	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.2445540341137225	1.1028703546711193e-10	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.195037358390676	1.2166289720175474e-10	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.1451628653259314	1.3428920358527342e-10	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.095076436873255	1.4831100983061252e-10	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.0449242942861305	1.6389028385367601e-10	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	2.99485296394891	1.8120590627331693e-10	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	2.9450091670234606	2.0045367041136075e-10	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.89553962702491	2.218462822925522e-10	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.846590789920403	2.456133606446242e-10	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.798308452257865	2.720014368982322e-10	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.7508372942256476	3.01273955187019e-10	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.704320316465065	3.3371127234754876e-10	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.6589724355078186	3.693099684571855e-10	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.614525012899232	4.0538207924040626e-10	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.5713413574800157	4.4582252190102594e-10	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.529450773163672	4.90830330008341e-10	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.4888787306779947	5.406997282803733e-10	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.449646543052019	5.958201325839054e-10	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.411771051526267	6.566761499344532e-10	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.375264325338979	7.238475784962614e-10	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.340133378695843	7.980094075823278e-10	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.3063799079962712	8.799318176544097e-10	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.2740000520670764	9.704801803230175e-10	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.2429841777497934	1.0706150583473286e-9	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.2133166927088785	1.1813922056353237e-9	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.1849758867860927	1.30396256724372e-9	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.1579338026339343	1.4395722793779863e-9	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.132156135733623	1.5895626693922548e-9	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.1076021632561166	1.755370255789554e-9	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.0842247005745964	1.9385267482215523e-9	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.061970083598769	2.1406590474885564e-9	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.040778174489855	2.3634892455398895e-9	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.0207702792673476	2.5924872282538352e-9	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	2.0018277674376774	2.841415873126869e-9	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	1.983922326093653	3.117953666917445e-9	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	1.9670138542681361	3.4235781057916487e-9	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	1.9510623034901275	3.760311276910251e-9	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	1.936027817361609	4.13071985842894e-9	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9218708676691332	4.537915119497019e-9	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.908552386330229	4.9855529202589e-9	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.8960338925784745	5.4778337118530244e-9	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.8842776148936984	6.019502536412694e-9	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.8732466072859735	6.615849027065298e-9	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.862904859640148	7.27270740793286e-9	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.853217401920867	7.996456494131927e-9	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.8441504021251893	8.794019691773337e-9	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8356712579496017	9.672864997962623e-9	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8277486822100746	1.0641005000799592e-8	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.8203527821172736	1.170699687937834e-8	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.8134551325638377	1.2879942403787905e-8	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8070288436266682	1.4169487935111186e-8	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8010486225248072	1.5585824425426515e-8	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.7955399561523149	1.706887150855424e-8	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.7904618199667275	1.8641477706288495e-8	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.7858103618718992	2.0384957898360176e-8	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.78156487012617	2.2307122113700586e-8	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7777050020540457	2.4418968709680604e-8	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7742108125217895	2.6734684372105242e-8	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7710627805815506	2.9271644115216e-8	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7682418342894501	3.205041128169444e-8	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.7657293737172883	3.509473754265578e-8	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7635072921906414	3.843156289765466e-8	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.761557995798313	4.209101567468105e-8	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.7598644212292427	4.610641253016088e-8	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.7584100520030561	5.051425844895926e-8	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.75717893316954	5.535424674437745e-8	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.756155684560399	6.066925905815465e-8	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7553255126838467	6.650536536046436e-8	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7546742213587432	7.291182394991724e-8	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.7541882211904964	7.994108145356263e-8	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7538545379955055	8.764877282688955e-8	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7536608202849304	9.609372135381638e-8	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7535953459218159	1.0533793864670523e-7	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7537107936275773	1.1506822694383434e-7	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7539769567467183	1.2530047703232317e-7	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.754406416973802	1.3661645382654424e-7	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7549846586447708	1.4906059849643676e-7	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.7556981329646384	1.626965124487313e-7	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7565342662290357	1.7760695732685917e-7	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7574814667847314	1.9389385501102207e-7	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.758529130844511	2.1167828761815475e-7	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7596676472665638	2.3110049750194312e-7	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.760888401402489	2.523198872528291e-7	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7621837781115057	2.7551501969797855e-7	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7635471640310747	3.0088361790132307e-7	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.764972949186536	3.286425651635298e-7	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7664565280140734	3.590279050219974e-7	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7679942998628047	3.922948412509017e-7	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7695836690329	4.287177378611459e-7	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.771223044397468	4.6859011910037965e-7	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7729118386466478	5.122246694529915e-7	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7746504671827494	5.599532336401311e-7	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.7764403466857237	6.121268166196766e-7	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7782838933584675	6.691155835862896e-7	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7801845208516778	7.313088599712904e-7	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.7821991699999014	7.962133218144062e-7	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.784256811246369	8.650831329628124e-7	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.7863306184574999	9.410075999335431e-7	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.7884220876402912	1.0242650993472384e-6	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7905324696805056	1.115252277587326e-6	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7926627705616458	1.2144840507998351e-6	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.7948137516366214	1.3225936048934964e-6	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.7969859299504998	1.4403323955399252e-6	0.0
0.4507940114678506	2.480970269408046	1.3543993353733983	1.7991795786123175	1.56857014817319e-6	0.0
0.45278867523540756	2.480970269408046	1.3563939991409553	1.8013947272135844	1.7082948579903517e-6	0.0
0.4547833390029645	2.480970269408046	1.3583886629085122	1.803631162290744	1.860612789950969e-6	0.0
0.4567780027705213	2.480970269408046	1.360383326676069	1.8058884278284717	2.0267484787773957e-6	0.0
0.45877266653807824	2.480970269408046	1.362377990443626	1.8081658258003492	2.2080447289547386e-6	0.0
0.460767330305635	2.480970269408046	1.3643726542111827	1.8104624167430527	2.405962614730829e-6	0.0
0.46276199407319196	2.480970269408046	1.3663673179787397	1.81277702035982	2.622081480116045e-6	0.0
0.4647566578407487	2.480970269408046	1.3683619817462964	1.8151082161486427	2.8580989388836197e-6	0.0
0.46675132160830546	2.480970269408046	1.3703566455138532	1.8174543440501858	3.115830874569574e-6	0.0
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8198135051101376	3.397211440472469e-6	0.0
0.4707406491434194	2.480970269408046	1.374345973048967	1.8221835621502829	3.7042930596536263e-6	0.0
0.47273531291097615	2.480970269408046	1.3763406368165239	1.8245621404422554	4.039246424937158e-6	0.0
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8269466283775682	4.404360498909938e-6	0.0
0.47672464044608986	2.480970269408046	1.3803299643516376	1.8293341781271215	4.802042513921278e-6	0.0
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8317217062830857	5.23481797208347e-6	0.0
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8340200025567166	5.677140124659643e-6	0.0
0.48270863174876033	2.480970269408046	1.386313955654308	1.8363023195540338	6.1582833594943465e-6	0.0
0.4847032955163173	2.480970269408046	1.388308619421865	1.838577941246274	6.6866222694132545e-6	0.0
0.48669795928387427	2.480970269408046	1.390303283189422	1.8408463900656595	7.264100862733885e-6	0.0
0.488692623051431	2.480970269408046	1.3922979469569787	1.8431067467581015	7.89341117376083e-6	0.0
0.490687286818988	2.480970269408046	1.3942926107245357	1.8453576504816405	8.57799326278673e-6	0.0
0.49268195058654474	2.480970269408046	1.3962872744920924	1.847597298910095	9.322035216091477e-6	0.0
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8498234483227702	1.0130473145941861e-5	0.0
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8520334136617393	1.100899119059234e-5	0.0
0.4986659418892152	2.480970269408046	1.402271265794763	1.8542240685387505	1.1964021514284875e-5	2.840215142848751e-7
0.5006606056567722	2.480970269408046	1.4042659295623199	1.856391845174257	1.3002744307249482e-5	1.322744307249482e-6
0.5026552694243291	2.480970269408046	1.4062605933298769	1.858532734251374	1.4133087785701912e-5	2.453087785701911e-6
0.5046499331918859	2.480970269408046	1.4082552570974336	1.860642284667904	1.536372819184723e-5	3.6837281918472306e-6
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8627156031695624	1.6704089793875397e-5	5.024089793875396e-6
0.5086392607269996	2.480970269408046	1.4122445846325473	1.864747353847658	1.816434488596738e-5	6.484344885967381e-6
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8667317574843598	1.9755413788287715e-5	8.075413788287715e-6
0.5126285882621133	2.480970269408046	1.416233912167661	1.8686625907285523	2.1488964846990875e-5	9.808964846990874e-6
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8705331850849105	2.337741443421875e-5	1.1697414434218751e-5
0.516617915797227	2.480970269408046	1.4202232397027748	1.8723364256985098	2.543392694809791e-5	1.3753926948097912e-5
0.518612579564784	2.480970269408046	1.4222179034703317	1.874064749916801	2.767241481274549e-5	1.5992414812745492e-5
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8757101456102085	3.0107538478265268e-5	1.8427538478265268e-5
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8772641492319588	3.275470642074689e-5	2.1074706420746886e-5
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8787178435970668	3.5630075142268936e-5	2.3950075142268936e-5
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8801334331516213	3.867205424899531e-5	2.6992054248995306e-5
0.5285858984025682	2.480970269408046	1.432191222308116	1.881557458605886	4.185045799632936e-5	3.0170457996329356e-5
0.5305805621701252	2.480970269408046	1.4341858860756729	1.882889780034256	4.534340195257577e-5	3.3663401952575776e-5
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8841269831336485	4.9161105057598735e-5	3.748110505759874e-5
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8852661921677585	5.3318599201965335e-5	4.163859920196534e-5
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8863050700623083	5.783572922692964e-5	4.6155729226929636e-5
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8872418187276763	6.273715292444378e-5	5.105715292444379e-5
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8880751796031905	6.805234103716153e-5	5.6372341037161525e-5
0.5425485447754663	2.480970269408046	1.446153868681014	1.888804434419417	7.381557725842785e-5	6.213557725842784e-5
0.5445432085430231	2.480970269408046	1.4481485324485708	1.8894294061765189	8.006595823227718e-5	6.838595823227717e-5
0.54653787231058	2.480970269408046	1.4501431962161278	1.8899504603382975	8.684739355345427e-5	7.516739355345428e-5
0.548532536078137	2.480970269408046	1.4521378599836847	1.8903685062430435	9.420860576738996e-5	8.252860576738998e-5
0.5505271998456938	2.480970269408046	1.4541325237512415	1.890684998733533	0.0001022031303702104	9.052313037021042e-5
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8909019400097298	0.0001108893158087463	9.920931580874632e-5
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8910218817087725	0.00012033032348051044	0.00010865032348051044
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8910479272178171	0.00013059412773372737	0.00011891412773372737
0.5585058549159212	2.480970269408046	1.462111178821469	1.8909837342261162	0.00014175351586730254	0.00013007351586730254
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8908335175235675	0.00015388608813085076	0.00014220608813085076
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8906020520536284	0.0001670742577246736	0.0001553942577246736
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8902946762290873	0.00018140525079977002	0.00016972525079977
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8899172955197328	0.00019697110645783007	0.00018529110645783004
0.5684791737537054	2.480970269408046	1.472084497659253	1.8894763863213284	0.00021386867675125942	0.00020218867675125943
0.5704738375212624	2.480970269408046	1.47407916142681	1.8889790001155582	0.00023219962668314005	0.00022051962668314003
0.5724685012888193	2.480970269408046	1.476073825194367	1.888432767930601	0.0002520704342072555	0.0002403904342072555
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8877491033309495	0.00027338315978704463	0.0002617031597870446
0.5764578288239328	2.480970269408046	1.4800631527294805	1.8869526425063603	0.0002953162067404519	0.00028363620674045194
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8861075276386696	0.0003193910071778704	0.0003077110071778704
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8852097285807874	0.00034567062997428125	0.0003339906299742813
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8842555301921102	0.000374249139623099	0.000362569139623099
0.5844364838941605	2.480970269408046	1.4880418077997082	1.8832415302573957	0.0004052515962361846	0.0003935715962361846
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8821646376079542	0.00043883405554376537	0.00042715405554376534
0.5884258114292742	2.480970269408046	1.492031135334822	1.8810220704328746	0.0004751835688945481	0.00046350356889454815
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8798113547714188	0.000514518183255572	0.000502838183255572
0.5924151389643879	2.480970269408046	1.4960204628699356	1.878530323181157	0.0005570869412124558	0.0005454069412124558
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8771771135803552	0.0006031698809690467	0.0005914898809690467
0.5964044664995016	2.480970269408046	1.5000097904050493	1.875750168266796	0.0006530780363477276	0.0006413980363477276
0.5983991302670584	2.480970269408046	1.502004454172606	1.8742482331193795	0.0007071534367892844	0.0006954734367892844
0.6003937940346153	2.480970269408046	1.503999117940163	1.8726703569930176	0.0007657691073529072	0.0007540891073529072
0.6023884578021723	2.480970269408046	1.50599378170772	1.8710158913216497	0.0008293290687162082	0.0008176490687162082
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8692844899488212	0.0008982683371752275	0.0008865883371752275
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8674761092099692	0.0009730529246444078	0.0009613729246444077
0.6083724491048428	2.480970269408046	1.5119777730103905	1.865591008295457	0.0010541798386566239	0.0010424998386566239
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8636297499286012	0.0011421770823631732	0.0011304970823631732
0.6123617766399565	2.480970269408046	1.5159671005455042	1.8615932013981595	0.001237603654533765	0.001225923654533765
0.6143564404075132	2.480970269408046	1.517961764313061	1.8594825359903313	0.001341049549556495	0.0013293695495564949
0.6163511041750702	2.480970269408046	1.519956428080618	1.8572992348709418	0.0014531357574380285	0.0014414557574380284
0.6183457679426272	2.480970269408046	1.521951091848175	1.8550450894743007	0.0015745142638032205	0.0015628342638032205
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8527222044611282	0.0017058680498954898	0.0016941880498954898
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8503330013138357	0.0018479110925766486	0.0018362310925766486
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8478482705452899	0.0019988885608312186	0.0019872085608312186
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8445924490180143	0.002156390446572665	0.002144710446572665
0.6283190867804114	2.480970269408046	1.531924410685959	1.8415711539971893	0.002328551913045545	0.002316871913045545
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8387289026457183	0.0025158538595488216	0.002504173859548822
0.6323084143155251	2.480970269408046	1.5359137382210728	1.8360160616126595	0.0027189706374889603	0.0027072906374889603
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8333889050543404	0.002938770050379282	0.0029270900503792826
0.6362977418506388	2.480970269408046	1.5399030657561865	1.830809660739611	0.0031763133538404735	0.003164633353840474
0.6382924056181958	2.480970269408046	1.5418977295237435	1.8282465472760059	0.0034328552556002305	0.003421175255600231
0.6402870693857527	2.480970269408046	1.5438923932913005	1.8256738051313737	0.0037098439154935985	0.003698163915493599
0.6422817331533095	2.480970269408046	1.5458870570588572	1.8230717237418792	0.004008920945462892	0.003997240945462893
0.6442763969208662	2.480970269408046	1.547881720826414	1.8204266665977131	0.004331921409557115	0.004320241409557115
0.646271060688423	2.480970269408046	1.5498763845939707	1.817731095786531	0.004680873823932982	0.004669193823932982
0.64826572445598	2.480970269408046	1.5518710483615277	1.8149835970539445	0.005058000156854115	0.005046320156854116
0.6502603882235369	2.480970269408046	1.5538657121290846	1.8121889060111278	0.0054657158286912895	0.0054540358286912895
0.6522550519910937	2.480970269408046	1.5558603758966414	1.80935793568246	0.0059066297119225245	0.005894949711922524
0.6542497157586504	2.480970269408046	1.5578550396641981	1.8065078051401298	0.006383544131133248	0.006371864131133248
0.6562443795262074	2.480970269408046	1.559849703431755	1.8036618685177201	0.0068994548630155915	0.006887774863015592
0.6582390432937644	2.480970269408046	1.561844367199312	1.8008497432300123	0.00745755113636902	0.00744587113636902
0.6602337070613211	2.480970269408046	1.5638390309668688	1.7981073357523267	0.008061215632100265	0.008049535632100265
0.6622283708288779	2.480970269408046	1.5658336947344256	1.795476862830402	0.008714024483223427	0.008702344483223427
0.6642230345964348	2.480970269408046	1.5678283585019825	1.7930068655039544	0.00941974727485959	0.00940806727485959
0.6662176983639918	2.480970269408046	1.5698230222695395	1.7907522128382847	0.010182347044236673	0.010170667044236673
0.6682123621315486	2.480970269408046	1.5718176860370963	1.7887740917753967	0.011005980280689942	0.010994300280689944
0.6702070258991053	2.480970269408046	1.573812349804653	1.787139979048889	0.011894996925662723	0.011883316925662723
0.6722016896666623	2.480970269408046	1.57580701357221	1.7859235906683795	0.012853940372703892	0.012842260372703893
0.6741963534342192	2.480970269408046	1.577801677339767	1.785204804085642	0.013887547467471095	0.013875867467471097
0.676191017201776	2.480970269408046	1.5797963411073237	1.7833607836380294	0.014960909923191577	0.014949229923191578
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7813797393123805	0.01611135785749665	0.01609967785749665
0.6801803447368897	2.480970269408046	1.5837856686424374	1.7796965475200859	0.017355294149509686	0.017343614149509686
0.6821750085044467	2.480970269408046	1.5857803324099944	1.7782858421192798	0.018698685412798285	0.018687005412798288
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7771252970003089	0.020148277957552512	0.020136597957552512
0.6861643360395602	2.480970269408046	1.5897696599451079	1.77619550752141	0.02171159779058232	0.02169991779058232
0.6881589998071174	2.480970269408046	1.591764323712665	1.775479924303066	0.02339695061532124	0.023385270615321238
0.6901536635746741	2.480970269408046	1.5937589874802218	1.7749648224844845	0.025213421831818125	0.02520174183181812
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7746392917958276	0.027170876536749898	0.027159196536749898
0.6941429911097878	2.480970269408046	1.5977483150153355	1.7744952352816001	0.0292799595234127	0.029268279523412696
0.6961376548773448	2.480970269408046	1.5997429787828925	1.774527367139553	0.03155209528172074	0.03154041528172074
0.6981323186449016	2.480970269408046	1.6017376425504493	1.7747332028578469	0.03399948799821211	0.03398780799821211
0.7001269824124583	2.480970269408046	1.603732306318006	1.7751130376032085	0.03663512155604773	0.03662344155604773
0.7021216461800153	2.480970269408046	1.605726970085563	1.7756699116118806	0.03947275953500552	0.03946107953500552
0.7041163099475722	2.480970269408046	1.60772163385312	1.7764095641497133	0.042526945211486575	0.042515265211486575
0.706110973715129	2.480970269408046	1.6097162976206767	1.7773403804264438	0.045813001558515525	0.04580132155851553
0.7081056374826857	2.480970269408046	1.6117109613882334	1.7784733386576808	0.04934703124573574	0.04933535124573574
0.7101003012502427	2.480970269408046	1.6137056251557904	1.7798219672415223	0.053145916639410054	0.05313423663941006
0.7120949650177997	2.480970269408046	1.6157002889233474	1.7814023247152633	0.05722731980242814	0.057215639802428137
0.7140896287853564	2.480970269408046	1.6176949526909041	1.7832330177199471	0.06160968249429485	0.06159800249429485
0.7160842925529132	2.480970269408046	1.6196896164584609	1.7853352745398874	0.06631222617114015	0.06630054617114015
0.7180789563204701	2.480970269408046	1.6216842802260178	1.7877330937841935	0.07135495198571416	0.07134327198571416
0.7200736200880271	2.480970269408046	1.6236789439935748	1.790453489289133	0.07675864078738744	0.07674696078738744
0.7220682838555839	2.480970269408046	1.6256736077611316	1.793526853161408	0.08254485312215178	0.08253317312215178
0.7240629476231406	2.480970269408046	1.6276682715286883	1.7969874588374137	0.08873592923261901	0.08872424923261901
0.7260576113906976	2.480970269408046	1.6296629352962453	1.8008741248557398	0.09535498905803078	0.09534330905803076
0.7280522751582545	2.480970269408046	1.6316575990638023	1.8034720693645083	0.102281280473247	0.10226960047324699
0.7300469389258113	2.480970269408046	1.633652262831359	1.8061811111509096	0.10934144495075522	0.10932976495075522
0.732041602693368	2.480970269408046	1.6356469265989158	1.8100107869707616	0.11639907466110973	0.11638739466110971
0.734036266460925	2.480970269408046	1.6376415903664727	1.815194024451866	0.12336828641374006	0.12335660641374005
0.736030930228482	2.480970269408046	1.6396362541340297	1.821968418758871	0.13017065664406025	0.13015897664406023
0.7380255939960387	2.480970269408046	1.6416309179015864	1.8305701360724167	0.13673522141344666	0.13672354141344664
0.7400202577635955	2.480970269408046	1.6436255816691432	1.8412277974483504	0.14299847640924632	0.1429867964092463
0.7420149215311524	2.480970269408046	1.6456202454367002	1.8541565154786206	0.14890437694478928	0.14889269694478927
0.7440095852987094	2.480970269408046	1.6476149092042571	1.8695522903221273	0.15440433795936484	0.15439265795936485
0.7460042490662662	2.480970269408046	1.6496095729718139	1.8875869872863817	0.15945723401824227	0.15944555401824229
0.7479989128338231	2.480970269408046	1.6516042367393708	1.9084041110044185	0.16402939931265725	0.16401771931265727
0.7499935766013801	2.480970269408046	1.6535989005069278	1.932115560107819	0.1680946276598182	0.16808294765981818
0.7519882403689369	2.480970269408046	1.6555935642744846	1.9587994935217503	0.1716341725029093	0.1716224925029093
0.7539829041364936	2.480970269408046	1.6575882280420413	1.9884993710423389	0.1746367469110835	0.1746250669110835
0.7559775679040506	2.480970269408046	1.6595828918095983	2.021224155271326	0.17709852357946487	0.17708684357946486
0.7579722316716075	2.480970269408046	1.6615775555771553	2.056949588889276	0.1790231348291486	0.1790114548291486
0.7599668954391643	2.480970269408046	1.663572219344712	2.095620399472799	0.18042167260720524	0.18040999260720525
0.761961559206721	2.480970269408046	1.6655668831122687	2.1371532400665525	0.18131268848667498	0.181301008486675
0.763956222974278	2.480970269408046	1.6675615468798257	2.1814401506822363	0.18172219366656914	0.18171051366656915
0.765950886741835	2.480970269408046	1.6695562106473827	2.2283523235830107	0.18168365897187153	0.18167197897187154
0.7679455505093917	2.480970269408046	1.6715508744149394	2.27774397059077	0.18123801485353733	0.18122633485353734
0.7699402142769485	2.480970269408046	1.6735455381824962	2.329456118929588	0.1804336513884946	0.1804219713884946
0.7719348780445054	2.480970269408046	1.6755402019500532	2.3833201978818717	0.1793264182796417	0.1793147382796417
0.7739295418120624	2.480970269408046	1.6775348657176101	2.439161316726547	0.1779796248558498	0.17796794485584982
0.7759242055796192	2.480970269408046	1.6795295294851669	2.4968011709960667	0.17646404007196093	0.1764523600719609
0.7779188693471759	2.480970269408046	1.6815241932527236	2.5560605462485753	0.17485789250879064	0.17484621250879065
0.7799135331147329	2.480970269408046	1.6835188570202806	2.617041905639184	0.17315555545553657	0.17314387545553656
0.7819081968822899	2.480970269408046	1.6855135207878376	2.6804109472226956	0.1711806851762193	0.1711690051762193
0.7839028606498466	2.480970269408046	1.6875081845553943	2.7458675658590463	0.16905304552747633	0.1690413655274763
0.7858975244174033	2.480970269408046	1.689502848322951	2.8133559864065742	0.1667889463512647	0.16677726635126472
0.7878921881849601	2.480970269408046	1.6914975120905078	2.8828436039691914	0.16440385022951826	0.16439217022951827
0.7898868519525171	2.480970269408046	1.6934921758580648	2.954319424974504	0.16191237248414767	0.16190069248414768
0.791881515720074	2.480970269408046	1.6954868396256217	3.0277923758930876	0.15932828117703862	0.15931660117703864
0.7938761794876308	2.480970269408046	1.6974815033931785	3.1032895366980435	0.15666449711005764	0.15665281711005766
0.7958708432551875	2.480970269408046	1.6994761671607352	3.180854344006902	0.15393309382504033	0.15392141382504035
0.7978655070227447	2.480970269408046	1.7014708309282924	3.2605447985413694	0.15114529760380807	0.15113361760380806
0.7998601707903015	2.480970269408046	1.7034654946958492	3.342431703152559	0.14831148746815184	0.14829980746815183
0.8018548345578582	2.480970269408046	1.705460158463406	3.426596951042942	0.14544119517984574	0.14542951517984576
0.8038494983254152	2.480970269408046	1.707454822230963	3.5131318787452845	0.14254310524063185	0.14253142524063184
0.8058441620929722	2.480970269408046	1.7094494859985199	3.602135694601646	0.1396250548922383	0.1396133748922383
0.8078388258605289	2.480970269408046	1.7114441497660766	3.693713990658496	0.13669403411636383	0.1366823541163638
0.8098334896280857	2.480970269408046	1.7134388135336334	3.7879773437914603	0.13375618563468786	0.13374450563468784
0.8118281533956426	2.480970269408046	1.7154334773011903	3.885040010291785	0.13081680490886272	0.1308051249088627
0.8138228171631996	2.480970269408046	1.7174281410687473	3.985018716902699	0.12788034014052194	0.12786866014052195
0.8158174809307563	2.480970269408046	1.719422804836304	4.088031550260564	0.12495039227127096	0.12493871227127096
0.8178121446983131	2.480970269408046	1.7214174686038608	4.194196945773643	0.12202971498269735	0.12201803498269735
0.8198068084658701	2.480970269408046	1.7234121323714178	4.3036327761026705	0.11912021469635765	0.11910853469635765
0.821801472233427	2.480970269408046	1.7254067961389747	4.416455538554174	0.11622295057379421	0.11621127057379421
0.8237961360009838	2.480970269408046	1.7274014599065315	4.53277963985327	0.1133381345165203	0.1133264545165203
0.8257907997685405	2.480970269408046	1.7293961236740882	4.652716775924744	0.1104651311660271	0.11045345116602709
0.8277854635360975	2.480970269408046	1.7313907874416452	4.776375403503162	0.10760245790378255	0.10759077790378255
0.8297801273036545	2.480970269408046	1.7333854512092022	4.903860299629316	0.1047477848512324	0.10473610485123239
0.8317747910712112	2.480970269408046	1.735380114976759	5.035272204398192	0.10189793486979909	0.10188625486979908
0.833769454838768	2.480970269408046	1.7373747787443157	5.17135096778913	0.09908265140554122	0.09907097140554122
0.8357641186063249	2.480970269408046	1.7393694425118726	5.31201356434849	0.09634047421298021	0.09632879421298021
0.8377587823738819	2.480970269408046	1.7413641062794296	5.45586706116825	0.09361722660161548	0.09360554660161546
0.8397534461414387	2.480970269408046	1.7433587700469864	5.6037976969967085	0.0909119792360376	0.0909002992360376
0.8417481099089954	2.480970269408046	1.745353433814543	5.756484534950322	0.08822398554864357	0.08821230554864355
0.8437427736765524	2.480970269408046	1.7473480975821	5.914419285838031	0.08555268173963457	0.08554100173963457
0.8457374374441093	2.480970269408046	1.749342761349657	6.077924988183426	0.08289768677701283	0.08288600677701283
0.8477321012116661	2.480970269408046	1.7513374251172138	6.247173888295699	0.0802588023965855	0.08024712239658549
0.8497267649792228	2.480970269408046	1.7533320888847705	6.422204608257738	0.0776360131019592	0.0776243331019592
0.85172142874678	2.480970269408046	1.7553267526523277	6.602938537588967	0.07502948616455304	0.07501780616455304
0.8537160925143368	2.480970269408046	1.7573214164198845	6.789195310096948	0.07243957162357954	0.07242789162357954
0.8557107562818935	2.480970269408046	1.7593160801874412	6.980707208984367	0.06986680228605852	0.06985512228605852
0.8577054200494505	2.480970269408046	1.7613107439549982	7.177132361541039	0.06731189372681477	0.06730021372681477
0.8597000838170075	2.480970269408046	1.7633054077225552	7.378066623787451	0.0647757442884763	0.0647640642884763
0.8616947475845642	2.480970269408046	1.765300071490112	7.583054102856463	0.062259435081469194	0.0622477550814692
0.863689411352121	2.480970269408046	1.7672947352576687	7.791596311853032	0.05976422998403267	0.05975254998403268
0.8656840751196779	2.480970269408046	1.7692893990252256	8.003159992845031	0.05729157564219816	0.05727989564219817
0.8676787388872349	2.480970269408046	1.7712840627927826	8.217183675614235	0.054843101469809974	0.054831421469809974
0.8696734026547916	2.480970269408046	1.7732787265603394	8.43308306203059	0.052420619648509165	0.05240893964850917
0.8716680664223484	2.480970269408046	1.775273390327896	8.650255338875377	0.050026125127744445	0.05001444512774445
0.8736627301899054	2.480970269408046	1.777268054095453	8.868082526974232	0.047661795624765406	0.047650115624765406
0.8756573939574623	2.480970269408046	1.77926271786301	9.085933973193137	0.04532999162462627	0.04531831162462627
0.8776520577250191	2.480970269408046	1.7812573816305668	9.303168085869807	0.04303325638018418	0.04302157638018419
0.8796467214925758	2.480970269408046	1.7832520453981235	9.51913340506246	0.04077431591209989	0.040762635912099894
0.8816413852601328	2.480970269408046	1.7852467091656805	9.733169087814092	0.038556079008837056	0.038544399008837056
0.8836360490276898	2.480970269408046	1.7872413729332375	9.944604876376633	0.036381637226663405	0.036369957226663405
0.8856307127952465	2.480970269408046	1.7892360367007942	10.152760604666618	0.03425426488964899	0.03424258488964899
0.8876253765628033	2.480970269408046	1.791230700468351	10.354145725867644	0.03217589756001338	0.03216421756001338
0.8896200403303602	2.480970269408046	1.793225364235908	10.538323055063044	0.03012893219864771	0.030117252198647707
0.8916147040979172	2.480970269408046	1.795220028003465	10.706101493474195	0.028157586063921835	0.02814590606392183
0.893609367865474	2.480970269408046	1.7972146917710217	10.858092131056713	0.026264582647085786	0.026252902647085786
0.8956040316330307	2.480970269408046	1.7992093555385784	10.9948931347381	0.024452204039561602	0.024440524039561602
0.8975986954005877	2.480970269408046	1.8012040193061354	11.1170988937651	0.022722290932942417	0.022710610932942417
0.8995933591681446	2.480970269408046	1.8031986830736924	11.225308079133349	0.021076242618994278	0.021064562618994274
0.9015880229357014	2.480970269408046	1.805193346841249	11.320130926971197	0.019515016989655312	0.019503336989655312
0.9035826867032581	2.480970269408046	1.8071880106088059	11.402195978206748	0.018039130537033272	0.018027450537033272
0.9055773504708151	2.480970269408046	1.8091826743763628	11.472156449133099	0.016648658353406585	0.016636978353406585
0.9075720142383721	2.480970269408046	1.8111773381439198	11.53069636285965	0.015343234131231216	0.015331554131231216
0.9095666780059288	2.480970269408046	1.8131720019114765	11.578536535363886	0.014122050163127866	0.014110370163127868
0.9115613417734858	2.480970269408046	1.8151666656790335	11.616440478491612	0.012983857341893631	0.012972177341893631
0.9135560055410428	2.480970269408046	1.8171613294465905	11.645220253202384	0.011926965160494022	0.011915285160494022
0.9155506693085995	2.480970269408046	1.8191559932141472	11.665742277566359	0.010949241712069303	0.010937561712069303
0.9175453330761563	2.480970269408046	1.821150656981704	11.6789330638583	0.010048113689929361	0.010036433689929361
0.9195399968437132	2.480970269408046	1.823145320749261	11.685784826259344	0.009220566387555184	0.009208886387555184
0.9215346606112702	2.480970269408046	1.825139984516818	11.68736086421733	0.0084631436986017	0.0084514636986017
0.923529324378827	2.480970269408046	1.8271346482843747	11.6848005859073	0.007771948116894292	0.007760268116894293
0.9255239881463837	2.480970269408046	1.8291293120519314	11.679323991530381	0.007142640736429778	0.007130960736429779
0.9275186519139405	2.480970269408046	1.8311239758194882	11.672235388241184	0.006570441251376644	0.006558761251376645
0.9295133156814974	2.480970269408046	1.8331186395870451	11.664926059208177	0.00605012795607567	0.00603844795607567
0.9315079794490544	2.480970269408046	1.835113303354602	11.658875561946003	0.0055760377450388195	0.00556435774503882
0.9335026432166111	2.480970269408046	1.8371079671221588	11.65565129047793	0.005142066112950002	0.0051303861129500025
0.9354973069841679	2.480970269408046	1.8391026308897156	11.656905908697366	0.004741667154664379	0.004729987154664379
0.9374919707517249	2.480970269408046	1.8410972946572726	11.664372256746997	0.00436785356520916	0.004356173565209161
0.9394866345192818	2.480970269408046	1.8430919584248295	11.679855357708371	0.004013196639783184	0.004001516639783184
0.9414812982868386	2.480970269408046	1.8450866221923863	11.705221217887841	0.0036698262737568836	0.003658146273756884
0.9434759620543953	2.480970269408046	1.847081285959943	11.700926070137415	0.0033653742722169946	0.0033536942722169946
0.9454706258219523	2.480970269408046	1.8490759497275	11.690258411137002	0.003096461152477953	0.0030847811524779534
0.9474652895895093	2.480970269408046	1.851070613495057	11.68278830030541	0.0028493292156225925	0.002837649215622593
0.949459953357066	2.480970269408046	1.8530652772626137	11.67793894713395	0.0026225119885618987	0.0026108319885618987
0.9514546171246228	2.480970269408046	1.8550599410301705	11.675179165785377	0.002414611415099031	0.0024029314150990316
0.9534492808921797	2.480970269408046	1.8570546047977274	11.674024546889425	0.0022242978559308484	0.0022126178559308484
0.9554439446597367	2.480970269408046	1.8590492685652844	11.674038285623562	0.0020503100886465585	0.0020386300886465585
0.9574386084272934	2.480970269408046	1.8610439323328412	11.674831730732038	0.0018914553077282088	0.001879775307728209
0.9594332721948502	2.480970269408046	1.863038596100398	11.676064715144827	0.0017466091245507654	0.0017349291245507656
0.9614279359624074	2.480970269408046	1.865033259867955	11.677445723524007	0.0016147155673817786	0.0016030355673817785
0.9634225997299641	2.480970269408046	1.8670279236355118	11.678731945842193	0.001494787081381935	0.0014831070813819353
0.9654172634975209	2.480970269408046	1.8690225874030686	11.679729259340036	0.0013859045286044203	0.00137422452860442
0.9674119272650779	2.480970269408046	1.8710172511706256	11.680292174179026	0.0012872171879954135	0.0012755371879954135
0.9694065910326348	2.480970269408046	1.8730119149381825	11.680323770977994	0.0011979427553938844	0.0011862627553938844
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679775651300817	0.0011173673435315211	0.001105687343531521
0.9733959185677483	2.480970269408046	1.877001242473296	11.67864791509513	0.0010448454820329324	0.0010331654820329324
0.9753905823353053	2.480970269408046	1.878995906240853	11.676989172070071	0.0009798001174153952	0.0009681201174153952
0.9773852461028623	2.480970269408046	1.88099057000841	11.674896587020752	0.0009217226130891378	0.0009100426130891377
0.979379909870419	2.480970269408046	1.8829852337759667	11.672515952117196	0.000870172749357114	0.0008584927493571141
0.9813745736379758	2.480970269408046	1.8849798975435235	11.670041772137651	0.0008247787234151166	0.0008130987234151166
0.9833692374055327	2.480970269408046	1.8869745613110804	11.66771734151384	0.0007852371493517312	0.0007735571493517312
0.9853639011730897	2.480970269408046	1.8889692250786374	11.665834784872594	0.0007513130581483408	0.0007396330581483409
0.9873585649406464	2.480970269408046	1.8909638888461942	11.66473502555043	0.0007228398976791758	0.0007111598976791757
0.9893532287082032	2.480970269408046	1.892958552613751	11.664807639430231	0.0006997195327112318	0.0006880395327112318
0.9913478924757602	2.480970269408046	1.8949532163813079	11.666490544580176	0.0006819222449043373	0.0006702422449043373
0.9933425562433171	2.480970269408046	1.8969478801488648	11.67026947082847	0.0006694867328111248	0.0006578067328111249
0.9953372200108739	2.480970269408046	1.8989425439164216	11.676677147943982	0.0006625201118770256	0.0006508401118770256


==> _tikz/352s_prof_right_c2_1p7_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.46442361299967705	0.0002844339704991094	0.0002727539704991094
0.001994663767556859	2.480970269408046	0.9055999876731046	0.8101839829688018	0.00030245804059943996	0.00029077804059943993
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0782589630141317	0.00024481021930924783	0.00023313021930924783
0.005983991302670577	2.480970269408046	0.9095893152082183	1.293063038876767	0.00015619448685789616	0.00014451448685789617
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4755519794003087	7.007297648080441e-5	5.8392976480804404e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.6422010469793207	8.665974419601362e-6	0.0
0.011967982605341154	2.480970269408046	0.9155733065108889	1.8045735068358513	-1.7048080078008183e-5	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.969244750048566	-7.332594758245107e-6	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.137797416735086	2.630717563882809e-5	1.462717563882809e-5
0.01795197390801173	2.480970269408046	0.9215572978135594	2.3067768973221225	6.11241293792603e-5	4.94441293792603e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4677131558107237	6.31293177351578e-5	5.144931773515781e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.6068074767348666	7.356935170734273e-6	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.732533305465807	8.330643706825622e-6	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.8464675207120593	8.358566021618663e-6	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.9480268839672674	7.765452802775554e-6	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0369170086574844	6.822323002370322e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1131550394589174	5.746463836895726e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.1771005837064408	4.701430787263295e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.2294908372789943	3.7970475988020202e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.2714769938541326	3.089406281260913e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.3046593952215457	2.5808671088047205e-6	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.3311189141908657	2.2200586200188384e-6	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.3534420518883343	1.901877617905424e-6	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.3747373537079395	1.4674891698852326e-6	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.3933547951276917	1.1056575360399075e-6	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.4093963492273707	9.745541669643766e-7	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.4258449629524126	8.427609374676638e-7	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.4426534894415957	7.162051354112417e-7	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.4597859152982986	5.995055185091696e-7	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.4772146745294656	4.959723143279158e-7	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.4949188596403253	4.0760722028642277e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.5128828320899896	3.351034036559769e-7	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.531094853926748	2.778455015603758e-7	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.549545493890388	2.3390962097583612e-7	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.568225697610422	2.0006333873095046e-7	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.587124553134092	1.717657015067885e-7	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.606226934175096	1.4316722583684224e-7	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.6251860621372303	1.1014622359348796e-7	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.6434750912647913	9.427548883013763e-8	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.6615793101593552	8.03460373872044e-8	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.6794398886915953	6.820386865544719e-8	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.6970071702706457	5.769666942233216e-8	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.714241217934338	4.86738138720436e-8	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.7311124576869137	4.0986363585458036e-8	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.7476023734279047	3.448706754016356e-8	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.7637042212653498	2.903036211045167e-8	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.7794237442365515	2.4472371067315718e-8	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	3.7947798814188776	2.067090557846312e-8	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	3.8098054780752793	1.7485464208298084e-8	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	3.8245480158262555	1.4777232917934912e-8	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	3.839070393848847	1.2409085065190398e-8	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	3.8534518037216543	1.024558140458919e-8	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	3.866889831073972	8.726784789886476e-9	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	3.8799579635974455	7.460782144690621e-9	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	3.8925633459535485	6.3692654299965014e-9	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	3.9046465726574726	5.4317225326029255e-9	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	3.9161606826251565	4.629143444639123e-9	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	3.927071214621369	3.944020263565274e-9	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	3.937356298198677	3.3603471921716245e-9	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	3.9470067762617225	2.8636205385795886e-9	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	3.9560263558307693	2.4408387162408183e-9	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	3.9644317838471417	2.0805022439379923e-9	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	3.9722530449428572	1.772613745784029e-9	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	3.979533577977065	1.508677951222769e-9	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	3.986330507815696	1.2817016950285196e-9	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	3.9927148882929053	1.0861939173063689e-9	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	3.9987719515398448	9.181656634919711e-10	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	4.004179770390252	7.889335511282427e-10	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	4.009209226696382	6.797473115203979e-10	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	4.013911607306615	5.853063968963365e-10	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	4.0183226245504144	5.03856497978071e-10	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	4.02247282279302	4.337782531331142e-10	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	4.026387574907981	3.7358724837418907e-10	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	4.030087082057767	3.219340173596035e-10	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	4.03358637691558	2.77604041393003e-10	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	4.036895330343636	2.395177494234361e-10	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	4.040018661427593	2.0673051804537504e-10	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	4.0429559506532184	1.784326714987079e-10	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	4.045701655901821	1.5394948166871788e-10	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	4.048245130836938	1.3274116808609759e-10	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	4.050570645157252	1.1440289792695505e-10	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	4.052657406100436	9.866478601279402e-11	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	4.054479580500747	8.539189481054112e-11	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	4.055821912278291	7.494449737571141e-11	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	4.056761764862343	6.595106400591359e-11	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	4.057254425538191	5.8179705062943854e-11	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	4.057240618299559	5.1494621625626734e-11	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	4.05666104274147	4.577098977551718e-11	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	4.0554562947316315	4.089496059690308e-11	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	4.053566777287548	3.676366017679822e-11	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	4.050932601117992	3.3285189604946266e-11	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	4.047493474211396	3.037862497382397e-11	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	4.043188579759197	2.7974017378636148e-11	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	4.0379564415851545	2.601239291731797e-11	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	4.031734776110534	2.444575269053324e-11	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	4.024460329714804	2.3237072801678154e-11	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	4.016068700147555	2.2360304356876634e-11	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	4.006494140404557	2.1800373464983836e-11	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	3.9956693431910155	2.1553181237584586e-11	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	3.9835019740497004	2.160874632509813e-11	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	3.9698540356549756	2.1886829418257976e-11	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	3.9548627059860135	2.241657301849515e-11	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	3.9384832892674293	2.31945466712406e-11	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	3.9206763602918353	2.4221839726420456e-11	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	3.901407752059633	2.5504061338456442e-11	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	3.8806485664569386	2.705134046626694e-11	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	3.858375210698144	2.8878325873265772e-11	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	3.8345694623489797	3.100418612736169e-11	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	3.8092185658837865	3.345260960096037e-11	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	3.782315363913735	3.6251804470961846e-11	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	3.7538584664482135	3.9434498718762856e-11	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	3.723852461815663	4.303794013025631e-11	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	3.6923081731661918	4.7103896295828995e-11	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	3.659242964797505	5.167865461036412e-11	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	3.6246811028751855	5.68130222732449e-11	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	3.588654175441251	6.256232628834292e-11	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.5512015768949583	6.898641346403018e-11	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.5123790136262865	7.573075217656098e-11	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.4723282426254007	8.299901658564466e-11	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.431114485260431	9.116435456941998e-11	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.3888608316837754	1.0027981489946212e-10	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.3456894418200096	1.1041913271082835e-10	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.3017217643207033	1.216767295020798e-10	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.257078720536005	1.3416771313526792e-10	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.2118808520048767	1.480278778359369e-10	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.1662484294606235	1.634137041931435e-10	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.1203015209152847	1.8050235915941983e-10	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.0741600160381544	1.9949169605080047e-10	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.0279436037975644	2.2060025454681025e-10	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	2.981771700211341	2.440672606904925e-10	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.935763323071475	2.7015262688834426e-10	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.890036910693718	2.991369519104003e-10	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.8447100821176177	3.313215208901533e-10	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.799899336760113	3.6702830532463253e-10	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.75571969232509	4.065999630743236e-10	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.712374248425488	4.5003234753150975e-10	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.669751312346739	4.940430877727823e-10	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.628085769550946	5.43385915625902e-10	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.5874186872370095	5.983041272449639e-10	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.5477879458274786	6.591571140526483e-10	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.5092279071376424	7.264203627402624e-10	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.4717690817113174	8.00685455267706e-10	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.4354377985044313	8.826600688634701e-10	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.4002558802129466	9.731679760246626e-10	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.3662403275811195	1.073149044517016e-9	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.3334030159816517	1.183659237374884e-9	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.3017504074250055	1.3058706129011308e-9	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.2712832809284715	1.4410713246673006e-9	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.2419964838568123	1.5906656215135358e-9	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.213878706438188	1.7561738475485962e-9	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.186912281168502	1.9392324421497475e-9	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.161073008252933	2.141593939963051e-9	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.1363300076075262	2.3651269709030476e-9	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.1126455972690787	2.6118162601527547e-9	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.089975197353387	2.8837626281641304e-9	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.0684115087717925	3.16324429010046e-9	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	2.0478663512526167	3.4670283754737152e-9	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	2.028323123735977	3.804479621784491e-9	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	2.0097514606930615	4.177403920426416e-9	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	1.9921205193718883	4.588269081456665e-9	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	1.9753990742007814	5.040204833596247e-9	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9595556112764212	5.5370028242284215e-9	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.9445584223067822	6.083116619400506e-9	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.9303756974256112	6.6836617038225705e-9	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.916975616345227	7.344415480868458e-9	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.9043264373705435	8.071817272574813e-9	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.8923965838558177	8.872968319641795e-9	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.881154727746355	9.755631781432885e-9	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.8705698699094104	1.0728232735974662e-8	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8606114170200427	1.1799858179957251e-8	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8512492548284925	1.2980257028733826e-8	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.8424538176945549	1.4279840116320637e-8	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.8341961543310052	1.5709680195397786e-8	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8264479897515993	1.728151193730792e-8	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8191817834695032	1.9007731932058165e-8	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.8124202544576107	2.0815184510960466e-8	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8061286596452668	2.2731533511248415e-8	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.8002963448821123	2.4855713281389264e-8	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.7949033245919614	2.719726144828466e-8	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7899298677612985	2.9769574111168033e-8	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7853565265583708	3.258990584159806e-8	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7811641634832207	3.5679369683461415e-8	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7773339770202063	3.9062937152977135e-8	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.7738475257775943	4.2769438238688966e-8	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7706867511112436	4.683156140147213e-8	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.7678339982412166	5.128585357452854e-8	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.7652720358813634	5.617272016338761e-8	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.7629840744123544	6.15364250459099e-8	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7609537826384234	6.742509057228372e-8	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7591653031769692	7.389069756502717e-8	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7576032665385048	8.098908531898369e-8	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7562528039618015	8.877995160132562e-8	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.755099559075909	9.732685265155606e-8	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7541296984667496	1.0669720318150995e-7	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7533299212314009	1.1696227637534164e-7	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7526874676079438	1.281972038895423e-7	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7522395257306405	1.4002180596263335e-7	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7519649068850598	1.5245425323497548e-7	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7518686437694297	1.6619977575943176e-7	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7519366314285538	1.8131250143016382e-7	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.7521556218920593	1.9786963322359598e-7	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7525132335620845	2.159714491983042e-7	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7529979593676432	2.3574130249510161e-7	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7535991737854495	2.573256213369926e-7	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7543071388237403	2.808939090291955e-7	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7551130090615057	3.0663874395914717e-7	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7560088358309662	3.347757795964656e-7	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7569875706257354	3.655437444929995e-7	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.758043067811409	3.9920444228279216e-7	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.759170086708973	4.3604275168207657e-7	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7603642931148398	4.7636662648933084e-7	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7616222603142597	5.205070955852172e-7	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7629414696376304	5.688182629326061e-7	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7643203106017011	6.216773075765661e-7	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7657580806699298	6.794844836443921e-7	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.767254984658438	7.426631203455642e-7	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7688121338060188	8.116596219718146e-7	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7704315445185528	8.869434678969783e-7	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.772158049385858	9.65500897165582e-7	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7739350622121823	1.0488386945532256e-6	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.7757397519302607	1.1406855098767553e-6	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.7775722359467254	1.2413787927887141e-6	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7794325179444948	1.3513977549477284e-6	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7813204879931626	1.4713633700182897e-6	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.7832359226865417	1.6020383736708707e-6	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.7851784853058235	1.7443272635821497e-6	0.0
0.4507940114678506	2.480970269408046	1.3543993353733983	1.787147726006659	1.899276299434486e-6	0.0
0.45278867523540756	2.480970269408046	1.3563939991409553	1.7891430820285028	2.0680735029165777e-6	0.0
0.4547833390029645	2.480970269408046	1.3583886629085122	1.7911638779244525	2.25204865772285e-6	0.0
0.4567780027705213	2.480970269408046	1.360383326676069	1.7932093258098034	2.4526733095538375e-6	0.0
0.45877266653807824	2.480970269408046	1.362377990443626	1.7952785256274963	2.6715607661161093e-6	0.0
0.460767330305635	2.480970269408046	1.3643726542111827	1.7973704654285914	2.9104660971222485e-6	0.0
0.46276199407319196	2.480970269408046	1.3663673179787397	1.7994840216658217	3.171286134290637e-6	0.0
0.4647566578407487	2.480970269408046	1.3683619817462964	1.80161795949832	3.4560594713458206e-6	0.0
0.46675132160830546	2.480970269408046	1.3703566455138532	1.803770933105491	3.766966464018436e-6	0.0
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8059414860080196	4.1063292300449075e-6	0.0
0.4707406491434194	2.480970269408046	1.374345973048967	1.8081280513939368	4.476611649167709e-6	0.0
0.47273531291097615	2.480970269408046	1.3763406368165239	1.810328952447642	4.880419363135413e-6	0.0
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8125424026797679	5.320499775702641e-6	0.0
0.47672464044608986	2.480970269408046	1.3803299643516376	1.814766506255673	5.799742052629681e-6	0.0
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8169992583204022	6.321177121683139e-6	0.0
0.4807139679812036	2.480970269408046	1.3843192918867513	1.819168890551552	6.854066746842053e-6	0.0
0.48270863174876033	2.480970269408046	1.386313955654308	1.8213311377157986	7.433557692184629e-6	0.0
0.4847032955163173	2.480970269408046	1.388308619421865	1.8234916927461429	8.069713494539853e-6	0.0
0.48669795928387427	2.480970269408046	1.390303283189422	1.8256512735730224	8.76487590270103e-6	0.0
0.488692623051431	2.480970269408046	1.3922979469569787	1.8278101434278258	9.522279708848573e-6	0.0
0.490687286818988	2.480970269408046	1.3942926107245357	1.8299681109954122	1.034605274855127e-5	0.0
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8321245306035192	1.124121590076522e-5	0.0
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8342783024347342	1.2213683087833503e-5	5.336830878335022e-7
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8364278727470165	1.3270261275487033e-5	1.5902612754870334e-6
0.4986659418892152	2.480970269408046	1.402271265794763	1.838571234088856	1.4418650472844396e-5	2.738650472844396e-6
0.5006606056567722	2.480970269408046	1.4042659295623199	1.8407059254953329	1.5667443732412516e-5	3.987443732412515e-6
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8428290326512506	1.702612715008386e-5	5.3461271500838605e-6
0.5046499331918859	2.480970269408046	1.4082552570974336	1.844937188007566	1.8505079865140705e-5	6.825079865140703e-6
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8470265708369993	2.0115574060249904e-5	8.435574060249906e-6
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8490929072146474	2.1869774961470176e-5	1.0189774961470177e-5
0.5106339244945566	2.480970269408046	1.4142392484001043	1.851131469908918	2.3780740838243124e-5	1.2100740838243124e-5
0.5126285882621133	2.480970269408046	1.416233912167661	1.8531370781678471	2.5862423003401018e-5	1.4182423003401018e-5
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8551040973852182	2.8129665813163644e-5	1.6449665813163644e-5
0.516617915797227	2.480970269408046	1.4202232397027748	1.857026438630415	3.059820666713506e-5	1.891820666713506e-5
0.518612579564784	2.480970269408046	1.4222179034703317	1.8588975580252607	3.328467600831069e-5	2.160467600831069e-5
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8607104559503633	3.62065973230726e-5	2.4526597323072605e-5
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8624576760626688	3.938238714118851e-5	2.770238714118851e-5
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8641313041051237	4.283135503581557e-5	3.1151355035815567e-5
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8657727973950742	4.647967892858859e-5	3.4799678928588584e-5
0.5285858984025682	2.480970269408046	1.432191222308116	1.8674219784982844	5.0291033818961856e-5	3.861103381896185e-5
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8690123733656496	5.447848732541115e-5	4.279848732541115e-5
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8705386443962955	5.9054295261832366e-5	4.737429526183236e-5
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8719960251518615	6.40364452111252e-5	5.23564452111252e-5
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8733803200826706	6.944865652517384e-5	5.776865652517384e-5
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8746879044103468	7.532038032486048e-5	6.364038032486047e-5
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8759157241628932	8.168679950006961e-5	7.000679950006962e-5
0.5425485447754663	2.480970269408046	1.446153868681014	1.8770612963611055	8.858882870967513e-5	7.690882870967514e-5
0.5445432085430231	2.480970269408046	1.4481485324485708	1.878122709357589	9.60731143815388e-5	8.43931143815388e-5
0.54653787231058	2.480970269408046	1.4501431962161278	1.879098623331959	0.00010419203471253495	9.251203471253495e-5
0.548532536078137	2.480970269408046	1.4521378599836847	1.879988270947952	0.00011300369966852142	0.00010132369966852142
0.5505271998456938	2.480970269408046	1.4541325237512415	1.880791458180037	0.00012257195098435068	0.0001108919509843507
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8815085653189483	0.00013296636216388082	0.00012128636216388084
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8821405481671816	0.000144262238479949	0.000132582238479949
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8826889394370498	0.00015654061697440629	0.0001448606169744063
0.5585058549159212	2.480970269408046	1.462111178821469	1.8831558503652743	0.0001698882664580814	0.00015820826645808142
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8835439725594956	0.00018439768751081435	0.00017271768751081433
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8838565800933	0.0002001671124814297	0.00018848711248142967
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8840975318675512	0.00021730050548774893	0.00020562050548774893
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8842712742569214	0.00023590756241658313	0.00022422756241658313
0.5684791737537054	2.480970269408046	1.472084497659253	1.8843828440615347	0.0002561037109237625	0.0002444237109237625
0.5704738375212624	2.480970269408046	1.47407916142681	1.8844378717845163	0.0002780101104340888	0.0002663301104340888
0.5724685012888193	2.480970269408046	1.476073825194367	1.884442585256949	0.00030175365214136623	0.0002900736521413662
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8843181401518339	0.0003272171027008174	0.0003155371027008174
0.5764578288239328	2.480970269408046	1.4800631527294805	1.884148290397707	0.0003534199962368229	0.00034173999623682294
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8838942058601031	0.00038217587281328747	0.00037049587281328745
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8835550370448781	0.00041356011297900564	0.0004018801129790056
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8831299167366338	0.00044768497271094635	0.0004360049727109464
0.5844364838941605	2.480970269408046	1.4880418077997082	1.882617957752653	0.000484699583414268	0.000473019583414268
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8820182508758856	0.0005247899519222244	0.0005131099519222244
0.5884258114292742	2.480970269408046	1.492031135334822	1.8813298629382045	0.0005681789604962974	0.0005564989604962974
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8805518350302288	0.000615126366826023	0.0006034463668260231
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8796831808188845	0.0006659288040292863	0.0006542488040292863
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8787228849591973	0.0007209197806519016	0.0007092397806519016
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8776699015916718	0.0007804696806679792	0.0007687896806679792
0.5983991302670584	2.480970269408046	1.502004454172606	1.8765231529218898	0.000844985763479769	0.000833305763479769
0.6003937940346153	2.480970269408046	1.503999117940163	1.875281527884149	0.0009149121639176587	0.0009032321639176588
0.6023884578021723	2.480970269408046	1.50599378170772	1.87394388089617	0.0009907298922401972	0.0009790498922401972
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8725090307173518	0.001072956834134102	0.001061276834134102
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8709757594284913	0.0011621477507142272	0.0011504677507142272
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8693428115564568	0.0012588942785235991	0.0012472142785235991
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8676088933731023	0.001363824929533407	0.001352144929533407
0.6123617766399565	2.480970269408046	1.5159671005455042	1.8657726724035169	0.0014776050911429887	0.0014659250911429886
0.6143564404075132	2.480970269408046	1.517961764313061	1.863832777184826	0.0016009370261797983	0.0015892570261797983
0.6163511041750702	2.480970269408046	1.519956428080618	1.861787797322923	0.0017345598728996281	0.0017228798728996283
0.6183457679426272	2.480970269408046	1.521951091848175	1.859636283900941	0.0018792496449861547	0.0018675696449861547
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8573767502998535	0.0020358192315513826	0.0020241392315513826
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8550076734983312	0.002205118397135444	0.002193438397135444
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8525109043294363	0.0023849412432064097	0.00237326124320641
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8494254370281011	0.002572271005195785	0.0025605910051957853
0.6283190867804114	2.480970269408046	1.531924410685959	1.8464987364382095	0.0027773047398830255	0.0027656247398830255
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8436886417561882	0.003000546575864513	0.0029888665758645134
0.6323084143155251	2.480970269408046	1.5359137382210728	1.840957709908674	0.003242738847631307	0.0032310588476313074
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8382732533873867	0.0035048620955683597	0.0034931820955683597
0.6362977418506388	2.480970269408046	1.5399030657561865	1.8356073710865501	0.0037881350659551417	0.003776455065955142
0.6382924056181958	2.480970269408046	1.5418977295237435	1.832936974092375	0.004094014710965187	0.004082334710965188
0.6402870693857527	2.480970269408046	1.5438923932913005	1.8302438081206072	0.004424196188666534	0.004412516188666535
0.6422817331533095	2.480970269408046	1.5458870570588572	1.827514474033632	0.0047806128630216	0.004768932863021601
0.6442763969208662	2.480970269408046	1.547881720826414	1.8247404475958977	0.005165436303886513	0.005153756303886513
0.646271060688423	2.480970269408046	1.5498763845939707	1.8219180993472206	0.005581076287012319	0.00556939628701232
0.64826572445598	2.480970269408046	1.5518710483615277	1.81904871518914	0.006030180794044015	0.006018500794044015
0.6502603882235369	2.480970269408046	1.5538657121290846	1.8161385179897647	0.006515636012520863	0.006503956012520863
0.6522550519910937	2.480970269408046	1.5558603758966414	1.8131986902180717	0.007040566335876478	0.007028886335876479
0.6542497157586504	2.480970269408046	1.5578550396641981	1.8102453973182473	0.007608334363439035	0.007596654363439035
0.6562443795262074	2.480970269408046	1.559849703431755	1.8072998112287282	0.008222540900430439	0.008210860900430439
0.6582390432937644	2.480970269408046	1.561844367199312	1.8043881331382807	0.008887024957967043	0.008875344957967043
0.6602337070613211	2.480970269408046	1.5638390309668688	1.8015416142534049	0.0096058637530596	0.0095941837530596
0.6622283708288779	2.480970269408046	1.5658336947344256	1.7987965730281061	0.010383372708613378	0.010371692708613378
0.6642230345964348	2.480970269408046	1.5678283585019825	1.7961944069804148	0.01122410545342769	0.011212425453427691
0.6662176983639918	2.480970269408046	1.5698230222695395	1.793781596892954	0.012132853822195713	0.012121173822195713
0.6682123621315486	2.480970269408046	1.5718176860370963	1.79160970087142	0.013114647855505139	0.013102967855505139
0.6702070258991053	2.480970269408046	1.573812349804653	1.789735335421019	0.014174755799838961	0.014163075799838963
0.6722016896666623	2.480970269408046	1.57580701357221	1.7882201404044373	0.015318684107572537	0.015307004107572537
0.6741963534342192	2.480970269408046	1.577801677339767	1.7871307244754113	0.016552177436977393	0.016540497436977393
0.676191017201776	2.480970269408046	1.5797963411073237	1.7852885894515165	0.01786887303883937	0.01785719303883937
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7833087003651042	0.0192643906868661	0.019252710686866098
0.6801803447368897	2.480970269408046	1.5837856686424374	1.7815792480918755	0.020747764731380312	0.020736084731380312
0.6821750085044467	2.480970269408046	1.5857803324099944	1.780088215338761	0.022333520902782036	0.022321840902782032
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7788252644634748	0.024036237993022513	0.02402455799302251
0.6861643360395602	2.480970269408046	1.5897696599451079	1.7777815580709815	0.025870547855601205	0.025858867855601205
0.6881589998071174	2.480970269408046	1.591764323712665	1.7769496584102644	0.027851135405570184	0.02783945540557018
0.6901536635746741	2.480970269408046	1.5937589874802218	1.776323479367835	0.029992738619524298	0.029981058619524294
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7758982687356326	0.03231014853561635	0.03229846853561634
0.6941429911097878	2.480970269408046	1.5977483150153355	1.775670602622377	0.03481820925354652	0.03480652925354652
0.6961376548773448	2.480970269408046	1.5997429787828925	1.7756383782677678	0.03753181793456109	0.0375201379345611
0.6981323186449016	2.480970269408046	1.6017376425504493	1.775800796031881	0.04046592480145925	0.04045424480145925
0.7001269824124583	2.480970269408046	1.603732306318006	1.7761583259174452	0.04363553313859194	0.04362385313859195
0.7021216461800153	2.480970269408046	1.605726970085563	1.7767126586073745	0.04705569929185486	0.04704401929185486
0.7041163099475722	2.480970269408046	1.60772163385312	1.777466645640165	0.05074153266869578	0.050729852668695785
0.706110973715129	2.480970269408046	1.6097162976206767	1.7784242379760051	0.05470819573811515	0.05469651573811515
0.7081056374826857	2.480970269408046	1.6117109613882334	1.7795904367920996	0.058970904030660125	0.058959224030660125
0.7101003012502427	2.480970269408046	1.6137056251557904	1.7809712748327187	0.06354492613842559	0.06353324613842559
0.7120949650177997	2.480970269408046	1.6157002889233474	1.7825738509472207	0.06844558371506303	0.06843390371506303
0.7140896287853564	2.480970269408046	1.6176949526909041	1.7844064444627252	0.07368825147576638	0.07367657147576638
0.7160842925529132	2.480970269408046	1.6196896164584609	1.786478739601213	0.07928835719728415	0.07927667719728415
0.7180789563204701	2.480970269408046	1.6216842802260178	1.7888021930613913	0.08526138171791323	0.08524970171791321
0.7200736200880271	2.480970269408046	1.6236789439935748	1.7913905798908174	0.09162285893749951	0.09161117893749951
0.7220682838555839	2.480970269408046	1.6256736077611316	1.794260753566198	0.09838837581743852	0.09837669581743852
0.7240629476231406	2.480970269408046	1.6276682715286883	1.797433655415931	0.10557357238067445	0.10556189238067445
0.7260576113906976	2.480970269408046	1.6296629352962453	1.800935605737781	0.11319414171171109	0.11318246171171109
0.7280522751582545	2.480970269408046	1.6316575990638023	1.8036835760569598	0.12097250545229168	0.12096082545229168
0.7300469389258113	2.480970269408046	1.633652262831359	1.8069779228282055	0.1287073172224788	0.1286956372224788
0.732041602693368	2.480970269408046	1.6356469265989158	1.8115278279376414	0.1362915494766228	0.1362798694766228
0.734036266460925	2.480970269408046	1.6376415903664727	1.8175026269850776	0.1436590311781439	0.14364735117814392
0.736030930228482	2.480970269408046	1.6396362541340297	1.825070884410643	0.1507498090697372	0.15073812906973721
0.7380255939960387	2.480970269408046	1.6416309179015864	1.8343955795225106	0.15751014767334967	0.15749846767334968
0.7400202577635955	2.480970269408046	1.6436255816691432	1.8456296861184869	0.1638925292901882	0.1638808492901882
0.7420149215311524	2.480970269408046	1.6456202454367002	1.8589122452017637	0.16985565400073305	0.16984397400073303
0.7440095852987094	2.480970269408046	1.6476149092042571	1.8743650265665093	0.17536443966471282	0.17535275966471284
0.7460042490662662	2.480970269408046	1.6496095729718139	1.8920898614449413	0.18039002192112635	0.18037834192112637
0.7479989128338231	2.480970269408046	1.6516042367393708	1.9121667055312146	0.1849097541882282	0.1848980741882282
0.7499935766013801	2.480970269408046	1.6535989005069278	1.9346524614710263	0.1889072076635354	0.1888955276635354
0.7519882403689369	2.480970269408046	1.6555935642744846	1.9595805553865824	0.19237217132383072	0.19236049132383073
0.7539829041364936	2.480970269408046	1.6575882280420413	1.9869612269049297	0.1953006519251551	0.19528897192515512
0.7559775679040506	2.480970269408046	1.6595828918095983	2.016782460224335	0.19769487400281038	0.19768319400281037
0.7579722316716075	2.480970269408046	1.6615775555771553	2.0490114581755807	0.19956327987135944	0.19955159987135943
0.7599668954391643	2.480970269408046	1.663572219344712	2.0835965441738185	0.20092052962462978	0.2009088496246298
0.761961559206721	2.480970269408046	1.6655668831122687	2.1204693693077457	0.20178750113570876	0.20177582113570877
0.763956222974278	2.480970269408046	1.6675615468798257	2.159547303228828	0.20219129005694408	0.2021796100569441
0.765950886741835	2.480970269408046	1.6695562106473827	2.2007358966256807	0.20216520981994607	0.20215352981994608
0.7679455505093917	2.480970269408046	1.6715508744149394	2.2439313178975238	0.20174879163558573	0.20173711163558575
0.7699402142769485	2.480970269408046	1.6735455381824962	2.289022684928424	0.200987784493997	0.20097610449399703
0.7719348780445054	2.480970269408046	1.6755402019500532	2.3358942324669396	0.19993415516457358	0.19992247516457357
0.7739295418120624	2.480970269408046	1.6775348657176101	2.3844272747347923	0.19864608819597182	0.19863440819597183
0.7759242055796192	2.480970269408046	1.6795295294851669	2.434501940206067	0.19718798591610845	0.19717630591610846
0.7779188693471759	2.480970269408046	1.6815241932527236	2.485998670194987	0.19563046843216356	0.19561878843216357
0.7799135331147329	2.480970269408046	1.6835188570202806	2.5390113677600956	0.19395883513336057	0.19394715513336058
0.7819081968822899	2.480970269408046	1.6855135207878376	2.5939708694584183	0.1920037886434574	0.19199210864345742
0.7839028606498466	2.480970269408046	1.6875081845553943	2.6506139301615725	0.18989353601923148	0.1898818560192315
0.7858975244174033	2.480970269408046	1.689502848322951	2.7089021337393246	0.1876438626055505	0.18763218260555048
0.7878921881849601	2.480970269408046	1.6914975120905078	2.768811387136667	0.1852697597553412	0.18525807975534123
0.7898868519525171	2.480970269408046	1.6934921758580648	2.8303310723549533	0.18278542482959023	0.18277374482959022
0.791881515720074	2.480970269408046	1.6954868396256217	2.893463121870337	0.18020426119734162	0.18019258119734163
0.7938761794876308	2.480970269408046	1.6974815033931785	2.958221045644337	0.17753887823570227	0.1775271982357023
0.7958708432551875	2.480970269408046	1.6994761671607352	3.0246289326012588	0.17480109132983132	0.17478941132983133
0.7978655070227447	2.480970269408046	1.7014708309282924	3.092720444847636	0.17200192187295568	0.17199024187295567
0.7998601707903015	2.480970269408046	1.7034654946958492	3.1625378190384654	0.16915159726635487	0.16913991726635488
0.8018548345578582	2.480970269408046	1.705460158463406	3.234130886115899	0.16625955091937367	0.16624787091937368
0.8038494983254152	2.480970269408046	1.707454822230963	3.307556118101107	0.1633344222494075	0.1633227422494075
0.8058441620929722	2.480970269408046	1.7094494859985199	3.382875708608515	0.16038405668192038	0.1603723766819204
0.8078388258605289	2.480970269408046	1.7114441497660766	3.4601566921905733	0.1574155056504292	0.1574038256504292
0.8098334896280857	2.480970269408046	1.7134388135336334	3.53947010640738	0.15443502659651454	0.15442334659651455
0.8118281533956426	2.480970269408046	1.7154334773011903	3.6208901995764133	0.1514480829698119	0.15143640296981192
0.8138228171631996	2.480970269408046	1.7174281410687473	3.704493686413753	0.14845934422802085	0.14844766422802083
0.8158174809307563	2.480970269408046	1.719422804836304	3.790359053175768	0.14547268583689513	0.1454610058368951
0.8178121446983131	2.480970269408046	1.7214174686038608	3.8785659133996213	0.14249118927025345	0.14247950927025346
0.8198068084658701	2.480970269408046	1.7234121323714178	3.9691944148903606	0.13951714200996546	0.13950546200996547
0.821801472233427	2.480970269408046	1.7254067961389747	4.062324698184674	0.13655203754596987	0.13654035754596985
0.8237961360009838	2.480970269408046	1.7274014599065315	4.158036406325843	0.1335965753762582	0.13358489537625817
0.8257907997685405	2.480970269408046	1.7293961236740882	4.256408245397737	0.1306506610068827	0.13063898100688268
0.8277854635360975	2.480970269408046	1.7313907874416452	4.357517594892757	0.12771340595195474	0.12770172595195473
0.8297801273036545	2.480970269408046	1.7333854512092022	4.461440166626556	0.12478312773364622	0.12477144773364622
0.8317747910712112	2.480970269408046	1.735380114976759	4.568249710569462	0.12185734988218813	0.12184566988218812
0.833769454838768	2.480970269408046	1.7373747787443157	4.67834538954565	0.11896572613512667	0.11895404613512665
0.8357641186063249	2.480970269408046	1.7393694425118726	4.79184485659205	0.1161441389524567	0.1161324589524567
0.8377587823738819	2.480970269408046	1.7413641062794296	4.908081994367747	0.11334017491067223	0.11332849491067223
0.8397534461414387	2.480970269408046	1.7433587700469864	5.02743921625491	0.11055328584087375	0.11054160584087375
0.8417481099089954	2.480970269408046	1.745353433814543	5.150238898881447	0.10778299520920948	0.10777131520920946
0.8437427736765524	2.480970269408046	1.7473480975821	5.2767477626537485	0.1050288981168736	0.10501721811687359
0.8457374374441093	2.480970269408046	1.749342761349657	5.4071810976858306	0.10229066130010253	0.10227898130010253
0.8477321012116661	2.480970269408046	1.7513374251172138	5.541706882362328	0.09956802313017918	0.09955634313017916
0.8497267649792228	2.480970269408046	1.7533320888847705	5.680449811935489	0.0968607936134275	0.0968491136134275
0.85172142874678	2.480970269408046	1.7553267526523277	5.823495233806659	0.09416885439122545	0.09415717439122545
0.8537160925143368	2.480970269408046	1.7573214164198845	5.970892972950811	0.09149215873998567	0.09148047873998566
0.8557107562818935	2.480970269408046	1.7593160801874412	6.1226610238593056	0.08883073157116969	0.08881905157116969
0.8577054200494505	2.480970269408046	1.7613107439549982	6.278789083071992	0.0861846694312856	0.08617298943128558
0.8597000838170075	2.480970269408046	1.7633054077225552	6.4392418975744175	0.0835541405018861	0.0835424605018861
0.8616947475845642	2.480970269408046	1.765300071490112	6.603962407933938	0.08093938459956333	0.08092770459956332
0.863689411352121	2.480970269408046	1.7672947352576687	6.772874670068542	0.07834071317596439	0.07832903317596437
0.8656840751196779	2.480970269408046	1.7692893990252256	6.9458865452027805	0.07575850931776965	0.07574682931776963
0.8676787388872349	2.480970269408046	1.7712840627927826	7.122892153240916	0.07319322774671423	0.07318154774671423
0.8696734026547916	2.480970269408046	1.7732787265603394	7.303774090076948	0.07064539481957115	0.07063371481957115
0.8716680664223484	2.480970269408046	1.775273390327896	7.488405413949294	0.06811560852816284	0.06810392852816284
0.8736627301899054	2.480970269408046	1.777268054095453	7.676651409728718	0.06560453849935395	0.06559285849935395
0.8756573939574623	2.480970269408046	1.77926271786301	7.868371142923031	0.06311292599505525	0.06310124599505525
0.8776520577250191	2.480970269408046	1.7812573816305668	8.063418817242553	0.06064158391222196	0.06062990391222196
0.8796467214925758	2.480970269408046	1.7832520453981235	8.261644950863216	0.05819139678285439	0.05817971678285439
0.8816413852601328	2.480970269408046	1.7852467091656805	8.462897387157337	0.05576332077399722	0.055751640773997226
0.8836360490276898	2.480970269408046	1.7872413729332375	8.66702215575144	0.05335838368774071	0.053346703687740714
0.8856307127952465	2.480970269408046	1.7892360367007942	8.873864199436627	0.050977684961218815	0.05096600496121882
0.8876253765628033	2.480970269408046	1.791230700468351	9.082076670971851	0.048623340430178956	0.04861166043017896
0.8896200403303602	2.480970269408046	1.793225364235908	9.28524422152841	0.046348201362408914	0.04633652136240892
0.8916147040979172	2.480970269408046	1.795220028003465	9.488665043415754	0.04407472501621947	0.04406304501621948
0.893609367865474	2.480970269408046	1.7972146917710217	9.689715329708669	0.04181391600899365	0.04180223600899365
0.8956040316330307	2.480970269408046	1.7992093555385784	9.88618464097713	0.03957603394167396	0.03956435394167396
0.8975986954005877	2.480970269408046	1.8012040193061354	10.076227904022778	0.03737059339876168	0.03735891339876168
0.8995933591681446	2.480970269408046	1.8031986830736924	10.2583211776859	0.03520636394831887	0.03519468394831887
0.9015880229357014	2.480970269408046	1.805193346841249	10.431222379460372	0.03309137014196775	0.03307969014196775
0.9035826867032581	2.480970269408046	1.8071880106088059	10.593937360172328	0.031032891514887063	0.031021211514887063
0.9055773504708151	2.480970269408046	1.8091826743763628	10.74569123935677	0.029037462585813398	0.029025782585813394
0.9075720142383721	2.480970269408046	1.8111773381439198	10.885904661846848	0.02711087285705103	0.02709919285705103
0.9095666780059288	2.480970269408046	1.8131720019114765	11.014174524887316	0.02525816681445376	0.025246486814453756
0.9115613417734858	2.480970269408046	1.8151666656790335	11.130258697929076	0.02348364392744148	0.02347196392744148
0.9135560055410428	2.480970269408046	1.8171613294465905	11.234064276428601	0.021790858648988626	0.021779178648988623
0.9155506693085995	2.480970269408046	1.8191559932141472	11.3256389523194	0.020182620415633734	0.02017094041563373
0.9175453330761563	2.480970269408046	1.821150656981704	11.405165132381422	0.018660993647471563	0.018649313647471563
0.9195399968437132	2.480970269408046	1.823145320749261	11.472956482392723	0.017227297748155034	0.017215617748155033
0.9215346606112702	2.480970269408046	1.825139984516818	11.52945661415522	0.015882107104900376	0.015870427104900376
0.923529324378827	2.480970269408046	1.8271346482843747	11.575239660727275	0.014625251088481117	0.014613571088481117
0.9255239881463837	2.480970269408046	1.8291293120519314	11.611012499983143	0.013455814053229702	0.013444134053229702
0.9275186519139405	2.480970269408046	1.8311239758194882	11.637618385944172	0.012372135337037878	0.012360455337037878
0.9295133156814974	2.480970269408046	1.8331186395870451	11.656041729320673	0.011371809261357913	0.011360129261357913
0.9315079794490544	2.480970269408046	1.835113303354602	11.667413731623762	0.01045168513120054	0.01044000513120054
0.9335026432166111	2.480970269408046	1.8371079671221588	11.673018519604616	0.009607867235136342	0.009596187235136342
0.9354973069841679	2.480970269408046	1.8391026308897156	11.674299347949892	0.008835714845294466	0.008824034845294466
0.9374919707517249	2.480970269408046	1.8410972946572726	11.672864338874152	0.008129842217364147	0.008118162217364147
0.9394866345192818	2.480970269408046	1.8430919584248295	11.670491110779855	0.007484118590593872	0.007472438590593872
0.9414812982868386	2.480970269408046	1.8450866221923863	11.669129521614574	0.006891668187791347	0.006879988187791347
0.9434759620543953	2.480970269408046	1.847081285959943	11.671452371523348	0.006347422943737665	0.006335742943737665
0.9454706258219523	2.480970269408046	1.8490759497275	11.673872759386411	0.005847714101744902	0.005836034101744902
0.9474652895895093	2.480970269408046	1.851070613495057	11.675607709534876	0.005387609092121985	0.005375929092121985
0.949459953357066	2.480970269408046	1.8530652772626137	11.676788573346254	0.004964528444525698	0.004952848444525698
0.9514546171246228	2.480970269408046	1.8550599410301705	11.677535104431131	0.004576010065520635	0.004564330065520636
0.9534492808921797	2.480970269408046	1.8570546047977274	11.6779555148937	0.004219709238582025	0.004208029238582025
0.9554439446597367	2.480970269408046	1.8590492685652844	11.678146514183137	0.0038933986240932508	0.003881718624093251
0.9574386084272934	2.480970269408046	1.8610439323328412	11.678193334253834	0.0035949682593467377	0.003583288259346738
0.9594332721948502	2.480970269408046	1.863038596100398	11.678169744333278	0.003322425558544106	0.0033107455585441063
0.9614279359624074	2.480970269408046	1.865033259867955	11.678138058191298	0.003073895312795545	0.003062215312795545
0.9634225997299641	2.480970269408046	1.8670279236355118	11.678149136408324	0.002847619690120854	0.0028359396901208546
0.9654172634975209	2.480970269408046	1.8690225874030686	11.678242385749783	0.0026419582354482393	0.0026302782354482397
0.9674119272650779	2.480970269408046	1.8710172511706256	11.678445757365058	0.0024553878706152442	0.0024437078706152442
0.9694065910326348	2.480970269408046	1.8730119149381825	11.678775745142444	0.0022865028943683716	0.0022748228943683716
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679237385163097	0.0021340149823629445	0.0021223349823629445
0.9733959185677483	2.480970269408046	1.877001242473296	11.679824256809654	0.00199675318716349	0.00198507318716349
0.9753905823353053	2.480970269408046	1.878995906240853	11.680518485695886	0.00187366393824326	0.00186198393824326
0.9773852461028623	2.480970269408046	1.88099057000841	11.68129074819623	0.0017638110419847647	0.0017521310419847647
0.979379909870419	2.480970269408046	1.8829852337759667	11.682100276965603	0.0016663756816793509	0.0016546956816793509
0.9813745736379758	2.480970269408046	1.8849798975435235	11.682894866453962	0.0015806564175274125	0.0015689764175274125
0.9833692374055327	2.480970269408046	1.8869745613110804	11.68361087703396	0.001506069186638306	0.001494389186638306
0.9853639011730897	2.480970269408046	1.8889692250786374	11.684173235975603	0.0014421473030303564	0.0014304673030303566
0.9873585649406464	2.480970269408046	1.8909638888461942	11.684495433116668	0.0013885414576309534	0.0013768614576309534
0.9893532287082032	2.480970269408046	1.892958552613751	11.684479508690442	0.0013450197182763952	0.0013333397182763952
0.9913478924757602	2.480970269408046	1.8949532163813079	11.684016030380368	0.0013114675297120181	0.0012997875297120181
0.9933425562433171	2.480970269408046	1.8969478801488648	11.682984056269829	0.0012878877135921389	0.0012762077135921388
0.9953372200108739	2.480970269408046	1.8989425439164216	11.681251079939578	0.0012744004684800492	0.0012627204684800492


==> _tikz/352s_prof_right_c2_2p0_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.4675900841645198	0.0002445871540581877	0.00023290715405818767
0.001994663767556859	2.480970269408046	0.9055999876731046	0.8144884351848367	0.00026263374423102204	0.000250953744231022
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0828604600066898	0.00021527986989306483	0.00020359986989306483
0.005983991302670577	2.480970269408046	0.9095893152082183	1.297590871304337	0.00014075844029005926	0.00012907844029005927
0.007978655070227436	2.480970269408046	0.9115839789757751	1.479926387479246	6.77254155081235e-5	5.60454155081235e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.646502088708042	1.5259806473880086e-5	3.5798064738800864e-6
0.011967982605341154	2.480970269408046	0.9155733065108889	1.8089361424193628	-7.136325045657429e-6	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.973775913092901	4.621335569145813e-7	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.1425233044083414	2.840334572946073e-5	1.672334572946073e-5
0.01795197390801173	2.480970269408046	0.9215572978135594	2.3116295039629877	5.745852576026678e-5	4.5778525760266786e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4725538427837432	5.882193877799437e-5	4.714193877799437e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.6115460893800124	1.1225784614031097e-5	0.0
0.02393596521068231	2.480970269408046	0.92754128911623	2.7370302033103853	1.1490199337289342e-5	0.0
0.025930628978239167	2.480970269408046	0.9295359528837869	2.8504147302966785	1.1017647815855141e-5	0.0
0.027925292745796026	2.480970269408046	0.9315306166513437	2.951235380539538	1.0074311355902138e-5	0.0
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0392968228527786	8.881950177070602e-6	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1146986352129615	7.617903412474131e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.1778687205379823	6.415089108698751e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.229600261866826	5.362004225802322e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.2710893436222976	4.502724637316846e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.30397069997976	3.836905130244145e-6	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.330349101223312	3.3197794050610136e-6	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.352823939363836	2.862160075714919e-6	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.37450479466313	2.330438669626344e-6	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.3937196982097455	1.8878854532777618e-6	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.4104087092184208	1.6610305515627092e-6	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.427510961435518	1.4469374630281536e-6	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.4449519455952533	1.2492287166698047e-6	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.462671511041818	1.0705221427385539e-6	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.4806212938911383	9.124308727403482e-7	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.4987629028685983	7.755633394362597e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.5170664291969813	6.595232768422997e-7	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.535508954178022	5.629097202296682e-7	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.554072845814931	4.833170061246054e-7	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.572743758601904	4.1733477230834015e-7	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.591508379417086	3.6054795781722785e-7	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.6103521014719853	3.075368029426842e-7	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.62894090091024	2.54609785278088e-7	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.6467648157157724	2.213270116437972e-7	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.664286595566482	1.920431505369926e-7	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.681452569915623	1.6637521993828884e-7	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.6982177693759453	1.4396001883174666e-7	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.7145464447955954	1.2445412720489224e-7	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.7304126821428327	1.0753390604866287e-7	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.7458010695939565	9.289549735744882e-8	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.7607073862692344	8.025482412907495e-8	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.775139294919112	6.93475903647977e-8	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	3.7891170334985453	5.992928106933227e-8	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	3.8026741129763297	5.1775162250813296e-8	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	3.81585804091382	4.4680280920826124e-8	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	3.828731102313921	3.8459465094387806e-8	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	3.841371240959804	3.2947323789961486e-8	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	3.8530156197853884	2.8708423955132652e-8	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	3.8642082772418807	2.5070212423159995e-8	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	3.874868125488767	2.1882432957026597e-8	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	3.8849516636008397	1.9094863165005412e-8	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	3.894426241266929	1.6661005823025285e-8	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	3.9032701550213824	1.4538088874672543e-8	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	3.9114727824090583	1.268706543118834e-8	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	3.91903474904819	1.1072613771471977e-8	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	3.9259681242056113	9.66313734207803e-9	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	3.9322966409834637	8.430764757218901e-9	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	3.9380559375219133	7.3513497987622e-9	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	3.943293815739844	6.404471416233014e-9	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	3.9480705140600594	5.57343372681238e-9	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	3.9524589902921976	4.845266015338401e-9	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	3.956545210372259	4.210722734305461e-9	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	3.959995698081892	3.7020283205395532e-9	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	3.9630982270026935	3.262594406477352e-9	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	3.9659043877623	2.875461558987867e-9	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	3.9684483155216355	2.5350250314907388e-9	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	3.9707594506350388	2.2360918633814373e-9	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	3.9728625365792256	1.973880880030012e-9	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	3.974777621257804	1.7440226927827025e-9	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	3.9765200616790817	1.542559698960871e-9	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	3.978100531932658	1.3659460818612829e-9	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	3.9795250343214312	1.2110478107562011e-9	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	3.980794913440493	1.0751426408933572e-9	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	3.981906872933896	9.55920113495848e-10	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	3.982852994606679	8.514815557622041e-10	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	3.983620759522994	7.603400808664217e-10	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	3.984193070682843	6.814205879578623e-10	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	3.9845482768406515	6.140597621613908e-10	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	3.984480725649481	5.61029858315287e-10	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	3.984076234992653	5.159044593066224e-10	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	3.9832862756471235	4.776618470975016e-10	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	3.9820512528570573	4.457628991757329e-10	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	3.980312597322367	4.19727704588736e-10	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	3.9780127160581893	3.9913556394355286e-10	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	3.9750949345466355	3.8362498940681634e-10	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	3.9715034303034313	3.7289370470476927e-10	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	3.9671831579347114	3.6669864512327653e-10	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	3.9620797657015077	3.648559575078037e-10	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	3.9561395035404576	3.672410002634252e-10	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	3.949309122409196	3.737883433548301e-10	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	3.941535764732483	3.844917683063073e-10	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	3.9327668456187728	3.9940426820176713e-10	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	3.9229499243960673	4.186380476847223e-10	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	3.912032565877233	4.4236452295828473e-10	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	3.899957326025911	4.702014500375898e-10	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	3.8866568462637985	5.001272573943262e-10	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	3.872149567011402	5.348634436180461e-10	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	3.85641130272782	5.745931063732629e-10	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	3.839421146384304	6.195742681838088e-10	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	3.821161473395742	6.70139876432869e-10	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	3.8016179598071425	7.266978033630118e-10	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	3.7807796159724214	7.897308460761354e-10	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	3.7586388370283847	8.597967265334629e-10	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	3.735191471552187	9.375280915556016e-10	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	3.7104369098931604	1.0236325128224645e-9	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	3.6843781937894566	1.1188924868733416e-9	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	3.6570221490144648	1.2241654351068845e-9	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	3.6283795429458094	1.3403837037810358e-9	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	3.598465269107448	1.4685545640131103e-9	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	3.5672985608989767	1.609760211779885e-9	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	3.5349032368910014	1.7651577679172816e-9	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.5013079802218035	1.935979278120699e-9	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.466582719012107	2.1131016831441248e-9	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.430825702278882	2.300486712746822e-9	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.394045761267285	2.5070159366893134e-9	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.3563409306712293	2.733894256682392e-9	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.3178085560047665	2.982621257938789e-9	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.27854544403451	3.2549912091737503e-9	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.238647991310573	3.5530930626046893e-9	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.198212289965987	3.87931045395124e-9	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.157334209692467	4.236321702435744e-9	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.1161094545732455	4.627099810782348e-9	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.0746335932666438	5.05491246521767e-9	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.0330020608943413	5.5233220354704966e-9	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	2.9913101309049543	6.036185574772417e-9	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.949652855165263	6.597654819856399e-9	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.9081249705867664	7.212176190958622e-9	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.866820770736472	7.884490791816744e-9	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.8258339411114735	8.619634409671602e-9	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.7852573570886814	9.422937515265487e-9	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.7452427640601886	1.0292740731912547e-8	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.705722700671175	1.116464916463125e-8	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.666889214469229	1.2122388989804603e-8	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.628785691614239	1.3170598293479438e-8	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.5914530538839524	1.4315156850104922e-8	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.5549294932839555	1.5563186122533353e-8	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.5192502007972504	1.6923049262019466e-8	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.484447091393061	1.8404351108220427e-8	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.4505485275946812	2.001793818919636e-8	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.417579044045336	2.177589872141042e-8	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.385559075600749	2.369156260972871e-8	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.354504691509419	2.5779501447418363e-8	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.3244273382103575	2.8055528516150592e-8	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.295333593178531	3.053669878599911e-8	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.2672249320769757	3.324130891544057e-8	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.240097511231053	3.61888972513527e-8	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.213941967125377	3.9400243829019e-8	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.1887432342416067	4.289737037212358e-8	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.1644803821103484	4.6703540292751353e-8	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.141126471950671	5.084325869139509e-8	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.118752446623727	5.505554607336259e-8	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	2.0972878414526748	5.955149115177531e-8	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	2.076732323450117	6.445841544592326e-8	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	2.0570656747526432	6.980000818607304e-8	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	2.0382669438266654	7.560527668025652e-8	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	2.020314496279951	8.190854631427399e-8	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	2.0031860676028277	8.874946055167248e-8	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	1.9868588174272155	9.617298093377073e-8	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	1.9713093848977175	1.0422938707964145e-7	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	1.9565139447585342	1.1297427668612478e-7	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.9424482637760925	1.2246856552781566e-7	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.9290877571371008	1.3277848745707305e-7	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.9164075444858213	1.439755944040176e-7	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.904382505292049	1.5613675637652836e-7	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8929873332716576	1.6934416146024897e-7	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8821965896143757	1.8368531581858098e-7	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.871984754807992	1.9925304369268455e-7	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.8623262788839814	2.1614548740148782e-7	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8531956299459547	2.3446610734167133e-7	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8445673408791878	2.5432368198769016e-7	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.836459594646872	2.7490766502953897e-7	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8288428493722966	2.963950058617942e-7	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.821708942845653	3.197842120045316e-7	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.8150382267462086	3.451746433175183e-7	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.8088113687394007	3.726888602315572e-7	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.8030093840466779	4.024726237484141e-7	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7976136654628214	4.346948954408504e-7	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7926060117982392	4.695478374526687e-7	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.7879686547361024	5.0724681249863e-7	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7836842841053822	5.480303838645275e-7	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.7797360715814177	5.921603154071346e-7	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.7761076928352382	6.399215715542148e-7	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.7727833481615722	6.91622317304558e-7	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7697477816232812	7.475939182279472e-7	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7669862987568201	8.081909404651754e-7	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7644847828893948	8.737911507280069e-7	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7622297101235034	9.447955162992106e-7	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.7602081630489672	1.0216282050325746e-6	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.7584078432459536	1.1047365853529172e-6	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7568170826453084	1.1945912262559756e-6	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.755424853814463	1.29168589730856e-6	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7542575899318074	1.3928659363351749e-6	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7532909797259113	1.4977547266690554e-6	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7525198950551746	1.6116228029411918e-6	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7519317200476694	1.7349082537833912e-6	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.7515145034227992	1.868152503002349e-6	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7512569682566468	2.0120003095787574e-6	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7511485206980915	2.167199767667986e-6	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7511792577036038	2.3346023065997202e-6	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7513399738577657	2.5151626908781386e-6	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.751622167345235	2.7099390201819446e-6	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7520180451380278	2.920092729364087e-6	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7525205274595008	3.146888588452127e-6	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.7531232515836839	3.3916947026479757e-6	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7538205750252678	3.6559825123278597e-6	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7546075781719799	3.941326793042708e-6	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7554800664071584	4.249405655517741e-6	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7564345717660854	4.582000545652608e-6	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7574683541652731	4.9409962445213515e-6	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7585794022391372	5.328380868372577e-6	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.75976643381379	5.746245868629179e-6	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.761028896042634	6.196786031888795e-6	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7623669652233707	6.682299479922815e-6	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.763799377989489	7.1843677253943336e-6	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7652878484756913	7.709110795274282e-6	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.7668183539211113	8.277191768216053e-6	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.7683902130897984	8.890659117235867e-6	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7700026361023797	9.552031483325896e-6	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7716547244199077	1.026429767545291e-5	0.0
0.4468046839327371	2.480970269408046	1.3504100078382848	1.773345470861585	1.1030916670559059e-5	0.0
0.44879934770029384	2.480970269408046	1.3524046716058415	1.775073759653166	1.1855817613563126e-5	1.7581761356312497e-7
0.4507940114678506	2.480970269408046	1.3543993353733983	1.7768383665027552	1.2743399817357493e-5	1.0633998173574936e-6
0.45278867523540756	2.480970269408046	1.3563939991409553	1.7786379587008292	1.369853276281193e-5	2.01853276281193e-6
0.4547833390029645	2.480970269408046	1.3583886629085122	1.7804710952413243	1.4726556098770115e-5	3.0465560987701147e-6
0.4567780027705213	2.480970269408046	1.360383326676069	1.7823362269606664	1.5833279642051776e-5	4.153279642051775e-6
0.45877266653807824	2.480970269408046	1.362377990443626	1.7842316966916942	1.7024983377452278e-5	5.344983377452278e-6
0.460767330305635	2.480970269408046	1.3643726542111827	1.7861557394294394	1.830841745774253e-5	6.628417457742529e-6
0.46276199407319196	2.480970269408046	1.3663673179787397	1.7881064825057504	1.969080220366774e-5	8.010802203667742e-6
0.4647566578407487	2.480970269408046	1.3683619817462964	1.7900819457698494	2.1179828103949527e-5	9.499828103949527e-6
0.46675132160830546	2.480970269408046	1.3703566455138532	1.7920800417718634	2.278365581528535e-5	1.1103655815285351e-5
0.46874598537586243	2.480970269408046	1.3723513092814101	1.7940985759464823	2.4510916162347044e-5	1.2830916162347046e-5
0.4707406491434194	2.480970269408046	1.374345973048967	1.796135246793881	2.637071013778218e-5	1.4690710137782178e-5
0.47273531291097615	2.480970269408046	1.3763406368165239	1.798187646055078	2.8372608902214208e-5	1.6692608902214208e-5
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8002532588789701	3.05266537842423e-5	1.8846653784242302e-5
0.47672464044608986	2.480970269408046	1.3803299643516376	1.8023294639782337	3.2843356280439427e-5	2.1163356280439427e-5
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8044135337713814	3.533369805535556e-5	2.3653698055355563e-5
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8064590387339572	3.785932143106001e-5	2.6179321431060006e-5
0.48270863174876033	2.480970269408046	1.386313955654308	1.8085080482427667	4.055775230392666e-5	2.887775230392666e-5
0.4847032955163173	2.480970269408046	1.388308619421865	1.810564971555368	4.347038966837357e-5	3.179038966837357e-5
0.48669795928387427	2.480970269408046	1.390303283189422	1.8126288140045417	4.6607444892071374e-5	3.492744489207137e-5
0.488692623051431	2.480970269408046	1.3922979469569787	1.8146983875300164	4.9981310247048424e-5	3.830131024704842e-5
0.490687286818988	2.480970269408046	1.3942926107245357	1.8167723106342615	5.3606558909696066e-5	4.192655890969607e-5
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8188490083487414	5.7499944960764334e-5	4.581994496076434e-5
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8209267122042243	6.168040338536011e-5	5.000040338536011e-5
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8230034601990384	6.61690500729511e-5	5.4489050072951095e-5
0.4986659418892152	2.480970269408046	1.402271265794763	1.8250770967593901	7.098918181736513e-5	5.930918181736512e-5
0.5006606056567722	2.480970269408046	1.4042659295623199	1.8271452726860806	7.616627631679285e-5	6.448627631679286e-5
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8292054450821287	8.172799217377574e-5	7.004799217377574e-5
0.5046499331918859	2.480970269408046	1.4082552570974336	1.8312548772560735	8.770416889522459e-5	7.602416889522459e-5
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8332906385957173	9.41268268923974e-5	8.24468268923974e-5
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8353096044073576	0.00010103016748092893	8.935016748092894e-5
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8373084557155357	0.00010845057288079519	9.67705728807952e-5
0.5126285882621133	2.480970269408046	1.416233912167661	1.8392836790184925	0.0001164266062163437	0.0001047466062163437
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8412315659945206	0.00012499901151628138	0.00011331901151628138
0.516617915797227	2.480970269408046	1.4202232397027748	1.843148213154448	0.00013421071371366226	0.00012253071371366226
0.518612579564784	2.480970269408046	1.4222179034703317	1.845029521435526	0.00014410681864591434	0.00013242681864591435
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8468711957319652	0.00015473461305482147	0.00014305461305482147
0.5226019070998975	2.480970269408046	1.4262072310054452	1.848668744357318	0.00016614356458652033	0.0001544635645865203
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8504174784338991	0.00017838532179151374	0.00016670532179151375
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8521478854009858	0.00019121157340301758	0.00017953157340301759
0.5285858984025682	2.480970269408046	1.432191222308116	1.8538818636831527	0.0002044551014009204	0.00019277510140092039
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8555656729278893	0.00021874015029309504	0.00020706015029309504
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8571964934462861	0.00023411063897373028	0.00022243063897373026
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8587717513724145	0.00025062073444471827	0.00023894073444471824
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8602891188659134	0.00026833485181558975	0.00025665485181558973
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8617465143701393	0.00028732765430355994	0.00027564765430355997
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8631421029198854	0.00030768405323354075	0.0002960040532335407
0.5425485447754663	2.480970269408046	1.446153868681014	1.8644742964948404	0.00032949920803810033	0.0003178192080381003
0.5445432085430231	2.480970269408046	1.4481485324485708	1.865741754416739	0.0003528785262574585	0.0003411985262574585
0.54653787231058	2.480970269408046	1.4501431962161278	1.866943383790077	0.0003779376635395636	0.00036625766353956356
0.548532536078137	2.480970269408046	1.4521378599836847	1.8680783399879646	0.0004048025236400022	0.0003931225236400022
0.5505271998456938	2.480970269408046	1.4541325237512415	1.8691460271864129	0.00043360925842203394	0.00042192925842203397
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8701460989519325	0.0004645042678566243	0.00045282426785662425
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8710784588889473	0.000497644200022365	0.00048596420002236496
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8719432613550275	0.0005331959511055783	0.0005215159511055783
0.5585058549159212	2.480970269408046	1.462111178821469	1.8727409122534155	0.0005713366654002087	0.0005596566654002086
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8734720699138243	0.0006122537353079221	0.000600573735307922
0.5624951824510349	2.480970269408046	1.4661005063565826	1.874137646073902	0.0006561448013380285	0.0006444648013380286
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8747388069751618	0.0007032177521075179	0.0006915377521075179
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8752769745885884	0.0007536907243410392	0.0007420107243410392
0.5684791737537054	2.480970269408046	1.472084497659253	1.8757538279865371	0.0008077921028709808	0.0007961121028709808
0.5704738375212624	2.480970269408046	1.47407916142681	1.8761713048788813	0.000865760520637342	0.000854080520637342
0.5724685012888193	2.480970269408046	1.476073825194367	1.876531603332706	0.0009278448586878153	0.0009161648586878153
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8767940561411647	0.0009936927386261874	0.0009820127386261873
0.5764578288239328	2.480970269408046	1.4800631527294805	1.877007080208882	0.0010608970795377886	0.0010492170795377885
0.5784524925914898	2.480970269408046	1.4820578164970375	1.877131539692888	0.0011332720857701003	0.0011215920857701003
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8771663294195673	0.0012110248268353517	0.0011993448268353517
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8771103310747868	0.0012944102614512352	0.0012827302614512352
0.5844364838941605	2.480970269408046	1.4880418077997082	1.876962411941438	0.0013837312375409344	0.0013720512375409346
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8767214236934366	0.0014793384922328972	0.0014676584922328972
0.5884258114292742	2.480970269408046	1.492031135334822	1.8763862012384995	0.0015816306518611587	0.0015699506518611587
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8759555616036712	0.0016910542319649236	0.0016793742319649236
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8754283028590002	0.0018081036372892597	0.0017964236372892597
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8748032030766308	0.0019333211617841195	0.0019216411617841195
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8740790193239774	0.002067296988605193	0.002055616988605193
0.5983991302670584	2.480970269408046	1.502004454172606	1.873254486691369	0.0022106691901135405	0.0021989891901135405
0.6003937940346153	2.480970269408046	1.503999117940163	1.8723283173562106	0.002364123727875595	0.002352443727875595
0.6023884578021723	2.480970269408046	1.50599378170772	1.871299199687265	0.002528394452663215	0.0025167144526632153
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8701657973944537	0.0027042631044536945	0.002692583104453695
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8689267487312125	0.0028925593124297004	0.002880879312429701
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8675806657582266	0.003094160594979349	0.003082480594979349
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8661261336791464	0.0033099923596961794	0.0032983123596961794
0.6123617766399565	2.480970269408046	1.5159671005455042	1.864561710260744	0.003541027903379126	0.003529347903379126
0.6143564404075132	2.480970269408046	1.517961764313061	1.8628859253518615	0.003788288412032465	0.003776608412032465
0.6163511041750702	2.480970269408046	1.519956428080618	1.8610972805174835	0.004052842960866239	0.004041162960866239
0.6183457679426272	2.480970269408046	1.521951091848175	1.8591942488062625	0.004335808514295367	0.004324128514295367
0.6203404317101839	2.480970269408046	1.5239457556157316	1.857175274671986	0.004638349925940521	0.004626669925940521
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8550387740715877	0.004961679938627732	0.004949999938627733
0.6243297592452977	2.480970269408046	1.5279350831508454	1.852782727329542	0.005301725082374294	0.005290045082374294
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8502186274615104	0.005652277825336413	0.005640597825336414
0.6283190867804114	2.480970269408046	1.531924410685959	1.8477159048202771	0.006029092827599704	0.006017412827599704
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8452518076219673	0.006433142243186989	0.006421462243186989
0.6323084143155251	2.480970269408046	1.5359137382210728	1.8428065561705431	0.006865624297389298	0.006853944297389299
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8403633574561986	0.007327963286764467	0.007316283286764468
0.6362977418506388	2.480970269408046	1.5399030657561865	1.8379084180690992	0.007821809579138264	0.007810129579138265
0.6382924056181958	2.480970269408046	1.5418977295237435	1.835430956024193	0.008349039613603577	0.008337359613603577
0.6402870693857527	2.480970269408046	1.5438923932913005	1.832923211996546	0.00891175590052118	0.00890007590052118
0.6422817331533095	2.480970269408046	1.5458870570588572	1.8303804603682676	0.009512287021519511	0.009500607021519511
0.6442763969208662	2.480970269408046	1.547881720826414	1.8278010203877353	0.01015318762949356	0.01014150762949356
0.646271060688423	2.480970269408046	1.5498763845939707	1.825186267639721	0.010837238448606859	0.010825558448606859
0.64826572445598	2.480970269408046	1.5518710483615277	1.8225406459213636	0.011567446274289928	0.011555766274289928
0.6502603882235369	2.480970269408046	1.5538657121290846	1.8198716795133976	0.012347043973240726	0.012335363973240726
0.6522550519910937	2.480970269408046	1.5558603758966414	1.817189985728913	0.013179490483424875	0.013167810483424875
0.6542497157586504	2.480970269408046	1.5578550396641981	1.8145092875127842	0.014068470814075897	0.014056790814075897
0.6562443795262074	2.480970269408046	1.559849703431755	1.8118464257539533	0.015017896045693965	0.015006216045693965
0.6582390432937644	2.480970269408046	1.561844367199312	1.8092213708598752	0.016031903330047025	0.016020223330047025
0.6602337070613211	2.480970269408046	1.5638390309668688	1.8066572330279218	0.017114855890170706	0.017103175890170706
0.6622283708288779	2.480970269408046	1.5658336947344256	1.8041802705327106	0.018271343020368487	0.018259663020368487
0.6642230345964348	2.480970269408046	1.5678283585019825	1.8018198952317153	0.019506180086210963	0.019494500086210963
0.6662176983639918	2.480970269408046	1.5698230222695395	1.7996086743751534	0.020824408524535667	0.020812728524535667
0.6682123621315486	2.480970269408046	1.5718176860370963	1.7975823276911032	0.022231295843447962	0.022219615843447962
0.6702070258991053	2.480970269408046	1.573812349804653	1.795779718604771	0.02373233562232216	0.023720655622322156
0.6722016896666623	2.480970269408046	1.57580701357221	1.7942428383438098	0.02533324751179735	0.025321567511797347
0.6741963534342192	2.480970269408046	1.577801677339767	1.7930167815820055	0.027039977233782802	0.027028297233782802
0.676191017201776	2.480970269408046	1.5797963411073237	1.7913144473923073	0.028864615624951562	0.02885293562495156
0.6781856809693327	2.480970269408046	1.5817910048748804	1.789532162730787	0.030764251006723812	0.03075257100672381
0.6801803447368897	2.480970269408046	1.5837856686424374	1.7879725056089548	0.03274106933300123	0.03272938933300123
0.6821750085044467	2.480970269408046	1.5857803324099944	1.7866262985706092	0.034816976678879966	0.034805296678879966
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7854857062122924	0.03701270815607336	0.03700102815607336
0.6861643360395602	2.480970269408046	1.5897696599451079	1.784544094694562	0.039347827912907966	0.039336147912907966
0.6881589998071174	2.480970269408046	1.591764323712665	1.783795952992273	0.041840729134329145	0.04182904913432915
0.6901536635746741	2.480970269408046	1.5937589874802218	1.7832368525540332	0.04450863404188882	0.04449695404188882
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7828634262979968	0.047367593893764354	0.04735591389376436
0.6941429911097878	2.480970269408046	1.5977483150153355	1.7826733523531937	0.05043248898474538	0.05042080898474538
0.6961376548773448	2.480970269408046	1.5997429787828925	1.7826653325801445	0.05371702864623226	0.05370534864623227
0.6981323186449016	2.480970269408046	1.6017376425504493	1.7828390606162732	0.05723375124624454	0.05722207124624454
0.7001269824124583	2.480970269408046	1.603732306318006	1.7831951789534337	0.06099402418941932	0.06098234418941933
0.7021216461800153	2.480970269408046	1.605726970085563	1.7837352293386475	0.06500804391700303	0.06499636391700303
0.7041163099475722	2.480970269408046	1.60772163385312	1.7844616055672056	0.0692848359068601	0.0692731559068601
0.706110973715129	2.480970269408046	1.6097162976206767	1.785377522472448	0.07383225467347361	0.07382057467347361
0.7081056374826857	2.480970269408046	1.6117109613882334	1.786487019553958	0.07865698376793825	0.07864530376793825
0.7101003012502427	2.480970269408046	1.6137056251557904	1.7877950221442045	0.08376453577796185	0.08375285577796183
0.7120949650177997	2.480970269408046	1.6157002889233474	1.7893074871775714	0.08915925232787497	0.08914757232787496
0.7140896287853564	2.480970269408046	1.6176949526909041	1.7910316643390016	0.09484430407861542	0.09483262407861541
0.7160842925529132	2.480970269408046	1.6196896164584609	1.7929765064289367	0.1008216907277416	0.10081001072774158
0.7180789563204701	2.480970269408046	1.6216842802260178	1.7951532649310211	0.10709224100942555	0.10708056100942555
0.7200736200880271	2.480970269408046	1.6236789439935748	1.7975763076966378	0.11365561269445376	0.11364393269445375
0.7220682838555839	2.480970269408046	1.6256736077611316	1.800264194991925	0.12051029259022789	0.12049861259022789
0.7240629476231406	2.480970269408046	1.6276682715286883	1.8032410474513403	0.1276535965407639	0.12764191654076387
0.7260576113906976	2.480970269408046	1.6296629352962453	1.8065382342461378	0.13508166942670255	0.13506998942670254
0.7280522751582545	2.480970269408046	1.6316575990638023	1.8096528211781364	0.14242083148415693	0.14240915148415692
0.7300469389258113	2.480970269408046	1.633652262831359	1.8135932286563707	0.14959467488217623	0.14958299488217625
0.732041602693368	2.480970269408046	1.6356469265989158	1.818835649795421	0.15656303459956264	0.15655135459956263
0.734036266460925	2.480970269408046	1.6376415903664727	1.8255138877342438	0.16328062583158476	0.16326894583158477
0.736030930228482	2.480970269408046	1.6396362541340297	1.8337581568339576	0.1697065651300304	0.1696948851300304
0.7380255939960387	2.480970269408046	1.6416309179015864	1.8436916591106494	0.17580437040318492	0.1757926904031849
0.7400202577635955	2.480970269408046	1.6436255816691432	1.8554275286711062	0.181541960915839	0.181530280915839
0.7420149215311524	2.480970269408046	1.6456202454367002	1.8690662069135024	0.186891657289301	0.186879977289301
0.7440095852987094	2.480970269408046	1.6476149092042571	1.8846933023507604	0.19183018150137396	0.19181850150137397
0.7460042490662662	2.480970269408046	1.6496095729718139	1.9023779746810832	0.1963386568863751	0.19632697688637513
0.7479989128338231	2.480970269408046	1.6516042367393708	1.922171864153204	0.20040260813512345	0.20039092813512344
0.7499935766013801	2.480970269408046	1.6535989005069278	1.9441085659585475	0.2040119612949457	0.2040002812949457
0.7519882403689369	2.480970269408046	1.6555935642744846	1.9682036273192205	0.2071610437696786	0.20714936376967857
0.7539829041364936	2.480970269408046	1.6575882280420413	1.994455024221513	0.20984858431966305	0.20983690431966306
0.7559775679040506	2.480970269408046	1.6595828918095983	2.0228440572525543	0.21207771306174567	0.21206603306174568
0.7579722316716075	2.480970269408046	1.6615775555771553	2.0533365931470953	0.21385596146927932	0.21384428146927933
0.7599668954391643	2.480970269408046	1.663572219344712	2.085884571229847	0.215195262372127	0.215183582372127
0.761961559206721	2.480970269408046	1.6655668831122687	2.1204276920607636	0.2161119499566559	0.2161002699566559
0.763956222974278	2.480970269408046	1.6675615468798257	2.156895208769564	0.21662675976573967	0.21661507976573968
0.765950886741835	2.480970269408046	1.6695562106473827	2.1952077488638295	0.2167648286987591	0.2167531486987591
0.7679455505093917	2.480970269408046	1.6715508744149394	2.2352791045208424	0.2165556950116014	0.21654401501160142
0.7699402142769485	2.480970269408046	1.6735455381824962	2.2770179412699716	0.21603329831666115	0.21602161831666117
0.7719348780445054	2.480970269408046	1.6755402019500532	2.320329387380935	0.21523597958283852	0.21522429958283854
0.7739295418120624	2.480970269408046	1.6775348657176101	2.365116478234913	0.21420648113554103	0.21419480113554104
0.7759242055796192	2.480970269408046	1.6795295294851669	2.4112814407736307	0.21299194665668225	0.21298026665668227
0.7779188693471759	2.480970269408046	1.6815241932527236	2.4587268123582455	0.21164392118468367	0.21163224118468368
0.7799135331147329	2.480970269408046	1.6835188570202806	2.507518778514783	0.21015922975964682	0.2101475497596468
0.7819081968822899	2.480970269408046	1.6855135207878376	2.557962554979938	0.20843443921235452	0.20842275921235454
0.7839028606498466	2.480970269408046	1.6875081845553943	2.609843547027644	0.20655177839996589	0.2065400983999659
0.7858975244174033	2.480970269408046	1.689502848322951	2.6631322302318754	0.20452515991047532	0.20451347991047533
0.7878921881849601	2.480970269408046	1.6914975120905078	2.717809006611061	0.20236786294730116	0.20235618294730115
0.7898868519525171	2.480970269408046	1.6934921758580648	2.7738636704723105	0.2000925333292867	0.2000808533292867
0.791881515720074	2.480970269408046	1.6954868396256217	2.83129482459581	0.197711183490698	0.197699503490698
0.7938761794876308	2.480970269408046	1.6974815033931785	2.8901092632671808	0.19523519248122867	0.19522351248122868
0.7958708432551875	2.480970269408046	1.6994761671607352	2.950321335842758	0.19267530596599006	0.19266362596599007
0.7978655070227447	2.480970269408046	1.7014708309282924	3.0119523020253327	0.19004163622552614	0.19002995622552615
0.7998601707903015	2.480970269408046	1.7034654946958492	3.0750296878690526	0.18734366215579856	0.18733198215579858
0.8018548345578582	2.480970269408046	1.705460158463406	3.139586649708892	0.18459022926819937	0.1845785492681994
0.8038494983254152	2.480970269408046	1.707454822230963	3.2056613517078065	0.18178954968953648	0.1817778696895365
0.8058441620929722	2.480970269408046	1.7094494859985199	3.2732963614874993	0.1789492021620512	0.17893752216205122
0.8078388258605289	2.480970269408046	1.7114441497660766	3.3425380673264407	0.17607613204340314	0.17606445204340315
0.8098334896280857	2.480970269408046	1.7134388135336334	3.413436119620104	0.17317665130668047	0.1731649713066805
0.8118281533956426	2.480970269408046	1.7154334773011903	3.486042898674076	0.1702564385403913	0.1702447585403913
0.8138228171631996	2.480970269408046	1.7174281410687473	3.56041301039854	0.16732053894847299	0.167308858948473
0.8158174809307563	2.480970269408046	1.719422804836304	3.6366028110676685	0.16437336435028227	0.16436168435028228
0.8178121446983131	2.480970269408046	1.7214174686038608	3.7146699619709533	0.16141869318060584	0.16140701318060582
0.8198068084658701	2.480970269408046	1.7234121323714178	3.7946730144989353	0.15845967048964632	0.15844799048964633
0.821801472233427	2.480970269408046	1.7254067961389747	3.876671025954074	0.15549880794304063	0.15548712794304062
0.8237961360009838	2.480970269408046	1.7274014599065315	3.960723206152139	0.15253798382184355	0.15252630382184357
0.8257907997685405	2.480970269408046	1.7293961236740882	4.046888594667044	0.14957844302253553	0.14956676302253555
0.8277854635360975	2.480970269408046	1.7313907874416452	4.135225768374573	0.14662079705702147	0.14660911705702145
0.8297801273036545	2.480970269408046	1.7333854512092022	4.225792578760601	0.1436650240526317	0.1436533440526317
0.8317747910712112	2.480970269408046	1.735380114976759	4.318645918279999	0.14071046875212087	0.14069878875212086
0.833769454838768	2.480970269408046	1.7373747787443157	4.414001193064894	0.13778557615516876	0.13777389615516875
0.8357641186063249	2.480970269408046	1.7393694425118726	4.511974291629847	0.1349223816788859	0.13491070167888589
0.8377587823738819	2.480970269408046	1.7413641062794296	4.612288816565218	0.1320699496356355	0.13205826963563552
0.8397534461414387	2.480970269408046	1.7433587700469864	4.715135061668542	0.12922859630142441	0.1292169163014244
0.8417481099089954	2.480970269408046	1.745353433814543	4.820684415742209	0.1263986412041202	0.12638696120412019
0.8437427736765524	2.480970269408046	1.7473480975821	4.929090276394799	0.12358040712344888	0.12356872712344888
0.8457374374441093	2.480970269408046	1.749342761349657	5.040488962668665	0.1207742200909916	0.12076254009099159
0.8477321012116661	2.480970269408046	1.7513374251172138	5.155000632248754	0.11798040939018845	0.11796872939018843
0.8497267649792228	2.480970269408046	1.7533320888847705	5.272730205133694	0.11519930755633333	0.11518762755633331
0.85172142874678	2.480970269408046	1.7553267526523277	5.393768292631989	0.112431250376587	0.112419570376587
0.8537160925143368	2.480970269408046	1.7573214164198845	5.5181921283198445	0.10967657688995737	0.10966489688995736
0.8557107562818935	2.480970269408046	1.7593160801874412	5.6460664960660845	0.106935629387314	0.106923949387314
0.8577054200494505	2.480970269408046	1.7613107439549982	5.777444649323422	0.10420875341138583	0.10419707341138582
0.8597000838170075	2.480970269408046	1.7633054077225552	5.912369215494026	0.10149629775675897	0.10148461775675896
0.8616947475845642	2.480970269408046	1.765300071490112	6.050873079214149	0.09879861446987154	0.09878693446987152
0.863689411352121	2.480970269408046	1.7672947352576687	6.19298023876862	0.09611605884902967	0.09610437884902967
0.8656840751196779	2.480970269408046	1.7692893990252256	6.338706630460107	0.09344898944438504	0.09343730944438504
0.8676787388872349	2.480970269408046	1.7712840627927826	6.4880609165226355	0.0907977680579571	0.0907860880579571
0.8696734026547916	2.480970269408046	1.7732787265603394	6.64104523304002	0.08816275974361563	0.08815107974361563
0.8716680664223484	2.480970269408046	1.775273390327896	6.7976558952143185	0.08554433280709275	0.08553265280709275
0.8736627301899054	2.480970269408046	1.777268054095453	6.957884058215296	0.08294285880597528	0.08293117880597528
0.8756573939574623	2.480970269408046	1.77926271786301	7.121716332663339	0.08035871254970897	0.08034703254970897
0.8776520577250191	2.480970269408046	1.7812573816305668	7.289135354550406	0.07779227209959672	0.07778059209959672
0.8796467214925758	2.480970269408046	1.7832520453981235	7.460120310060698	0.07524391876879913	0.07523223876879911
0.8816413852601328	2.480970269408046	1.7852467091656805	7.634647416310118	0.07271403712233392	0.07270235712233392
0.8836360490276898	2.480970269408046	1.7872413729332375	7.8126903594783945	0.07020301497707701	0.07019133497707701
0.8856307127952465	2.480970269408046	1.7892360367007942	7.994220692167479	0.06771124340176077	0.06769956340176077
0.8876253765628033	2.480970269408046	1.791230700468351	8.178743441783775	0.0652419584636124	0.0652302784636124
0.8896200403303602	2.480970269408046	1.793225364235908	8.36236868029736	0.06283980093909905	0.06282812093909905
0.8916147040979172	2.480970269408046	1.795220028003465	8.550004814763884	0.060447897491092535	0.06043621749109254
0.893609367865474	2.480970269408046	1.7972146917710217	8.739973598063823	0.05807019578752021	0.05805851578752021
0.8956040316330307	2.480970269408046	1.7992093555385784	8.93077107684338	0.05571057963878052	0.05569889963878052
0.8975986954005877	2.480970269408046	1.8012040193061354	9.121052432307248	0.05337286899774211	0.05336118899774211
0.8995933591681446	2.480970269408046	1.8031986830736924	9.309616217295277	0.051060819959746095	0.0510491399597461
0.9015880229357014	2.480970269408046	1.805193346841249	9.495388833607368	0.048778124762605304	0.04876644476260531
0.9035826867032581	2.480970269408046	1.8071880106088059	9.67740977650873	0.04652841178660054	0.04651673178660054
0.9055773504708151	2.480970269408046	1.8091826743763628	9.85481794203317	0.0443152455544817	0.0443035655544817
0.9075720142383721	2.480970269408046	1.8111773381439198	10.026839131424781	0.04214212673147882	0.04213044673147882
0.9095666780059288	2.480970269408046	1.8131720019114765	10.192774779645129	0.04001249212528192	0.04000081212528192
0.9115613417734858	2.480970269408046	1.8151666656790335	10.351991867014094	0.03792971468605952	0.037918034686059525
0.9135560055410428	2.480970269408046	1.8171613294465905	10.503913933159284	0.03589710350644545	0.03588542350644545
0.9155506693085995	2.480970269408046	1.8191559932141472	10.648013091589416	0.033917903821550084	0.033906223821550084
0.9175453330761563	2.480970269408046	1.821150656981704	10.783802934824536	0.03199529700895098	0.03198361700895098
0.9195399968437132	2.480970269408046	1.823145320749261	10.910832219421401	0.030132400588694947	0.030120720588694944
0.9215346606112702	2.480970269408046	1.825139984516818	11.028679224166018	0.028332268223304747	0.028320588223304747
0.923529324378827	2.480970269408046	1.8271346482843747	11.136946680970285	0.02659788971777151	0.026586209717771505
0.9255239881463837	2.480970269408046	1.8291293120519314	11.235257185119005	0.02493219101955663	0.024920511019556627
0.9275186519139405	2.480970269408046	1.8311239758194882	11.323248998535096	0.023338034218592214	0.023326354218592214
0.9295133156814974	2.480970269408046	1.8331186395870451	11.400572166030564	0.02181821754728304	0.021806537547283036
0.9315079794490544	2.480970269408046	1.835113303354602	11.4668848696987	0.020375475380503435	0.020363795380503435
0.9335026432166111	2.480970269408046	1.8371079671221588	11.52184995039617	0.01901247823559941	0.01900079823559941
0.9354973069841679	2.480970269408046	1.8391026308897156	11.565131527448774	0.01773183277238665	0.01772015277238665
0.9374919707517249	2.480970269408046	1.8410972946572726	11.596391648079301	0.016536081793152822	0.016524401793152822
0.9394866345192818	2.480970269408046	1.8430919584248295	11.615286896349959	0.01542770424265644	0.01541602424265644
0.9414812982868386	2.480970269408046	1.8450866221923863	11.621464887314573	0.01440911520812665	0.01439743520812665
0.9434759620543953	2.480970269408046	1.847081285959943	11.634010583810689	0.013465046922415229	0.013453366922415229
0.9454706258219523	2.480970269408046	1.8490759497275	11.648447180916616	0.012583870413001007	0.012572190413001007
0.9474652895895093	2.480970269408046	1.851070613495057	11.659652606892328	0.011763542831820057	0.011751862831820057
0.949459953357066	2.480970269408046	1.8530652772626137	11.66810764277099	0.011000722106824148	0.010989042106824148
0.9514546171246228	2.480970269408046	1.8550599410301705	11.674255525072537	0.010292210971582862	0.010280530971582862
0.9534492808921797	2.480970269408046	1.8570546047977274	11.678503043667398	0.009634956965288684	0.009623276965288684
0.9554439446597367	2.480970269408046	1.8590492685652844	11.68122137295975	0.009026052432752544	0.009014372432752544
0.9574386084272934	2.480970269408046	1.8610439323328412	11.682746684389288	0.008462734524405385	0.008451054524405385
0.9594332721948502	2.480970269408046	1.863038596100398	11.683380581907606	0.007942385196298495	0.007930705196298495
0.9614279359624074	2.480970269408046	1.865033259867955	11.683390396753765	0.007462531210102304	0.007450851210102305
0.9634225997299641	2.480970269408046	1.8670279236355118	11.683009373242793	0.0070208441331083464	0.007009164133108346
0.9654172634975209	2.480970269408046	1.8690225874030686	11.682436773164325	0.006615140338227004	0.006603460338227004
0.9674119272650779	2.480970269408046	1.8710172511706256	11.681837922598815	0.006243381003989257	0.006231701003989257
0.9694065910326348	2.480970269408046	1.8730119149381825	11.681344221366807	0.005903672114545979	0.005891992114545979
0.9714012548001916	2.480970269408046	1.8750065787057393	11.681053131844116	0.0055942644596676415	0.005582584459667642
0.9733959185677483	2.480970269408046	1.877001242473296	11.68102816044058	0.0053135536347451015	0.0053018736347451014
0.9753905823353053	2.480970269408046	1.878995906240853	11.681298841614383	0.0050600800407885945	0.0050484000407885945
0.9773852461028623	2.480970269408046	1.88099057000841	11.681860730862216	0.0048325288844288765	0.0048208488844288765
0.979379909870419	2.480970269408046	1.8829852337759667	11.682675409680778	0.00462973017791631	0.00461805017791631
0.9813745736379758	2.480970269408046	1.8849798975435235	11.683670502044961	0.004450658739121324	0.004438978739121324
0.9833692374055327	2.480970269408046	1.8869745613110804	11.684739698500687	0.0042944341915342335	0.0042827541915342335
0.9853639011730897	2.480970269408046	1.8889692250786374	11.685742780534893	0.004160320964265252	0.004148640964265252
0.9873585649406464	2.480970269408046	1.8909638888461942	11.686505634465046	0.004047728292044691	0.004036048292044691
0.9893532287082032	2.480970269408046	1.892958552613751	11.686820240678605	0.003956210215222635	0.003944530215222635
0.9913478924757602	2.480970269408046	1.8949532163813079	11.68644462062606	0.0038854655797692025	0.0038737855797692025
0.9933425562433171	2.480970269408046	1.8969478801488648	11.685102720487718	0.0038353380372744494	0.0038236580372744498
0.9953372200108739	2.480970269408046	1.8989425439164216	11.682484206825524	0.00380581604494833	0.0037941360449483303


==> _tikz/352s_prof_right_c2_2p0_c3_2p0.dat <==
s	x	y	Mach	nu	nu_hat
0.0	2.480970269408046	0.9036053239055477	0.4763161486061179	0.00029479330925137777	0.00028311330925137775
0.001994663767556859	2.480970269408046	0.9055999876731046	0.8256973339086254	0.0003168744907929292	0.0003051944907929292
0.003989327535113718	2.480970269408046	0.9075946514406614	1.09396383324064	0.00026010433133810625	0.0002484243313381062
0.005983991302670577	2.480970269408046	0.9095893152082183	1.3071780613702997	0.00017052895499903206	0.00015884895499903204
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4874796661496754	8.266469629957332e-5	7.098469629957332e-5
0.009973318837784295	2.480970269408046	0.913578642743332	1.6521016082319713	1.9498100175494455e-5	7.818100175494453e-6
0.011967982605341154	2.480970269408046	0.9155733065108889	1.8129569511633965	-7.514078025677898e-6	0.0
0.013962646372898013	2.480970269408046	0.9175679702784457	1.9765910532544324	1.5551274553432056e-6	0.0
0.015957310140454872	2.480970269408046	0.9195626340460026	2.1442211614646336	3.5102892789691185e-5	2.3422892789691182e-5
0.01795197390801173	2.480970269408046	0.9215572978135594	2.3117508351829876	6.999660456029732e-5	5.831660456029731e-5
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4698591255673157	7.15738597618367e-5	5.98938597618367e-5
0.02194130144312545	2.480970269408046	0.9255466253486732	2.6042299855043174	1.4232368643585456e-5	2.552368643585455e-6
0.02393596521068231	2.480970269408046	0.92754128911623	2.7256955808352132	1.4469521615127571e-5	2.7895216151275702e-6
0.025930628978239167	2.480970269408046	0.9295359528837869	2.834555206177834	1.3826935027106622e-5	2.1469350271066226e-6
0.027925292745796026	2.480970269408046	0.9315306166513437	2.930627616902242	1.2624571250975874e-5	9.445712509758735e-7
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0139684502811575	1.1128929535711234e-5	0.0
0.031914620280909745	2.480970269408046	0.9355199441864575	3.084896996793729	9.553046007819485e-6	0.0
0.033909284048466604	2.480970269408046	0.9375146079540143	3.144029545825954	8.05649367133709e-6	0.0
0.03590394781602346	2.480970269408046	0.9395092717215712	3.1923150634362343	6.745382407829513e-6	0.0
0.03789861158358032	2.480970269408046	0.941503935489128	3.2310702236681714	5.672358976394037e-6	0.0
0.03989327535113718	2.480970269408046	0.9434985992566849	3.262011371278396	4.8366070136544595e-6	0.0
0.04188793911869404	2.480970269408046	0.9454932630242417	3.287281313352379	4.183847033767436e-6	0.0
0.0438826028862509	2.480970269408046	0.9474879267917986	3.3094692116418103	3.606336428417157e-6	0.0
0.04587726665380776	2.480970269408046	0.9494825905593555	3.331622417283321	2.9428694668182866e-6	0.0
0.04787193042136462	2.480970269408046	0.9514772543269123	3.3518006513098997	2.3907881270926945e-6	0.0
0.049866594188921476	2.480970269408046	0.9534719180944692	3.369620577974526	2.1019773602443753e-6	0.0
0.051861257956478335	2.480970269408046	0.955466581862026	3.3878395307051026	1.8305062850495907e-6	0.0
0.053855921724035194	2.480970269408046	0.9574612456295829	3.406249147362017	1.5805188578477543e-6	0.0
0.05585058549159205	2.480970269408046	0.9594559093971398	3.4246800488955986	1.354965189794573e-6	0.0
0.05784524925914902	2.480970269408046	0.9614505731646967	3.442999623924423	1.1556015468619059e-6	0.0
0.05983991302670577	2.480970269408046	0.9634452369322535	3.461110351915584	9.829903498378384e-7	0.0
0.06183457679426274	2.480970269408046	0.9654399006998104	3.4789483871606017	8.365001743264564e-7	0.0
0.06382924056181949	2.480970269408046	0.9674345644673672	3.49648220470498	7.143057507481602e-7	0.0
0.06582390432937646	2.480970269408046	0.9694292282349242	3.5137111936763006	6.133879643394735e-7	0.0
0.06781856809693332	2.480970269408046	0.971423892002481	3.5306641695984773	5.295338551529816e-7	0.0
0.06981323186449018	2.480970269408046	0.9734185557700379	3.54739786629859	4.573366180575035e-7	0.0
0.07180789563204704	2.480970269408046	0.9754132195375947	3.5639955626702746	3.901956027380097e-7	0.0
0.0738025593996039	2.480970269408046	0.9774078833051516	3.5802303530190223	3.236252939630119e-7	0.0
0.07579722316716075	2.480970269408046	0.9794025470727085	3.59556948557615	2.8133493870826403e-7	0.0
0.07779188693471761	2.480970269408046	0.9813972108402653	3.610600250573284	2.441437597707662e-7	0.0
0.07978655070227447	2.480970269408046	0.9833918746078222	3.6253091351884827	2.1155767242050852e-7	0.0
0.08178121446983133	2.480970269408046	0.985386538375379	3.639686759561372	1.8310895588522463e-7	0.0
0.08377587823738819	2.480970269408046	0.9873812021429359	3.6537282501682933	1.5835625335041698e-7	0.0
0.08577054200494505	2.480970269408046	0.9893758659104928	3.6674337296754898	1.3688457195928652e-7	0.0
0.08776520577250191	2.480970269408046	0.9913705296780496	3.68080887527954	1.1830528281278718e-7	0.0
0.08975986954005877	2.480970269408046	0.9933651934456065	3.6938655115754417	1.0225612096960163e-7	0.0
0.09175453330761563	2.480970269408046	0.9953598572131633	3.706622217872737	8.840118544613787e-8	0.0
0.09374919707517249	2.480970269408046	0.9973545209807202	3.7191049435950325	7.643093921656358e-8	0.0
0.09574386084272934	2.480970269408046	0.999349184748277	3.731347638946785	6.606220921275627e-8	0.0
0.0977385246102862	2.480970269408046	1.001343848515834	3.74339292141009	5.7038186324342915e-8	0.0
0.09973318837784295	2.480970269408046	1.0033385122833907	3.755292811820814	4.9128425398675977e-8	0.0
0.10172785214539992	2.480970269408046	1.0053331760509476	3.7671095867019972	4.2128845240851496e-8	0.0
0.10372251591295689	2.480970269408046	1.0073278398185046	3.7780684167485203	3.6735189998457426e-8	0.0
0.10571717968051364	2.480970269408046	1.0093225035860613	3.7886836756722286	3.210363762652431e-8	0.0
0.10771184344807061	2.480970269408046	1.0113171673536183	3.7988451735978552	2.804476156860951e-8	0.0
0.10970650721562736	2.480970269408046	1.013311831121175	3.808494140125603	2.4494622777252594e-8	0.0
0.11170117098318433	2.480970269408046	1.015306494888732	3.817583208482291	2.139403923837516e-8	0.0
0.11369583475074108	2.480970269408046	1.0173011586562888	3.826076513238522	1.8688585971282757e-8	0.0
0.11569049851829805	2.480970269408046	1.0192958224238458	3.8339498237679392	1.6328595028661537e-8	0.0
0.1176851622858548	2.480970269408046	1.0212904861914025	3.8411907094799065	1.4269155496582477e-8	0.0
0.11967982605341176	2.480970269408046	1.0232851499589595	3.8477987334962624	1.2470113494497732e-8	0.0
0.12167448982096851	2.480970269408046	1.0252798137265162	3.8537856719275747	1.0896072175243856e-8	0.0
0.12366915358852548	2.480970269408046	1.0272744774940732	3.859175756216095	9.516391725038496e-9	0.0
0.12566381735608223	2.480970269408046	1.02926914126163	3.8640059361392898	8.305189363483261e-9	0.0
0.1276584811236392	2.480970269408046	1.031263805029187	3.8683261610005375	7.241339343561808e-9	0.0
0.12965314489119595	2.480970269408046	1.0332584687967437	3.8721996762636994	6.308472951641229e-9	0.0
0.13164780865875292	2.480970269408046	1.0352531325643006	3.875703332408016	5.4949785074710625e-9	0.0
0.13364247242630967	2.480970269408046	1.0372477963318574	3.8785347545750755	4.841897831971603e-9	0.0
0.13563713619386664	2.480970269408046	1.0392424600994143	3.8809852101017577	4.27706952205136e-9	0.0
0.13763179996142338	2.480970269408046	1.041237123866971	3.8830892833541784	3.778865267311798e-9	0.0
0.13962646372898035	2.480970269408046	1.043231787634528	3.8848930693409662	3.340159400796839e-9	0.0
0.1416211274965371	2.480970269408046	1.0452264514020848	3.886438667587448	2.9543492893392136e-9	0.0
0.14361579126409407	2.480970269408046	1.0472211151696418	3.887764203954041	2.6153553335588255e-9	0.0
0.14561045503165082	2.480970269408046	1.0492157789371985	3.888903855263381	2.3176209678648554e-9	0.0
0.1476051187992078	2.480970269408046	1.0512104427047555	3.88988787643977	2.0561126604543646e-9	0.0
0.14959978256676454	2.480970269408046	1.0532051064723122	3.8907426299072037	1.8263199133126598e-9	0.0
0.1515944463343215	2.480970269408046	1.0551997702398692	3.8914906170410055	1.6242552622134244e-9	0.0
0.15358911010187826	2.480970269408046	1.057194434007426	3.8921505115234476	1.4464542767186714e-9	0.0
0.15558377386943523	2.480970269408046	1.059189097774983	3.8927371945173843	1.2899755601786154e-9	0.0
0.15757843763699197	2.480970269408046	1.0611837615425397	3.893261791645544	1.1524007497317585e-9	0.0
0.15957310140454894	2.480970269408046	1.0631784253100967	3.8937317118472654	1.0318345163049327e-9	0.0
0.1615677651721057	2.480970269408046	1.0651730890776534	3.894150688279716	9.269045646131679e-10	0.0
0.16356242893966266	2.480970269408046	1.0671677528452104	3.8945188215378024	8.367616331598752e-10	0.0
0.1655570927072194	2.480970269408046	1.0691624166127671	3.8945687401761537	7.653195006961169e-10	0.0
0.16755175647477638	2.480970269408046	1.071157080380324	3.894463124404673	7.040142969843329e-10	0.0
0.16954642024233313	2.480970269408046	1.0731517441478808	3.89414116239954	6.515083020136894e-10	0.0
0.1715410840098901	2.480970269408046	1.0751464079154378	3.893522640322389	6.071066186155938e-10	0.0
0.17353574777744685	2.480970269408046	1.0771410716829946	3.8925309698534547	5.701881616726572e-10	0.0
0.17553041154500382	2.480970269408046	1.0791357354505515	3.8910932056955203	5.402056581187111e-10	0.0
0.17752507531256057	2.480970269408046	1.0811303992181083	3.889140049965283	5.166856469387637e-10	0.0
0.17951973908011754	2.480970269408046	1.0831250629856652	3.886605844822393	4.992284791690237e-10	0.0
0.1815144028476745	2.480970269408046	1.0851197267532222	3.8834285547007594	4.875083178969227e-10	0.0
0.18350906661523125	2.480970269408046	1.087114390520779	3.8795497395048604	4.8127313826108e-10	0.0
0.185503730382788	2.480970269408046	1.0891090542883357	3.874914520118688	4.803447274513175e-10	0.0
0.18749839415034497	2.480970269408046	1.0911037180558927	3.869471537550496	4.846186847086625e-10	0.0
0.18949305791790194	2.480970269408046	1.0930983818234496	3.8631729070052154	4.940644213253379e-10	0.0
0.1914877216854587	2.480970269408046	1.0950930455910064	3.855974168140999	5.087251606447777e-10	0.0
0.19348238545301566	2.480970269408046	1.0970877093585634	3.847834232730543	5.287179380616122e-10	0.0
0.1954770492205724	2.480970269408046	1.0990823731261201	3.8387153309133693	5.542336010216628e-10	0.0
0.19747171298812938	2.480970269408046	1.101077036893677	3.8285976855725834	5.848488838436376e-10	0.0
0.19946637675568613	2.480970269408046	1.1030717006612338	3.8173878510798307	6.182718668442007e-10	0.0
0.20146104052324287	2.480970269408046	1.1050663644287906	3.8050883132397524	6.575340557681657e-10	0.0
0.20345570429079984	2.480970269408046	1.1070610281963476	3.791678140524515	7.028435371952861e-10	0.0
0.2054503680583568	2.480970269408046	1.1090556919639045	3.7771388149301472	7.544979973672768e-10	0.0
0.20744503182591356	2.480970269408046	1.1110503557314613	3.7614542188845004	8.12884722187853e-10	0.0
0.20943969559347053	2.480970269408046	1.1130450194990182	3.7446106316341723	8.784805972227648e-10	0.0
0.21143435936102728	2.480970269408046	1.115039683266575	3.7265967358724863	9.518521076997394e-10	0.0
0.21342902312858425	2.480970269408046	1.117034347034132	3.7074036354085362	1.0336553385084697e-9	0.0
0.215423686896141	2.480970269408046	1.1190290108016887	3.6870248847298788	1.1246359742006878e-9	0.0
0.21741835066369797	2.480970269408046	1.1210236745692457	3.66545653137702	1.2256292989900696e-9	0.0
0.21941301443125472	2.480970269408046	1.1230183383368024	3.6426971721267103	1.3375601967523232e-9	0.0
0.22140767819881169	2.480970269408046	1.1250130021043594	3.6187480240729233	1.461443151025164e-9	0.0
0.22340234196636843	2.480970269408046	1.1270076658719161	3.5936130117987912	1.5983822450082391e-9	0.0
0.2253970057339254	2.480970269408046	1.1290023296394731	3.567298871949017	1.7495711615632177e-9	0.0
0.22739166950148215	2.480970269408046	1.1309969934070299	3.5398152766390663	1.916293183213899e-9	0.0
0.22938633326903912	2.480970269408046	1.1329916571745868	3.511174977274141	2.0999211921458373e-9	0.0
0.23138099703659587	2.480970269408046	1.1349863209421436	3.4813939704934707	2.301917670206736e-9	0.0
0.23337566080415284	2.480970269408046	1.1369809847097005	3.4505614568242873	2.511488758037835e-9	0.0
0.2353703245717096	2.480970269408046	1.1389756484772573	3.4187267205237926	2.7333285852464604e-9	0.0
0.23736498833926656	2.480970269408046	1.1409703122448143	3.3858345081333696	2.9779541801284653e-9	0.0
0.2393596521068233	2.480970269408046	1.142964976012371	3.351981338107529	3.246795846780348e-9	0.0
0.24135431587438028	2.480970269408046	1.144959639779928	3.3172622861177254	3.541635099661657e-9	0.0
0.24334897964193702	2.480970269408046	1.1469543035474847	3.2817711009661963	3.864604663595673e-9	0.0
0.245343643409494	2.480970269408046	1.1489489673150417	3.245600297224444	4.218188473768993e-9	0.0
0.24733830717705074	2.480970269408046	1.1509436310825985	3.2088412243188054	4.605221675731597e-9	0.0
0.2493329709446077	2.480970269408046	1.1529382948501554	3.17158411161417	5.028890625397428e-9	0.0
0.25132763471216446	2.480970269408046	1.1549329586177122	3.133918088913142	5.492732889043321e-9	0.0
0.25332229847972143	2.480970269408046	1.1569276223852691	3.095931181693931	6.000637243309778e-9	0.0
0.2553169622472782	2.480970269408046	1.1589222861528259	3.057710280360266	6.556843675200638e-9	0.0
0.25731162601483515	2.480970269408046	1.1609169499203829	3.01934108277494	7.1659433820838035e-9	0.0
0.2593062897823919	2.480970269408046	1.1629116136879396	2.980908009399171	7.832878771689559e-9	0.0
0.26130095354994887	2.480970269408046	1.1649062774554966	2.9424940904655106	8.562943462112756e-9	0.0
0.2632956173175056	2.480970269408046	1.1669009412230533	2.9041808247782126	9.361782281810743e-9	0.0
0.2652902810850626	2.480970269408046	1.1688956049906103	2.866048009959161	1.0235391269605378e-8	0.0
0.26728494485261955	2.480970269408046	1.1708902687581673	2.828173544244103	1.1190117674681013e-8	0.0
0.2692796086201763	2.480970269408046	1.172884932525724	2.790655604333396	1.2224001082563141e-8	0.0
0.27127427238773305	2.480970269408046	1.1748795962932808	2.7534946918621777	1.3260498381233055e-8	0.0
0.27326893615529	2.480970269408046	1.1768742600608377	2.7168052073835667	1.4399165739441363e-8	0.0
0.275263599922847	2.480970269408046	1.1788689238283947	2.6806338754462207	1.564552604178652e-8	0.0
0.27725826369040374	2.480970269408046	1.1808635875959514	2.645025375294072	1.7006581863567557e-8	0.0
0.2792529274579605	2.480970269408046	1.1828582513635082	2.610022118780295	1.8490815470784966e-8	0.0
0.28124759122551746	2.480970269408046	1.1848529151310652	2.5756640194498375	2.0108188820139973e-8	0.0
0.2832422549930744	2.480970269408046	1.1868475788986221	2.541988254268545	2.1870143559034472e-8	0.0
0.2852369187606312	2.480970269408046	1.1888422426661789	2.5090290196778717	2.3789601025571685e-8	0.0
0.2872315825281879	2.480970269408046	1.1908369064337356	2.4768172838342353	2.5880962248556213e-8	0.0
0.2892262462957449	2.480970269408046	1.1928315702012926	2.445380537043384	2.816010794749394e-8	0.0
0.29122091006330186	2.480970269408046	1.1948262339688496	2.4147425425148588	3.0644398532589833e-8	0.0
0.2932155738308586	2.480970269408046	1.1968208977364063	2.3849230896324416	3.335267410475142e-8	0.0
0.2952102375984156	2.480970269408046	1.1988155615039633	2.355937751957049	3.630525445558706e-8	0.0
0.29720490136597233	2.480970269408046	1.20081022527152	2.3277976521425177	3.9523939067406367e-8	0.0
0.2991995651335293	2.480970269408046	1.202804889039077	2.3005092358483092	4.303200711321802e-8	0.0
0.30119422890108605	2.480970269408046	1.2047995528066338	2.274074056572935	4.6854217456735376e-8	0.0
0.303188892668643	2.480970269408046	1.2067942165741907	2.248488573107249	5.1016808652370335e-8	0.0
0.30518355643619977	2.480970269408046	1.2087888803417475	2.223743961017696	5.5547498945233455e-8	0.0
0.30717822020375674	2.480970269408046	1.2107835441093044	2.1998259392189925	6.047548627114253e-8	0.0
0.3091728839713135	2.480970269408046	1.2127782078768612	2.1767717602108405	6.549012465054232e-8	0.0
0.31116754773887045	2.480970269408046	1.2147728716444182	2.1545367910574678	7.084270430468893e-8	0.0
0.3131622115064272	2.480970269408046	1.216767535411975	2.1331229329854358	7.668482116601016e-8	0.0
0.31515687527398417	2.480970269408046	1.2187621991795319	2.1125193961860695	8.304471204794936e-8	0.0
0.3171515390415409	2.480970269408046	1.2207568629470886	2.092714324676949	8.995694608849892e-8	0.0
0.31914620280909767	2.480970269408046	1.2227515267146454	2.073694803761458	9.746242475020438e-8	0.0
0.32114086657665464	2.480970269408046	1.2247461904822023	2.055446870832318	1.0560838182013831e-7	0.0
0.3231355303442116	2.480970269408046	1.2267408542497593	2.0379555293250395	1.1444838340993027e-7	0.0
0.32513019411176836	2.480970269408046	1.228735518017316	2.0212047656044443	1.2404232795574538e-7	0.0
0.3271248578793253	2.480970269408046	1.230730181784873	2.005177568546407	1.3445644621830085e-7	0.0
0.3291195216468821	2.480970269408046	1.2327248455524298	1.989855951562001	1.4576330128285025e-7	0.0
0.33111418541443904	2.480970269408046	1.2347195093199868	1.975220976799679	1.5804178855919525e-7	0.0
0.3331088491819958	2.480970269408046	1.2367141730875435	1.9612527812542393	1.7137713578168216e-7	0.0
0.33510351294955276	2.480970269408046	1.2387088368551005	1.947930604509103	1.8586090300919856e-7	0.0
0.3370981767171095	2.480970269408046	1.2407035006226572	1.935232817840123	2.0159098262518026e-7	0.0
0.3390928404846665	2.480970269408046	1.2426981643902142	1.9231369544152705	2.186715993376037e-7	0.0
0.34108750425222323	2.480970269408046	1.244692828157771	1.911619740334334	2.3721331017898635e-7	0.0
0.3430821680197802	2.480970269408046	1.246687491925328	1.9006571262663514	2.573330045063984e-7	0.0
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8902243194591346	2.7915390400144364e-7	0.0
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8802958159151544	3.028055626702864e-7	0.0
0.34906615932245066	2.480970269408046	1.2526714832279984	1.8708811528857439	3.273227417021922e-7	0.0
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8619641220528411	3.5291582507654754e-7	0.0
0.3530554868575646	2.480970269408046	1.2566608107631123	1.8535342267504606	3.807737915105149e-7	0.0
0.35505015062512135	2.480970269408046	1.258655474530669	1.845574824585059	4.110150746939692e-7	0.0
0.3570448143926781	2.480970269408046	1.2606501382982258	1.8380693905396506	4.437856850459352e-7	0.0
0.35903947816023507	2.480970269408046	1.2626448020657828	1.8310015424413955	4.792592097145024e-7	0.0
0.36103414192779204	2.480970269408046	1.2646394658333397	1.8243550655739547	5.176368125768621e-7	0.0
0.3630288056953488	2.480970269408046	1.2666341296008965	1.818113936386095	5.591472342393623e-7	0.0
0.36502346946290554	2.480970269408046	1.2686287933684532	1.8122623452565594	6.040467920374103e-7	0.0
0.3670181332304625	2.480970269408046	1.2706234571360102	1.8067847182834382	6.526193800355587e-7	0.0
0.3690127969980195	2.480970269408046	1.2726181209035672	1.8016657380744154	7.051764690274444e-7	0.0
0.3710074607655762	2.480970269408046	1.274612784671124	1.7968903635220965	7.620571065358009e-7	0.0
0.373002124533133	2.480970269408046	1.2766074484386807	1.792443848556137	8.236279168125008e-7	0.0
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7883117598711136	8.902831008385156e-7	0.0
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7844799936358635	9.62444436323937e-7	0.0
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7809347911964633	1.0405612777079322e-6	0.0
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7776627537909386	1.125110556158778e-6	0.0
0.3829754433709174	2.480970269408046	1.286580767276465	1.7746508562994205	1.2165967795738851e-6	0.0
0.38497010713847435	2.480970269408046	1.288575431044022	1.771886460058509	1.3155520325798057e-6	0.0
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7693573247733023	1.4225359765321052e-6	0.0
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7670516195647434	1.5381358495155429e-6	0.0
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7649864057568458	1.6585965430858355e-6	0.0
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7631477302349603	1.7834668693598015e-6	0.0
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7615271171932587	1.919017754240263e-6	0.0
0.3969380897438153	2.480970269408046	1.300543413649363	1.7601123897224724	2.0657708277116736e-6	0.0
0.39893275351137225	2.480970269408046	1.30253807741692	1.7588919286789764	2.2243702440785427e-6	0.0
0.4009274172789292	2.480970269408046	1.304532741184477	1.7578546833812296	2.395582681964376e-6	0.0
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7569901813378725	2.5802973443124927e-6	0.0
0.40491674481404294	2.480970269408046	1.3085220687195906	1.75628853705839	2.77952595838558e-6	0.0
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7557404599976691	2.994402775765923e-6	0.0
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7553372616858203	3.226184572355426e-6	0.0
0.4109007361167134	2.480970269408046	1.3145060600222611	1.755070862094225	3.4762506483752904e-6	0.0
0.4128953998842704	2.480970269408046	1.316500723789818	1.7549337952876929	3.7461028283664465e-6	0.0
0.4148900636518271	2.480970269408046	1.3184953875573748	1.7549192144113919	4.037365461189241e-6	0.0
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7550208960593634	4.351785420023397e-6	0.0
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7552332440693348	4.691232102368483e-6	0.0
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7555512927861778	5.057697430043404e-6	0.0
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7559707098335435	5.453295849186582e-6	0.0
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7564877984303617	5.880264330255913e-6	0.0
0.4268580462571683	2.480970269408046	1.330463370162716	1.7570994992855888	6.340962368028955e-6	0.0
0.42885271002472525	2.480970269408046	1.332458033930273	1.7578033921012959	6.837871981602616e-6	0.0
0.4308473737922822	2.480970269408046	1.33445269769783	1.7585976967105972	7.373597714393692e-6	0.0
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7594812738732208	7.950866634137685e-6	0.0
0.4348367013273957	2.480970269408046	1.3384420252329434	1.7604683468433935	8.54778426252362e-6	0.0
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7615267847904246	9.171602955072383e-6	0.0
0.43882602886250965	2.480970269408046	1.3424313527680574	1.762644016882045	9.846868757474139e-6	0.0
0.4408206926300664	2.480970269408046	1.344426016535614	1.7638181177914307	1.0576015237267873e-5	0.0
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7650471367689988	1.13620319389258e-5	0.0
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7663290978937038	1.220846438385187e-5	5.284643838518711e-7
0.4468046839327371	2.480970269408046	1.3504100078382848	1.7676620003189958	1.3119414070382604e-5	1.4394140703826032e-6
0.44879934770029384	2.480970269408046	1.3524046716058415	1.7690438185123227	1.4099538473788624e-5	2.419538473788624e-6
0.4507940114678506	2.480970269408046	1.3543993353733983	1.7704725024870491	1.515405104627104e-5	3.47405104627104e-6
0.45278867523540756	2.480970269408046	1.3563939991409553	1.7719459780257103	1.628872121696596e-5	4.608721216965961e-6
0.4547833390029645	2.480970269408046	1.3583886629085122	1.7734621468936185	1.750987439194034e-5	5.829874391940341e-6
0.4567780027705213	2.480970269408046	1.360383326676069	1.7750188870418324	1.8824391954194556e-5	7.1443919541945575e-6
0.45877266653807824	2.480970269408046	1.362377990443626	1.7766140527986418	2.0239711263661867e-5	8.559711263661867e-6
0.460767330305635	2.480970269408046	1.3643726542111827	1.7782454750486727	2.1763825657208332e-5	1.0083825657208332e-5
0.46276199407319196	2.480970269408046	1.3663673179787397	1.7799109613988484	2.3405284448631364e-5	1.1725284448631365e-5
0.4647566578407487	2.480970269408046	1.3683619817462964	1.7816082963304742	2.517319292866218e-5	1.3493192928662178e-5
0.46675132160830546	2.480970269408046	1.3703566455138532	1.7833352413367476	2.707721236496516e-5	1.539721236496516e-5
0.46874598537586243	2.480970269408046	1.3723513092814101	1.78508953504508	2.912756000213608e-5	1.744756000213608e-5
0.4707406491434194	2.480970269408046	1.374345973048967	1.786868893323642	3.133500906170376e-5	1.9655009061703757e-5
0.47273531291097615	2.480970269408046	1.3763406368165239	1.7886710093715927	3.371088874213022e-5	2.2030888742130217e-5
0.4747299766785329	2.480970269408046	1.3783353005840806	1.7904935537925541	3.626708421881046e-5	2.4587084218810457e-5
0.47672464044608986	2.480970269408046	1.3803299643516376	1.7923341746508314	3.9016036644070266e-5	2.7336036644070262e-5
0.47871930421364683	2.480970269408046	1.3823246281191945	1.7941904975100487	4.1970743147169907e-5	3.0290743147169907e-5
0.4807139679812036	2.480970269408046	1.3843192918867513	1.7960213029341543	4.496705727141838e-5	3.328705727141838e-5
0.48270863174876033	2.480970269408046	1.386313955654308	1.7978604331481673	4.816797390030007e-5	3.648797390030007e-5
0.4847032955163173	2.480970269408046	1.388308619421865	1.799712239250901	5.162256332890307e-5	3.994256332890307e-5
0.48669795928387427	2.480970269408046	1.390303283189422	1.801575863662255	5.534291644950019e-5	4.366291644950019e-5
0.488692623051431	2.480970269408046	1.3922979469569787	1.8034502991605534	5.934369711053869e-5	4.766369711053869e-5
0.490687286818988	2.480970269408046	1.3942926107245357	1.805334388646537	6.364214211664643e-5	5.196214211664642e-5
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8072268249252021	6.825806122862667e-5	5.657806122862667e-5
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8091261504997531	7.32138371634561e-5	6.15338371634561e-5
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8110307573723856	7.853442559428947e-5	6.685442559428946e-5
0.4986659418892152	2.480970269408046	1.402271265794763	1.8129388868470402	8.42473551504587e-5	7.25673551504587e-5
0.5006606056567722	2.480970269408046	1.4042659295623199	1.8148486293296944	9.038272741747596e-5	7.870272741747598e-5
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8167579241220868	9.697321693701992e-5	8.529321693701993e-5
0.5046499331918859	2.480970269408046	1.4082552570974336	1.8186645592052673	0.00010405407120695704	9.237407120695705e-5
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8205661710095382	0.00011166311068131584	9.998311068131585e-5
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8224602441678326	0.00011984072877032182	0.00010816072877032182
0.5106339244945566	2.480970269408046	1.4142392484001043	1.8243441112497654	0.00012862989184035512	0.00011694989184035513
0.5126285882621133	2.480970269408046	1.416233912167661	1.82621495247398	0.00013807613921398672	0.00012639613921398672
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8280697953965734	0.00014822758316996397	0.00013654758316996397
0.516617915797227	2.480970269408046	1.4202232397027748	1.8299055145737133	0.000159134908943196	0.00014745490894319598
0.518612579564784	2.480970269408046	1.4222179034703317	1.8317188311967347	0.0001708513747247854	0.00015917137472478538
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8335063126982505	0.00018343281166200706	0.00017175281166200703
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8352643723279725	0.00019693762385830432	0.00018525762385830432
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8369892686971467	0.00021142678837330502	0.000199746788373305
0.5265912346350115	2.480970269408046	1.4301965585405592	1.838705417406779	0.00022660618003333217	0.00021492618003333215
0.5285858984025682	2.480970269408046	1.432191222308116	1.8404214833139505	0.00024227735006659762	0.00023059735006659762
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8421087423691251	0.0002591790559330051	0.00024749905593300506
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8437644369243693	0.0002773631111256101	0.0002656831111256101
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8453859725181077	0.0002968934039936181	0.00028521340399361805
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8469709183888827	0.00031784589774230777	0.00030616589774230775
0.5385592172403526	2.480970269408046	1.4421645411459003	1.848517008012478	0.0003403086304330859	0.00032862863043308586
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8500221396530725	0.00036438171498350165	0.0003527017149835016
0.5425485447754663	2.480970269408046	1.446153868681014	1.8514843769215168	0.00039017733916719814	0.0003784973391671981
0.5445432085430231	2.480970269408046	1.4481485324485708	1.852901949335963	0.0004178197656139079	0.0004061397656139079
0.54653787231058	2.480970269408046	1.4501431962161278	1.8542732528822508	0.0004474453318095429	0.00043576533180954285
0.548532536078137	2.480970269408046	1.4521378599836847	1.8555968505735736	0.000479202450096089	0.000467522450096089
0.5505271998456938	2.480970269408046	1.4541325237512415	1.856871473010916	0.0005132516076716449	0.0005015716076716449
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8580960189477145	0.0005497653665904644	0.0005380853665904644
0.5545165273808075	2.480970269408046	1.4581218512863552	1.859269555864158	0.0005889283637628585	0.0005772483637628585
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8603913205583318	0.000630937310955321	0.000619257310955321
0.5585058549159212	2.480970269408046	1.462111178821469	1.8614607197632658	0.0006760009947904005	0.0006643209947904005
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8624773308007372	0.0007243402767468165	0.0007126602767468166
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8634409022844458	0.0007761880931593685	0.0007645080931593685
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8643513548868889	0.0008317894552189781	0.000820109455218978
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8652087821860395	0.0008914014489726655	0.0008797214489726654
0.5684791737537054	2.480970269408046	1.472084497659253	1.8660134516096314	0.0009552932353236432	0.0009436132353236432
0.5704738375212624	2.480970269408046	1.47407916142681	1.8667658054965706	0.0010237460500311646	0.0010120660500311646
0.5724685012888193	2.480970269408046	1.476073825194367	1.8674664622966854	0.0010970532037106208	0.0010853732037106208
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8680845417571235	0.0011747985290638352	0.0011631185290638352
0.5764578288239328	2.480970269408046	1.4800631527294805	1.8686997190156318	0.0012541357789034907	0.0012424557789034907
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8692098303459892	0.0013395679167269008	0.0013278879167269008
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8696159355716664	0.0014313392057497926	0.0014196592057497926
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8699188417056691	0.001529750230060283	0.001518070230060283
0.5844364838941605	2.480970269408046	1.4880418077997082	1.8701191029125075	0.0016351578946189197	0.0016234778946189196
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8702170203721897	0.0017479754252584074	0.0017362954252584076
0.5884258114292742	2.480970269408046	1.492031135334822	1.8702126420464125	0.001868672368683993	0.001856992368683993
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8701057623472284	0.0019977745924729742	0.001986094592472974
0.5924151389643879	2.480970269408046	1.4960204628699356	1.869895921708337	0.0021358642850755104	0.0021241842850755104
0.5944098027319449	2.480970269408046	1.4980151266374926	1.869582406059398	0.0022835799558134757	0.0022718999558134756
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8691642462035916	0.0024416164348814635	0.002429936434881464
0.5983991302670584	2.480970269408046	1.502004454172606	1.8686402170987175	0.002610724873346349	0.0025990448733463492
0.6003937940346153	2.480970269408046	1.503999117940163	1.8680088370421353	0.0027917127431473007	0.002780032743147301
0.6023884578021723	2.480970269408046	1.50599378170772	1.8672683667597407	0.0029854438370958292	0.0029737638370958296
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8664168083992212	0.0031928382688758148	0.0031811582688758147
0.6063777853372858	2.480970269408046	1.5099831092428335	1.865451904427716	0.003414872473043421	0.0034031924730434215
0.6083724491048428	2.480970269408046	1.5119777730103905	1.864371136433991	0.0036525792050271927	0.003640899205027193
0.6103671128723998	2.480970269408046	1.5139724367779475	1.863171723835163	0.003907047541128018	0.003895367541128018
0.6123617766399565	2.480970269408046	1.5159671005455042	1.861850622487919	0.004179422878519104	0.004167742878519104
0.6143564404075132	2.480970269408046	1.517961764313061	1.8604045232041384	0.004470906935245906	0.004459226935245906
0.6163511041750702	2.480970269408046	1.519956428080618	1.8588298501707115	0.004782757750226632	0.004771077750226632
0.6183457679426272	2.480970269408046	1.521951091848175	1.857122759273288	0.005116289683251194	0.005104609683251195
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8552791363236245	0.00547287341498224	0.00546119341498224
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8532945951900799	0.005853935946954687	0.005842255946954687
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8511950063272204	0.006254654368555193	0.006242974368555193
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8489211616402632	0.006667679892734495	0.006655999892734495
0.6283190867804114	2.480970269408046	1.531924410685959	1.8466535180763908	0.007111710432667864	0.007100030432667864
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8443800152359917	0.007587871681691663	0.0075761916816916635
0.6323084143155251	2.480970269408046	1.5359137382210728	1.8420905935822725	0.008097557327947657	0.008085877327947657
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8397772017375775	0.008642429054381354	0.008630749054381354
0.6362977418506388	2.480970269408046	1.5399030657561865	1.8374338035854971	0.009224416538743297	0.009212736538743297
0.6382924056181958	2.480970269408046	1.5418977295237435	1.8350563853587598	0.00984571745358815	0.00983403745358815
0.6402870693857527	2.480970269408046	1.5438923932913005	1.8326429628512833	0.01050879746627559	0.01049711746627559
0.6422817331533095	2.480970269408046	1.5458870570588572	1.8301935888506184	0.01121639023897003	0.01120471023897003
0.6442763969208662	2.480970269408046	1.547881720826414	1.8277103608440353	0.01197149742863932	0.01195981742863932
0.646271060688423	2.480970269408046	1.5498763845939707	1.8251974290077684	0.012777388687057085	0.012765708687057085
0.64826572445598	2.480970269408046	1.5518710483615277	1.8226610044445493	0.013637601660800917	0.013625921660800917
0.6502603882235369	2.480970269408046	1.5538657121290846	1.8201093675890299	0.014555941991252883	0.014544261991252883
0.6522550519910937	2.480970269408046	1.5558603758966414	1.8175528766546163	0.01553648331459977	0.015524803314599772
0.6542497157586504	2.480970269408046	1.5578550396641981	1.8150039759479555	0.016583567261833434	0.016571887261833434
0.6562443795262074	2.480970269408046	1.559849703431755	1.812477203829379	0.01770180345874923	0.01769012345874923
0.6582390432937644	2.480970269408046	1.561844367199312	1.8099892000486073	0.01889606952594744	0.01888438952594744
0.6602337070613211	2.480970269408046	1.5638390309668688	1.8075587121355674	0.020171511078833075	0.020159831078833075
0.6622283708288779	2.480970269408046	1.5658336947344256	1.8052066004759932	0.021533541727616127	0.021521861727616123
0.6642230345964348	2.480970269408046	1.5678283585019825	1.8029558416511884	0.0229878430773107	0.022976163077310697
0.6662176983639918	2.480970269408046	1.5698230222695395	1.8008315295711592	0.02454036472773476	0.024528684727734756
0.6682123621315486	2.480970269408046	1.5718176860370963	1.7988608738808294	0.026197324273511225	0.026185644273511225
0.6702070258991053	2.480970269408046	1.573812349804653	1.7970731950708114	0.027965207304069293	0.02795352730406929
0.6722016896666623	2.480970269408046	1.57580701357221	1.7954999156780889	0.029850767403639487	0.029839087403639487
0.6741963534342192	2.480970269408046	1.577801677339767	1.7941745469187342	0.03186102615126004	0.03184934615126004
0.676191017201776	2.480970269408046	1.5797963411073237	1.7925750170805406	0.03404757726326811	0.03403589726326811
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7909384628718188	0.0363088434636014	0.0362971634636014
0.6801803447368897	2.480970269408046	1.5837856686424374	1.7895192303950964	0.03863695313196208	0.03862527313196208
0.6821750085044467	2.480970269408046	1.5857803324099944	1.7883073457389613	0.041066432161469	0.041054752161469005
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7872942154204239	0.04362917995448204	0.043617499954482046
0.6861643360395602	2.480970269408046	1.5897696599451079	1.7864725384126874	0.046354469422597536	0.046342789422597536
0.6881589998071174	2.480970269408046	1.591764323712665	1.7858362540577857	0.04926894698665485	0.04925726698665485
0.6901536635746741	2.480970269408046	1.5937589874802218	1.7853805089876373	0.05239663257672189	0.05238495257672189
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7851016304027356	0.055758919632117446	0.05574723963211745
0.6941429911097878	2.480970269408046	1.5977483150153355	1.7849970974224008	0.05937457510139553	0.05936289510139553
0.6961376548773448	2.480970269408046	1.5997429787828925	1.78506550667146	0.06325973944234381	0.06324805944234381
0.6981323186449016	2.480970269408046	1.6017376425504493	1.785306532768607	0.06742792662199318	0.06741624662199318
0.7001269824124583	2.480970269408046	1.603732306318006	1.7857208889014844	0.07189002411661632	0.07187834411661632
0.7021216461800153	2.480970269408046	1.605726970085563	1.7863102971813551	0.07665429291171753	0.07664261291171753
0.7041163099475722	2.480970269408046	1.60772163385312	1.7870774829246188	0.08172636750204326	0.08171468750204326
0.706110973715129	2.480970269408046	1.6097162976206767	1.7880262113494816	0.08710925589158287	0.08709757589158287
0.7081056374826857	2.480970269408046	1.6117109613882334	1.789161389317825	0.09280333959356014	0.09279165959356014
0.7101003012502427	2.480970269408046	1.6137056251557904	1.790489258575099	0.09880637363043526	0.09879469363043525
0.7120949650177997	2.480970269408046	1.6157002889233474	1.7920177102854384	0.10511348653391603	0.10510180653391601
0.7140896287853564	2.480970269408046	1.6176949526909041	1.7937567533192689	0.1117171803449396	0.1117055003449396
0.7160842925529132	2.480970269408046	1.6196896164584609	1.795719170469535	0.11860733061368822	0.11859565061368822
0.7180789563204701	2.480970269408046	1.6216842802260178	1.797921397237016	0.12577118639958115	0.12575950639958114
0.7200736200880271	2.480970269408046	1.6236789439935748	1.8003846566621908	0.13319337027127554	0.13318169027127552
0.7220682838555839	2.480970269408046	1.6256736077611316	1.8031363804556138	0.14085587830666715	0.14084419830666714
0.7240629476231406	2.480970269408046	1.6276682715286883	1.8062119408945707	0.14873808009288972	0.14872640009288973
0.7260576113906976	2.480970269408046	1.6296629352962453	1.8096567090597153	0.1568167187263263	0.15680503872632628
0.7280522751582545	2.480970269408046	1.6316575990638023	1.8135021389519723	0.16459004637052	0.16457836637052
0.7300469389258113	2.480970269408046	1.633652262831359	1.8184239908188717	0.17204963676418844	0.17203795676418843
0.732041602693368	2.480970269408046	1.6356469265989158	1.8246805009711422	0.17919582646547855	0.17918414646547853
0.734036266460925	2.480970269408046	1.6376415903664727	1.8323602950353075	0.18599896494181004	0.18598728494181005
0.736030930228482	2.480970269408046	1.6396362541340297	1.8415467148785918	0.19243279185150633	0.19242111185150632
0.7380255939960387	2.480970269408046	1.6416309179015864	1.8523157002917618	0.19847443704377404	0.19846275704377406
0.7400202577635955	2.480970269408046	1.6436255816691432	1.8647340351849748	0.2041044205587094	0.2040927405587094
0.7420149215311524	2.480970269408046	1.6456202454367002	1.8788579756117085	0.2093066526273116	0.20929497262731162
0.7440095852987094	2.480970269408046	1.6476149092042571	1.8947322665380786	0.2140684336714596	0.21405675367145963
0.7460042490662662	2.480970269408046	1.6496095729718139	1.9123895427745612	0.21838045430393122	0.21836877430393123
0.7479989128338231	2.480970269408046	1.6516042367393708	1.9318500977117907	0.22223679532839155	0.22222511532839156
0.7499935766013801	2.480970269408046	1.6535989005069278	1.953121992359614	0.22563492773939753	0.22562324773939754
0.7519882403689369	2.480970269408046	1.6555935642744846	1.9762014675302246	0.228575712722402	0.228564032722402
0.7539829041364936	2.480970269408046	1.6575882280420413	2.0010736145261925	0.23106340165374617	0.23105172165374618
0.7559775679040506	2.480970269408046	1.6595828918095983	2.027713254844706	0.23310563610066248	0.2330939561006625
0.7579722316716075	2.480970269408046	1.6615775555771553	2.0560859773616227	0.23471344782127448	0.2347017678212745
0.7599668954391643	2.480970269408046	1.663572219344712	2.086149282112606	0.23590125876460047	0.23588957876460048
0.761961559206721	2.480970269408046	1.6655668831122687	2.1178537828113533	0.23668688107054842	0.2366752010705484
0.763956222974278	2.480970269408046	1.6675615468798257	2.151144425143296	0.23709151706991735	0.23707983706991734
0.765950886741835	2.480970269408046	1.6695562106473827	2.185961684067503	0.23713975928439868	0.2371280792843987
0.7679455505093917	2.480970269408046	1.6715508744149394	2.222242710262679	0.2368595904265749	0.2368479104265749
0.7699402142769485	2.480970269408046	1.6735455381824962	2.25992240292683	0.23628238339992116	0.23627070339992118
0.7719348780445054	2.480970269408046	1.6755402019500532	2.2989343929397386	0.23544290129880288	0.2354312212988029
0.7739295418120624	2.480970269408046	1.6775348657176101	2.3392119265888986	0.23437929740847824	0.23436761740847825
0.7759242055796192	2.480970269408046	1.6795295294851669	2.3806886454287923	0.23313311520509578	0.23312143520509576
0.7779188693471759	2.480970269408046	1.6815241932527236	2.4232992622790777	0.23174928835569764	0.23173760835569762
0.7799135331147329	2.480970269408046	1.6835188570202806	2.4670841991866226	0.23022630353051798	0.230214623530518
0.7819081968822899	2.480970269408046	1.6855135207878376	2.5122234622668866	0.22848014084783394	0.22846846084783395
0.7839028606498466	2.480970269408046	1.6875081845553943	2.5585809562915798	0.22657778149829716	0.22656610149829717
0.7858975244174033	2.480970269408046	1.689502848322951	2.606135709752067	0.2245325349564588	0.22452085495645882
0.7878921881849601	2.480970269408046	1.6914975120905078	2.6548731654216464	0.22235712500077112	0.22234544500077114
0.7898868519525171	2.480970269408046	1.6934921758580648	2.7047848934713348	0.22006368971358797	0.220052009713588
0.791881515720074	2.480970269408046	1.6954868396256217	2.755868271210145	0.2176637814811625	0.21765210148116249
0.7938761794876308	2.480970269408046	1.6974815033931785	2.808126138320192	0.21516836699365305	0.21515668699365303
0.7958708432551875	2.480970269408046	1.6994761671607352	2.861566435210637	0.21258782724511194	0.21257614724511195
0.7978655070227447	2.480970269408046	1.7014708309282924	2.91620183095905	0.20993195753350136	0.20992027753350137
0.7998601707903015	2.480970269408046	1.7034654946958492	2.972049346272599	0.2072099674606778	0.20719828746067778
0.8018548345578582	2.480970269408046	1.705460158463406	3.029129975985674	0.2044304809324051	0.2044188009324051
0.8038494983254152	2.480970269408046	1.707454822230963	3.0874683148234303	0.2016015361583399	0.2015898561583399
0.8058441620929722	2.480970269408046	1.7094494859985199	3.1470921894859765	0.19873058565204907	0.19871890565204908
0.8078388258605289	2.480970269408046	1.7114441497660766	3.208032299543767	0.1958244962309947	0.19581281623099472
0.8098334896280857	2.480970269408046	1.7134388135336334	3.270321869159106	0.19288954901654418	0.19287786901654416
0.8118281533956426	2.480970269408046	1.7154334773011903	3.333996311256539	0.18993143943396198	0.189919759433962
0.8138228171631996	2.480970269408046	1.7174281410687473	3.399092905436592	0.18695527721241822	0.18694359721241824
0.8158174809307563	2.480970269408046	1.719422804836304	3.465650490655081	0.18396558638497984	0.18395390638497985
0.8178121446983131	2.480970269408046	1.7214174686038608	3.533709173460263	0.18096630528862018	0.1809546252886202
0.8198068084658701	2.480970269408046	1.7234121323714178	3.6033100523855754	0.1779607865642057	0.1779491065642057
0.821801472233427	2.480970269408046	1.7254067961389747	3.6744949589262688	0.17495179715651354	0.17494011715651356
0.8237961360009838	2.480970269408046	1.7274014599065315	3.747306215381025	0.17194151831421625	0.17192983831421627
0.8257907997685405	2.480970269408046	1.7293961236740882	3.821786409705238	0.16893154558988846	0.16891986558988847
0.8277854635360975	2.480970269408046	1.7313907874416452	3.8979781874026216	0.1659228888400062	0.16591120884000618
0.8297801273036545	2.480970269408046	1.7333854512092022	3.9759240603696275	0.1629159722249479	0.16290429222494793
0.8317747910712112	2.480970269408046	1.735380114976759	4.05566623250344	0.15991063420899307	0.15989895420899308
0.833769454838768	2.480970269408046	1.7373747787443157	4.137322099318106	0.15693430653747617	0.15692262653747618
0.8357641186063249	2.480970269408046	1.7393694425118726	4.220998907452454	0.154016082933002	0.15400440293300202
0.8377587823738819	2.480970269408046	1.7413641062794296	4.3066217764345724	0.15110571222181227	0.15109403222181225
0.8397534461414387	2.480970269408046	1.7433587700469864	4.3942763420806825	0.14820409073399993	0.1481924107339999
0.8417481099089954	2.480970269408046	1.745353433814543	4.484047522273128	0.14531205704923222	0.14530037704923224
0.8437427736765524	2.480970269408046	1.7473480975821	4.576019190735539	0.1424303919967482	0.1424187119967482
0.8457374374441093	2.480970269408046	1.749342761349657	4.670273878975133	0.13955981865535536	0.13954813865535534
0.8477321012116661	2.480970269408046	1.7513374251172138	4.7668925065828125	0.13670100235343385	0.13668932235343384
0.8497267649792228	2.480970269408046	1.7533320888847705	4.8659541399143125	0.1338545506689307	0.1338428706689307
0.85172142874678	2.480970269408046	1.7553267526523277	4.96753577898546	0.13102101342937375	0.13100933342937374
0.8537160925143368	2.480970269408046	1.7573214164198845	5.071712172217054	0.12820088271185087	0.12818920271185086
0.8557107562818935	2.480970269408046	1.7593160801874412	5.178555658455261	0.12539459284302532	0.12538291284302533
0.8577054200494505	2.480970269408046	1.7613107439549982	5.28813603549414	0.12260252039913316	0.12259084039913315
0.8597000838170075	2.480970269408046	1.7633054077225552	5.400520454131204	0.11982498420598105	0.11981330420598103
0.8616947475845642	2.480970269408046	1.765300071490112	5.515773336608385	0.11706224533894093	0.11705056533894093
0.863689411352121	2.480970269408046	1.7672947352576687	5.633956318130334	0.11431450712296648	0.11430282712296648
0.8656840751196779	2.480970269408046	1.7692893990252256	5.7551282100197625	0.11158191513257007	0.11157023513257007
0.8676787388872349	2.480970269408046	1.7712840627927826	5.879344982954738	0.10886455719184548	0.10885287719184548
0.8696734026547916	2.480970269408046	1.7732787265603394	6.006659768658687	0.10616246337445018	0.10615078337445018
0.8716680664223484	2.480970269408046	1.775273390327896	6.137122878353107	0.10347560600361735	0.10346392600361735
0.8736627301899054	2.480970269408046	1.777268054095453	6.270781836263787	0.10080389965214843	0.10079221965214843
0.8756573939574623	2.480970269408046	1.77926271786301	6.407681426467947	0.09814720114241716	0.09813552114241716
0.8776520577250191	2.480970269408046	1.7812573816305668	6.547863751396331	0.09550530954636785	0.09549362954636785
0.8796467214925758	2.480970269408046	1.7832520453981235	6.691368300350318	0.09287796618551598	0.09286628618551598
0.8816413852601328	2.480970269408046	1.7852467091656805	6.838232026458724	0.09026485463094755	0.09025317463094754
0.8836360490276898	2.480970269408046	1.7872413729332375	6.988489430578449	0.08766560070332026	0.08765392070332026
0.8856307127952465	2.480970269408046	1.7892360367007942	7.142172650737015	0.08507977247286162	0.08506809247286162
0.8876253765628033	2.480970269408046	1.791230700468351	7.299188715765638	0.08251080022305642	0.08249912022305642
0.8896200403303602	2.480970269408046	1.793225364235908	7.4583256397759925	0.07999471513074788	0.07998303513074788
0.8916147040979172	2.480970269408046	1.795220028003465	7.620814187729083	0.07749256237012225	0.07748088237012225
0.893609367865474	2.480970269408046	1.7972146917710217	7.786414923875897	0.07500444786165227	0.07499276786165227
0.8956040316330307	2.480970269408046	1.7992093555385784	7.954825676011641	0.07253068244801553	0.07251900244801553
0.8975986954005877	2.480970269408046	1.8012040193061354	8.12568894261076	0.07007178189409373	0.07006010189409373
0.8995933591681446	2.480970269408046	1.8031986830736924	8.298598572044188	0.067628466886975	0.067616786886975
0.9015880229357014	2.480970269408046	1.805193346841249	8.473105692848197	0.06520166303595312	0.06518998303595312
0.9035826867032581	2.480970269408046	1.8071880106088059	8.648723889157358	0.06279250087252354	0.06278082087252354
0.9055773504708151	2.480970269408046	1.8091826743763628	8.824933628999732	0.06040231585038439	0.0603906358503844
0.9075720142383721	2.480970269408046	1.8111773381439198	9.001185964177639	0.05803264834544873	0.05802096834544873
0.9095666780059288	2.480970269408046	1.8131720019114765	9.17690552843023	0.05568524365582249	0.05567356365582249
0.9115613417734858	2.480970269408046	1.8151666656790335	9.351492865377839	0.053362052001824624	0.053350372001824624
0.9135560055410428	2.480970269408046	1.8171613294465905	9.524326119543252	0.051065228525972735	0.051053548525972735
0.9155506693085995	2.480970269408046	1.8191559932141472	9.69476212279302	0.04879713329299551	0.04878545329299551
0.9175453330761563	2.480970269408046	1.821150656981704	9.862136905173752	0.04656033128982222	0.04654865128982222
0.9195399968437132	2.480970269408046	1.823145320749261	10.025765653641953	0.044357592425584944	0.044345912425584944
0.9215346606112702	2.480970269408046	1.825139984516818	10.184942134834216	0.04219189153162642	0.04218021153162642
0.923529324378827	2.480970269408046	1.8271346482843747	10.338937588953936	0.04006640836149125	0.04005472836149126
0.9255239881463837	2.480970269408046	1.8291293120519314	10.486999091050642	0.03798452759092805	0.03797284759092805
0.9275186519139405	2.480970269408046	1.8311239758194882	10.628347363336475	0.03594983881788987	0.03593815881788987
0.9295133156814974	2.480970269408046	1.8331186395870451	10.762174007395556	0.033966136562536775	0.033954456562536775
0.9315079794490544	2.480970269408046	1.835113303354602	10.88763810769893	0.032037420267231956	0.032025740267231956
0.9335026432166111	2.480970269408046	1.8371079671221588	11.003862136965422	0.03016789429654436	0.03015621429654436
0.9354973069841679	2.480970269408046	1.8391026308897156	11.10992706851129	0.028361967937246053	0.02835028793724605
0.9374919707517249	2.480970269408046	1.8410972946572726	11.204866569264448	0.026624255398315283	0.026612575398315283
0.9394866345192818	2.480970269408046	1.8430919584248295	11.287660107408414	0.02495957581093517	0.02494789581093517
0.9414812982868386	2.480970269408046	1.8450866221923863	11.357224757640505	0.02337295322849311	0.023361273228493108
0.9434759620543953	2.480970269408046	1.847081285959943	11.420071552442943	0.02188134240254223	0.021869662402542227
0.9454706258219523	2.480970269408046	1.8490759497275	11.475035311299788	0.02048857146596749	0.020476891465967487
0.9474652895895093	2.480970269408046	1.851070613495057	11.52085934946264	0.019187469725257502	0.0191757897252575
0.949459953357066	2.480970269408046	1.8530652772626137	11.55863891708848	0.017973478904696177	0.017961798904696177
0.9514546171246228	2.480970269408046	1.8550599410301705	11.589380482125978	0.0168422229983479	0.0168305429983479
0.9534492808921797	2.480970269408046	1.8570546047977274	11.614009712032244	0.015789508270065738	0.015777828270065738
0.9554439446597367	2.480970269408046	1.8590492685652844	11.633377777815058	0.014811323253484228	0.01479964325348423
0.9574386084272934	2.480970269408046	1.8610439323328412	11.64826630316119	0.013903838752022014	0.013892158752022014
0.9594332721948502	2.480970269408046	1.863038596100398	11.659391214195185	0.013063407838882244	0.013051727838882244
0.9614279359624074	2.480970269408046	1.865033259867955	11.667405695523716	0.012286565857050688	0.012274885857050688
0.9634225997299641	2.480970269408046	1.8670279236355118	11.67290242072324	0.01157003041929896	0.01155835041929896
0.9654172634975209	2.480970269408046	1.8690225874030686	11.676415196821564	0.010910701408180783	0.010899021408180783
0.9674119272650779	2.480970269408046	1.8710172511706256	11.678420140082302	0.010305660976034862	0.010293980976034862
0.9694065910326348	2.480970269408046	1.8730119149381825	11.679336482684253	0.009752173544983766	0.009740493544983766
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679527095332567	0.009247685806933385	0.009236005806933385
0.9733959185677483	2.480970269408046	1.877001242473296	11.679298798439453	0.008789826723574264	0.008778146723574264
0.9753905823353053	2.480970269408046	1.878995906240853	11.678902523524384	0.008376407526379966	0.008364727526379966
0.9773852461028623	2.480970269408046	1.88099057000841	11.67853337636606	0.00800542171660888	0.00799374171660888
0.979379909870419	2.480970269408046	1.8829852337759667	11.67833064381139	0.0076750450653027815	0.0076633650653027815
0.9813745736379758	2.480970269408046	1.8849798975435235	11.678377776754605	0.007383635613287569	0.007371955613287569
0.9833692374055327	2.480970269408046	1.8869745613110804	11.678702372490703	0.007129733671172961	0.007118053671172961
0.9853639011730897	2.480970269408046	1.8889692250786374	11.67927617034312	0.006912061819352522	0.006900381819352523
0.9873585649406464	2.480970269408046	1.8909638888461942	11.680015065145357	0.006729524908003983	0.006717844908003984
0.9893532287082032	2.480970269408046	1.892958552613751	11.680779133828981	0.006581210057088728	0.006569530057088728
0.9913478924757602	2.480970269408046	1.8949532163813079	11.681372661058395	0.006466386656352199	0.0064547066563522
0.9933425562433171	2.480970269408046	1.8969478801488648	11.6815441405652	0.006384506365323747	0.006372826365323748
0.9953372200108739	2.480970269408046	1.8989425439164216	11.680986219548432	0.006335203113316573	0.006323523113316573


==> _tikz/352s_prof_wedge1_c2_1p1_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.3682399107101217	0.0005097298134585193	0.0004980498134585193
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7089912019912703	0.0008675683201802287	0.0008558883201802286
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0352835662188422	0.0011635804333909282	0.0011519004333909282
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3209959339854493	0.0014347226572054691	0.001423042657205469
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5511319140072988	0.0017092955131870254	0.0016976155131870254
0.006792947073056083	0.98085243417272	0.13728593730237668	1.728071831762099	0.002006900198312964	0.001995220198312964
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.8664350308559916	0.0023383939737371758	0.002326713973737176
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.9839389877734521	0.00270584448872616	0.0026941644887261604
0.010868715316889732	0.9797975477277917	0.14122282711106443	2.095176360097031	0.0031024832376259294	0.00309080323762593
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.208859659569445	0.00351265834115581	0.0035009783411558103
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.3263958621456173	0.003911786836715567	0.003900106836715567
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.440402866871061	0.004266306655737462	0.004254626655737462
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.5337774275763745	0.004533628459415304	0.004521948459415304
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.6126619701668363	0.004158340992077324	0.004146660992077324
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.713106935265023	0.0036143415270568583	0.0036026615270568583
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.830728776798648	0.003049596105786857	0.0030379161057868575
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.9602112650596064	0.002513006483680397	0.0025013264836803973
0.02309602004839071	0.9766328883930071	0.15303349653712775	3.096867805020247	0.002041142963995414	0.002029462963995414
0.024454609463001927	0.976281259578031	0.15434579314002367	3.236687481709464	0.0016582189917355348	0.0016465389917355347
0.025813198877613144	0.975929630763055	0.1556580897429196	3.3763916648003858	0.0013760689059088265	0.0013643889059088265
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.5134549610866372	0.0011941286132436807	0.0011824486132436809
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.6460802727509067	0.0010994189512769147	0.0010877389512769146
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.7731395640949037	0.0010665315135796269	0.0010548515135796268
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.8941016751467394	0.001057616714772877	0.0010459367147728769
0.03260614595066923	0.9741714866881747	0.1622195727573992	4.008971052019576	0.0010223738779057872	0.0010106938779057871
0.03396473536528044	0.9738198578731986	0.16353186936029512	4.118260844296072	0.0008980431317251769	0.0008863631317251769
0.03532332477989169	0.9734682290582225	0.16484416596319107	4.221271365983887	0.0006721538651702419	0.0006604738651702418
0.0366819141945029	0.9731166002432464	0.166156462566087	4.312084861314878	0.0006178742313382579	0.0006061942313382579
0.038040503609114124	0.9727649714282703	0.1674687591689829	4.395672934886237	0.0006156636883283284	0.0006039836883283284
0.03939909302372534	0.9724133426132943	0.16878105577187882	4.472341802581091	0.0006561958473222561	0.0006445158473222561
0.04075768243833656	0.9720617137983182	0.17009335237477474	4.542410572075936	0.0007353363517945908	0.0007236563517945908
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.606209155974258	0.0008542988181671627	0.0008426188181671627
0.04347486126755899	0.971358456168366	0.17271794558056658	4.664077416251578	0.0010198015387095785	0.0010081215387095785
0.044833450682170234	0.97100682735339	0.17403024218346252	4.7163649451419065	0.001244224824576434	0.001232544824576434
0.04619204009678142	0.970655198538414	0.17534253878635844	4.763431140824422	0.0015457688790355443	0.0015340888790355443
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.805645403944983	0.0019486121031885007	0.0019369321031885006
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.843387396869417	0.002483069748811897	0.0024713897488118975
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.877047393474932	0.003185752845357932	0.0031740728453579325
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.907026817308235	0.004099727340643863	0.004088047340643863
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.933739128811512	0.005274673407337407	0.005262993407337407
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.957611282836689	0.006767044879998499	0.006755364879998499
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.978709932943392	0.008458996055314232	0.008447316055314232
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.998127215034035	0.010659454062923481	0.010647774062923481
0.05841934482828243	0.9674905392036293	0.18715320821242176	5.017620332352639	0.013427826435383363	0.013416146435383365
0.05977793424289361	0.9671389103886533	0.18846550481531768	5.038178983943088	0.016580988795620123	0.016569308795620123
0.061136523657504833	0.9667872815736772	0.1897778014182136	5.060672776528294	0.019954435079326902	0.0199427550793269
0.062495113072116054	0.9664356527587011	0.19109009802110952	5.0858562582700895	0.023402782103757635	0.023391102103757635
0.06385370248672727	0.9660840239437251	0.19240239462400544	5.114370165867494	0.02680025818172046	0.026788578181720455
0.06521229190133851	0.965732395128749	0.19371469122690138	5.146739372405306	0.030041175717998168	0.030029495717998168
0.0665708813159497	0.9653807663137729	0.19502698782979727	5.183368389425076	0.033040387711051764	0.033028707711051764
0.06792947073056094	0.9650291374987968	0.19633928443269322	5.224535596268211	0.035733728068430684	0.035722048068430684
0.06928806014517216	0.9646775086838207	0.19765158103558914	5.270387568121147	0.03807843562973075	0.038066755629730754
0.07064664955978338	0.9643258798688447	0.19896387763848505	5.320934896807125	0.040053561776326074	0.040041881776326074
0.07200523897439462	0.9639742510538686	0.200276174241381	5.3760507268379145	0.0416603614923442	0.0416486814923442
0.07336382838900578	0.9636226222388926	0.2015884708442769	5.435472887792576	0.042922667726521355	0.042910987726521355
0.07472241780361703	0.9632709934239165	0.20290076744717284	5.498810053854784	0.04388724888965031	0.04387556888965031
0.07608100721822825	0.9629193646089405	0.20421306405006875	5.565946096788414	0.04464005868431695	0.044628378684316954
0.07743959663283946	0.9625677357939644	0.20552536065296467	5.638056209410027	0.04516336921496249	0.04515168921496249
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.714558337012889	0.0454264466473915	0.0454147666473915
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.795669600453619	0.04546071676128827	0.04544903676128827
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.881598214597319	0.045295541075873975	0.04528386107587398
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.972542113984665	0.044958219435508165	0.044946539435508165
0.08423254370589557	0.960809591719084	0.2120868436674443	6.068687746926604	0.04447399264226769	0.044462312642267694
0.08559113312050678	0.9604579629041079	0.2133991402703402	6.170209057363493	0.04386604513189838	0.04385436513189839
0.08694972253511797	0.9601063340891319	0.21471143687323613	6.277266668584672	0.04315550769052398	0.04314382769052399
0.08830831194972923	0.9597547052741559	0.21602373347613207	6.390007277028319	0.04236146021049085	0.04234978021049085
0.08966690136434041	0.9594030764591798	0.21733603007902796	6.508563258213759	0.04150093448473395	0.04148925448473395
0.09102549077895165	0.9590514476442037	0.2186483266819239	6.633052480757857	0.0405889170400522	0.04057723704005221
0.09238408019356287	0.9586998188292276	0.21996062328481983	6.7635783187328355	0.039638352010704946	0.039626672010704946
0.0937426696081741	0.9583481900142515	0.22127291988771575	6.90022984763046	0.03866014405475632	0.03864846405475632
0.09510125902278534	0.9579965611992755	0.2225852164906117	7.04308220513079	0.037663161316628745	0.03765148131662875
0.09645984843739652	0.9576449323842994	0.22389751309350758	7.192197094875366	0.036654238440360955	0.036642558440360955
0.09781843785200776	0.9572933035693233	0.22520980969640353	7.347623409572661	0.03563817963910693	0.03562649963910693
0.09917702726661898	0.9569416747543472	0.22652210629929945	7.5090522433817215	0.03466712411417471	0.03465544411417471
0.10053561668123016	0.9565900459393712	0.22783440290219537	7.675235258729337	0.03360012461561068	0.03358844461561068
0.10189420609584142	0.9562384171243952	0.2291466995050913	7.846905406067307	0.03245177008544731	0.03244009008544731
0.10325279551045263	0.9558867883094191	0.23045899610798723	8.024584705754199	0.031233121271626422	0.03122144127162642
0.10461138492506385	0.955535159494443	0.23177129271088315	8.208502915898187	0.029954497796997492	0.02994281779699749
0.10596997433967509	0.9551835306794669	0.2330835893137791	8.39862033873689	0.028625484204504094	0.02861380420450409
0.10732856375428629	0.9548319018644909	0.23439588591667498	8.594650855381643	0.027254936141376394	0.027243256141376394
0.1086871531688975	0.9544802730495148	0.2357081825195709	8.796084746545617	0.02585098667476056	0.02583930667476056
0.11004574258350872	0.9541286442345387	0.23702047912246682	9.002210727146831	0.024421052730563546	0.024409372730563546
0.11140433199811996	0.9537770154195626	0.23833277572536277	9.212136596968785	0.022971841646621447	0.022960161646621444
0.11276292141273114	0.9534253866045865	0.23964507232825866	9.424807956986973	0.021509357830633926	0.021497677830633923
0.11412151082734237	0.9530737577896106	0.2409573689311546	9.639024530985273	0.020038909512628756	0.020027229512628753
0.11548010024195358	0.9527221289746345	0.24226966553405052	9.853453737746758	0.01856511558105143	0.01855343558105143
0.1168386896565648	0.9523705001596584	0.24358196213694644	10.066641259114993	0.017091912490881694	0.017080232490881694
0.11819727907117604	0.9520188713446823	0.24489425873984239	10.277018428502691	0.015622561231504049	0.015610881231504049
0.11955586848578727	0.9516672425297062	0.2462065553427383	10.482906313482687	0.014159654341358284	0.014147974341358286
0.12091445790039848	0.9513156137147302	0.24751885194563422	10.682516379551219	0.012705122955708095	0.012693442955708095
0.12227304731500972	0.9509639848997541	0.24883114854853017	10.870728544468287	0.011366772587529437	0.011355092587529437
0.12363163672962092	0.950612356084778	0.25014344515142606	11.040482755313638	0.010039359112888346	0.010027679112888346
0.12499022614423215	0.9502607272698019	0.251455741754322	11.190017894386807	0.008751883888858754	0.008740203888858754
0.1263488155588434	0.9499090984548259	0.25276803835721795	11.31869863824654	0.0075284774855966345	0.0075167974855966345
0.12770740497345456	0.9495574696398499	0.25408033496011384	11.426444475616039	0.006388687517993123	0.006377007517993124
0.12906599438806576	0.9492058408248738	0.25539263156300973	11.513676378768322	0.005347589578085721	0.005335909578085721
0.13042458380267705	0.9488542120098977	0.25670492816590573	11.581279474477478	0.004415899445975914	0.004404219445975914
0.13178317321728825	0.9485025831949216	0.2580172247688016	11.630578758926637	0.003600085667326922	0.0035884056673269223
0.13314176263189942	0.9481509543799456	0.2593295213716975	11.663325150455131	0.002902481536776466	0.002890801536776466
0.13450035204651067	0.9477993255649695	0.26064181797459346	11.68168930117305	0.0023213954775290293	0.0023097154775290293
0.13585894146112193	0.9474476967499934	0.2619541145774894	11.68826055138404	0.0018512187580225618	0.0018395387580225618
0.1372175308757331	0.9470960679350173	0.2632664111803853	11.686048194471029	0.0014825294368798502	0.0014708494368798502
0.1385761202903443	0.9467444391200412	0.2645787077832812	11.67848183401014	0.0012021913773547835	0.0011905113773547835
0.13993470970495553	0.9463928103050652	0.26589100438617713	11.669407100942651	0.0009934471221724852	0.0009817671221724852
0.14129329911956678	0.9460411814900891	0.2672033009890731	11.663072444320962	0.0008360033690326596	0.0008243233690326595
0.14265188853417796	0.9456895526751131	0.26851559759196897	11.664102264328633	0.0007061077360971004	0.0006944277360971004
0.14401047794878918	0.945337923860137	0.2698278941948649	11.677451542448617	0.0005766154555179293	0.0005649354555179293
0.14536906736340044	0.944986295045161	0.27114019079776086	11.695649212849835	0.0004357160072154744	0.0004240360072154744
0.1467276567780116	0.9446346662301849	0.27245248740065675	11.685725039150693	0.0003575886631748574	0.0003459086631748574
0.14808624619262287	0.9442830374152088	0.2737647840035527	11.679925474808451	0.0002927142679204781	0.00028103426792047806
0.1494448356072341	0.9439314086002327	0.27507708060644864	11.677180093926609	0.00023922783492649324	0.0002275478349264932
0.1508034250218453	0.9435797797852566	0.27638937720934453	11.676584604695517	0.00019543893349668236	0.00018375893349668234
0.1521620144364565	0.9432281509702806	0.2777016738122404	11.677356741121956	0.00015981301244029716	0.00014813301244029714
0.1535206038510678	0.9428765221553045	0.2790139704151364	11.678838192835812	0.0001309691936709614	0.00011928919367096139
0.15487919326567895	0.9425248933403285	0.2803262670180323	11.68049557975715	0.0001076780770919669	9.599807709196691e-5
0.15623778268029015	0.9421732645253524	0.2816385636209282	11.681920719209932	8.885955544786449e-5	7.717955544786449e-5
0.15759637209490138	0.9418216357103764	0.28295086022382415	11.682830390021731	7.358063786725783e-5	6.190063786725783e-5
0.15895496150951263	0.9414700068954003	0.2842631568267201	11.683065751967268	6.105328086705155e-5	4.937328086705155e-5
0.16031355092412383	0.9411183780804242	0.285575453429616	11.682591531680695	5.063222563389349e-5	3.8952225633893496e-5
0.161672140338735	0.9407667492654481	0.2868877500325119	11.681495039146643	4.181284044470981e-5	3.013284044470981e-5
0.16303072975334632	0.940415120450472	0.2882000466354079	11.679985032774578	3.4228967134376495e-5	2.2548967134376495e-5
0.1643893191679575	0.940063491635496	0.28951234323830377	11.678390406225716	2.7650770565152005e-5	1.5970770565152005e-5
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.677158626866692	2.1982590099534745e-5	1.0302590099534745e-5
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.676853814376548	1.726079212535653e-5	5.580792125356529e-6
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.678154309387082	1.3651622729552752e-5	1.9716227295527513e-6
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.681849547373103	1.1449059664938155e-5	0.0
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.682247067422907	9.910961476197971e-6	0.0
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.680526398443108	8.232919526651636e-6	0.0
0.173899445070236	0.9376020899306635	0.2986984194585752	11.679572266233667	6.818575296335158e-6	0.0
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.679181624541974	5.6340712280720175e-6	0.0
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.679178170051209	4.648250828025037e-6	0.0
0.1779752133140697	0.9365472034857353	0.302635309267263	11.679411949519922	3.8326140802429415e-6	0.0
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.679758876849071	3.1612728613591875e-6	0.0
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.680120174303825	2.6109063936960947e-6	0.0
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.680421749790726	2.1607167736728174e-6	0.0
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.68061351984401	1.7923846110395968e-6	0.0
0.1847681603871257	0.934789059410855	0.30919679228174257	11.680668685849342	1.4900248130929763e-6	0.0
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.680582969054905	1.2401425466339497e-6	0.0
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.68037380810989	1.0315894090374933e-6	0.0
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.680079521239962	8.555198383939771e-7	0.0
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.679758433728006	7.053477912685761e-7	0.0
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.67948797012261	5.767037151978403e-7	0.0
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.679363709550287	4.673918416070331e-7	0.0
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.679498401666086	3.7734782338629887e-7	0.0
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.680020940145079	3.0859673990805704e-7	0.0
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.680635545274951	2.6226009055957895e-7	0.0
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.680236904943488	2.1945316432843648e-7	0.0
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.679995657010638	1.831240134553054e-7	0.0
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.679872648576744	1.5247536261373195e-7	0.0
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.679834111713074	1.26770712491686e-7	0.0
0.20378841219168287	0.92986625600119	0.3275689447222856	11.679851425966142	1.0533331817253498e-7	0.0
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.679900873301177	8.754517346877373e-8	0.0
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.67996338648512	7.284600171763548e-8	0.0
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.680024291789286	6.07322535152211e-8	0.0
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.680073046783217	5.075611183315579e-8	0.0
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.680102973893465	4.25245049287141e-8	0.0
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.680110990315617	3.569812742625152e-8	0.0
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.680097334792837	2.999046991439524e-8	0.0
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.68006529170953	2.516685736977273e-8	0.0
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.68002091289498	2.1043496684239857e-8	0.0
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.679972737486036	1.748653353846442e-8	0.0
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.679931510162099	1.4411118830411822e-8	0.0
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.679909898036888	1.1780484832723256e-8	0.0
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.679922206469929	9.60503121818564e-9	0.0
0.2228086639962399	0.924943452591525	0.34594109716282845	11.679984094045698	7.941421057496426e-9	0.0
0.22416725341085111	0.924591823776549	0.3472533937657244	11.680112286958446	6.891686858238552e-9	0.0
0.2255258428254623	0.924240194961573	0.3485656903686203	11.680041818949	5.8572003805527995e-9	0.0
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.680008450084198	4.9701166249755315e-9	0.0
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.67998975386899	4.215722241956339e-9	0.0
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.6799815142095	3.577683019752054e-9	0.0
0.23096020048390722	0.9228336797016686	0.353814876780204	11.679980288060426	3.040921068952688e-9	0.0
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.679983332827703	2.591593171120238e-9	0.0
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.679988534143353	2.2170693451625728e-9	0.0
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.679994334099147	1.905911634793433e-9	0.0
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679999660018021	1.647853119769137e-9	0.0
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.680003853833652	1.433777152926564e-9	0.0
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.680006602141436	1.2556968243810802e-9	0.0
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.680007866976641	1.1067346535663237e-9	0.0
0.241828915800797	0.9200206491818601	0.3643132496033714	11.6800078173688	9.811025091214761e-10	0.0
0.24318750521540816	0.919669020366884	0.3656255462062673	11.680006761714179	8.74081755948487e-10	0.0
0.24454609463001942	0.919317391551908	0.36693784280916325	11.680005081001955	7.820036280744367e-10	0.0
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.680003162922738	7.022298252623207e-10	0.0
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.680001336881785	6.331333306174299e-10	0.0
0.24862186287385304	0.9182625051069797	0.370874732617851	11.6799998099326	5.740794457350421e-10	0.0
0.24998045228846433	0.9179108762920036	0.372187029220747	11.679998603639905	5.25407039229585e-10	0.0
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.679997491874317	4.884100037749784e-10	0.0
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679995939534136	4.653189160706462e-10	0.0
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.679999209399755	4.411480920990556e-10	0.0
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.68000145792687	4.208708009182064e-10	0.0
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.680002526619985	4.0352961249287304e-10	0.0
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680002600916826	3.887732264008163e-10	0.0
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.680001907543094	3.762772649032637e-10	0.0
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.680000698348191	3.657438122645348e-10	0.0
0.26220775701996524	0.914746216957219	0.38399769864681027	11.679999234538904	3.569009590964779e-10	0.0
0.26356634643457644	0.914394588142243	0.38530999524970616	11.67999777130943	3.4950235163487384e-10	0.0
0.2649249358491877	0.914042959327267	0.3866222918526021	11.679996542863803	3.433267458414397e-10	0.0
0.2662835252637989	0.9136913305122909	0.387934588455498	11.679995747825375	3.3817756621125057e-10	0.0
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.679995535025405	3.338824691516098e-10	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.679995989661126	3.3029291078445626e-10	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.679997119811464	3.2728371901041866e-10	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.679998843296447	3.247526696585087e-10	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.6800009748645	3.2262006653125395e-10	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.680003213689256	3.2082832514080103e-10	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680005131155795	3.1934155991712413e-10	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680006158913738	3.181451746550114e-10	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.68000557717246	3.172454559519404e-10	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.68000250321166	3.166691693742831e-10	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.679995880077808	3.16463158074537e-10	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679993722580937	3.165537828993353e-10	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.679998131456038	3.165575824594357e-10	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.680000853005422	3.1655047159867877e-10	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.680002233006087	3.1653278750380265e-10	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680002593554338	3.165054164686465e-10	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680002230326167	3.164697840799094e-10	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.68000140994466	3.164278455092089e-10	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.680000367446436	3.163820759042015e-10	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.679999303838992	3.1633546087117717e-10	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.6799983837397	3.162914870412129e-10	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.679997733086987	3.162541327116387e-10	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.679997436913341	3.1622785855421473e-10	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.679997537169363	3.162175983810932e-10	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.679998030587221	3.1622874995928376e-10	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679998881252777	3.162673166293845e-10	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999952467991	3.1633926676696703e-10	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.680001109134464	3.164514221134534e-10	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.680002148575943	3.166109476045461e-10	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.680002815868235	3.168254280432965e-10	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680002802930522	3.1710285950097697e-10	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.68000174775253	3.174516408738096e-10	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.67999923375574	3.17880565588376e-10	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.679996464655817	3.184022743902549e-10	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.679998569486205	3.1888027439254366e-10	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.679999932151556	3.192829587917181e-10	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680000704315525	3.1961751470507963e-10	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.680001023874242	3.1989110876982573e-10	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680001014675215	3.201108869004258e-10	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.680000786277411	3.202839740539232e-10	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.680000433751413	3.2041747400249544e-10	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.68000003751808	3.2051846911261744e-10	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.679999663224606	3.2059402013019305e-10	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.679999361656645	3.2065116597105384e-10	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.679999168685086	3.206969235162318e-10	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.6799991052464	3.2073828741144235e-10	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.67999917735519	3.2078222987023843e-10	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.679999376147626	3.208357004803119e-10	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.679999677954713	3.2090562601244853e-10	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.68000004440392	3.2099891023165915e-10	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.680000422548234	3.211224337100394e-10	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.680000745021092	3.212830536409271e-10	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.680000930216318	3.214876036539536e-10	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.680000882491637	3.2174289363060993e-10	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.680000492394711	3.2205570951996635e-10	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.679999636910544	3.224328131542164e-10	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679998952307765	3.228814197142578e-10	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999574571612	3.23286716755582e-10	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999978190665	3.23625892837583e-10	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.68000020873431	3.239051567745928e-10	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.680000307094506	3.2413068582533915e-10	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.680000309544532	3.2430862557289104e-10	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.68000024780368	3.244450898048995e-10	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.680000149107594	3.2454616039414204e-10	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.680000036283696	3.246178871793867e-10	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.67999992783132	3.2466628784658716e-10	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999838006186	3.246973478104382e-10	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.679999776908815	3.2471702009631304e-10	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.679999750576524	3.247312252226199e-10	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.679999761078507	3.2474585108361137e-10	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.67999980661392	3.247667528326925e-10	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.679999881612307	3.2479975276627155e-10	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999976836267	3.248506402082101e-10	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.680000079485977	3.2492517139492603e-10	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.680000173305174	3.250290693612176e-10	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.680000238688473	3.2516802382687024e-10	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.680000252789556	3.253476910841265e-10	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.68000018963012	3.2557369388609203e-10	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.680000020209201	3.258516213361662e-10	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999712612675	3.261870287785826e-10	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.67999981554959	3.2655019046175454e-10	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.679999945862493	3.2685076806557365e-10	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.680000026631467	3.270972430965513e-10	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.680000068806004	3.27294827789068e-10	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.680000082106893	3.274487027086643e-10	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.680000075060768	3.275640166109122e-10	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.680000055034444	3.2764588630183765e-10	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.680000028269188	3.2769939649988014e-10	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.679999999914578	3.277295996993968e-10	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.679999974062001	3.2774151603571085e-10	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.679999953777891	3.2774013315172704e-10	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.679999941136302	3.2773040606613744e-10	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.679999937251155	3.2771725704324903e-10	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.67999994230784	3.2770557546447844e-10	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.679999955594258	3.2770021770156164e-10	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999975531342	3.2770600699154086e-10	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.679999999702797	3.2772773331359287e-10	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.680000024884349	3.2777015326777974e-10	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.68000004707228	3.2783798995580546e-10	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.68000006151129	3.279359328638719e-10	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.680000062721758	3.2806863774774154e-10	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.680000044526363	3.282407265201158e-10	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.680000000076	3.2845678714045145e-10	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.679999921875194	3.28721373507349e-10	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.679999955282286	3.2900819463217176e-10	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.679999986908921	3.29242153488208e-10	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.680000006594952	3.2943012149688474e-10	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.680000016949744	3.2957646536814524e-10	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.680000020293068	3.2968552047758774e-10	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.68000001866383	3.297615907432693e-10	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.680000013828556	3.298089485042847e-10	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.680000007289548	3.2983183440105997e-10	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.68000000029284	3.298344572572905e-10	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.67999999383593	3.298209939634631e-10	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.6799999886752	3.297955893618912e-10	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.679999985333229	3.297623561332024e-10	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.67999998410581	3.2972537468420496e-10	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.679999985068994	3.296886930370713e-10	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.679999988085775	3.296563267197676e-10	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.679999992812869	3.296322586576609e-10	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999998707324	3.296204390662363e-10	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.680000005033119	3.2962478534485347e-10	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.680000010867806	3.2964918197147406e-10	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.680000015109137	3.2969748039828607e-10	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.680000016481824	3.297734989481577e-10	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.680000013544422	3.2988102271184887e-10	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.680000004696376	3.300238034459042e-10	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.679999988185353	3.3020555947116116e-10	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.679999984841272	3.3042625622653667e-10	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.679999994135416	3.3061603386965863e-10	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.680000000162666	3.307656012225832e-10	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.680000003601887	3.308786066071395e-10	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.68000000506024	3.309586676394081e-10	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.68000000507485	3.310093711176701e-10	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.680000004114458	3.3103427291096266e-10	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.680000002581103	3.310368978481467e-10	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.680000000811903	3.31020739607408e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999999080765	3.309892606060995e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.679999997600335	3.3094589189083606e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.67999999652386	3.3089415719534725e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.6799999959325	3.3083713533777587e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999995879289	3.307781908368134e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.679999996359568	3.307206277228535e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.679999997318154	3.3066771791162593e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.679999998650887	3.3062270097485145e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.68000000020623	3.305887839143266e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.680000001787075	3.3056914093940164e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.680000003152657	3.3056691324779953e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.680000004020506	3.3058520880972924e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.680000004068651	3.3062710215524864e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.680000002937746	3.306956341648157e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.680000000233438	3.3079381186298674e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.679999995528759	3.3092460821519647e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.67999999709494	3.310780618470635e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.679999999084497	3.311978485237968e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.68000000034372	3.312848969086087e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.680000001030583	3.3134221185623247e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.680000001285189	3.313727678634922e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.680000001230203	3.3137950884651156e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.6800000009714	3.313653479214831e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.680000000598199	3.313331671888958e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.680000000184306	3.312858175211516e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.679999999788414	3.312261183534721e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999999454882	3.311568574780156e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.679999999214505	3.310807908411104e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.679999999085359	3.310006423435164e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999999073575	3.309191036436272e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.679999999174237	3.308388339635166e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.679999999372349	3.3076245989773933e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.679999999643691	3.3069257522479317e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.679999999955818	3.3063174072114533e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.680000000269077	3.305824839777294e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.680000000537586	3.3054729921881733e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.68000000071029	3.305286471231654e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.680000000732033	3.305289546473395e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.680000000544604	3.3055061485111717e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.680000000087864	3.3059598672486816e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.679999999300822	3.3066739501880966e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.679999999577419	3.3075706491810494e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.679999999856813	3.308197312208196e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.680000000031926	3.3085582556667026e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.680000000129173	3.308677866218394e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000000170578	3.3085802192170373e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000000174111	3.308289076894702e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000000154054	3.3078278865706663e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.68000000012137	3.3072197788818546e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.680000000084114	3.3064875660339106e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.680000000047757	3.305653740071849e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.680000000015626	3.3047404711693306e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.679999999989297	3.303769605935534e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.679999999968937	3.3027626657385745e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.679999999953774	3.301740845044446e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.67999999994249	3.300725009770399e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.679999999933564	3.299735695651666e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999925773	3.298793106620473e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.67999999991852	3.297917113196166e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999912296	3.2971272508853653e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.679999999909057	3.296442718590967e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.679999999912633	3.2958823770288373e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.679999999929175	3.295464747151021e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.679999999967492	3.295208008574233e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.68000000003951	3.2951299980124624e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.680000000160645	3.2952482077123837e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.680000000113965	3.29554760981791e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.68000000002609	3.295671058867972e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.679999999969054	3.295583463103218e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.679999999938635	3.2953040545169556e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.67999999993028	3.294851746531355e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.679999999939184	3.2942451324386055e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.679999999960483	3.2935024838497967e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.679999999989374	3.2926417491502513e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.68000000002128	3.291680551960176e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.680000000051963	3.290636189599267e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.680000000077696	3.289525631554108e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.680000000095378	3.2883655179469977e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.680000000102673	3.2871721580049476e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.680000000098133	3.28596152852751e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.680000000081343	3.284749272352105e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.680000000053045	3.2835506968154855e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.68000000001523	3.282380772209949e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.679999999971312	3.2812541302329174e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.679999999926185	3.2801850624284733e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.679999999886377	3.279187518619381e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.679999999860156	3.278275105328201e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.679999999857612	3.277461084185944e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.679999999890804	3.2767583703268666e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.679999999973791	3.2761795307677927e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.680000000122842	3.275736782770538e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.680000000149093	3.2754476453389475e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.68000000005278	3.275085708664183e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.6799999999894	3.274565313146753e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.679999999953006	3.273900851894499e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.679999999938	3.2731063912176093e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.679999999939167	3.2721956691376285e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.679999999951717	3.271182093886225e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.679999999971342	3.2700787423923045e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.679999999994198	3.268898358755887e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.680000000017012	3.2676533527073156e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.680000000037039	3.266355798050235e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.68000000005211	3.265017431086755e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.680000000060705	3.263649649023319e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.680000000061932	3.2622635083555746e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.680000000055545	3.2608697232307254e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.680000000042007	3.2594786637856804e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.680000000022472	3.2581003544593905e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.67999999999883	3.2567444722776575e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.6799999999737	3.255420345108756e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.679999999950478	3.2541369498881547e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.679999999933324	3.252902910810592e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.679999999927192	3.2517264974877366e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.679999999937825	3.250615623069714e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.679999999971786	3.2495778423286426e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.680000000036468	3.248620349702398e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.680000000079149	3.247758304223911e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.680000000032747	3.2468973449401646e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.680000000001739	3.245930579796909e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.67999999998322	3.2448676370398396e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.679999999974495	3.24371782918731e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.679999999973143	3.242490150859961e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.679999999976998	3.2411932766452133e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.679999999984162	3.239835558995764e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.679999999992974	3.2384250261611147e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.68000000000206	3.2369693801511823e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.680000000010308	3.2354759947310083e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.680000000016854	3.2339519134455703e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.680000000021103	3.2324038476736886e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.680000000022732	3.23083817470999e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.680000000021645	3.2292609358738977e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.68000000001803	3.2276778346445605e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.68000000001228	3.2260942348206573e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.680000000005025	3.22451515870396e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.679999999997143	3.22294528530556e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.679999999989706	3.2213889485735976e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.679999999984009	3.2198501356413545e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.679999999981515	3.2183324850945204e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.679999999983895	3.216839285256478e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.679999999992978	3.21537347249036e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.680000000010748	3.2139376295166494e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.680000000039348	3.2125339837451343e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.680000000014754	3.211140981028441e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.680000000005743	3.2097145252380035e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000000305	3.2082608029151466e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.67999999999761	3.206781710873904e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.679999999996928	3.2052797076940265e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.679999999997625	3.2037578161301543e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.679999999999179	3.2022196255090414e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.68000000000113	3.200669294115876e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000003117	3.1991115515708724e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.680000000004872	3.197551701197282e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.680000000006183	3.1959956223821365e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.680000000006924	3.194449772931003e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.680000000007029	3.1929211914181565e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.680000000006492	3.191417499533614e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.680000000005379	3.1899469044285405e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.680000000003778	3.1885182010606025e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.680000000001854	3.1871407745409214e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.679999999999781	3.1858246024843056e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.679999999997795	3.1845802573645683e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.679999999996141	3.1834189088767337e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.679999999995092	3.182352326308065e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.679999999994946	3.1813928809198683e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.679999999995989	3.1805535483421e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.679999999998541	3.1798479109829274e-10	0.0


==> _tikz/352s_prof_wedge1_c2_1p4_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.38444899209889716	0.0005619041033051307	0.0005502241033051307
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7317168433994109	0.0009936541948392498	0.0009819741948392498
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0572214533199449	0.0013689504337019627	0.0013572704337019626
0.004075768243833651	0.981555691802672	0.1346613440965848	1.335291115658133	0.001718706160831686	0.001707026160831686
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5533868736291379	0.002066020594673424	0.0020543405946734238
0.006792947073056083	0.98085243417272	0.13728593730237668	1.717209704562622	0.0024261415763082383	0.0024144615763082387
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.8440102733378503	0.0028064269330785067	0.002794746933078507
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.9528557368656059	0.0032063046757746915	0.0031946246757746915
0.010868715316889732	0.9797975477277917	0.14122282711106443	2.0586249633939864	0.0036172322377655704	0.0036055522377655704
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.169580468988226	0.004022654957729183	0.004010974957729183
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.286034762012735	0.004397964000866289	0.004386284000866289
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.3987333214956523	0.00471045390665677	0.00469877390665677
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.487842996977081	0.0049192799443519624	0.004907599944351962
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.568355766158833	0.004601752156483945	0.004590072156483945
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.6651201625706484	0.004134621778221667	0.0041229417782216666
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.774599130235818	0.0036399002188313356	0.003628220218831336
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.8926511161056934	0.0031616908031005227	0.003150010803100523
0.02309602004839071	0.9766328883930071	0.15303349653712775	3.015692952930543	0.0027336843325457367	0.0027220043325457367
0.024454609463001927	0.976281259578031	0.15434579314002367	3.140706657385168	0.002379143098359185	0.002367463098359185
0.025813198877613144	0.975929630763055	0.1556580897429196	3.2652727404722848	0.0021108878385387147	0.0020992078385387147
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.3875842674607672	0.0019312874255100231	0.001919607425510023
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.506427970184614	0.0018322510738794265	0.0018205710738794264
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.6211390636861354	0.0017952228613089909	0.0017835428613089909
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.7315468455407417	0.0017911783588855329	0.0017794983588855329
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.837932370074321	0.0017806231707584788	0.0017689431707584788
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.9410206277476223	0.001713593186250876	0.001701913186250876
0.03532332477989169	0.9734682290582225	0.16484416596319107	4.039811656978844	0.0015737862730991088	0.0015621062730991088
0.0366819141945029	0.9731166002432464	0.166156462566087	4.127656198338209	0.0015306299846376721	0.001518949984637672
0.038040503609114124	0.9727649714282703	0.1674687591689829	4.210920179307769	0.0015398512264974931	0.0015281712264974931
0.03939909302372534	0.9724133426132943	0.16878105577187882	4.289216485680121	0.0016009200510155328	0.001589240051015533
0.04075768243833656	0.9720617137983182	0.17009335237477474	4.362295881451202	0.001716402925620869	0.001704722925620869
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.430028294345621	0.0018920474151845267	0.001880367415184527
0.04347486126755899	0.971358456168366	0.17271794558056658	4.492389203215489	0.002136867647196872	0.002125187647196872
0.044833450682170234	0.97100682735339	0.17403024218346252	4.5494494024819465	0.002463230609040094	0.002451550609040094
0.04619204009678142	0.970655198538414	0.17534253878635844	4.601367049273001	0.0028869433225547684	0.0028752633225547683
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.6483813423669496	0.003427340937006717	0.0034156609370067175
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.69080749861163	0.004107375777438038	0.004095695777438039
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.729032930385067	0.004953707381237843	0.004942027381237843
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.763514721640844	0.00599679355158977	0.005985113551589771
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.794778672112398	0.007270982452252163	0.007259302452252164
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.823420339203272	0.008814605763888646	0.008802925763888646
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.849908086097659	0.01047063636959078	0.01045895636959078
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.87427712849623	0.012479216177558254	0.012467536177558254
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.897582969715931	0.014958164480205486	0.014946484480205486
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.9207383330528005	0.017790896161765407	0.017779216161765407
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.944548531934893	0.02086834703960046	0.02085666703960046
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.969718262382213	0.024089452251746368	0.024077772251746368
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.996855921623307	0.02736161661217323	0.02734993661217323
0.06521229190133851	0.965732395128749	0.19371469122690138	5.026474849945975	0.03060117687078833	0.030589496870788328
0.0665708813159497	0.9653807663137729	0.19502698782979727	5.05899138536474	0.03373385580941225	0.03372217580941225
0.06792947073056094	0.9650291374987968	0.19633928443269322	5.094720120063553	0.03669520809916312	0.03668352809916312
0.06928806014517216	0.9646775086838207	0.19765158103558914	5.1338672045735105	0.03943105783879332	0.039419377838793325
0.07064664955978338	0.9643258798688447	0.19896387763848505	5.176522898841069	0.04189792768765764	0.04188624768765765
0.07200523897439462	0.9639742510538686	0.200276174241381	5.222654764738184	0.04406345950104119	0.04405177950104119
0.07336382838900578	0.9636226222388926	0.2015884708442769	5.27210290237911	0.045906826369605705	0.045895146369605705
0.07472241780361703	0.9632709934239165	0.20290076744717284	5.324578457471036	0.047419135958711764	0.047407455958711764
0.07608100721822825	0.9629193646089405	0.20421306405006875	5.379969191632386	0.04863154981146096	0.04861986981146096
0.07743959663283946	0.9625677357939644	0.20552536065296467	5.4390984200401205	0.04959471610198323	0.04958303610198324
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.501620490828752	0.05029019509532444	0.050278515095324446
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.567652166121884	0.05074533663068383	0.050733656630683834
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.637308660193849	0.05098604689293863	0.05097436689293864
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.710703042696134	0.051036783532752567	0.051025103532752566
0.08423254370589557	0.960809591719084	0.2120868436674443	5.787945673606817	0.05092055091356126	0.05090887091356127
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.8691436777250345	0.05065889548062786	0.05064721548062786
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.954400465585192	0.05027190124810901	0.05026022124810901
0.08830831194972923	0.9597547052741559	0.21602373347613207	6.043815306530871	0.04977818540082384	0.04976650540082384
0.08966690136434041	0.9594030764591798	0.21733603007902796	6.137482958411959	0.04919489400818008	0.049183214008180084
0.09102549077895165	0.9590514476442037	0.2186483266819239	6.235493357002601	0.04853769784846951	0.048526017848469515
0.09238408019356287	0.9586998188292276	0.21996062328481983	6.337931366835515	0.047820788342519134	0.04780910834251914
0.0937426696081741	0.9583481900142515	0.22127291988771575	6.44487659376572	0.04705687359645324	0.04704519359645324
0.09510125902278534	0.9579965611992755	0.2225852164906117	6.556403258263317	0.04625717455410215	0.04624549455410216
0.09645984843739652	0.9576449323842994	0.22389751309350758	6.672580127235918	0.04543142126037852	0.04541974126037852
0.09781843785200776	0.9572933035693233	0.22520980969640353	6.793470501132562	0.044587849237726344	0.04457616923772635
0.09917702726661898	0.9569416747543472	0.22652210629929945	6.9188968814121585	0.04376655127469758	0.04375487127469758
0.10053561668123016	0.9565900459393712	0.22783440290219537	7.048456754690555	0.04284682473417746	0.04283514473417747
0.10189420609584142	0.9562384171243952	0.2291466995050913	7.182523840559634	0.04184100012052178	0.04182932012052178
0.10325279551045263	0.9558867883094191	0.23045899610798723	7.321417492630909	0.04075947328476842	0.04074779328476842
0.10461138492506385	0.955535159494443	0.23177129271088315	7.465362867930795	0.039611925853953844	0.039600245853953844
0.10596997433967509	0.9551835306794669	0.2330835893137791	7.614495705091672	0.03840732702194641	0.03839564702194641
0.10732856375428629	0.9548319018644909	0.23439588591667498	7.768867476431061	0.037153935372015154	0.037142255372015154
0.1086871531688975	0.9544802730495148	0.2357081825195709	7.928450838247975	0.035859300733695754	0.035847620733695754
0.11004574258350872	0.9541286442345387	0.23702047912246682	8.093145277075747	0.03453026607676045	0.03451858607676045
0.11140433199811996	0.9537770154195626	0.23833277572536277	8.262782835172523	0.033172969445333184	0.033161289445333184
0.11276292141273114	0.9534253866045865	0.23964507232825866	8.437133794863822	0.03179284593543497	0.031781165935434966
0.11412151082734237	0.9530737577896106	0.2409573689311546	8.615912206536223	0.030394629719482747	0.030382949719482747
0.11548010024195358	0.9527221289746345	0.24226966553405052	8.798781156840652	0.028982356121515934	0.02897067612151593
0.1168386896565648	0.9523705001596584	0.24358196213694644	8.985357689673132	0.027559363747161655	0.027547683747161655
0.11819727907117604	0.9520188713446823	0.24489425873984239	9.175217310597946	0.026128296672605845	0.02611661667260584
0.11955586848578727	0.9516672425297062	0.2462065553427383	9.367898023739123	0.02469110669707778	0.02467942669707778
0.12091445790039848	0.9513156137147302	0.24751885194563422	9.562903867373763	0.023249055663611486	0.023237375663611483
0.12227304731500972	0.9509639848997541	0.24883114854853017	9.755283133487179	0.021938160503929997	0.021926480503929993
0.12363163672962092	0.950612356084778	0.25014344515142606	9.94892895846242	0.02057570601404041	0.02056402601404041
0.12499022614423215	0.9502607272698019	0.251455741754322	10.14107743613619	0.019173624683996335	0.019161944683996332
0.1263488155588434	0.9499090984548259	0.25276803835721795	10.329026874127008	0.017747895155867353	0.017736215155867353
0.12770740497345456	0.9495574696398499	0.25408033496011384	10.510404873371009	0.016314073411513443	0.016302393411513443
0.12906599438806576	0.9492058408248738	0.25539263156300973	10.683143320679124	0.01488720311464995	0.014875523114649949
0.13042458380267705	0.9488542120098977	0.25670492816590573	10.845454053117182	0.013481725662569716	0.013470045662569718
0.13178317321728825	0.9485025831949216	0.2580172247688016	10.995806718109177	0.012111390465981545	0.012099710465981545
0.13314176263189942	0.9481509543799456	0.2593295213716975	11.132909740520924	0.010789166003451568	0.010777486003451568
0.13450035204651067	0.9477993255649695	0.26064181797459346	11.255694900354774	0.009527152225111269	0.009515472225111269
0.13585894146112193	0.9474476967499934	0.2619541145774894	11.363305773318965	0.008336494908666187	0.008324814908666187
0.1372175308757331	0.9470960679350173	0.2632664111803853	11.455090147896412	0.007227302599285659	0.00721562259928566
0.1385761202903443	0.9467444391200412	0.2645787077832812	11.53059647149585	0.006208566793676188	0.0061968867936761885
0.13993470970495553	0.9463928103050652	0.26589100438617713	11.589574367903941	0.005288086057550458	0.005276406057550459
0.14129329911956678	0.9460411814900891	0.2672033009890731	11.631979288193158	0.004472394794794174	0.004460714794794174
0.14265188853417796	0.9456895526751131	0.26851559759196897	11.657981391446995	0.0037666974158982207	0.003755017415898221
0.14401047794878918	0.945337923860137	0.2698278941948649	11.667978786174942	0.0031748086826849857	0.003163128682684986
0.14536906736340044	0.944986295045161	0.27114019079776086	11.666964644192939	0.0026978054400161665	0.0026861254400161664
0.1467276567780116	0.9446346662301849	0.27245248740065675	11.67325205370496	0.0023122244921901813	0.0023005444921901813
0.14808624619262287	0.9442830374152088	0.2737647840035527	11.677276296777455	0.0019792526925499375	0.0019675726925499374
0.1494448356072341	0.9439314086002327	0.27507708060644864	11.679591223053675	0.0016927786916129607	0.0016810986916129607
0.1508034250218453	0.9435797797852566	0.27638937720934453	11.680663474225959	0.001447145735751152	0.001435465735751152
0.1521620144364565	0.9432281509702806	0.2777016738122404	11.68089283480381	0.0012371419149743096	0.0012254619149743096
0.1535206038510678	0.9428765221553045	0.2790139704151364	11.680614456263157	0.0010579959894710463	0.0010463159894710462
0.15487919326567895	0.9425248933403285	0.2803262670180323	11.680100862956909	0.0009053729694705827	0.0008936929694705827
0.15623778268029015	0.9421732645253524	0.2816385636209282	11.679563806761735	0.0007753694641796757	0.0007636894641796758
0.15759637209490138	0.9418216357103764	0.28295086022382415	11.679156022765088	0.0006645088153122263	0.0006528288153122263
0.15895496150951263	0.9414700068954003	0.2842631568267201	11.67897292518602	0.0005697360304906997	0.0005580560304906997
0.16031355092412383	0.9411183780804242	0.285575453429616	11.679054270897838	0.0004884125315570229	0.0004767325315570229
0.161672140338735	0.9407667492654481	0.2868877500325119	11.679385807209682	0.00041831073258978335	0.0004066307325897833
0.16303072975334632	0.940415120450472	0.2882000466354079	11.679900910875324	0.00035760846217958446	0.00034592846217958444
0.1643893191679575	0.940063491635496	0.28951234323830377	11.680482216577792	0.0003048832442682476	0.0002932032442682476
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.680963225353185	0.00025910645161069285	0.0002474264516106928
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.681129876527104	0.00021963734566786408	0.00020795734566786408
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.680722060685786	0.00018621701648795816	0.00017453701648795816
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.6794350459015	0.0001589622358796545	0.0001472822358796545
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.679224797434978	0.00013708723235016017	0.00012540723235016018
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.6798005781131	0.0001182120758117391	0.00010653207581173912
0.173899445070236	0.9376020899306635	0.2986984194585752	11.680120717183936	0.00010182513140794721	9.014513140794721e-5
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.680253033831683	8.764568914414163e-5	7.596568914414165e-5
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.680256328486838	7.541338724620803e-5	6.373338724620804e-5
0.1779752133140697	0.9365472034857353	0.302635309267263	11.680180584028664	6.48879577106398e-5	5.32079577106398e-5
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.680067168446884	5.5848971612085016e-5	4.416897161208502e-5
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.679949040034224	4.809558431443145e-5	3.6415584314431444e-5
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.679850955945442	4.1446280726147477e-5	2.976628072614747e-5
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.679789684740689	3.5738620735036684e-5	2.4058620735036687e-5
0.1847681603871257	0.934789059410855	0.30919679228174257	11.67977422333086	3.0828984952211585e-5	1.914898495221158e-5
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.679806018560784	2.6592320889492287e-5	1.4912320889492286e-5
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.679879193501792	2.292188968892224e-5	1.1241889688922242e-5
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679980778379457	1.972901351747054e-5	8.04901351747054e-6
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.680090945934266	1.694282373438417e-5	5.2628237343841715e-6
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.680183250903369	1.4510009932963379e-5	2.8300099329633785e-6
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.680224873220562	1.239456995282494e-5	7.145699528249396e-7
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.680176864457707	1.0577560952970415e-5	0.0
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.679994396975898	9.056851630187531e-6	0.0
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.6797799901996	7.831050425264348e-6	0.0
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.679920674251786	6.794364145260266e-6	0.0
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.680005306705645	5.888172103010607e-6	0.0
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.68004770594008	5.098555932149487e-6	0.0
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.680059870063726	4.412545881886196e-6	0.0
0.20378841219168287	0.92986625600119	0.3275689447222856	11.680052041984009	3.8181085047601505e-6	0.0
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.680032776266343	3.3041343998954877e-6	0.0
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.680009007781715	2.8604260153093176e-6	0.0
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.679986122138006	2.4776855125852498e-6	0.0
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.679968027888236	2.147502696982206e-6	0.0
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.679957230508121	1.8623430157991972e-6	0.0
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679954908135882	1.6155356275709375e-6	0.0
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.67996098906842	1.4012615444205394e-6	0.0
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.679974231010846	1.2145418496429525e-6	0.0
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.679992302080102	1.0512259923414577e-6	0.0
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.68001186356795	9.079801606845113e-7	0.0
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.680028654474983	7.822757350944546e-7	0.0
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.68003757783371	6.723778224215863e-7	0.0
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.680032788847091	5.773338718972397e-7	0.0
0.2228086639962399	0.924943452591525	0.34594109716282845	11.68000778487736	4.969623733991964e-7	0.0
0.22416725341085111	0.924591823776549	0.3472533937657244	11.67995549732995	4.318416382983546e-7	0.0
0.2255258428254623	0.924240194961573	0.3485656903686203	11.679984280389876	3.763408909975617e-7	0.0
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.679998083607668	3.2790289021703056e-7	0.0
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680005701929657	2.8545983079698604e-7	0.0
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.680008883943481	2.4837418227750993e-7	0.0
0.23096020048390722	0.9228336797016686	0.353814876780204	11.680009072600878	2.1605220540369075e-7	0.0
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.680007430266834	1.8794338083976388e-7	0.0
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.680004864211265	1.6353984153035623e-7	0.0
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.680002052540395	1.4237580871616918e-7	0.0
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679999470566884	1.2402703160452327e-7	0.0
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.67999741762021	1.0811023068813673e-7	0.0
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.67999604430059	9.428254469873653e-8	0.0
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.679995380182564	8.224098117484683e-8	0.0
0.241828915800797	0.9200206491818601	0.3643132496033714	11.67999536197614	7.172187061613738e-8	0.0
0.24318750521540816	0.919669020366884	0.3656255462062673	11.679995862156174	6.250032418955077e-8	0.0
0.24454609463001942	0.919317391551908	0.36693784280916325	11.679996718073118	5.438969494524355e-8	0.0
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.679997761560452	4.724104249314181e-8	0.0
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.67999884905696	4.0942601083665607e-8	0.0
0.24862186287385304	0.9182625051069797	0.370874732617851	11.679999892264481	3.541925102882484e-8	0.0
0.24998045228846433	0.9179108762920036	0.372187029220747	11.680000889364244	3.0631993392530626e-8	0.0
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.680001956817513	2.657742787154792e-8	0.0
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.68000336177886	2.3287233781036346e-8	0.0
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.680001013531486	2.0423250872457075e-8	0.0
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.679999578400302	1.7919630728329193e-8	0.0
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.679998885038096	1.5716587307279183e-8	0.0
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.679998807299192	1.3783135137504746e-8	0.0
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.67999919822226	1.2090352461808137e-8	0.0
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.679999898515783	1.0611354407552684e-8	0.0
0.26220775701996524	0.914746216957219	0.38399769864681027	11.68000074511359	9.321266320500772e-9	0.0
0.26356634643457644	0.914394588142243	0.38530999524970616	11.680001579803005	8.197197260211941e-9	0.0
0.2649249358491877	0.914042959327267	0.3866222918526021	11.680002257928797	7.218213654506972e-9	0.0
0.2662835252637989	0.9136913305122909	0.387934588455498	11.680002657176736	6.3653131103045255e-9	0.0
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.680002686441568	5.621398377951049e-9	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.68000229478448	4.9712514659690164e-9	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.68000148048629	4.40150790296055e-9	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.680000300202956	3.90063114320551e-9	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.679998878230874	3.4588871122986017e-9	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.679997415890309	3.068318888975038e-9	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.679996201035484	2.722721519073572e-9	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.679995617701268	2.4176169573879368e-9	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.679996155896484	2.150229132958186e-9	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.679998421555016	1.9194591331490563e-9	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.68000314665619	1.7258605016620956e-9	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.6800046114511	1.56607717155595e-9	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.680001376310885	1.42530869239378e-9	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.679999387056636	1.3007438398860012e-9	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.679998393578717	1.1908016160308655e-9	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.679998159962105	1.0940002631570962e-9	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.67999846693866	1.008955977864059e-9	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.679999114339683	9.343816319813282e-10	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.679999923550671	8.690855004097981e-10	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.680000739970351	8.119699957013958e-10	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.680001435476251	7.620304092296235e-10	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.680001910899367	7.183536587988091e-10	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.6800020985107	6.801170425340111e-10	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.680001964522415	6.465869988898547e-10	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.680001511606966	6.171178726103291e-10	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.680000772286432	5.911554102467031e-10	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999852762231	5.682177577658114e-10	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.679998869901954	5.479182425821745e-10	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.67999799640715	5.299509211680733e-10	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.679997452421622	5.140917587498309e-10	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.679997507516491	5.001974485112627e-10	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.679998482608767	4.882042383776363e-10	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.680000751810027	4.781267653696764e-10	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.680003241299158	4.699633410543926e-10	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.680001285874146	4.6283268853049605e-10	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.680000021497928	4.5648777243777316e-10	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.679999310836745	4.5085475732790776e-10	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.679999027330636	4.458645956432343e-10	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.679999055778808	4.4145296496800123e-10	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.679999292896404	4.375602056862986e-10	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.67999964784262	4.3413125904439206e-10	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.68000004271974	4.3111560561526394e-10	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.68000041304286	4.2846720416311685e-10	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.680000708180023	4.261444309056063e-10	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.680000891762433	4.241100191716015e-10	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.680000942064643	4.2233099945223494e-10	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.680000852354326	4.2077863984303137e-10	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.680000631211476	4.194283868748998e-10	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.680000302816786	4.1825980673177196e-10	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.679999907209027	4.172565268526819e-10	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.67999950051111	4.164061779160767e-10	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.679999155124815	4.1570033620415253e-10	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.679998959893787	4.1513446634501923e-10	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.679999020234854	4.1470786443048807e-10	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.679999458237235	4.1442360150729075e-10	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.680000412729761	4.142884674395394e-10	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.680001173953851	4.1430394793743975e-10	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.680000463794553	4.143268731648588e-10	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.680000003737343	4.1433536474680086e-10	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.679999742704622	4.1433076311924167e-10	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.679999634415095	4.143146214110229e-10	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.679999637421238	4.1428870222649494e-10	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.679999715136123	4.1425497444882337e-10	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.67999983584993	4.1421561006383123e-10	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.679999972736022	4.1417298100425565e-10	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.680000103846949	4.1412965601429854e-10	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.680000212100426	4.1408839753436316e-10	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.680000285255332	4.1405215860586823e-10	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.680000315877976	4.1402407979604173e-10	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.680000301298762	4.1400748614259824e-10	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.68000024355927	4.140058841182111e-10	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.680000149349933	4.140229586146976e-10	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.680000029938487	4.140625699468376e-10	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.679999901089191	4.141287508757555e-10	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.67999978297308	4.1422570365180285e-10	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.679999700069208	4.1435779707687495e-10	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.67999968105713	4.1452956358611563e-10	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.67999975870062	4.147456963489553e-10	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.679999969722857	4.1501104638944846e-10	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.680000354673057	4.1533061972586596e-10	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.68000022518072	4.156732639674269e-10	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.680000062798786	4.1596297117988316e-10	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.67999996230904	4.1620752410686284e-10	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.679999910002675	4.1641119381801744e-10	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.679999893714198	4.1657824023058925e-10	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.679999902784642	4.167129118316087e-10	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.67999992802244	4.1681944540367693e-10	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.679999961662094	4.1690206575429284e-10	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.679999997320547	4.169649854486934e-10	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.680000029951485	4.1701240454616824e-10	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.680000055797533	4.1704851033981764e-10	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.68000007234046	4.1707747709973015e-10	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.680000078249389	4.1710346581954177e-10	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.680000073327125	4.171306239663588e-10	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.680000058454688	4.171630852340173e-10	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.680000035533963	4.1720496929965604e-10	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.680000007428651	4.1726038158358486e-10	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.679999977903492	4.173334130124303e-10	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.679999951561873	4.1742813978553984e-10	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.679999933781723	4.1754862314463393e-10	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.679999930649856	4.176989091466923e-10	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.679999948894842	4.1788302844006595e-10	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.679999995818184	4.181049960438031e-10	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.680000079224108	4.183688111301901e-10	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.680000045442714	4.1864852179751643e-10	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.680000014076803	4.188821487314627e-10	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.679999994497368	4.190756518966987e-10	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.679999983968218	4.1923275576654655e-10	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.679999980121885	4.193571628134615e-10	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.679999980938868	4.194525534024532e-10	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.67999998472653	4.195225856864217e-10	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.679999990097881	4.1957089550339517e-10	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.679999995949965	4.196010962756602e-10	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.6800000014422	4.196167789107629e-10	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.680000005974422	4.196215117043708e-10	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.680000009164715	4.1961884024497036e-10	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.680000010827099	4.196122873203835e-10	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.680000010948987	4.1960535282607743e-10	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.68000000966839	4.1960151367524544e-10	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.680000007251044	4.1960422371063137e-10	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.68000000406725	4.196169136180673e-10	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.680000000568505	4.196429908416979e-10	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.679999997263955	4.1968583950085704e-10	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.679999994696614	4.1974882030856074e-10	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.679999993419333	4.1983527049158345e-10	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.679999993970538	4.199485037120782e-10	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.679999996849713	4.200918099906986e-10	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.680000002492582	4.202684556311854e-10	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.680000004007425	4.2047695051975376e-10	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.680000002237728	4.206576935945753e-10	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.680000001112177	4.208032499256504e-10	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.68000000040288	4.2091672979512715e-10	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.679999999939842	4.2100122135412346e-10	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.679999999603934	4.210597905423587e-10	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.679999999319902	4.2109548100806335e-10	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.67999999904941	4.2111131402806084e-10	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.679999998784037	4.2111028842792495e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999998538309	4.2109538050211685e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.679999998342717	4.21069543933991e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.679999998259413	4.2103581021956287e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.67999999830635	4.2099689720168846e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999998520321	4.209556617453503e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.679999998917706	4.2091496585847145e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.679999999496035	4.2087764837386835e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.680000000228185	4.20846524773369e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.680000001056642	4.2082438701448474e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.680000001887944	4.2081400335963526e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.6800000025872	4.208181182079073e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.680000002972745	4.208394519293323e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.680000002811006	4.208807007016721e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.68000000181142	4.209445363496821e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.679999999621625	4.2103360618684487e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.679999995822813	4.211505328595365e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.679999997303241	4.212852259085811e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.679999999388853	4.213906116983184e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.680000000714402	4.2146727508402966e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.680000001415557	4.215177712434928e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.680000001623064	4.215446333765693e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.680000001461078	4.2155037253697406e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.680000001045615	4.215374774665605e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.680000000482906	4.215084144320637e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.679999999867984	4.214656270642842e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.679999999283243	4.214115361996578e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999998797081	4.2134853972417803e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.67999999846256	4.212790124196221e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.679999998316237	4.212053058120377e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999998376951	4.2112974802244633e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.679999998644698	4.2105464361971015e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.67999999909969	4.209822734755134e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.679999999701295	4.209148946214087e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.68000000038721	4.208547401078708e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.680000001072592	4.208040188653043e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.68000000164934	4.2076491556694833e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.68000000198539	4.2073959049361633e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.68000000192412	4.2073017940021483e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.680000001283798	4.207387933839707e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.679999999857113	4.2076751875431165e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.679999997410793	4.208184169043252e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.679999998419538	4.2088373754484994e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.679999999554717	4.2092567644621103e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.680000000277092	4.209442411424607e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.680000000668478	4.2094149677051996e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000000803947	4.209194857992707e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000000751633	4.2088022789272843e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000000572527	4.208257197750769e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.680000000320277	4.207579350974927e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.68000000004104	4.2067882430667404e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.679999999773392	4.2059031451499976e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.679999999548128	4.204943093722355e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.679999999388242	4.203926889387099e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.679999999308798	4.2028730955986884e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.679999999316912	4.201800037421334e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.679999999411669	4.2007258002996756e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.679999999584139	4.1996682288407227e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999817358	4.198644925606183e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.68000000008635	4.1976732499142603e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.680000000358145	4.1967703166499995e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.680000000591832	4.195952995083287e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.680000000738639	4.1952379076935417e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.680000000741982	4.1946414290001587e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.680000000537573	4.1941796843976975e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.680000000053546	4.193868548994922e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.679999999210535	4.1937236464565755e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.679999999363961	4.193725905165994e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.679999999782424	4.1935756859000847e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000052447	4.1932392070785494e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.680000000204107	4.1927326504457176e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.680000000264561	4.1920719648135475e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.680000000258065	4.1912728649047744e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.680000000206066	4.190350830202683e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.680000000127157	4.1893211038065364e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.68000000003715	4.18819869129166e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.679999999949088	4.1869983595731996e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.679999999873283	4.1857346357724817e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.67999999981741	4.1844218060850223e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.679999999786473	4.183073914649025e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.679999999782924	4.1817047624134143e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.679999999806665	4.18032790600425e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.67999999985514	4.178956656588445e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.679999999923371	4.1776040787337084e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.68000000000402	4.176282989263529e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.680000000087464	4.1750059561061327e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000161845	4.1737852971361847e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.680000000213157	4.1726330790081286e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.680000000225279	4.1715611159799256e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000180089	4.170580968726038e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.680000000057499	4.169703943138397e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.679999999835573	4.168941089114158e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.679999999785215	4.1683040814363823e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.67999999991446	4.167603350191676e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.679999999999325	4.1667621085049855e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.680000000048844	4.1657923338976636e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.680000000071066	4.164705765864308e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.68000000007316	4.1635139047814436e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.68000000006138	4.162228010808283e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.68000000004114	4.160859102778485e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.680000000017	4.159417957081622e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.679999999992726	4.1579151065331947e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.67999999997126	4.15636083923194e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999954806	4.154765197403154e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999944835	4.153137976226858e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.67999999994209	4.151488722649395e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.679999999946634	4.1498267341772774e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.679999999957888	4.148161057651896e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.679999999974633	4.1465004880038227e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.679999999995053	4.1448535669852933e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.680000000016763	4.143228581879571e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.680000000036829	4.141633564185779e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.680000000051821	4.140076288277826e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.680000000057815	4.138564270035971e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.680000000050427	4.1371047654496815e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.680000000024878	4.13570476919025e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.679999999975964	4.1343710131517677e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999942735	4.1331147234905136e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999975719	4.1318579671856614e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999997674	4.130507266822699e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.680000000010853	4.1290704508670176e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.680000000017248	4.127555140972489e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.680000000018635	4.125968750433854e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.680000000016536	4.124318482668261e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.680000000012269	4.122611329725214e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.680000000006922	4.120854070824149e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.680000000001394	4.119053270918884e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.67999999999636	4.117215279288114e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.679999999992342	4.115346228151162e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.679999999989672	4.113452031308157e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.679999999988524	4.1115383828038024e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.679999999988905	4.109610755613875e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.679999999990706	4.1076744003536113e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.679999999993672	4.1057343440070693e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.679999999997431	4.103795388676595e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000001513	4.101862110351486e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000005357	4.0999388576949116e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000008322	4.0980297508481635e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.680000000009699	4.096138680251281e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.680000000008715	4.094269305479096e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000004567	4.092425054091689e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.679999999996419	4.09060912049828e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.679999999983432	4.088824464833563e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.67999999999355	4.0870524194985803e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.679999999997053	4.0852554683536824e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.67999999999907	4.083438586674938e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.679999999999973	4.0816044451558745e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.680000000000096	4.0797562205249825e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.679999999999698	4.07789759766189e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.679999999998993	4.0760327717028285e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.679999999998161	4.074166450136448e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.679999999997337	4.0723038548909376e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.6799999999966	4.070450724413515e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.67999999999602	4.0686133157434113e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.679999999995628	4.0667984065795026e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.679999999995427	4.065013297343769e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.679999999995417	4.0632658132419136e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.679999999995571	4.0615643063223605e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.679999999995863	4.0599176575350794e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.679999999996241	4.0583352787916256e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.67999999999668	4.056827115027837e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.679999999997147	4.0554036462707756e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.679999999997621	4.054075889711416e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.679999999998088	4.052855401784797e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.679999999998554	4.051754280259245e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.679999999999048	4.0507851663364455e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.679999999999632	4.0499612467641967e-10	0.0


==> _tikz/352s_prof_wedge1_c2_1p4_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.39828219231314954	0.0006815002472674974	0.0006698202472674974
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7479451177665034	0.0012055238532612093	0.0011938438532612093
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0681357677031296	0.001661199625835419	0.001649519625835419
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3348100149265227	0.0020863979451687968	0.0020747179451687968
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5384795373015483	0.002509686891066731	0.002498006891066731
0.006792947073056083	0.98085243417272	0.13728593730237668	1.6879617720537916	0.002950283703428789	0.002938603703428789
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.8025042387438124	0.003418004998848428	0.003406324998848428
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.9018342220166098	0.003913215992936887	0.003901535992936887
0.010868715316889732	0.9797975477277917	0.14122282711106443	2.000488922185326	0.004426778969827058	0.004415098969827059
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.105701135362762	0.004940001232127394	0.004928321232127394
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.2161592932976237	0.005424582756348554	0.005412902756348554
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.320316479277943	0.005842563770522365	0.005830883770522365
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.395360674303446	0.0061462724623737594	0.006134592462373759
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.4682232914884454	0.005771221527468081	0.005759541527468082
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.5546410090802056	0.005204033271684769	0.005192353271684769
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.6523677899129323	0.004598912463401144	0.004587232463401144
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.758436596561754	0.004012373010790682	0.004000693010790682
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.8701607191721825	0.003487626478332002	0.003475946478332002
0.024454609463001927	0.976281259578031	0.15434579314002367	2.9851433095694824	0.0030545552316856017	0.0030428752316856017
0.025813198877613144	0.975929630763055	0.1556580897429196	3.101329220972643	0.002729688758617757	0.002718008758617757
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.217046955810562	0.002516182980780128	0.002504502980780128
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.331020392672963	0.002403802371806948	0.002392122371806948
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.44235230290977	0.002368904697851584	0.0023572246978515845
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.550494669306768	0.0023744281973525753	0.0023627481973525753
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.6552270495409176	0.0023698810174930425	0.0023582010174930425
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.75666654438081	0.0022913327254991253	0.0022796527254991253
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.8537101936353593	0.0021126426726353936	0.0021009626726353936
0.0366819141945029	0.9731166002432464	0.166156462566087	3.9428007945437233	0.002006408666265076	0.001994728666265076
0.038040503609114124	0.9727649714282703	0.1674687591689829	4.029098978066245	0.0019564075178284397	0.00194472751782844
0.03939909302372534	0.9724133426132943	0.16878105577187882	4.111660229710027	0.0019640548966670416	0.0019523748966670416
0.04075768243833656	0.9720617137983182	0.17009335237477474	4.189781435456031	0.002033610045559245	0.002021930045559245
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.262968837395425	0.0021722614525649282	0.002160581452564928
0.04347486126755899	0.971358456168366	0.17271794558056658	4.330913483395551	0.0023902130570302273	0.0023785330570302277
0.044833450682170234	0.97100682735339	0.17403024218346252	4.393471899606004	0.0027007711079915066	0.002689091107991507
0.04619204009678142	0.970655198538414	0.17534253878635844	4.450650514840834	0.0031204317844973984	0.0031087517844973988
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.502592948169947	0.003668969678591207	0.003657289678591207
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.549569691858129	0.004369527232858584	0.004357847232858584
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.591970042561292	0.005248705215550336	0.005237025215550336
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.6302964031890355	0.00633665430733303	0.006324974307333031
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.66516132659987	0.007667167864708356	0.007655487864708356
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.69728791056072	0.009277775916061139	0.009266095916061139
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.727063920194739	0.010972503896591804	0.010960823896591804
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.754459097018599	0.012978520210930093	0.012966840210930093
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.780368998956981	0.015462624649736788	0.015450944649736788
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.805509140846552	0.018327729293965693	0.018316049293965693
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.83051671395082	0.021480444040564407	0.021468764040564404
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.855955678220144	0.024831546893012996	0.024819866893012996
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.882320759747472	0.02829644904608578	0.028284769046085775
0.06521229190133851	0.965732395128749	0.19371469122690138	4.910039537394415	0.03179565457271429	0.03178397457271429
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.939472200890426	0.03525521452485898	0.03524353452485898
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.970908953802038	0.03860717526439035	0.03859549526439035
0.06928806014517216	0.9646775086838207	0.19765158103558914	5.004565406292166	0.0417900208440426	0.0417783408440426
0.07064664955978338	0.9643258798688447	0.19896387763848505	5.040576627740321	0.04474910926266259	0.04473742926266259
0.07200523897439462	0.9639742510538686	0.200276174241381	5.07899077704043	0.04743710242311455	0.04742542242311455
0.07336382838900578	0.9636226222388926	0.2015884708442769	5.119763372963529	0.049814389625386805	0.04980270962538681
0.07472241780361703	0.9632709934239165	0.20290076744717284	5.162753295624512	0.0518495044316735	0.0518378244316735
0.07608100721822825	0.9629193646089405	0.20421306405006875	5.207925893239898	0.053551940486878016	0.053540260486878016
0.07743959663283946	0.9625677357939644	0.20552536065296467	5.255745118046254	0.05497593566813314	0.05496425566813315
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.306052564866861	0.056113171167237935	0.056101491167237935
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.3589402770954715	0.0569900736598643	0.0569783936598643
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.414496285087848	0.05763204169468278	0.057620361694682785
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.472804368962379	0.058063435002904694	0.058051755002904694
0.08423254370589557	0.960809591719084	0.2120868436674443	5.533943853943944	0.05830756397849304	0.05829588397849304
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.597989441042154	0.058386679324655105	0.05837499932465511
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.66501107509407	0.05832196186278163	0.05831028186278163
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.735073851398189	0.05813351250055117	0.058121832500551175
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.808237961350681	0.05784034235647891	0.05782866235647892
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.88455867669565	0.05746036303874877	0.057448683038748775
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.964086371244839	0.05701037707673806	0.05699869707673806
0.0937426696081741	0.9583481900142515	0.22127291988771575	6.046866578234566	0.05650606850420906	0.05649438850420907
0.09510125902278534	0.9579965611992755	0.2225852164906117	6.132940080887307	0.05596199359371974	0.05595031359371974
0.09645984843739652	0.9576449323842994	0.22389751309350758	6.222343033247706	0.05539157174238156	0.05537989174238156
0.09781843785200776	0.9572933035693233	0.22520980969640353	6.315107107977763	0.054807076509672786	0.054795396509672786
0.09917702726661898	0.9569416747543472	0.22652210629929945	6.4110529518983705	0.05421203256035291	0.05420035256035291
0.10053561668123016	0.9565900459393712	0.22783440290219537	6.510158076912381	0.053499598105954733	0.05348791810595473
0.10189420609584142	0.9562384171243952	0.2291466995050913	6.612627742657231	0.05268445925946011	0.052672779259460116
0.10325279551045263	0.9558867883094191	0.23045899610798723	6.718656244472694	0.05177890802690151	0.051767228026901514
0.10461138492506385	0.955535159494443	0.23177129271088315	6.828409072139818	0.05079442957291341	0.05078274957291341
0.10596997433967509	0.9551835306794669	0.2330835893137791	6.9420235943337305	0.04974170112618696	0.04973002112618696
0.10732856375428629	0.9548319018644909	0.23439588591667498	7.0596098931265026	0.04863059087505509	0.0486189108750551
0.1086871531688975	0.9544802730495148	0.2357081825195709	7.181251739335178	0.04747015685323034	0.04745847685323034
0.11004574258350872	0.9541286442345387	0.23702047912246682	7.30700769461356	0.04626864581574751	0.046256965815747515
0.11140433199811996	0.9537770154195626	0.23833277572536277	7.436912322280797	0.04503349210518059	0.045021812105180595
0.11276292141273114	0.9534253866045865	0.23964507232825866	7.570977486069205	0.043771316508229866	0.04375963650822987
0.11412151082734237	0.9530737577896106	0.2409573689311546	7.709193714286179	0.042487925102792985	0.042476245102792985
0.11548010024195358	0.9527221289746345	0.24226966553405052	7.851531606272096	0.041188308095664476	0.041176628095664476
0.1168386896565648	0.9523705001596584	0.24358196213694644	7.997943258396681	0.03987663865102169	0.03986495865102169
0.11819727907117604	0.9520188713446823	0.24489425873984239	8.148363688019892	0.03855627170988835	0.03854459170988836
0.11955586848578727	0.9516672425297062	0.2462065553427383	8.302712235680978	0.037229742800782124	0.037218062800782124
0.12091445790039848	0.9513156137147302	0.24751885194563422	8.460893928085396	0.0358987668417809	0.0358870868417809
0.12227304731500972	0.9509639848997541	0.24883114854853017	8.622131947630384	0.03465682077728827	0.03464514077728827
0.12363163672962092	0.950612356084778	0.25014344515142606	8.785671744421913	0.03335474575789118	0.03334306575789118
0.12499022614423215	0.9502607272698019	0.251455741754322	8.951583546394016	0.03199851866077851	0.03198683866077851
0.1263488155588434	0.9499090984548259	0.25276803835721795	9.119794777437553	0.030594849436495625	0.03058316943649562
0.12770740497345456	0.9495574696398499	0.25408033496011384	9.290049247681115	0.029150388287491422	0.02913870828749142
0.12906599438806576	0.9492058408248738	0.25539263156300973	9.461921769353193	0.02767173852012897	0.02766005852012897
0.13042458380267705	0.9488542120098977	0.25670492816590573	9.634831724936024	0.026165469547586914	0.02615378954758691
0.13178317321728825	0.9485025831949216	0.2580172247688016	9.808055410552372	0.024638130024861454	0.02462645002486145
0.13314176263189942	0.9481509543799456	0.2593295213716975	9.980736959249462	0.023096261096138267	0.023084581096138267
0.13450035204651067	0.9477993255649695	0.26064181797459346	10.151897650237824	0.021546409733830787	0.021534729733830787
0.13585894146112193	0.9474476967499934	0.2619541145774894	10.320443421020652	0.019995142147614647	0.019983462147614647
0.1372175308757331	0.9470960679350173	0.2632664111803853	10.485170411129644	0.018449057240814637	0.018437377240814637
0.1385761202903443	0.9467444391200412	0.2645787077832812	10.644768371790276	0.016914800090513875	0.016903120090513875
0.13993470970495553	0.9463928103050652	0.26589100438617713	10.797821769402203	0.015399075426770322	0.015387395426770322
0.14129329911956678	0.9460411814900891	0.2672033009890731	10.942808387077427	0.01390866108533445	0.013896981085334452
0.14265188853417796	0.9456895526751131	0.26851559759196897	11.078095182470925	0.012450421407252863	0.012438741407252863
0.14401047794878918	0.945337923860137	0.2698278941948649	11.20193108569922	0.011031320557746404	0.011019640557746404
0.14536906736340044	0.944986295045161	0.27114019079776086	11.312931768569012	0.009674326837732082	0.009662646837732082
0.1467276567780116	0.9446346662301849	0.27245248740065675	11.40995959394707	0.008457782204818765	0.008446102204818765
0.14808624619262287	0.9442830374152088	0.2737647840035527	11.48713828621951	0.007358635076538373	0.007346955076538374
0.1494448356072341	0.9439314086002327	0.27507708060644864	11.547288506420353	0.006372006546945696	0.0063603265469456965
0.1508034250218453	0.9435797797852566	0.27638937720934453	11.592988460024081	0.005492601594902849	0.005480921594902849
0.1521620144364565	0.9432281509702806	0.2777016738122404	11.626595706742577	0.004714604897879024	0.0047029248978790236
0.1535206038510678	0.9428765221553045	0.2790139704151364	11.65026604784719	0.0040317374132173055	0.0040200574132173055
0.15487919326567895	0.9425248933403285	0.2803262670180323	11.66596469632993	0.0034373151717935007	0.003425635171793501
0.15623778268029015	0.9421732645253524	0.2816385636209282	11.675471386348837	0.002924310123277547	0.0029126301232775473
0.15759637209490138	0.9418216357103764	0.28295086022382415	11.680380708128098	0.0024854128722100583	0.0024737328722100587
0.15895496150951263	0.9414700068954003	0.2842631568267201	11.682098714511135	0.0021130971441119008	0.0021014171441119008
0.16031355092412383	0.9411183780804242	0.285575453429616	11.681836687048737	0.001799685820847005	0.001788005820847005
0.161672140338735	0.9407667492654481	0.2868877500325119	11.6806028386887	0.0015374183844733948	0.0015257383844733948
0.16303072975334632	0.940415120450472	0.2882000466354079	11.679192641777092	0.0013185196088252799	0.0013068396088252799
0.1643893191679575	0.940063491635496	0.28951234323830377	11.678178385423063	0.0011352693380822106	0.0011235893380822106
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.67789847148036	0.0009800731916011058	0.0009683931916011058
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.678446843912644	0.0008455340343026687	0.0008338540343026688
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.6796628064879	0.0007245240519265505	0.0007128440519265504
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.68112131630813	0.00061025727049279	0.0005985772704927899
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.680910437397669	0.0005158725308301172	0.0005041925308301172
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.68029865753078	0.0004444438304261696	0.00043276383042616963
0.173899445070236	0.9376020899306635	0.2986984194585752	11.67994948376852	0.00038258288883334093	0.0003709028888333409
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.679780853696679	0.00032917803856073963	0.00031749803856073966
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.679728809223958	0.0002832020808890453	0.00027152208088904525
0.1779752133140697	0.9365472034857353	0.302635309267263	11.6797453393355	0.00024371096873500143	0.00023203096873500144
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.67979620904736	0.0002098424796758914	0.0001981624796758914
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.679858780671788	0.00018081488172254318	0.00016913488172254316
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.679919832417436	0.00015592559431801696	0.00014424559431801696
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.679973378556896	0.00013454984692630497	0.00012286984692630497
0.1847681603871257	0.934789059410855	0.30919679228174257	11.680018494846124	0.00011613933746270496	0.00010445933746270497
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.680057152528864	0.00010022089270327422	8.854089270327423e-5
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.680092064050243	8.639513269620505e-5	7.471513269620505e-5
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.68012454348862	7.433514108233001e-5	6.265514108233001e-5
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.680152384641374	6.37851431157462e-5	5.210514311574619e-5
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.680167759620172	5.455919305835651e-5	4.2879193058356506e-5
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.6801551406752	4.653987250420792e-5	3.4859872504207914e-5
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.6800892477302	3.9677001070779526e-5	2.7997001070779526e-5
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.679933023726395	3.3986360774827245e-5	2.2306360774827245e-5
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.679757137192196	2.946429763521849e-5	1.778429763521849e-5
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.679933547897589	2.5566859166701856e-5	1.3886859166701856e-5
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.680038955803559	2.2159181673441494e-5	1.0479181673441494e-5
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.680086640758484	1.9189170836896267e-5	7.509170836896268e-6
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.680090191273724	1.660826884233738e-5	4.92826884233738e-6
0.20378841219168287	0.92986625600119	0.3275689447222856	11.680063051823488	1.4371409178346154e-5	2.691409178346153e-6
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.680018077657504	1.243697161678167e-5	7.569716167816697e-7
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.679967097711135	1.0766737404114787e-5	0.0
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.679920486196082	9.325844692298537e-6	0.0
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.679886743448566	8.082744234609646e-6	0.0
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.679872086599	7.0091553691184516e-6	0.0
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679880050606256	6.08002230966823e-6	0.0
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.67991110016868	5.273470761445485e-6	0.0
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.679962252981625	4.570764875395674e-6	0.0
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.680026714756918	3.956264552903882e-6	0.0
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.68009352635172	3.4173831092984217e-6	0.0
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.680147223271844	2.9445453018581124e-6	0.0
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.680167507718307	2.5311457251056525e-6	0.0
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.68012893323377	2.1735075732511845e-6	0.0
0.2228086639962399	0.924943452591525	0.34594109716282845	11.680000601878707	1.870841766717311e-6	0.0
0.22416725341085111	0.924591823776549	0.3472533937657244	11.679745873724833	1.6252064367154002e-6	0.0
0.2255258428254623	0.924240194961573	0.3485656903686203	11.6799106096603	1.4162149325801604e-6	0.0
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.679998576357876	1.23383418893301e-6	0.0
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680045503750874	1.0740255606808296e-6	0.0
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.680061451727468	9.343878798255324e-7	0.0
0.23096020048390722	0.9228336797016686	0.353814876780204	11.68005555988002	8.126851581179922e-7	0.0
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.680035974753359	7.068443803835225e-7	0.0
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.680009780508824	6.149533159559253e-7	0.0
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.679982933057213	5.352583483122788e-7	0.0
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679960197705448	4.6616232291759295e-7	0.0
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.679945090352126	4.0622241320449796e-7	0.0
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.679939822256635	3.541480045298281e-7	0.0
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.679945248395514	3.087985958644843e-7	0.0
0.241828915800797	0.9200206491818601	0.3643132496033714	11.67996081940706	2.691817188881629e-7	0.0
0.24318750521540816	0.919669020366884	0.3656255462062673	11.67998453711218	2.3445087407461217e-7	0.0
0.24454609463001942	0.919317391551908	0.36693784280916325	11.680012913585745	2.0390348326667895e-7	0.0
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.680040933737855	1.7697885815342194e-7	0.0
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.680062021349274	1.532561839741474e-7	0.0
0.24862186287385304	0.9182625051069797	0.370874732617851	11.680068008489343	1.3245251768600113e-7	0.0
0.24998045228846433	0.9179108762920036	0.372187029220747	11.680049108228427	1.1442079974311128e-7	0.0
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.679993890540114	9.914787854600626e-8	0.0
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679889261271276	8.675254653012981e-8	0.0
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.679966062933952	7.596296633534797e-8	0.0
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.679998452869738	6.653086096621637e-8	0.0
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.680016163875221	5.8231100962861916e-8	0.0
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680022819310045	5.09469413217349e-8	0.0
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.68002164915214	4.4569417030958946e-8	0.0
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.680015484021803	3.8997240761056237e-8	0.0
0.26220775701996524	0.914746216957219	0.38399769864681027	11.680006750041773	3.413670128188541e-8	0.0
0.26356634643457644	0.914394588142243	0.38530999524970616	11.679997464516553	2.990156258375854e-8	0.0
0.2649249358491877	0.914042959327267	0.3866222918526021	11.679989232411726	2.621296367840575e-8	0.0
0.2662835252637989	0.9136913305122909	0.387934588455498	11.679983243612115	2.2999319053047134e-8	0.0
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.67998027093498	2.01962197484629e-8	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.679980668872581	1.774633502953513e-8	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.679984373035483	1.559931461433569e-8	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.67999090026623	1.3711691425386752e-8	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.679999349390187	1.2046784824274472e-8	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.680008402568111	1.0574604288337228e-8	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.68001632721262	9.271753485658208e-9	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680020978428301	8.121334702100067e-9	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.680019801932705	7.112853571609439e-9	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.680009837413245	6.242124058479633e-9	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.67998772227245	5.511173637723812e-9	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679980184286036	4.907418450566151e-9	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.679993258267455	4.375580257788282e-9	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.68000135018341	3.904981101087793e-9	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.68000557217019	3.489643979904887e-9	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680006916421263	3.1239663194910234e-9	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680006256325457	2.8027150770849035e-9	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.680004347731893	2.5210218745819183e-9	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.680001830332888	2.274378156343293e-9	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.679999229155118	2.0586303707209187e-9	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.67999695614936	1.869975173803901e-9	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.67999531186854	1.7049546538245999e-9	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.67999448722346	1.5604515745873725e-9	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.679994565305234	1.4336846362167058e-9	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.679995523263088	1.3222037514449995e-9	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679997247790123	1.2239032366192322e-9	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999472452575	1.1369500921554299e-9	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.68000188968025	1.0598687668647432e-9	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.680004073936711	9.914880915133942e-10	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.680005504720901	9.30945286626771e-10	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680005569159393	8.776814876030553e-10	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.680003564716383	8.314372940545393e-10	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.679998702007246	7.922483440177682e-10	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.6799933597232	7.600858839803156e-10	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.679997207163305	7.319389777060104e-10	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.679999697724204	7.069197844847094e-10	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680001120087084	6.847343850598094e-10	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.680001731883468	6.651069554533838e-10	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680001760266366	6.477795300087861e-10	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.680001402523034	6.32511765780913e-10	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.68000082672528	6.190807082878564e-10	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.680000172413285	6.072805586371442e-10	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.679999551309013	5.969224420388257e-10	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.679999048055517	5.878341777169569e-10	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.679998720978547	5.798600502303419e-10	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.679998602866858	5.728605822125046e-10	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.679998701768037	5.667123085401702e-10	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.679999001796462	5.613075519387159e-10	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.679999463950429	5.565542000322616e-10	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.680000026935405	5.523754838453052e-10	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.680000607990682	5.487097577619751e-10	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.68000110371668	5.455102809481899e-10	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.680001390900435	5.427450002412013e-10	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.68000132733679	5.403963345101729e-10	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.680000752643139	5.384609604906298e-10	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.679999489065523	5.369496000948088e-10	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679998476147793	5.358571119293457e-10	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999366564376	5.348994985596636e-10	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999943359094	5.340313033496254e-10	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.680000273500333	5.332443125232956e-10	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.680000416452165	5.325311667597571e-10	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.680000424412304	5.318853494166793e-10	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.680000342550324	5.313011748327312e-10	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.680000209245296	5.307737767088329e-10	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.680000056322228	5.302990965682192e-10	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999909286847	5.298738722952485e-10	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999787557996	5.294956267528914e-10	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.6799997046973	5.291626564787767e-10	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.679999668635576	5.288740204596758e-10	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.679999681895675	5.286295289842556e-10	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.679999741811159	5.28429732573925e-10	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.679999840740837	5.282759109915559e-10	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999966278583	5.281700623278436e-10	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.680000101458372	5.281148921650448e-10	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.680000224954318	5.281138028177985e-10	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.68000031127555	5.281708826507127e-10	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.680000330955883	5.28290895472369e-10	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.680000250738182	5.28479270005377e-10	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.68000003375354	5.287420894320714e-10	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999639695108	5.290860810154278e-10	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.679999767938225	5.294679542618652e-10	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.679999930916393	5.297879475279444e-10	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.680000031724873	5.300557438957336e-10	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.680000084306693	5.302762952960417e-10	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.680000100960575	5.304545679406195e-10	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.680000092404173	5.305955416172121e-10	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.680000067836048	5.307042089915721e-10	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.680000034996242	5.30785574916356e-10	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.680000000225503	5.308446557468436e-10	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.679999968523118	5.308864786633816e-10	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.679999943603418	5.30916081000492e-10	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.679999927950995	5.309385095825539e-10	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.679999922874684	5.309588200659905e-10	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.679999928560349	5.309820762878671e-10	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.67999994412263	5.310133496208338e-10	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999967655647	5.310577183343196e-10	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.679999996282897	5.311202669619003e-10	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.680000026206326	5.312060856747523e-10	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.680000052754933	5.313202696611147e-10	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.680000070432758	5.314679185116632e-10	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.68000007296678	5.316541356107204e-10	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.68000005335461	5.318840275332064e-10	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.68000000391239	5.321627034472447e-10	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.679999916322991	5.324952745223372e-10	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.6799999521585	5.328484226559108e-10	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.679999985934646	5.331431910153543e-10	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.680000006939984	5.333871677688735e-10	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.680000018051953	5.335850681080216e-10	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.680000021793985	5.337415806548255e-10	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.680000020351411	5.33861367318922e-10	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.680000015587337	5.339490631575329e-10	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.68000000905824	5.340092762381814e-10	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.68000000202967	5.340465875040643e-10	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.679999995491823	5.340655506419699e-10	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.679999990175244	5.340706919526382e-10	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.679999986566655	5.340665102234409e-10	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.67999998492495	5.340574766032627e-10	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.679999985297517	5.340480344794473e-10	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.679999987536842	5.340425993566764e-10	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.679999991317702	5.340455587376285e-10	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999996154725	5.340612720052682e-10	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.680000001420716	5.340940703066067e-10	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.680000006365676	5.341482564377618e-10	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.680000010136645	5.342281047301422e-10	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.680000011798533	5.343378609375764e-10	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.680000010356023	5.344817421241894e-10	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.680000004776579	5.346639365528314e-10	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.679999994014931	5.348886035738569e-10	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.679999991464845	5.351538223434038e-10	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.679999996435068	5.353837078638255e-10	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.6799999996158	5.355688269027663e-10	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.680000001456524	5.357131364727198e-10	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.680000002333344	5.358205655098849e-10	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.680000002554173	5.358950147704941e-10	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.680000002364205	5.359403567274871e-10	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.680000001951441	5.359604354674222e-10	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.68000000145264	5.359590665874999e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.680000000959371	5.359400370925959e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.680000000524489	5.35907105292179e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.680000000115514	5.358641286042465e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.679999999783135	5.358145653625818e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999999505142	5.357620508956266e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.6799999992673	5.357102271545055e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.679999999053376	5.35662706669661e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.679999998851335	5.356230723241496e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.679999998659675	5.355948771308314e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.679999998493994	5.355816440133722e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.67999999839368	5.35586865590953e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.679999998428762	5.356140039665951e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.67999999870691	5.356664905190128e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.679999999380415	5.357477256978893e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.680000000653381	5.358610788224977e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.680000002788859	5.360098878835593e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.680000001772312	5.361813044069475e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.680000000337682	5.363154190671956e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.679999999427464	5.364129793960906e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.67999999896284	5.364772372802381e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.6799999988613	5.365114166512693e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.679999999038674	5.365187132696889e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.679999999411283	5.365022945121719e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.679999999898003	5.364652991622112e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.6800000004224	5.364108372040853e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.680000000914937	5.363419896200543e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.680000001315104	5.362618081907271e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.680000001573621	5.36173315298519e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.680000001654514	5.360795037341374e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.680000001537385	5.359833365060103e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.68000000121944	5.358877466525915e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.680000000717639	5.357956370574532e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.680000000070779	5.357098802670984e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.679999999341502	5.356333183113988e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.679999998618301	5.355687625265842e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.679999998017482	5.355189933806943e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.679999997685037	5.354867603014035e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.679999997798486	5.354747815061376e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.679999998568654	5.35485743834379e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.680000000241378	5.355223025820821e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.680000003099117	5.355870813380921e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.680000001858062	5.356702160960852e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.680000000474367	5.357235923493282e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.679999999596395	5.357472196719456e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.679999999128514	5.357437264145816e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.67999999898101	5.357157120780059e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.679999999070787	5.356657471389593e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.67999999932189	5.355963728783724e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.679999999666165	5.355101012118569e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.680000000043782	5.354094145223722e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.68000000040377	5.352967654949599e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.680000000704549	5.35174576953457e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.680000000914378	5.350452416990675e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.680000001011805	5.349111223506986e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.6800000009861	5.347745511869507e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.680000000837635	5.346378299896495e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.680000000578225	5.345032298888093e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.680000000231429	5.343729912089226e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.679999999832864	5.342493233164493e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999430436	5.341344044683999e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.679999999084552	5.340303816618882e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.679999998868276	5.339393704845399e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.679999998867508	5.338634549656298e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.679999999181023	5.338046874278264e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.679999999920588	5.337650883394252e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.680000001210951	5.3374664616693e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.68000000096438	5.337469336117543e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.68000000031075	5.337278147707722e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.67999999988962	5.336849901709258e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.67999999965478	5.336205193066797e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.679999999564108	5.335364320265799e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.679999999579623	5.334347283860164e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.679999999667562	5.333173785008314e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.679999999798387	5.331863224016445e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.679999999946823	5.330434698887724e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.680000000091868	5.328907003876171e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.68000000021678	5.327298628043821e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.680000000309073	5.325627753820001e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.680000000360476	5.323912255561234e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.68000000036689	5.322169698110547e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.680000000328368	5.320417335354711e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.680000000248997	5.318672108778068e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.680000000136863	5.316950646011524e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.680000000003913	5.315269259375252e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.679999999865904	5.313643944413732e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.679999999742249	5.312090378421532e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.679999999655903	5.310623918958461e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.679999999633223	5.309259602352511e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.679999999703822	5.308012142189095e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.679999999900408	5.306895927784991e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.680000000258621	5.305925022645511e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.680000000341959	5.305114285586034e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.680000000134946	5.304222445808071e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.679999999999135	5.30315177455924e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.67999999991982	5.301917515957629e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.679999999883913	5.300534611178188e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.679999999879882	5.299017697063756e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.679999999897683	5.29738110472603e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.67999999992877	5.295638858135093e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.67999999996599	5.293804672695825e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.68000000000355	5.291891953809727e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.680000000036948	5.289913795420595e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.6800000000629	5.287882978542398e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.680000000079298	5.285811969767841e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.68000000008512	5.283712919755863e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.680000000080355	5.281597661696523e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.680000000065958	5.279477709751574e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.68000000004374	5.277364257468982e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.680000000016296	5.275268176169768e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.679999999986935	5.273200013305368e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.679999999959566	5.271169990783775e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.67999999993868	5.269188003262744e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.679999999929166	5.267263616408123e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.679999999936294	5.265406065115692e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.679999999965602	5.263624251694495e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.680000000022787	5.261926744009881e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.680000000063599	5.260327829897258e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.680000000028794	5.25872832187517e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.680000000005741	5.257009248687392e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.679999999991756	5.255180573835481e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.679999999984544	5.253251997606333e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.679999999982174	5.251232955102487e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.67999999998306	5.249132614309526e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.679999999985913	5.246959874199654e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.679999999989738	5.244723362870424e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.679999999993786	5.242431435717666e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.679999999997523	5.240092173641587e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.680000000000621	5.237713381284989e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.68000000000292	5.235302585302599e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.680000000004375	5.232867032660395e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.680000000005066	5.230413688963901e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.680000000005123	5.227949236814318e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.680000000004735	5.225480074191334e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.680000000004098	5.223012312861548e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000003387	5.220551776811335e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000002739	5.218104000702905e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000002211	5.215674228352465e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.680000000001757	5.213267411229189e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.680000000001176	5.210888206973828e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000000149	5.208540977935659e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.679999999998122	5.20622978972653e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.67999999999437	5.20395840979074e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.680000000001183	5.201703079363716e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.680000000004567	5.199416050633308e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000006796	5.197103655769093e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.680000000007986	5.194769293835502e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.680000000008326	5.192417007941493e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.68000000000798	5.190051487933832e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.680000000007182	5.187678073076797e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.680000000006116	5.185302754719552e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000005013	5.18293217895252e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.680000000004037	5.180573649253967e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.68000000000337	5.178235129128372e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.680000000003135	5.175925244737941e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.680000000003433	5.173653287528839e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.680000000004298	5.171429216853776e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.680000000005705	5.169263662592578e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.680000000007599	5.167167927772485e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.68000000000981	5.165153991190025e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.68000000001211	5.163234510036268e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.680000000014202	5.161422822527473e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.680000000015678	5.159732950543068e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000016053	5.15817960227309e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000014736	5.156778174877221e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000011022	5.155544757157599e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000004135	5.154496132247768e-10	0.0


==> _tikz/352s_prof_wedge1_c2_1p7_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.4085354403845806	0.0007042639354949231	0.000692583935494923
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7627642324542558	0.001275168241026074	0.001263488241026074
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0833053956465342	0.001785028319289172	0.001773348319289172
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3464282968991044	0.0022643353774058567	0.0022526553774058567
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5441568682899809	0.0027355961649408226	0.0027239161649408226
0.006792947073056083	0.98085243417272	0.13728593730237668	1.6872672657085972	0.003213294044281806	0.0032016140442818063
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.7965054480620177	0.0037038485520582086	0.0036921685520582086
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.8923491936674537	0.004205573707313827	0.004193893707313828
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9894964971036633	0.0047086353140336655	0.0046969553140336654
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.0949350892121132	0.005195007497460282	0.005183327497460282
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.206731156752255	0.005638428705408654	0.005626748705408655
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.3122277872600074	0.006004357397506595	0.005992677397506595
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.386938705175932	0.006249927636949855	0.0062382476369498546
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.462637962073492	0.005955481686586934	0.005943801686586935
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.5490163389492246	0.00550214182196826	0.005490461821968261
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.6440050628674494	0.005013454974802694	0.005001774974802694
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.7450138024075685	0.004536698606156598	0.004525018606156598
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.849761469157318	0.004108544552522461	0.004096864552522461
0.024454609463001927	0.976281259578031	0.15434579314002367	2.956271578171912	0.003755042034760108	0.0037433620347601085
0.025813198877613144	0.975929630763055	0.1556580897429196	3.0629049608552794	0.003491603689234617	0.0034799236892346175
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.1683856177546845	0.0033229944186444734	0.0033113144186444734
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.2718026693796696	0.0032433228617773104	0.0032316428617773104
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.372590197912517	0.0032360352831883395	0.00322435528318834
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.470498047042787	0.003273911685569867	0.003262231685569867
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.5655725665867495	0.0033190639493667954	0.003307383949366796
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.658169012950605	0.0033229358059947223	0.0033112558059947223
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.7473528942880816	0.003259365144094834	0.0032476851440948343
0.0366819141945029	0.9731166002432464	0.166156462566087	3.8293784787254928	0.0032159066902325193	0.0032042266902325197
0.038040503609114124	0.9727649714282703	0.1674687591689829	3.9098028593179834	0.0032288052006076945	0.003217125200607695
0.03939909302372534	0.9724133426132943	0.16878105577187882	3.987618289759599	0.0033047893542365687	0.003293109354236569
0.04075768243833656	0.9720617137983182	0.17009335237477474	4.062048294845047	0.0034522004127390516	0.003440520412739052
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.132518965125101	0.0036810404674412736	0.003669360467441274
0.04347486126755899	0.971358456168366	0.17271794558056658	4.198637600696684	0.004003020881729635	0.003991340881729636
0.044833450682170234	0.97100682735339	0.17403024218346252	4.2601759423871055	0.004431611009995053	0.004419931009995053
0.04619204009678142	0.970655198538414	0.17534253878635844	4.317056313384504	0.0049820872682584455	0.0049704072682584454
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.369339782991543	0.005671582625283091	0.005659902625283091
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.4172160266737945	0.006519136576648926	0.0065074565766489265
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.46099497625919	0.007545745657892902	0.007534065657892902
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.501100700061753	0.008774414546403049	0.008762734546403049
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.5380682698123564	0.01023020779530064	0.01021852779530064
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.572544676932078	0.01194030223603795	0.01192862223603795
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.604794497857423	0.013694756346179586	0.013683076346179586
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.634755301434379	0.015653070490854085	0.015641390490854085
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.663173206484218	0.017996265842524246	0.017984585842524246
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.6905993999324185	0.020664103367038226	0.020652423367038226
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.717532822685425	0.023595790435447735	0.023584110435447735
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.744423259301897	0.02673033158085489	0.026718651580854888
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.771674388711225	0.030006877771190356	0.029995197771190352
0.06521229190133851	0.965732395128749	0.19371469122690138	4.799645725730806	0.033365074043705166	0.033353394043705166
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.828652784893211	0.036745405350446965	0.036733725350446965
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.858965176182148	0.04008954046753894	0.04007786046753894
0.06928806014517216	0.9646775086838207	0.19765158103558914	4.890802700647009	0.043340673824593834	0.04332899382459384
0.07064664955978338	0.9643258798688447	0.19896387763848505	4.924329842081695	0.04644386511420142	0.04643218511420143
0.07200523897439462	0.9639742510538686	0.200276174241381	4.9596493308193645	0.04934637654500806	0.049334696545008064
0.07336382838900578	0.9636226222388926	0.2015884708442769	4.996795667474922	0.05199800760553207	0.051986327605532075
0.07472241780361703	0.9632709934239165	0.20290076744717284	5.035729622654395	0.054351427209519264	0.054339747209519264
0.07608100721822825	0.9629193646089405	0.20421306405006875	5.076468697418717	0.056382719914403516	0.056371039914403516
0.07743959663283946	0.9625677357939644	0.20552536065296467	5.1192138659887645	0.058113824047162546	0.058102144047162546
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.1639566092086335	0.059578113781667635	0.05956643378166764
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.210758839908564	0.06079536811189391	0.06078368811189391
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.259680001678097	0.06178498994847867	0.061773309948478676
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.310776974678808	0.0625659885339989	0.0625543085339989
0.08423254370589557	0.960809591719084	0.2120868436674443	5.364103999273425	0.06315696210432972	0.06314528210432972
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.419712617790388	0.06357608079304473	0.06356440079304473
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.4776516344783115	0.06384106977594689	0.06382938977594689
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.537967093439018	0.0639691926529388	0.0639575126529388
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.6007022740705	0.06397723506456827	0.06396555506456827
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.665897703310218	0.06388148854070973	0.06386980854070973
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.73359118375132	0.0636977345789695	0.0636860545789695
0.0937426696081741	0.9583481900142515	0.22127291988771575	5.8038178365155915	0.06344122895052917	0.06342954895052917
0.09510125902278534	0.9579965611992755	0.2225852164906117	5.8766101576112	0.06312668623127105	0.06311500623127105
0.09645984843739652	0.9576449323842994	0.22389751309350758	5.951998086382814	0.06276826455615833	0.06275658455615833
0.09781843785200776	0.9572933035693233	0.22520980969640353	6.0300090845782774	0.06237955059497204	0.06236787059497204
0.09917702726661898	0.9569416747543472	0.22652210629929945	6.110529979372311	0.06195302666668131	0.06194134666668131
0.10053561668123016	0.9565900459393712	0.22783440290219537	6.193601673033441	0.061410083258689206	0.061398403258689206
0.10189420609584142	0.9562384171243952	0.2291466995050913	6.279352372666141	0.060763146402682246	0.060751466402682246
0.10325279551045263	0.9558867883094191	0.23045899610798723	6.367907986338457	0.060023228730478356	0.06001154873047836
0.10461138492506385	0.955535159494443	0.23177129271088315	6.45938258524982	0.059200706918050565	0.05918902691805057
0.10596997433967509	0.9551835306794669	0.2330835893137791	6.553878466483091	0.0583053210144268	0.0582936410144268
0.10732856375428629	0.9548319018644909	0.23439588591667498	6.651486279759168	0.05734617376312579	0.0573344937631258
0.1086871531688975	0.9544802730495148	0.2357081825195709	6.752285216510231	0.05633172991641616	0.05632004991641616
0.11004574258350872	0.9541286442345387	0.23702047912246682	6.856343258316484	0.05526981554270736	0.05525813554270736
0.11140433199811996	0.9537770154195626	0.23833277572536277	6.963717480598531	0.054167617327389714	0.05415593732738972
0.11276292141273114	0.9534253866045865	0.23964507232825866	7.074454406466387	0.05303168186746005	0.05302000186746005
0.11412151082734237	0.9530737577896106	0.2409573689311546	7.188590404828551	0.05186791496027925	0.05185623496027925
0.11548010024195358	0.9527221289746345	0.24226966553405052	7.306152126277147	0.05068158088682935	0.05066990088682936
0.1168386896565648	0.9523705001596584	0.24358196213694644	7.42715696989742	0.04947730168984475	0.04946562168984475
0.11819727907117604	0.9520188713446823	0.24489425873984239	7.551613573993374	0.04825905644721552	0.04824737644721553
0.11955586848578727	0.9516672425297062	0.2462065553427383	7.6795223237656005	0.04703018054106893	0.04701850054106893
0.12091445790039848	0.9513156137147302	0.24751885194563422	7.81087586919772	0.04579336492295389	0.04578168492295389
0.12227304731500972	0.9509639848997541	0.24883114854853017	7.945451804458585	0.044636764963652334	0.04462508496365234
0.12363163672962092	0.950612356084778	0.25014344515142606	8.082661631017386	0.04341836400175691	0.04340668400175691
0.12499022614423215	0.9502607272698019	0.251455741754322	8.222692433660248	0.042143284638256194	0.0421316046382562
0.1263488155588434	0.9499090984548259	0.25276803835721795	8.365668766543601	0.04081766505260704	0.04080598505260704
0.12770740497345456	0.9495574696398499	0.25408033496011384	8.511615525176204	0.039447369436198775	0.03943568943619878
0.12906599438806576	0.9492058408248738	0.25539263156300973	8.66046424510597	0.038037990659724484	0.03802631065972449
0.13042458380267705	0.9488542120098977	0.25670492816590573	8.812059275767755	0.03659485296861089	0.03658317296861089
0.13178317321728825	0.9485025831949216	0.2580172247688016	8.966163772985578	0.03512301470730985	0.03511133470730985
0.13314176263189942	0.9481509543799456	0.2593295213716975	9.122465438176091	0.03362727107332664	0.03361559107332664
0.13450035204651067	0.9477993255649695	0.26064181797459346	9.2805819260206	0.03211215690190591	0.03210047690190591
0.13585894146112193	0.9474476967499934	0.2619541145774894	9.44006584295788	0.03058194948235597	0.03057026948235597
0.1372175308757331	0.9470960679350173	0.2632664111803853	9.600409264105187	0.029040671407049704	0.029028991407049703
0.1385761202903443	0.9467444391200412	0.2645787077832812	9.761047704141067	0.027492093454192998	0.027480413454192994
0.13993470970495553	0.9463928103050652	0.26589100438617713	9.92136348653916	0.0259397375055119	0.025928057505511897
0.14129329911956678	0.9460411814900891	0.2672033009890731	10.080688463893104	0.024386879500069923	0.024375199500069923
0.14265188853417796	0.9456895526751131	0.26851559759196897	10.238306048775687	0.022836552425476	0.022824872425475998
0.14401047794878918	0.945337923860137	0.2698278941948649	10.39345251875253	0.02129154934781265	0.02127986934781265
0.14536906736340044	0.944986295045161	0.27114019079776086	10.544943047559457	0.019779665269937543	0.01976798526993754
0.1467276567780116	0.9446346662301849	0.27245248740065675	10.689986983012517	0.018397890540962098	0.018386210540962098
0.14808624619262287	0.9442830374152088	0.2737647840035527	10.829111562511823	0.016994995883656345	0.016983315883656345
0.1494448356072341	0.9439314086002327	0.27507708060644864	10.96030071186899	0.015593424262091794	0.015581744262091794
0.1508034250218453	0.9435797797852566	0.27638937720934453	11.08194981915972	0.014213258713366322	0.014201578713366322
0.1521620144364565	0.9432281509702806	0.2777016738122404	11.192833827850128	0.012872183488925314	0.012860503488925316
0.1535206038510678	0.9428765221553045	0.2790139704151364	11.292079148749202	0.011585467348125798	0.0115737873481258
0.15487919326567895	0.9425248933403285	0.2803262670180323	11.379140976890952	0.010365942264769537	0.010354262264769539
0.15623778268029015	0.9421732645253524	0.2816385636209282	11.45378611867838	0.00922397813691663	0.00921229813691663
0.15759637209490138	0.9418216357103764	0.28295086022382415	11.516081174712374	0.008167454073971035	0.008155774073971035
0.15895496150951263	0.9414700068954003	0.2842631568267201	11.566385760029696	0.007201726818594028	0.007190046818594029
0.16031355092412383	0.9411183780804242	0.285575453429616	11.605350328096558	0.006329596844436288	0.006317916844436289
0.161672140338735	0.9407667492654481	0.2868877500325119	11.63391806084805	0.0055512726540189496	0.0055395926540189495
0.16303072975334632	0.940415120450472	0.2882000466354079	11.653330165518987	0.004864333784294603	0.004852653784294603
0.1643893191679575	0.940063491635496	0.28951234323830377	11.665133757422229	0.004263693010504329	0.004252013010504329
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.671191289357177	0.003741558221926725	0.0037298782219267255
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.673690203099857	0.0032873944259545844	0.0032757144259545844
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.675151126901444	0.002887886319667541	0.0028762063196675408
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.678432541535383	0.0025269018506737205	0.002515221850673721
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.680901181246021	0.0022173572562775405	0.0022056772562775405
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.680605884823192	0.0019610543033127294	0.0019493743033127293
0.173899445070236	0.9376020899306635	0.2986984194585752	11.68037284408188	0.001733628075582096	0.001721948075582096
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.680202265049116	0.0015321899269926703	0.0015205099269926703
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.68008962437119	0.0013540428115389597	0.0013423628115389597
0.1779752133140697	0.9365472034857353	0.302635309267263	11.680026724088522	0.0011966795943822027	0.0011849995943822027
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.68000275650137	0.001057781325285353	0.001046101325285353
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.68000537874724	0.0009352154790972106	0.0009235354790972106
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.680021796708253	0.0008270341678169729	0.0008153541678169729
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.680039857887204	0.0007314723286043889	0.0007197923286043888
0.1847681603871257	0.934789059410855	0.30919679228174257	11.68004915292484	0.0006469458919373258	0.0006352658919373257
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.680042125463167	0.0005720499339507673	0.0005603699339507673
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.680015190079349	0.0005055568168242538	0.0004938768168242538
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679969858006407	0.00044641432091544305	0.0004347343209154431
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.679913870308932	0.0003937437721679073	0.0003820637721679073
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.6798623380785	0.00034683816814976817	0.00033515816814976815
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.679838889041477	0.00030516030590739556	0.0002934803059073956
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.679876819715613	0.0002683409146448679	0.0002566609146448679
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.680020251897714	0.00023617679606512546	0.00022449679606512544
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.68021057359032	0.00020860668612656338	0.00019692668612656338
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.680075475410698	0.0001854614204673999	0.0001737814204673999
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.679993462784807	0.00016479373619048517	0.00015311373619048517
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.679953862957502	0.00014637176468881117	0.00013469176468881118
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.679946271765342	0.00012997794948452183	0.00011829794948452183
0.20378841219168287	0.92986625600119	0.3275689447222856	11.67996077300936	0.00011540889130623686	0.00010372889130623686
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.679988159299734	0.00010247519357800458	9.079519357800458e-5
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.680020154164456	9.100130836137778e-5	7.93213083613778e-5
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.680049635222735	8.082538279029168e-5	6.914538279029167e-5
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.680070858230218	7.179910603667751e-5	6.0119106036677504e-5
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.680079681806928	6.378755684282264e-5	5.210755684282264e-5
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.680073792660043	5.6669051654688375e-5	4.498905165468837e-5
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.68005293111093	5.0334993388557824e-5	3.865499338855782e-5
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.680019116729211	4.4689720861471344e-5	3.300972086147134e-5
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.679976873865213	3.965035891406034e-5	2.797035891406034e-5
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.679933456855558	3.5146669252476305e-5	2.346666925247631e-5
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.679899074654175	3.112090203421295e-5	1.9440902034212946e-5
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.679887114612413	2.7527648220691377e-5	1.5847648220691373e-5
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.679914365096183	2.4333692717533595e-5	1.2653692717533597e-5
0.2228086639962399	0.924943452591525	0.34594109716282845	11.680001236585559	2.1517868321534437e-5	9.837868321534437e-6
0.22416725341085111	0.924591823776549	0.3472533937657244	11.680171980851439	1.907091049133683e-5	7.390910491336833e-6
0.2255258428254623	0.924240194961573	0.3485656903686203	11.680060529739201	1.7010532478639884e-5	5.330532478639883e-6
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.680001409748034	1.5178649622547437e-5	3.4986496225474366e-6
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.67997013962478	1.3538637066740137e-5	1.8586370667401366e-6
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.679959906240029	1.2072679274428122e-5	3.926792744281229e-7
0.23096020048390722	0.9228336797016686	0.353814876780204	11.67996449142676	1.0764065437487737e-5	0.0
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.679978325808433	9.597177640640534e-6	0.0
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.67999654181988	8.557479074683686e-6	0.0
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.680015025869297	7.631502299002775e-6	0.0
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.680030469590168	6.806837553571294e-6	0.0
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.680040420132563	6.072121120610686e-6	0.0
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.680043329442746	5.417023736067483e-6	0.0
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.680038602479767	4.832239051028719e-6	0.0
0.241828915800797	0.9200206491818601	0.3643132496033714	11.680026644316374	4.309472143175008e-6	0.0
0.24318750521540816	0.919669020366884	0.3656255462062673	11.680008906070055	3.841428078342756e-6	0.0
0.24454609463001942	0.919317391551908	0.36693784280916325	11.67998792960809	3.4218005222396154e-6	0.0
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.679967390967674	3.0452604023296894e-6	0.0
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.6799521424294	2.7074446198790125e-6	0.0
0.24862186287385304	0.9182625051069797	0.370874732617851	11.679948253178646	2.4049448121228214e-6	0.0
0.24998045228846433	0.9179108762920036	0.372187029220747	11.67996304848537	2.1352961644890084e-6	0.0
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.680005147328535	1.8969662727842111e-6	0.0
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.680084498386226	1.6893440552202988e-6	0.0
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.680025404894272	1.512851275635627e-6	0.0
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.680000448815303	1.354901002178194e-6	0.0
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.679986929791976	1.212993321313378e-6	0.0
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.6799820507777	1.0856846859177143e-6	0.0
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.679983299143752	9.716183067793144e-7	0.0
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.679988455875568	8.695232210093485e-7	0.0
0.26220775701996524	0.914746216957219	0.38399769864681027	11.679995604252985	7.782133644455727e-7	0.0
0.26356634643457644	0.914394588142243	0.38530999524970616	11.68000313800441	6.965866480445228e-7	0.0
0.2649249358491877	0.914042959327267	0.3866222918526021	11.680009768924732	6.236240382592613e-7	0.0
0.2662835252637989	0.9136913305122909	0.387934588455498	11.680014533946878	5.583886413981277e-7	0.0
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.68001680165725	5.000247919594676e-7	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.680016278245064	4.477571449362601e-7	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.680013012875925	4.0088977208413076e-7	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.680007402479829	3.5880526214517466e-7	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.680000195943885	3.209638250192743e-7	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.679992497700004	2.8690239987394623e-7	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.679985770697751	2.5623376718270735e-7	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.67998183875263	2.2864566468126738e-7	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.679982888259968	2.038999072301189e-7	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.67999146926453	1.8183151057105742e-7	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.680010495876013	1.623478189645719e-7	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.680016909071096	1.454782290937453e-7	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.680005537779254	1.308051471713954e-7	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.679998518909208	1.175674367961014e-7	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.679994887861282	1.0564228699167912e-7	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.679993780204224	9.491383010175898e-8	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.67999443181229	8.527306739732487e-8	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.679996178811239	7.661779500546457e-8	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.679998457331832	6.885253015876283e-8	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.68000080306972	6.188843776469963e-8	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.680002850650457	5.564325729437087e-8	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.680004332798573	5.004122998987322e-8	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.680005079309677	4.501302638952637e-8	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.680005015824547	4.049567417022079e-8	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.68000416240447	3.64324863059759e-8	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.680002625827122	3.2773313314418473e-8	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.680000629404416	2.947347676992431e-8	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.679998451513699	2.6494669293001895e-8	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.679996470925143	2.3804646475749806e-8	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.679995151189848	2.1377094721101294e-8	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.679995037972814	1.919156149631701e-8	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.679996756133713	1.7233385884478315e-8	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.680001006566988	1.54936294351887e-8	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.680005691398236	1.3963789569674023e-8	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.680002371303864	1.2648854794567881e-8	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.6800002231357	1.1458751252563591e-8	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.679998994459423	1.0383175366477745e-8	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.679998461187528	9.41238340694115e-9	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.679998426963602	8.53718551216791e-9	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.679998722463159	7.748939732278073e-9	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.67999920461551	7.0395460982426165e-9	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.679999755751057	6.401440715531263e-9	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.680000282678172	5.82758988253026e-9	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.680000715693984	5.3114842337977545e-9	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.680001007533102	4.847132908226377e-9	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.68000113225821	4.429057742173682e-9	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.680001084096505	4.0522874876230705e-9	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.680000876225796	3.71235205543359e-9	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.680000539513959	3.4052767837343207e-9	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.680000121215324	3.1275767315178563e-9	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.679999683627612	2.8762509974832577e-9	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.679999302712785	2.648777064177407e-9	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.679999066685196	2.443105167480709e-9	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.679999074570262	2.2576526914804235e-9	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.67999943473676	2.0912985887721804e-9	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.680000263405942	1.9433778262286793e-9	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.680000931881294	1.813367582038441e-9	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.680000404261518	1.700183299639685e-9	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.680000062555248	1.5975052814274419e-9	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.679999863404024	1.5044847257335121e-9	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.679999769735852	1.4203183323908408e-9	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.679999750343026	1.3442478137976105e-9	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.679999779452224	1.275559408093561e-9	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.679999836288152	1.2135833944521734e-9	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.679999904631565	1.1576936104920518e-9	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999972372862	1.1073069718103287e-9	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.680000031062136	1.0618829936412105e-9	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.680000075456663	1.0209233146422076e-9	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.680000103066702	9.839712228105593e-10	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.680000113700562	9.506111835320008e-10	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.680000109009613	9.204683697639507e-10	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.680000092034275	8.932081943549469e-10	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.680000066751486	8.685358445017766e-10	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.680000037624545	8.461958183458286e-10	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.680000009155965	8.259714637097152e-10	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.679999985443965	8.076845189750255e-10	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.679999969743237	7.911946561020349e-10	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.67999996403051	7.763990257917197e-10	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.679999968575517	7.632318047903478e-10	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999981517739	7.516637453366603e-10	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.679999993287135	7.415972348285818e-10	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.680000012217528	7.325540043532951e-10	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.680000023366018	7.243254804948629e-10	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.680000026955595	7.168467511828628e-10	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.680000023818138	7.100566114430939e-10	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.680000015257459	7.038975229356832e-10	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.68000000291459	6.983155736774264e-10	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.67999998863547	6.932604379483203e-10	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.679999974341099	6.886853363823288e-10	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.67999996190038	6.845469962423247e-10	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.67999995300574	6.808056118791666e-10	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.679999949051641	6.774248053748392e-10	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.679999951016164	6.743715873695336e-10	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.679999959345546	6.716163180725579e-10	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.679999973842094	6.69132668456916e-10	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999993555125	6.668975816373743e-10	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.680000016675312	6.648912344318097e-10	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.680000040432285	6.630969991056147e-10	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.680000060995622	6.615014052988906e-10	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.680000073379068	6.600941021361527e-10	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.680000071348152	6.588678205182347e-10	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.680000047331124	6.578183355960539e-10	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.679999992333038	6.569444294258693e-10	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.67999989585318	6.562478538056554e-10	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.679999941426347	6.556874120059294e-10	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.679999988034364	6.551648584185805e-10	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.680000016886021	6.546717578595629e-10	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.680000031433734	6.542062990616358e-10	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.680000034924703	6.537669597809355e-10	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.680000030372026	6.533525033296782e-10	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.680000020527007	6.529619751267091e-10	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.680000007852808	6.525946992657942e-10	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.679999994499232	6.522502751015214e-10	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.679999982278883	6.519285738526918e-10	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.679999972644366	6.516297352230422e-10	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.67999996666677	6.513541640391703e-10	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.679999965015258	6.511025269054816e-10	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.679999967937697	6.50875748876002e-10	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.679999975242396	6.506750101428772e-10	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.679999986280857	6.505017427413634e-10	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999999931391	6.503576272711213e-10	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.680000014583685	6.502445896335982e-10	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.680000028124221	6.501647977852933e-10	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.680000037922332	6.501206585066641e-10	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.680000040817086	6.501148141864557e-10	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.680000033104653	6.501501396211938e-10	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.680000010526225	6.502297388295928e-10	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.679999968256448	6.503569418816159e-10	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.67999995882825	6.505283504574148e-10	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.679999984867283	6.506758002411159e-10	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.680000001869168	6.507903396965358e-10	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.680000011589776	6.508748628494433e-10	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.680000015638628	6.509322684938256e-10	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.680000015475622	6.509654598324917e-10	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.680000012408117	6.509773441190633e-10	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.680000007588282	6.509708323011513e-10	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.680000002010656	6.509488386645414e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999996510022	6.5091428047818e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.679999991759395	6.508700776397731e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.67999998835091	6.508192793878928e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.679999986503903	6.507646321809773e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999986427037	6.507089806988284e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.679999988122754	6.506552513876921e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.679999991424515	6.506063713639924e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.67999999599671	6.50565267959781e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.680000001335024	6.505348682729021e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.680000006767255	6.505180987218016e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.680000011454485	6.505178846048815e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.68000001439261	6.505371496643187e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.680000014414254	6.505788156542678e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.680000010190952	6.506458019133488e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.68000000023569	6.507410249413548e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.679999982905722	6.508673979800754e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.679999988451463	6.510124429540386e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.67999999637585	6.51124921869203e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.680000001421885	6.51205545630442e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.680000004184159	6.512570671581281e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.680000005198963	6.512822201402037e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.680000004944512	6.512837188329696e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.680000003841432	6.512642578649431e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.680000002253266	6.512265120437036e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.680000000487142	6.511731361657039e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.67999999879454	6.511067648289779e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999997372166	6.510300122486897e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.679999996362831	6.509454720754705e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.679999995856557	6.508557172164832e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999995891617	6.507632996591564e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.679999996455734	6.506707502975203e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.679999997487311	6.505805787610913e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.679999998876688	6.504952732462263e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.68000000046755	6.504173003498914e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.680000002058225	6.503491049057721e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.680000003403187	6.502931098226529e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.680000004214468	6.502517159249974e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.68000000416316	6.502273017956537e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.680000002880947	6.502222236206101e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.679999999961629	6.502388150357235e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.679999994962692	6.502793869753418e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.679999996848192	6.503346719965067e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.67999999900234	6.503636537815894e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.680000000370569	6.503661901292536e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.680000001119478	6.503445321331744e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000001397609	6.503009087963924e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000001335932	6.502375268909648e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000001048297	6.501565708196319e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.680000000632027	6.50060202479427e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.680000000168432	6.499505611271434e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.679999999723321	6.498297632465711e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.67999999934758	6.496999024174203e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.679999999077706	6.495630491858516e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.679999998936303	6.494212509365085e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.679999998932743	6.49276531765982e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.679999999063622	6.491308923576021e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.679999999313358	6.48986309857468e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999654722	6.488447377516276e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.680000000049402	6.487081057443037e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.68000000044855	6.485783196370758e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.680000000793324	6.48457261208916e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.680000001015433	6.483467880969829e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.680000001037683	6.482487336780689e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.680000000774523	6.481649069505966e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.680000000132564	6.480970924170716e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.679999999011121	6.48047049966868e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.67999999917968	6.480123899802238e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.679999999706514	6.479605256935607e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000045627	6.478874407014179e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.680000000237092	6.477948946464234e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.680000000316326	6.476846242500968e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.68000000031429	6.475583431974591e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.680000000257671	6.474177420223775e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.680000000169082	6.472644879935419e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.680000000067263	6.471002250009697e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.679999999967295	6.469265734429288e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.679999999880733	6.467451301131743e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.679999999815875	6.465574680883849e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.679999999777882	6.463651366156906e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.67999999976901	6.461696610001783e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.679999999788793	6.459725424922587e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.679999999834186	6.457752581747817e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.67999999989983	6.455792608497795e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.679999999978152	6.453859789247169e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.680000000059623	6.45196816298136e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000132896	6.450131522445606e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.680000000185013	6.448363412985464e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.680000000201598	6.446677131377459e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000167047	6.445085724648609e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.680000000064716	6.443601988883553e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.679999999877122	6.442238468017972e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.679999999825691	6.441006801628275e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.67999999992692	6.439702601101956e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.679999999993198	6.438237131303118e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.68000000003226	6.436623336724547e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.68000000005081	6.434873930889569e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.680000000054592	6.43300139528839e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.680000000048437	6.431017978306355e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.680000000036316	6.428935694142951e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.680000000021451	6.426766321720237e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.680000000006332	6.424521403579422e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.679999999992786	6.422212244764275e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999982039	6.419849911690046e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999974823	6.417445230996598e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.679999999971377	6.415008788384293e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.679999999971557	6.412550927431346e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.67999999997489	6.410081748391244e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.67999999998065	6.407611106968772e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.679999999987944	6.405148613073254e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.679999999995747	6.402703629547583e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.680000000003027	6.400285270871536e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.680000000008832	6.397902401837935e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.680000000012322	6.395563636200107e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.680000000012932	6.393277335289203e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.680000000010416	6.391051606599785e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.68000000000499	6.388894302342132e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999997374	6.386817018389593e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999997557	6.384738788193008e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999997637	6.382552731859198e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.679999999997916	6.380267270604895e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.679999999998547	6.377890653590974e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.679999999999607	6.375430956480815e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.680000000001058	6.372896080030529e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.680000000002805	6.370293748710271e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.680000000004716	6.367631509355768e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.68000000000659	6.364916729849303e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.680000000008242	6.362156597829204e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.680000000009473	6.359358119427108e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.680000000010107	6.356528118031965e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.680000000010015	6.353673233080042e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.680000000009096	6.350799918869896e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.680000000007352	6.347914443401483e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.680000000004856	6.345022887238394e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.6800000000018	6.342131142392312e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.679999999998477	6.339244911228714e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.679999999995346	6.336369705392809e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.679999999992997	6.333510844754741e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.679999999992193	6.330673456373023e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.679999999993877	6.327862473475186e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.679999999999183	6.325082634454585e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.680000000009459	6.322338481882286e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.680000000026265	6.319634361533033e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.680000000009393	6.316951695143355e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.680000000002739	6.314247963498517e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.67999999999859	6.311528871787562e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.67999999999645	6.308798626770385e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.67999999999585	6.306061991386318e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.67999999999636	6.303324287041366e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.679999999997575	6.300591395883371e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.679999999999144	6.297869763065984e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000000748	6.295166399002711e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.680000000002133	6.292488881612089e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.68000000000308	6.289845358555344e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.680000000003457	6.287244549467744e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.680000000003151	6.284695748184965e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.680000000002147	6.282208824965956e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.680000000000469	6.279794228713664e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.679999999998236	6.277462989195173e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.679999999995623	6.275226719262814e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.679999999992868	6.273097617077836e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.679999999990295	6.27108846833837e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.679999999988306	6.269212648513345e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.679999999987356	6.267484125084216e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.679999999988	6.265917459796289e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.679999999990855	6.264527810921611e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.67999999999661	6.263330935535347e-10	0.0


==> _tikz/352s_prof_wedge1_c2_1p7_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.41722936891980367	0.0008026395803261693	0.0007909595803261693
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7718899055931163	0.001453198946371575	0.001441518946371575
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0877378902006563	0.002034165011211496	0.002022485011211496
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3423616315155673	0.002580596420770666	0.002568916420770666
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.529944622858001	0.0031185207405117978	0.003106840740511798
0.006792947073056083	0.98085243417272	0.13728593730237668	1.663261626424515	0.003664886339620621	0.0036532063396206215
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.764213544023102	0.004227512829860193	0.004215832829860193
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.8535829658400436	0.00480504035171555	0.00479336035171555
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9457983922881983	0.005386877990803546	0.005375197990803546
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.0472110193212343	0.005953151597817992	0.0059414715978179915
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.154938106571763	0.006474651275502353	0.006462971275502353
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.2550089326428164	0.006912778786298413	0.006901098786298414
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.3212259795912153	0.007219495124409233	0.007207815124409234
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.392060368415977	0.00688973737003729	0.00687805737003729
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.472240558565746	0.006374229547931633	0.0063625495479316336
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.560304142402435	0.005816568396755452	0.0058048883967554525
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.6541916302420048	0.005271882697883558	0.005260202697883558
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.752033964354562	0.004782928417505983	0.0047712484175059825
0.024454609463001927	0.976281259578031	0.15434579314002367	2.8521497373182894	0.004380065490600441	0.004368385490600441
0.025813198877613144	0.975929630763055	0.1556580897429196	2.9530823457001203	0.004081237853308849	0.004069557853308849
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.053633806152507	0.0038919565271158026	0.003880276527115803
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.152877134671789	0.003805285558621911	0.003793605558621911
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.2501474376043986	0.0038018306191049413	0.0037901506191049417
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.345023374716578	0.003849730068468716	0.003838050068468716
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.4373170479118174	0.0039046482885906324	0.0038929682885906324
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.527093519423318	0.003909771091495901	0.003898091091495902
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.613414423636017	0.003830947755348489	0.0038192677553484894
0.0366819141945029	0.9731166002432464	0.166156462566087	3.6941770718100595	0.0037434741182571923	0.0037317941182571923
0.038040503609114124	0.9727649714282703	0.1674687591689829	3.774333879017677	0.0037160831228708027	0.0037044031228708027
0.03939909302372534	0.9724133426132943	0.16878105577187882	3.8526510879750213	0.003757289819418365	0.003745609819418365
0.04075768243833656	0.9720617137983182	0.17009335237477474	3.928158821557358	0.0038769774119999834	0.003865297411999984
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.000119803490052	0.004086446420370482	0.004074766420370482
0.04347486126755899	0.971358456168366	0.17271794558056658	4.068005576036582	0.004398464023932753	0.004386784023932753
0.044833450682170234	0.97100682735339	0.17403024218346252	4.131477372555046	0.004827313683809683	0.004815633683809683
0.04619204009678142	0.970655198538414	0.17534253878635844	4.190369949508021	0.0053888451314671754	0.005377165131467176
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.244677523588484	0.0061005248049188394	0.006088844804918839
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.294541555056824	0.0069814868060479604	0.006969806806047961
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.340240558300191	0.008052584445039515	0.008040904445039515
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.382182483707265	0.009336442430318352	0.009324762430318352
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.420900552946719	0.010857509754748947	0.010845829754748947
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.457053761944087	0.012642113321149201	0.012630433321149201
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.490805999015559	0.014461224515342071	0.014449544515342071
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.522239643947856	0.01646089396217804	0.01644921396217804
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.552077961304888	0.018845193619334993	0.01883351361933499
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.580747267735728	0.02156430775297916	0.02155262775297916
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.608639121112256	0.024566251073115695	0.02455457107311569
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.636112097447155	0.02779719014907035	0.027785510149070346
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.663493894522482	0.03120176413523054	0.03119008413523054
0.06521229190133851	0.965732395128749	0.19371469122690138	4.691082820118015	0.03472340464650715	0.03471172464650715
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.719148052062033	0.03830465462779767	0.03829297462779767
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.747928356482705	0.04188748606661974	0.04187580606661974
0.06928806014517216	0.9646775086838207	0.19765158103558914	4.777629228475132	0.04541361640294614	0.04540193640294614
0.07064664955978338	0.9643258798688447	0.19896387763848505	4.808418674797697	0.04882482349523691	0.04881314349523692
0.07200523897439462	0.9639742510538686	0.200276174241381	4.840422083812772	0.05206325900661134	0.05205157900661134
0.07336382838900578	0.9636226222388926	0.2015884708442769	4.873716813441367	0.05507176008010282	0.055060080080102825
0.07472241780361703	0.9632709934239165	0.20290076744717284	4.908327263441335	0.0577941591769856	0.0577824791769856
0.07608100721822825	0.9629193646089405	0.20421306405006875	4.944315869310662	0.060194464428824195	0.0601827844288242
0.07743959663283946	0.9625677357939644	0.20552536065296467	4.9817578183509035	0.06227919705775834	0.06226751705775834
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.020713404863254	0.0640963096360724	0.0640846296360724
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.061241142429041	0.0656631721913485	0.0656514921913485
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.103395772277069	0.06699717271958784	0.06698549271958784
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.147228207055692	0.06811569619152659	0.06810401619152659
0.08423254370589557	0.960809591719084	0.2120868436674443	5.192785494541288	0.06903610379340007	0.06902442379340007
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.240110802250128	0.06977571239853754	0.06976403239853754
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.289243423486548	0.07035177426646409	0.07034009426646409
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.340218804926912	0.0707814569664709	0.0707697769664709
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.393068595418909	0.071081823522911	0.071070143522911
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.447820715280477	0.07126981277976915	0.07125813277976915
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.504499445021937	0.07136221998235327	0.07135053998235327
0.0937426696081741	0.9583481900142515	0.22127291988771575	5.563125532098543	0.07137567757424902	0.07136399757424902
0.09510125902278534	0.9579965611992755	0.2225852164906117	5.623716314033764	0.07132663620798388	0.07131495620798388
0.09645984843739652	0.9576449323842994	0.22389751309350758	5.686285856041969	0.07123134596814533	0.07121966596814533
0.09781843785200776	0.9572933035693233	0.22520980969640353	5.750845101124142	0.07110583780600356	0.07109415780600356
0.09917702726661898	0.9569416747543472	0.22652210629929945	5.817318145399055	0.07091063898983817	0.07089895898983817
0.10053561668123016	0.9565900459393712	0.22783440290219537	5.885756157586963	0.07058577911522486	0.07057409911522486
0.10189420609584142	0.9562384171243952	0.2291466995050913	5.956254445230019	0.07014503373540418	0.07013335373540418
0.10325279551045263	0.9558867883094191	0.23045899610798723	6.028906085650693	0.0696003869934362	0.0695887069934362
0.10461138492506385	0.955535159494443	0.23177129271088315	6.103797005714084	0.068963223151912	0.068951543151912
0.10596997433967509	0.9551835306794669	0.2330835893137791	6.181005976200379	0.06824432563682399	0.06823264563682399
0.10732856375428629	0.9548319018644909	0.23439588591667498	6.2606046397567106	0.06745387607950064	0.06744219607950064
0.1086871531688975	0.9544802730495148	0.2357081825195709	6.3426575722803005	0.06660145335667746	0.06658977335667746
0.11004574258350872	0.9541286442345387	0.23702047912246682	6.427222377028392	0.06569603262877158	0.06568435262877158
0.11140433199811996	0.9537770154195626	0.23833277572536277	6.5143498102132655	0.06474598437641697	0.06473430437641697
0.11276292141273114	0.9534253866045865	0.23964507232825866	6.604083936340981	0.06375907343531063	0.06374739343531063
0.11412151082734237	0.9530737577896106	0.2409573689311546	6.6964623111082755	0.06274245802940843	0.06273077802940843
0.11548010024195358	0.9527221289746345	0.24226966553405052	6.791516189293419	0.061702688802505685	0.06169100880250569
0.1168386896565648	0.9523705001596584	0.24358196213694644	6.889270754776024	0.06064570784822338	0.06063402784822338
0.11819727907117604	0.9520188713446823	0.24489425873984239	6.989745369598992	0.05957684773841782	0.05956516773841783
0.11955586848578727	0.9516672425297062	0.2462065553427383	7.092953838848293	0.05850083055001828	0.058489150550018285
0.12091445790039848	0.9513156137147302	0.24751885194563422	7.198904688067363	0.05742176689029059	0.05741008689029059
0.12227304731500972	0.9509639848997541	0.24883114854853017	7.307474805788899	0.05640604135313186	0.05639436135313187
0.12363163672962092	0.950612356084778	0.25014344515142606	7.418447890364504	0.05531622094539849	0.05530454094539849
0.12499022614423215	0.9502607272698019	0.251455741754322	7.5319720406611514	0.05415908087708026	0.05414740087708026
0.1263488155588434	0.9499090984548259	0.25276803835721795	7.648174597505024	0.052941869003874355	0.052930189003874355
0.12770740497345456	0.9495574696398499	0.25408033496011384	7.767144056064249	0.05167138075247354	0.05165970075247354
0.12906599438806576	0.9492058408248738	0.25539263156300973	7.888931868099401	0.05035395894695883	0.05034227894695883
0.13042458380267705	0.9488542120098977	0.25670492816590573	8.013554280202673	0.04899549366233313	0.048983813662333134
0.13178317321728825	0.9485025831949216	0.2580172247688016	8.140994197292796	0.04760142210592125	0.047589742105921255
0.13314176263189942	0.9481509543799456	0.2593295213716975	8.27120305624825	0.04617672852738804	0.04616504852738804
0.13450035204651067	0.9477993255649695	0.26064181797459346	8.404102691767505	0.044725944158129714	0.044714264158129714
0.13585894146112193	0.9474476967499934	0.2619541145774894	8.539587175148867	0.04325314718080737	0.04324146718080737
0.1372175308757331	0.9470960679350173	0.2632664111803853	8.677524606469225	0.04176196272980497	0.04175028272980498
0.1385761202903443	0.9467444391200412	0.2645787077832812	8.81775884137973	0.040255562923401725	0.04024388292340173
0.13993470970495553	0.9463928103050652	0.26589100438617713	8.960111135192024	0.03873666692846319	0.0387249869284632
0.14129329911956678	0.9460411814900891	0.2672033009890731	9.104381688877888	0.037207541058470225	0.03719586105847022
0.14265188853417796	0.9456895526751131	0.26851559759196897	9.250351083844167	0.035669998905708065	0.035658318905708065
0.14401047794878918	0.945337923860137	0.2698278941948649	9.397781594691006	0.03412540150846046	0.03411372150846046
0.14536906736340044	0.944986295045161	0.27114019079776086	9.546250563010839	0.032597126487307955	0.032585446487307955
0.1467276567780116	0.9446346662301849	0.27245248740065675	9.69437772739565	0.031160580668780535	0.03114890066878053
0.14808624619262287	0.9442830374152088	0.2737647840035527	9.842475307138253	0.02968606292935402	0.029674382929354017
0.1494448356072341	0.9439314086002327	0.27507708060644864	9.989860550458404	0.028179428588399294	0.02816774858839929
0.1508034250218453	0.9435797797852566	0.27638937720934453	10.135823229666855	0.026646980681832293	0.026635300681832293
0.1521620144364565	0.9432281509702806	0.2777016738122404	10.279630184586763	0.025095444299823983	0.02508376429982398
0.1535206038510678	0.9428765221553045	0.2790139704151364	10.420528267511209	0.023531964935209603	0.023520284935209603
0.15487919326567895	0.9425248933403285	0.2803262670180323	10.557746551763731	0.02196410610973405	0.02195242610973405
0.15623778268029015	0.9421732645253524	0.2816385636209282	10.690497838042583	0.020399846334397172	0.020388166334397172
0.15759637209490138	0.9418216357103764	0.28295086022382415	10.817979490477258	0.01884757545454787	0.018835895454547866
0.15895496150951263	0.9414700068954003	0.2842631568267201	10.939373628879883	0.01731609042472558	0.01730441042472558
0.16031355092412383	0.9411183780804242	0.285575453429616	11.053846695365534	0.01581459055254087	0.01580291055254087
0.161672140338735	0.9407667492654481	0.2868877500325119	11.16054840252883	0.014352672245174237	0.014340992245174237
0.16303072975334632	0.940415120450472	0.2882000466354079	11.258610056710003	0.012940323286293668	0.012928643286293668
0.1643893191679575	0.940063491635496	0.28951234323830377	11.347142233338571	0.011587916665374388	0.01157623666537439
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.42523176140928	0.010306203975576002	0.010294523975576004
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.491937949989646	0.009106308390429798	0.009094628390429798
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.546287959995382	0.007999717223670879	0.007988037223670879
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.587271187429792	0.006998274070579719	0.006986594070579719
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.617498961463554	0.006154879159250917	0.006143199159250917
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.640536652642147	0.005444646968985273	0.005432966968985274
0.173899445070236	0.9376020899306635	0.2986984194585752	11.65679005342371	0.004814077348013285	0.004802397348013285
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.6676663451801	0.004255271706241204	0.004243591706241204
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.674406291610659	0.0037608465710886373	0.0037491665710886377
0.1779752133140697	0.9365472034857353	0.302635309267263	11.678092431092463	0.003323930163919482	0.003312250163919482
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.67965530701553	0.0029381587462981983	0.0029264787462981983
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.679878284699605	0.002597672738486651	0.002585992738486651
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.679401394311165	0.002297112613196895	0.002285432613196895
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.6787245501582	0.0020316145682119416	0.0020199345682119416
0.1847681603871257	0.934789059410855	0.30919679228174257	11.678210420642234	0.0017968059820977495	0.0017851259820977495
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.678087155431042	0.0015888006578358988	0.0015771206578358988
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.678451114398914	0.0014041938598219864	0.0013925138598219864
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679269685195255	0.0012400571502912492	0.0012283771502912492
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.680384222457882	0.001093933031856001	0.001082253031856001
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.681513091695885	0.0009638294034644724	0.0009521494034644723
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.68225475492678	0.000848213837720704	0.000836533837720704
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.682090793370953	0.0007460076881392913	0.0007343276881392914
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.680388724673906	0.000656580035547054	0.0006449000355470541
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.677763365172948	0.0005797455211831303	0.0005680655211831303
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.67907751704638	0.0005154294334958898	0.0005037494334958897
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.679891070909159	0.0004579976833929547	0.00044631768339295475
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.680320829050316	0.0004068061779317834	0.00039512617793178344
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.680470191321522	0.00036125048333337156	0.00034957048333337154
0.20378841219168287	0.92986625600119	0.3275689447222856	11.68042928756946	0.00032076541536241903	0.00030908541536241906
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.68027511134038	0.0002848246305458633	0.00027314463054586326
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.680071657686192	0.00025294021831966974	0.00024126021831966975
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.679870067361989	0.00022466229418966746	0.00021298229418966743
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.679708779181507	0.0001995785939882988	0.0001878985939882988
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.67961369179248	0.00017731406930476557	0.00016563406930476557
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679598335646558	0.00015753048416199177	0.00014585048416199177
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.679664055470619	0.0001399260130096806	0.0001282460130096806
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.67980020309944	0.00012423484009838436	0.00011255484009838438
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.679984340106483	0.00011022676029534614	9.854676029534615e-5
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.68018244927061	9.77067813985327e-5	8.60267813985327e-5
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.68034915354513	8.651472800098598e-5	7.4834728000986e-5
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.680427940852109	7.652484695325635e-5	6.484484695325635e-5
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.680351392709587	6.764541446727512e-5	5.596541446727512e-5
0.2228086639962399	0.924943452591525	0.34594109716282845	11.6800414144136	5.981834490070897e-5	4.813834490070897e-5
0.22416725341085111	0.924591823776549	0.3472533937657244	11.679409464237898	5.3018801256278354e-5	4.133880125627835e-5
0.2255258428254623	0.924240194961573	0.3485656903686203	11.679780887781487	4.7291436864523525e-5	3.561143686452352e-5
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.67997381707429	4.219901130317121e-5	3.0519011303171205e-5
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680079000075953	3.763987253134986e-5	2.5959872531349862e-5
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.680119221722801	3.356451803898209e-5	2.188451803898209e-5
0.23096020048390722	0.9228336797016686	0.353814876780204	11.680114372145793	2.992651317258844e-5	1.824651317258844e-5
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.680081505572588	2.6682458391674536e-5	1.5002458391674536e-5
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.680034899557034	2.3791956673992347e-5	1.211195667399235e-5
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.679986114575842	2.121758107113313e-5	9.53758107113313e-6
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679944054014783	1.8924842415602537e-5	7.244842415602535e-6
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.679915024551583	1.6882157180208223e-5	5.202157180208222e-6
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.67990279692899	1.5060815490307148e-5	3.380815490307149e-6
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.679908667099715	1.3434949289122453e-5	1.7549492891224527e-6
0.241828915800797	0.9200206491818601	0.3643132496033714	11.679931517714643	1.1981500656040989e-5	3.0150065604098993e-7
0.24318750521540816	0.919669020366884	0.3656255462062673	11.679967879917555	1.0680190277483166e-5	0.0
0.24454609463001942	0.919317391551908	0.36693784280916325	11.680011995402584	9.513486069618568e-6	0.0
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.68005587868571	8.466571951879614e-6	0.0
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.680089379538126	7.527316769907748e-6	0.0
0.24862186287385304	0.9182625051069797	0.370874732617851	11.680100245527338	6.686243366238289e-6	0.0
0.24998045228846433	0.9179108762920036	0.372187029220747	11.680074184611623	5.936497796705682e-6	0.0
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.679994927734686	5.273818690222512e-6	0.0
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679844291369905	4.696506749253403e-6	0.0
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.679951011086859	4.205766818948361e-6	0.0
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.67999479239637	3.7665805324473712e-6	0.0
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.6800189605754	3.371998228989194e-6	0.0
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680028515796234	3.018006893151568e-6	0.0
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.680027824851042	2.7008345894117445e-6	0.0
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.68002063794739	2.4169478867592227e-6	0.0
0.26220775701996524	0.914746216957219	0.38399769864681027	11.680010105338392	2.1630492947835764e-6	0.0
0.26356634643457644	0.914394588142243	0.38530999524970616	11.679998793806263	1.936074711161726e-6	0.0
0.2649249358491877	0.914042959327267	0.3866222918526021	11.679988703020667	1.7331908804613898e-6	0.0
0.2662835252637989	0.9136913305122909	0.387934588455498	11.67998128179508	1.5517928641649422e-6	0.0
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.679977444267323	1.3895015218080829e-6	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.679977586032674	1.2441610031161771e-6	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.679981600260671	1.1138362510113036e-6	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.679988893829622	9.9681051535139e-7	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.679998403515723	8.915828772520007e-7	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.680008612276655	7.968657838307209e-7	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680017565672657	7.115825932023203e-7	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680022888471314	6.348651295420357e-7	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.680021801485811	5.660512480233035e-7	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.680011138699424	5.046824094243161e-7	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.679987364733043	4.5050126418705685e-7	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679979111074184	4.035894481164057e-7	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.67999263725817	3.627852421888542e-7	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.680000995789333	3.259725149300856e-7	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.680005371906491	2.928097809659803e-7	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680006810492266	2.629748550232906e-7	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680006220103076	2.3616464595903601e-7	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.680004377010127	2.1209495166945064e-7	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.680001929269556	1.905002548710627e-7	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.679999400840597	1.7113351974596487e-7	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.679997195772097	1.537659894428778e-7	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.679995602478723	1.381869844253478e-7	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.679994798129139	1.2420370165761755e-7	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.679994853170086	1.1164101461869368e-7	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.679995736011008	1.0034127413422703e-7	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679997298589685	9.016501907609073e-8	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999359036033	8.098797428919492e-8	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.680001602952357	7.270360883164738e-8	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.680003638271359	6.522224511335638e-8	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.680004990008705	5.847070031872288e-8	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680005104109668	5.239209310093321e-8	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.68000335138171	4.694565108502287e-8	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.679999031499937	4.2106519183025394e-8	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.679994261012531	3.7851050253609243e-8	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.679997575133578	3.4193281024624764e-8	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.6799997172491	3.088276800710146e-8	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680000941333423	2.789084885937542e-8	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.680001472287245	2.519041776093456e-8	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680001506762421	2.275590882566519e-8	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.680001214036901	2.056327958242005e-8	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.680000736936238	1.8589994523091468e-8	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.680000192797456	1.681500871840406e-8	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.679999674471748	1.521875150160411e-8	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.679999251362378	1.3783110220223248e-8	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.679998970494342	1.2491414056098468e-8	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.679998857612475	1.1328417913805145e-8	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.67999891830497	1.028028637766405e-8	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.679999139149219	9.334577737471077e-9	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.679999488877172	8.480228083089848e-9	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.679999919557572	7.707535468043304e-9	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.68000036779251	7.008144142228046e-9	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.680000755925894	6.375028853870318e-9	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.680000993261679	5.8024792208333e-9	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.680000977289804	5.28608417137724e-9	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.680000594917834	4.822716454465379e-9	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.679999723706738	4.4105172197034775e-9	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679999011716955	4.0480273492868956e-9	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999584343456	3.732410501185342e-9	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999954121172	3.446111333189279e-9	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.680000167134422	3.1867602746390783e-9	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.680000263245967	2.952114310047859e-9	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.680000276456715	2.7400556215964483e-9	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.680000235271875	2.548590237445015e-9	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.680000163072632	2.3758466858686367e-9	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.680000078492746	2.2200746552231187e-9	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999995799287	2.079643659746069e-9	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999925276917	1.953041711198998e-9	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.6799998736151	1.838873996354727e-9	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.679999844297674	1.7358615603342529e-9	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.679999837994313	1.6428399957962742e-9	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.679999852953342	1.558758137982386e-9	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.67999988539552	1.482676765620318e-9	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999929908433	1.413767307686531e-9	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.679999979841067	1.3513105560297235e-9	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.68000002769842	1.2946953838555496e-9	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.68000006553572	1.2434174700723021e-9	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.680000085352233	1.1970780294972602e-9	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.680000079484355	1.155382548922125e-9	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.680000040997989	1.118139529035734e-9	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999964080077	1.0852592322016263e-9	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.679999971947016	1.0565277199305655e-9	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.679999982771694	1.030740582433091e-9	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.679999989941381	1.007301995311898e-9	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.679999995627341	9.860237499311335e-10	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.680000001174522	9.667279816728102e-10	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.68000000723031	9.492470576935433e-10	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.680000013872958	9.334234651811537e-10	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.68000002073943	9.191097001107131e-10	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.680000027152685	9.061681564998529e-10	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.680000032248229	8.944710161629982e-10	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.680000035099791	8.839001389641551e-10	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.680000034844223	8.743469535679326e-10	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.680000030805468	8.657123486883156e-10	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.680000022617438	8.579065648347973e-10	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.680000010346092	8.508490865553666e-10	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999994610329	8.4446853517584e-10	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.67999997670197	8.387025620349861e-10	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.679999958704725	8.334977422148707e-10	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.679999943612204	8.288094687657883e-10	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.679999935444982	8.24601847425133e-10	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.679999939366809	8.208475918295267e-10	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.679999961800064	8.17527919219463e-10	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.680000010540423	8.146324466357194e-10	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.680000094871026	8.121590876067462e-10	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.680000052461947	8.100430313436033e-10	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.680000009708731	8.081146222064778e-10	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.679999983409273	8.06338912062501e-10	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.679999970482298	8.047044374799193e-10	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.6799999679705	8.032005736013116e-10	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.679999973077367	8.018175246335906e-10	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.679999983203176	8.005463143820862e-10	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.679999995980241	7.993787768286121e-10	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.680000009307488	7.983075467534061e-10	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.680000021384233	7.973260504008432e-10	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.680000030743187	7.964284961888025e-10	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.680000036282868	7.956098654615863e-10	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.680000037299232	7.948659032862674e-10	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.680000033516661	7.941931092923486e-10	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.680000025118387	7.935887285546191e-10	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.680000012776235	7.930507425190804e-10	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999997679877	7.925778599718147e-10	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.67999998156557	7.921695080506739e-10	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.679999966744418	7.918258232996555e-10	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.67999995613029	7.915476427658273e-10	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.679999953267332	7.913364951386742e-10	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.679999962357273	7.911945919317232e-10	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.679999988286477	7.911248187062984e-10	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.680000036652917	7.911307263372839e-10	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.680000046943908	7.912073311423402e-10	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.680000016633365	7.912684955998715e-10	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.679999996875576	7.913001630596084e-10	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.679999985663207	7.913050382508392e-10	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.679999981138788	7.912858731297592e-10	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.679999981601762	7.912454659813718e-10	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.679999985515284	7.911866605256818e-10	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.679999991512588	7.911123450281269e-10	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.679999998403108	7.910254514141621e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.680000005178252	7.909289543879517e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.680000011016972	7.908258705550855e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.680000015167456	7.907194152378002e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.680000017380157	7.906124689403704e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.680000017383602	7.905080671460567e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.680000015169625	7.904093850922881e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.680000010940804	7.903196353754397e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.680000005112623	7.902420669715505e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.679999998314804	7.901799642643702e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.679999991392044	7.901366460806375e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.679999985404036	7.901154647324591e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.679999981624706	7.901198050666788e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.679999981540961	7.901530835211375e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.679999986850557	7.902187471876915e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.679999999459469	7.903202728819105e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.68000002147854	7.904611662193281e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.680000014341747	7.906261120746667e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.680000004310076	7.90752559295478e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.679999997933367	7.90841219133455e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.679999994455052	7.908953654706024e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.679999993192906	7.909182523646018e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.679999993538923	7.909131137677335e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.67999999495904	7.908831632500178e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.679999996992523	7.908315937264527e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.679999999251153	7.907615771882536e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.680000001418113	7.906762644379866e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.680000003246784	7.905787848284886e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.680000004559146	7.904722460054606e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.680000005244112	7.903597336536407e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.680000005255561	7.90244311246439e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.680000004610214	7.901290197989342e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.680000003385363	7.900168776241213e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.680000001716296	7.899108800923056e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.679999999793688	7.898139993935364e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.679999997860723	7.897291843029717e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.679999996210096	7.896593599490688e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.679999995180863	7.896074275844924e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.679999995155143	7.895762643596342e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.679999996554656	7.895687230986358e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.67999999983716	7.895876320778094e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.680000005492744	7.896357948063464e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.680000003430457	7.897019436480171e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.680000001117591	7.897362435899194e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.679999999648274	7.897385093913861e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.67999999883491	7.89711468526141e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.679999998513527	7.89657821950912e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.679999998542625	7.895802439312231e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.679999998802073	7.894813818697037e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.679999999191926	7.89363856136824e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.679999999631157	7.892302599039453e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.6800000000565	7.890831589785789e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.680000000421058	7.889250916417501e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.680000000693099	7.887585684873563e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.680000000854623	7.885860722634069e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.68000000090007	7.88410057715039e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.68000000083491	7.88232951429189e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.680000000674264	7.880571516808086e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.680000000441492	7.878850282805136e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.680000000166748	7.877189224235395e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999885588	7.875611465398909e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.679999999637502	7.874139841455613e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.679999999464478	7.872796896947046e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.679999999409562	7.871604884326349e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.679999999515376	7.870585762495191e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.679999999822746	7.869761195346566e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.68000000036915	7.869152550311951e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.680000000336342	7.868730795369097e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.680000000163979	7.868100208596816e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000053886	7.867212012187432e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.679999999986826	7.866087567869095e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.679999999947958	7.864747959313562e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.67999999992626	7.86321399073202e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.679999999914068	7.861506185479834e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.679999999906544	7.859644784669005e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.679999999901202	7.857649745786999e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.679999999897397	7.855540741320726e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.679999999895848	7.85333715738428e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.679999999898174	7.851058092349155e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.679999999906375	7.84872235547556e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.679999999922432	7.846348465543472e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.679999999947782	7.843954649482046e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.679999999982936	7.841558840995947e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.680000000026967	7.839178679187194e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.680000000077154	7.83683150717106e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.680000000128496	7.834534370684594e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000173333	7.832304016686194e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.680000000200938	7.830156891944844e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.68000000019711	7.82810914161739e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000143805	7.82617660781234e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.68000000001875	7.824374828138652e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.679999999795077	7.822719034237909e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.679999999754079	7.821223358933917e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.679999999918687	7.819639613291035e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.680000000027782	7.817860047081635e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.680000000090386	7.81590037813284e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.68000000011535	7.813776043833276e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.680000000111287	7.811502199841157e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.680000000086396	7.809093718782642e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.680000000048324	7.80656518893894e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.680000000004082	7.803930912920521e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.679999999959902	7.801204906327001e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.679999999921094	7.798400896391022e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999891983	7.795532320604512e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999875768	7.7926123253258e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.679999999874425	7.789653764365804e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.679999999888643	7.786669197551683e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.679999999917671	7.783670889266304e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.679999999959271	7.780670806961733e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.680000000009597	7.777680619645058e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.68000000006312	7.774711696334827e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.680000000112575	7.771775104486242e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.680000000148853	7.768881608383396e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.6800000001609	7.766041667496662e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.680000000135683	7.763265434803484e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.680000000058095	7.760562755070642e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.67999999991089	7.757943163096101e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999812479	7.755420739537002e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999922735	7.75289716755995e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999996605	7.750242664432756e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.680000000040762	7.747467455874054e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.68000000006143	7.744581558679753e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.680000000064277	7.741594778972451e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.680000000054457	7.738516710489547e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.680000000036575	7.735356732909075e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.680000000014626	7.732124010212256e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.679999999992038	7.728827489081812e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.679999999971622	7.725475897334889e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.679999999955553	7.722077742389708e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.679999999945409	7.718641309764694e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.679999999942094	7.715174661609152e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.67999999994587	7.711685635264301e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.679999999956397	7.708181841853591e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.67999999997263	7.7046706649011e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.679999999992901	7.70115925897693e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000014894	7.697654548368391e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000035658	7.694163225775762e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000051601	7.690691751031444e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.680000000058497	7.68724634984124e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.68000000005151	7.683833012546548e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000025196	7.680457492906201e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.6799999999735	7.677125306896558e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.679999999889825	7.673841731528747e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.679999999964478	7.670584207445814e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.679999999992779	7.667301104179497e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000010041	7.663999349454669e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.68000000001869	7.660684051475951e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.680000000020925	7.657360993808912e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.68000000001866	7.65403663815746e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.680000000013603	7.650718127126488e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.680000000007176	7.647413286971006e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000000561	7.644130630333208e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.679999999994713	7.640879358968733e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.679999999990342	7.637669366463834e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.679999999987933	7.63451124094486e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.679999999987752	7.631416267781713e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.679999999989851	7.628396432287045e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.679999999994074	7.625464422412823e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.68000000000005	7.622633631446233e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.68000000000723	7.61991816070674e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.680000000014882	7.617332822246247e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.680000000022087	7.614893141554474e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.680000000027771	7.612615360271582e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000030692	7.61051643891026e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000029453	7.608614059589485e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000022538	7.606926628782293e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000008276	7.605473280079972e-10	0.0


==> _tikz/352s_prof_wedge1_c2_2p0_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.42521851030389324	0.0008112395586119246	0.0007995595586119245
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7842847196252347	0.0014920062513294318	0.0014803262513294318
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.101941561438766	0.0021104591407390327	0.0020987791407390327
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3557783981643325	0.002695078294458596	0.002683398294458596
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5408328465851435	0.0032666438680876704	0.0032549638680876704
0.006792947073056083	0.98085243417272	0.13728593730237668	1.6711402169642373	0.0038381972482826117	0.0038265172482826117
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.769630630424409	0.0044150005591564855	0.0044033205591564855
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.8576405622800947	0.004994494823958644	0.004982814823958645
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9497519784711723	0.005566257064550909	0.005554577064550909
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.052179765592072	0.006111956611702771	0.006100276611702771
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.161628149118119	0.006605310889661151	0.006593630889661151
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.2633556881040024	0.00701204092881922	0.007000360928819221
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.3299799065941955	0.007289826850612646	0.007278146850612647
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.403096597669929	0.0070498369488978755	0.0070381569488978755
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.4836496402511172	0.006655558336635649	0.006643878336635649
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.570237589466495	0.006224440443730963	0.006212760443730964
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.6609846658872	0.0058029165843315285	0.005791236584331529
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.7542375730306174	0.005427439463207639	0.005415759463207639
0.024454609463001927	0.976281259578031	0.15434579314002367	2.8485561399955537	0.005124462160891376	0.005112782160891376
0.025813198877613144	0.975929630763055	0.1556580897429196	2.9427381823042027	0.004910422336157338	0.004898742336157338
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.0358417798754633	0.004791729407711242	0.004780049407711243
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.127189794736922	0.00476475447994112	0.00475307447994112
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.216356952786974	0.004815822780597273	0.0048041427805972725
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.3031497749800525	0.00492120838130205	0.00490952838130205
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.3875955230430432	0.005047130974848162	0.005035450974848162
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.4699595847278046	0.0051497544863251315	0.0051380744863251315
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.549543583210334	0.0051966354150006526	0.0051849554150006525
0.0366819141945029	0.9731166002432464	0.166156462566087	3.6239326428254413	0.0052072622875381945	0.005195582287538195
0.038040503609114124	0.9727649714282703	0.1674687591689829	3.6977980439436453	0.0052785071526588664	0.005266827152658866
0.03939909302372534	0.9724133426132943	0.16878105577187882	3.7701300934436834	0.005421630052485334	0.005409950052485334
0.04075768243833656	0.9720617137983182	0.17009335237477474	3.840129073072897	0.0056484962972541495	0.00563681629725415
0.04211627185294777	0.9717100849833421	0.17140564897767066	3.9071802249113134	0.005971605137467106	0.005959925137467107
0.04347486126755899	0.971358456168366	0.17271794558056658	3.9708362822305783	0.006404118466282229	0.006392438466282229
0.044833450682170234	0.97100682735339	0.17403024218346252	4.030804106472793	0.006959889620018476	0.006948209620018477
0.04619204009678142	0.970655198538414	0.17534253878635844	4.086933390180226	0.0076534923394126824	0.007641812339412682
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.139206427137588	0.008500249949003072	0.008488569949003072
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.187728700530022	0.009516264806709248	0.009504584806709248
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.232720593557983	0.010718448070341958	0.01070676807034196
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.274510971066759	0.01212454982239947	0.01211286982239947
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.313533775636043	0.013753189589102802	0.013741509589102802
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.350329155045501	0.015623887284168404	0.015612207284168404
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.384896950067539	0.017514433754303005	0.017502753754303005
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.417336364191627	0.019533278391358495	0.019521598391358495
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.448325197582248	0.02187378943566247	0.021862109435662466
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.478181736580491	0.024502545125703476	0.024490865125703472
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.5072044964791464	0.027382973031112135	0.027371293031112135
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.535672857159681	0.030475587419758317	0.030463907419758313
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.563848342386397	0.03373822693232677	0.03372654693232677
0.06521229190133851	0.965732395128749	0.19371469122690138	4.591975621488482	0.03712629244747308	0.03711461244747307
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.620282615858802	0.04059298502420939	0.04058130502420939
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.64897936283471	0.04408954381177534	0.04407786381177534
0.06928806014517216	0.9646775086838207	0.19765158103558914	4.6782555361976135	0.047565483820822804	0.047553803820822804
0.07064664955978338	0.9643258798688447	0.19896387763848505	4.708276748387093	0.050968833453407	0.050957153453407
0.07200523897439462	0.9639742510538686	0.200276174241381	4.739179962097667	0.05424637169291628	0.05423469169291628
0.07336382838900578	0.9636226222388926	0.2015884708442769	4.771068512630118	0.05734386485875461	0.05733218485875462
0.07472241780361703	0.9632709934239165	0.20290076744717284	4.804007380471577	0.06020630283431144	0.06019462283431145
0.07608100721822825	0.9629193646089405	0.20421306405006875	4.838083740033733	0.06278268898280387	0.06277100898280387
0.07743959663283946	0.9625677357939644	0.20552536065296467	4.873274198300471	0.06503770104295274	0.06502602104295274
0.07879818604745067	0.9622161069789883	0.2068376572558606	4.909699918902821	0.06705618980405775	0.06704450980405775
0.08015677546206189	0.9618644781640122	0.2081499538587565	4.947407314642042	0.06884953077247159	0.06883785077247159
0.08151536487667314	0.9615128493490361	0.20946225046165245	4.986439798842205	0.07042953911701585	0.07041785911701585
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.026837753434855	0.07180844703279515	0.07179676703279515
0.08423254370589557	0.960809591719084	0.2120868436674443	5.068638512047219	0.07299888131321697	0.07298720131321697
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.1118763587020855	0.07401384112762735	0.07400216112762735
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.156582542427884	0.07486667600219177	0.07485499600219177
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.202785307771875	0.07557106400185648	0.07555938400185648
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.250509940916205	0.07614099011144555	0.07612931011144555
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.299778830822678	0.07659072481416239	0.07657904481416238
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.350611544583342	0.07693480286598245	0.07692312286598244
0.0937426696081741	0.9583481900142515	0.22127291988771575	5.403024915936336	0.07718800226464423	0.07717632226464423
0.09510125902278534	0.9579965611992755	0.2225852164906117	5.457033145722995	0.07736532341216482	0.0773536434121648
0.09645984843739652	0.9576449323842994	0.22389751309350758	5.512647912916157	0.07748196847002889	0.07747028847002888
0.09781843785200776	0.9572933035693233	0.22520980969640353	5.569878494741881	0.07755332090642368	0.07754164090642368
0.09917702726661898	0.9569416747543472	0.22652210629929945	5.628688397874559	0.07753001184197669	0.07751833184197669
0.10053561668123016	0.9565900459393712	0.22783440290219537	5.689123808643477	0.07737961349392594	0.07736793349392593
0.10189420609584142	0.9562384171243952	0.2291466995050913	5.751255150463386	0.07711404598779842	0.07710236598779842
0.10325279551045263	0.9558867883094191	0.23045899610798723	5.8151488967109755	0.07674394765214546	0.07673226765214546
0.10461138492506385	0.955535159494443	0.23177129271088315	5.8808675200267455	0.07627948345181657	0.07626780345181657
0.10596997433967509	0.9551835306794669	0.2330835893137791	5.948469460220949	0.07573034434303938	0.07571866434303937
0.10732856375428629	0.9548319018644909	0.23439588591667498	6.018009109357966	0.07510574662427076	0.07509406662427075
0.1086871531688975	0.9544802730495148	0.2357081825195709	6.089536814102566	0.07441443128272364	0.07440275128272364
0.11004574258350872	0.9541286442345387	0.23702047912246682	6.163098895191224	0.07366466333649033	0.07365298333649033
0.11140433199811996	0.9537770154195626	0.23833277572536277	6.238737683672625	0.07286423117218732	0.07285255117218732
0.11276292141273114	0.9534253866045865	0.23964507232825866	6.316491573349829	0.07202044587805821	0.07200876587805821
0.11412151082734237	0.9530737577896106	0.2409573689311546	6.396395088659479	0.07114014057247951	0.07112846057247951
0.11548010024195358	0.9527221289746345	0.24226966553405052	6.478478967043869	0.07022966972782556	0.07021798972782556
0.1168386896565648	0.9523705001596584	0.24358196213694644	6.562770254716748	0.06929490848965457	0.06928322848965457
0.11819727907117604	0.9520188713446823	0.24489425873984239	6.649292414593246	0.06834125199119236	0.06832957199119236
0.11955586848578727	0.9516672425297062	0.2462065553427383	6.738065445053357	0.06737361466309548	0.06736193466309548
0.12091445790039848	0.9513156137147302	0.24751885194563422	6.8291060081352475	0.06639642953848654	0.06638474953848654
0.12227304731500972	0.9509639848997541	0.24883114854853017	6.922338511541055	0.06547130586817086	0.06545962586817086
0.12363163672962092	0.950612356084778	0.25014344515142606	7.017671439088775	0.06447414000765907	0.06446246000765907
0.12499022614423215	0.9502607272698019	0.251455741754322	7.115207936548532	0.06341054184961264	0.06339886184961264
0.1263488155588434	0.9499090984548259	0.25276803835721795	7.215042459284803	0.062286936270151305	0.062275256270151305
0.12770740497345456	0.9495574696398499	0.25408033496011384	7.317251380781648	0.061109384641882994	0.061097704641883
0.12906599438806576	0.9492058408248738	0.25539263156300973	7.4218936290177036	0.05988358427166101	0.05987190427166101
0.13042458380267705	0.9488542120098977	0.25670492816590573	7.529011352698423	0.058614867844541146	0.058603187844541146
0.13178317321728825	0.9485025831949216	0.2580172247688016	7.638630614045482	0.057308202874114006	0.057296522874114006
0.13314176263189942	0.9481509543799456	0.2593295213716975	7.750762103541694	0.05596819115940583	0.05595651115940583
0.13450035204651067	0.9477993255649695	0.26064181797459346	7.865401871071107	0.0545990682485386	0.0545873882485386
0.13585894146112193	0.9474476967499934	0.2619541145774894	7.982532067258505	0.05320470290934818	0.05319302290934818
0.1372175308757331	0.9470960679350173	0.2632664111803853	8.102121688475151	0.05178859660716449	0.05177691660716449
0.1385761202903443	0.9467444391200412	0.2645787077832812	8.224127318906673	0.05035388298996096	0.05034220298996097
0.13993470970495553	0.9463928103050652	0.26589100438617713	8.348493863234829	0.04890332738108585	0.04889164738108585
0.14129329911956678	0.9460411814900891	0.2672033009890731	8.475155263827528	0.047439326279798	0.04742764627979801
0.14265188853417796	0.9456895526751131	0.26851559759196897	8.604035196820833	0.045963906869825405	0.045952226869825405
0.14401047794878918	0.945337923860137	0.2698278941948649	8.73504774206896	0.044478726536180374	0.044467046536180374
0.14536906736340044	0.944986295045161	0.27114019079776086	8.86806017337962	0.04300645619352003	0.04299477619352003
0.1467276567780116	0.9446346662301849	0.27245248740065675	9.002462986184705	0.04161789586586973	0.04160621586586974
0.14808624619262287	0.9442830374152088	0.2737647840035527	9.13792614080012	0.040187086323719236	0.04017540632371924
0.1494448356072341	0.9439314086002327	0.27507708060644864	9.27436481870417	0.03871855084252323	0.03870687084252323
0.1508034250218453	0.9435797797852566	0.27638937720934453	9.411618377063387	0.037216869442277915	0.037205189442277915
0.1521620144364565	0.9432281509702806	0.2777016738122404	9.549454573381563	0.03568666226622522	0.03567498226622522
0.1535206038510678	0.9428765221553045	0.2790139704151364	9.687574141625388	0.03413259371845977	0.03412091371845976
0.15487919326567895	0.9425248933403285	0.2803262670180323	9.825614991381489	0.03255937688206109	0.03254769688206109
0.15623778268029015	0.9421732645253524	0.2816385636209282	9.963155993869792	0.03097177819659362	0.030960098196593615
0.15759637209490138	0.9418216357103764	0.28295086022382415	10.099720316585792	0.02937462237427976	0.029362942374279756
0.15895496150951263	0.9414700068954003	0.2842631568267201	10.234778268069716	0.027772797534619566	0.027761117534619566
0.16031355092412383	0.9411183780804242	0.285575453429616	10.367749614727167	0.026171260537683518	0.026159580537683514
0.161672140338735	0.9407667492654481	0.2868877500325119	10.49800533181285	0.024575042496794812	0.02456336249679481
0.16303072975334632	0.940415120450472	0.2882000466354079	10.624868749832922	0.022989254451783223	0.022977574451783223
0.1643893191679575	0.940063491635496	0.28951234323830377	10.747616054998312	0.021419093184460527	0.021407413184460523
0.1657479085825687	0.9397118628205199	0.29082463984119966	10.865476097295273	0.019869847158469577	0.019858167158469574
0.16710649799717991	0.9393602340055438	0.2921369364440956	10.977629451550444	0.01834690256612674	0.01833522256612674
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.08320666478419	0.016855749465374034	0.016844069465374034
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.181285606231995	0.015401987990443141	0.015390307990443141
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.271933279498018	0.01404213592520594	0.01403045592520594
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.352639869142559	0.012791566899466538	0.012779886899466538
0.173899445070236	0.9376020899306635	0.2986984194585752	11.422119231287963	0.011619577170611945	0.011607897170611945
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.4811666384627	0.01052717916341648	0.01051549916341648
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.530586681941966	0.009514546244507888	0.009502866244507888
0.1779752133140697	0.9365472034857353	0.302635309267263	11.571193756311727	0.008581053148510242	0.008569373148510242
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.603812060749599	0.007725316622534093	0.007713636622534094
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.629275108670173	0.0069452362854833674	0.006933556285483368
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.648424728569305	0.006238035698256459	0.006226355698256459
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.662109532800939	0.005600303640506726	0.005588623640506727
0.1847681603871257	0.934789059410855	0.30919679228174257	11.671182827637683	0.0050280355892370655	0.0050163555892370655
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.676499937432352	0.004516675394089386	0.004504995394089386
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.678914918213021	0.004061157143786176	0.004049477143786176
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679276641830002	0.00365594721776709	0.0036442672177670905
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.678424241006807	0.0032950865166533764	0.0032834065166533768
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.677181918401978	0.002972232864754702	0.0029605528647547023
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.676353138958623	0.0026807035774144765	0.002669023577414477
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.676714244057989	0.0024135181855687478	0.0024018381855687478
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.679007547654336	0.002163441309469922	0.0021517613094699218
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.68255827797575	0.0019287223860574298	0.0019170423860574298
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.681277587525358	0.0017442667027845976	0.0017325867027845976
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.680445342482816	0.0015770795016205024	0.0015653995016205024
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.679961349227028	0.0014256972454629183	0.0014140172454629183
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.679736789472255	0.001288741463434517	0.001277061463434517
0.20378841219168287	0.92986625600119	0.3275689447222856	11.679694105014503	0.001164917917812941	0.001153237917812941
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.679766854484198	0.001053015766291074	0.001041335766291074
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.67989954529566	0.000951906719811974	0.0009402267198119741
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.680047443548261	0.0008605441962238512	0.0008488641962238511
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.680176364204602	0.000777962470002018	0.000766282470002018
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.680262443454255	0.0007032758182849083	0.0006915958182849083
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.680291894773188	0.0006356776634725752	0.0006239976634725752
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.680260749810053	0.0005744397126372069	0.0005627597126372069
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.680174584876328	0.0005189110939957336	0.0005072310939957335
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.680048233489114	0.00046851749069589597	0.000456837490695896
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.679905485114272	0.0004227602721679174	0.0004110802721679174
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.679778769986655	0.00038121562329498796	0.00036953562329498793
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.679708829643278	0.0003435336716566782	0.00033185367165667825
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.679744372596442	0.00030943761310024925	0.00029775761310024923
0.2228086639962399	0.924943452591525	0.34594109716282845	11.679941714398222	0.0002787228358961538	0.0002670428358961538
0.22416725341085111	0.924591823776549	0.3472533937657244	11.680364401206225	0.00025125604373453953	0.00023957604373453953
0.2255258428254623	0.924240194961573	0.3485656903686203	11.680142146389793	0.0002279066324642198	0.0002162266324642198
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.680021293474956	0.00020683170429317184	0.00019515170429317184
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.679954463524863	0.00018766332839649952	0.0001759833283964995
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.679927492688128	0.0001702451333130666	0.00015856513331306658
0.23096020048390722	0.9228336797016686	0.353814876780204	11.679928149710536	0.00015442956075570688	0.00014274956075570688
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.679946068826263	0.0001400777852966056	0.0001283977852966056
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.679972679804344	0.0001270596344202352	0.00011537963442023521
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.680001135276536	0.00011525350894762037	0.00010357350894762037
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.680026235452933	0.00010454630383388128	9.286630383388129e-5
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.680044350313489	9.48333293391108e-5	8.315332933911081e-5
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.68005333934635	8.601823257091949e-5	7.433823257091949e-5
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.680052468888032	7.801291939500513e-5	6.633291939500513e-5
0.241828915800797	0.9200206491818601	0.3643132496033714	11.680042327105815	7.073747670830156e-5	5.905747670830156e-5
0.24318750521540816	0.919669020366884	0.3656255462062673	11.680024736649196	6.412009506736487e-5	5.244009506736487e-5
0.24454609463001942	0.919317391551908	0.36693784280916325	11.680002664984684	5.809699166275599e-5	4.6416991662755985e-5
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.679980132417425	5.2612333628267134e-5	4.093233362826713e-5
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.679962117792744	4.761816167194039e-5	3.593816167194039e-5
0.24862186287385304	0.9182625051069797	0.370874732617851	11.679954461862025	4.307431401387352e-5	3.1394314013873516e-5
0.24998045228846433	0.9179108762920036	0.372187029220747	11.679963768289072	3.8948350613873174e-5	2.7268350613873174e-5
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.679997302266495	3.521547767005784e-5	2.353547767005784e-5
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.680062886705482	3.1858472367534315e-5	2.0178472367534318e-5
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.680020176861252	2.8999036727826873e-5	1.7319036727826873e-5
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.680003410132423	2.639875238916776e-5	1.4718752389167762e-5
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.67999389262097	2.402663628572972e-5	1.2346636285729719e-5
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.679989637501027	2.1864537704067425e-5	1.0184537704067423e-5
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.679988993271303	1.989529889607466e-5	8.215298896074661e-6
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.679990617248901	1.810274600414289e-5	6.42274600414289e-6
0.26220775701996524	0.914746216957219	0.38399769864681027	11.679993448727059	1.6471680016537955e-5	4.7916800165379554e-6
0.26356634643457644	0.914394588142243	0.38530999524970616	11.679996681803713	1.4987867752726024e-5	3.3078677527260233e-6
0.2649249358491877	0.914042959327267	0.3866222918526021	11.679999737885808	1.363803287834309e-5	1.9580328783430896e-6
0.2662835252637989	0.9136913305122909	0.387934588455498	11.680002237871825	1.2409846949434626e-5	7.298469494346271e-7
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.680003974013356	1.1291920485541131e-5	0.0
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.680004881453787	1.0273794071143692e-5	0.0
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.680005009440665	9.345929484933314e-6	0.0
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.68000449220606	8.499700856305426e-6	0.0
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.680003519507302	7.72738584842416e-6	0.0
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.680002306818558	7.022156867146069e-6	0.0
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680001065161601	6.378072295029742e-6	0.0
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.679999970562422	5.790067749601317e-6	0.0
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.679999133118134	5.2539473649886756e-6	0.0
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.679998565656806	4.766375095972668e-6	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.67999815197072	4.324866043449014e-6	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679998551498542	3.933415444160379e-6	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.680000134432632	3.5911784098273034e-6	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.680001077799458	3.277939369242874e-6	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.68000144362177	2.9914973414733403e-6	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680001324091428	2.729764855396548e-6	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680000833628913	2.490766916692184e-6	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.680000100943385	2.272639977991756e-6	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.679999261089849	2.07363091217118e-6	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.679998447519004	1.892095988766253e-6	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.679997784115107	1.726499853489132e-6	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.67999737721625	1.5754145108238358e-6	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.67999730761097	1.4375183096734268e-6	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.679997622504565	1.3115949320337874e-6	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.679998327447729	1.1965323846625475e-6	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679999394523707	1.091330463723387e-6	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.680000681059356	9.950753645858645e-7	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.680002035327673	9.069592624909608e-7	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.68000321789079	8.262776779289381e-7	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.68000391153337	7.52425450646904e-7	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680003714508171	6.848957541773577e-7	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.680002133915105	6.232791132091394e-7	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.679998579223673	5.672624238402261e-7	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.679994674963151	5.165737969287108e-7	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.679997957861826	4.7286061100971113e-7	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.680000081968196	4.3274626678946834e-7	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680001267030065	3.959668506449182e-7	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.68000172012208	3.6227153327621546e-7	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680001633745455	3.31422451096018e-7	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.68000118398134	3.0319458794926614e-7	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.680000528699312	2.7737565716599515e-7	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.679999805821954	2.5376598395014334e-7	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.679999131646603	2.3217838810688109e-7	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.679998599225433	2.124380671110205e-7	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.679998276804707	1.94382479519178e-7	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.679998206324168	1.7786122872805487e-7	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.679998401977443	1.6273594708130847e-7	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.67999884883429	1.4888018032736303e-7	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.679999501525254	1.3617927243043538e-7	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.680000282989672	1.245302507370455e-7	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.680001083287387	1.1384171150015484e-7	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.680001758474885	1.0403370576305713e-7	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.680002129546295	9.503762560506803e-8	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.680001981439652	8.679609075099282e-8	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.680001062108742	7.926283554628148e-8	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.679999081660984	7.240259629976552e-8	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679997482854045	6.62037587184101e-8	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999011811823	6.079001317508966e-8	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.680000004041894	5.581241302569939e-8	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.680000566382986	5.123964574241058e-8	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.680000796718742	4.704192125722036e-8	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.680000783690428	4.3190958088753045e-8	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.68000060642959	3.9659969510772804e-8	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.680000334310664	3.642364976262441e-8	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.680000026723174	3.3458160301807956e-8	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999732863305	3.074111609887381e-8	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999491544562	2.8251571974842843e-8	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.679999331027284	2.5970008981335583e-8	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.67999926886672	2.3878320823595393e-8	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.679999311779456	2.1959800326579845e-8	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.679999455527877	2.019912594429483e-8	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.679999684822402	1.858234831254067e-8	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999973241245	1.7096876845223732e-8	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.68000028316742	1.57314663743987e-8	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.680000565742713	1.4476203834187173e-8	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.680000760838336	1.3322494988713919e-8	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.680000797041988	1.2263051204207712e-8	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.680000591661058	1.1291876265393951e-8	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.680000050741665	1.0404253236308239e-8	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999069103225	9.596731365654427e-9	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.67999940032524	8.879564279566881e-9	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.67999983559485	8.231478845238814e-9	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.680000105125954	7.634848091617328e-9	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.68000024443962	7.086005621827582e-9	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.68000028553579	6.58146368910301e-9	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.680000256895788	6.11791155637596e-9	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.680000183489241	5.692213861058321e-9	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.68000008678501	5.301408985024572e-9	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.679999984766194	4.942707429816754e-9	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.679999891948974	4.613490197086806e-9	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.679999819405175	4.311307174291176e-9	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.679999774788623	4.033875525654191e-9	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.679999762364906	3.779078088412589e-9	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.679999783044712	3.544961774356435e-9	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.679999834420498	3.3297359766787602e-9	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999910806439	3.131770982146376e-9	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.68000000328162	2.9495963886038648e-9	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.680000099736315	2.781899527821772e-9	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.680000184921383	2.6275238936993914e-9	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.680000240500624	2.485467575832114e-9	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.680000245106084	2.354881698452565e-9	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.680000174396294	2.2350688647536425e-9	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.680000001117262	2.1254816066018774e-9	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.679999695166359	2.025720839647998e-9	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.679999822910094	1.93678142543603e-9	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.679999950321267	1.855960948201873e-9	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.680000029660393	1.7814386178566905e-9	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.680000071283057	1.7127735605704564e-9	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.68000008445557	1.6495462211652382e-9	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.680000077372988	1.5913581662263475e-9	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.680000057177697	1.5378318878590858e-9	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.68000002997868	1.4886106080923124e-9	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.680000000871274	1.4433580839298164e-9	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.679999973957658	1.4017584130509106e-9	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.67999995236779	1.3635158401609246e-9	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.67999993828111	1.3283545639927809e-9	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.679999932948714	1.2960185449604344e-9	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.67999993671632	1.2662713134648677e-9	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.679999949047737	1.2388957788536054e-9	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.67999996854915	1.2136940390340935e-9	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999992994006	1.1904871907417355e-9	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.68000001934869	1.1691151404629615e-9	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.680000043798987	1.1494364160137822e-9	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.680000061777296	1.1313279787741313e-9	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.680000067990708	1.1146850365782613e-9	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.680000056450067	1.0994208572614112e-9	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.680000020499826	1.0854665828627456e-9	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.679999952849029	1.0727710444846948e-9	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.679999936542636	1.0613440731116393e-9	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.67999997520839	1.051065563755308e-9	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.68000000036833	1.0415547535937396e-9	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.680000014831121	1.03275964029656e-9	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.680000021103453	1.0246307940450272e-9	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.680000021397918	1.0171213334820197e-9	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.680000017641223	1.0101869017429536e-9	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.680000011482523	1.003785642567604e-9	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.680000004302045	9.978781764928196e-10	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999997219907	9.924275771262298e-10	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.679999991105266	9.873993475008338e-10	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.67999998660039	9.82761924389851e-10	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.679999984040112	9.784853279658645e-10	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999983634417	9.745417092485341e-10	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.679999985363622	9.709060653363402e-10	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.67999998900677	9.675557045061193e-10	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.679999994150181	9.644702230419737e-10	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.68000000019614	9.616314821421168e-10	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.680000006372099	9.590235849039614e-10	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.680000011740146	9.566328533876958e-10	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.6800000152067	9.544478057586297e-10	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.680000015532581	9.524591335085677e-10	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.680000011343095	9.506596787564488e-10	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.680000001138442	9.49044411628516e-10	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.679999983304215	9.476104077182332e-10	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.67999998847141	9.463475407345452e-10	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.679999996123282	9.45173721878466e-10	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.680000000995266	9.440639578151761e-10	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.680000003691925	9.43014408628455e-10	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.680000004746697	9.420215308836663e-10	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.68000000462447	9.410820745104533e-10	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.680000003724405	9.401930796980202e-10	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.68000000238281	9.393518738029727e-10	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.680000000876083	9.385560682696606e-10	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.679999999423819	9.378035555629773e-10	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999998191938	9.37092506113576e-10	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.679999997295855	9.364213652754329e-10	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.67999999680375	9.357888502957257e-10	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999996739847	9.351939472969683e-10	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.679999997087739	9.346359082713513e-10	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.679999997793741	9.341142480872293e-10	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.679999998770212	9.336287415077073e-10	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.679999999898955	9.331794202212652e-10	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.680000001034516	9.327665698843702e-10	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.680000002007588	9.323907271760133e-10	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.680000002628272	9.320526768641112e-10	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.680000002689424	9.317534488837244e-10	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.680000001969873	9.314943154270133e-10	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.680000000237701	9.3127678804489e-10	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.679999997253368	9.311026147602862e-10	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.679999998209208	9.309613042097687e-10	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.679999999357658	9.308062204109575e-10	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.680000000086252	9.306345382761704e-10	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.680000000494763	9.304477911736499e-10	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000000667986	9.302475301551856e-10	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000000676992	9.30035323448731e-10	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000000580108	9.298127559543621e-10	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.680000000424156	9.295814287434964e-10	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.68000000024552	9.293429585612921e-10	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.68000000007126	9.290989773321404e-10	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.6799999999202	9.288511316681643e-10	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.67999999980402	9.286010823806479e-10	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.679999999728288	9.28350503994292e-10	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.679999999693557	9.281010842642212e-10	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.679999999696324	9.27854523695641e-10	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.67999999973008	9.276125350660554e-10	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999786258	9.273768429499542e-10	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.679999999855227	9.271491832458644e-10	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999927178	9.269313027056812e-10	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.679999999993083	9.267249584661664e-10	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.680000000045528	9.265319175825207e-10	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.680000000079621	9.263539565639307e-10	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.680000000093774	9.261928609109702e-10	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.680000000090544	9.26050424654775e-10	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.680000000077401	9.259284498978581e-10	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.680000000024343	9.258242063198075e-10	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.679999999975502	9.257029677028739e-10	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.679999999943927	9.25559849512592e-10	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.67999999993	9.253966003397442e-10	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.679999999932546	9.252149513122875e-10	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.679999999949144	9.250166159345328e-10	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.67999999997643	9.248032899272764e-10	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.680000000010441	9.245766510687642e-10	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.68000000004688	9.243383590364049e-10	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.680000000081389	9.24090055249092e-10	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.680000000109878	9.238333627100466e-10	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.680000000128715	9.235698858500527e-10	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.680000000135026	9.233012103709712e-10	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.680000000126922	9.230289030894245e-10	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.680000000103702	9.227545117805202e-10	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.680000000066114	9.224795650215035e-10	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.680000000016538	9.222055720352126e-10	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.679999999959168	9.219340225332065e-10	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.679999999900243	9.216663865584561e-10	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.679999999848183	9.214041143274526e-10	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.67999999981379	9.211486360716193e-10	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.679999999810374	9.209013618778865e-10	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.679999999853946	9.206636815283011e-10	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.679999999963345	9.204369643385386e-10	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.680000000160392	9.202225589951784e-10	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.680000000198017	9.200216922992145e-10	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.68000000006911	9.198130477409647e-10	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.67999999998439	9.195866301441165e-10	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.679999999935841	9.193437880175033e-10	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.679999999915925	9.190858484653988e-10	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.679999999917651	9.188141170794619e-10	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.67999999993459	9.185298778298972e-10	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.67999999996098	9.182343929557065e-10	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.679999999991727	9.179289028538873e-10	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.680000000022433	9.176146259674505e-10	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.680000000049489	9.172927586721273e-10	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.680000000070054	9.169644751616133e-10	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.680000000082096	9.166309273312286e-10	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.680000000084453	9.162932446598332e-10	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.6800000000768	9.159525340898689e-10	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.680000000059737	9.156098799053836e-10	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.680000000034747	9.152663436078779e-10	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.680000000004267	9.149229637898423e-10	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.679999999971669	9.145807560058224e-10	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.679999999941284	9.142407126408718e-10	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.67999999991845	9.139038027762288e-10	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.679999999909493	9.135709720520619e-10	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.679999999921764	9.132431425271404e-10	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.679999999963664	9.129212125352549e-10	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.680000000044656	9.126060565382314e-10	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.680000000098513	9.12298886967876e-10	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.68000000004181	9.119917369855826e-10	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.680000000003995	9.116726590242681e-10	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.679999999981355	9.113425478344363e-10	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.679999999970532	9.110022847545994e-10	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.679999999968539	9.106527375791375e-10	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.679999999972726	9.102947604295523e-10	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.67999999998081	9.09929193629033e-10	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.679999999990832	9.095568635802465e-10	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.680000000001208	9.091785826462731e-10	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.680000000010658	9.087951490345834e-10	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.680000000018236	9.084073466839855e-10	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.680000000023314	9.080159451544355e-10	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.680000000025549	9.076216995196244e-10	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.680000000024872	9.072253502622498e-10	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.680000000021517	9.068276231718713e-10	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.680000000015939	9.064292292452516e-10	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.680000000008802	9.060308645890873e-10	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000001025	9.056332103250295e-10	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.679999999993683	9.052369324968841e-10	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.679999999988025	9.048426819798968e-10	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.679999999985439	9.044510943920108e-10	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.67999999998743	9.040627900069921e-10	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.679999999995587	9.036783736693167e-10	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.68000000001157	9.032984347106971e-10	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.680000000037072	9.029235468681574e-10	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.680000000017262	9.025520327970116e-10	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.680000000010486	9.021791859599809e-10	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000006517	9.018056629015107e-10	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.68000000000464	9.014320443584287e-10	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.68000000000422	9.010589686700005e-10	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.680000000004757	9.006871320115433e-10	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.68000000000585	9.00317288626685e-10	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.680000000007189	8.999502510583994e-10	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000008532	8.995868903789247e-10	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.680000000009715	8.992281364186993e-10	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.680000000010653	8.988749779944416e-10	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.680000000011276	8.985284631365157e-10	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.680000000011582	8.981896993157171e-10	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.6800000000116	8.978598536696387e-10	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.680000000011374	8.975401532287616e-10	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.680000000010935	8.972318851424329e-10	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.680000000010368	8.969363969049044e-10	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.680000000009683	8.966550965815854e-10	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.680000000008912	8.963894530357129e-10	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.680000000008047	8.961409961555971e-10	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000007011	8.959113170826492e-10	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000005716	8.957020684403805e-10	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000003975	8.955149645645733e-10	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000001554	8.953517817348372e-10	0.0


==> _tikz/352s_prof_wedge1_c2_2p0_c3_2p0.dat <==
s	x	y	Mach	nu	nu_hat
0.0	0.9826105782476002	0.13072445428789706	0.43118003383130415	0.0008964170436293106	0.0008847370436293106
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7897945044670227	0.001648406889081827	0.001636726889081827
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.1033771295797707	0.002331461340090106	0.002319781340090106
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3505889828808628	0.0029772994520786333	0.0029656194520786337
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.5280611550797008	0.0036091617638769587	0.0035974817638769587
0.006792947073056083	0.98085243417272	0.13728593730237668	1.6511895742201572	0.004241763854462509	0.004230083854462509
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.7436175122363873	0.004881248313768883	0.004869568313768884
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.8268179442203338	0.005525135454230175	0.005513455454230176
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9151533027921128	0.00616227307881222	0.00615059307881222
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.014408066378317	0.006772785610296133	0.006761105610296133
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.120682413275849	0.007328022875511084	0.007316342875511085
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.218423906520549	0.007790508827070275	0.007778828827070276
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.2792037474740074	0.008113890473946143	0.008102210473946143
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.348720057592008	0.00785128258566244	0.00783960258566244
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.424951270953998	0.007415274723482389	0.00740359472348239
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.5068339737135372	0.00693731703971796	0.00692563703971796
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.5927713831754247	0.006469410621494753	0.006457730621494753
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.681327444175402	0.006052369732010315	0.006040689732010315
0.024454609463001927	0.976281259578031	0.15434579314002367	2.771219501685796	0.0057157978076268325	0.0057041178076268325
0.025813198877613144	0.975929630763055	0.1556580897429196	2.861344802827128	0.005478066941582753	0.005466386941582753
0.02717178829222436	0.9755780019480789	0.1569703863458155	2.9508058651794853	0.005346300608562473	0.005334620608562474
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.0389196602251065	0.005316359386896863	0.005304679386896863
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.1252102302944413	0.005372829437720953	0.005361149437720953
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.2093940829409355	0.005489013502989659	0.005477333502989659
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.291373630178271	0.005626924186846426	0.005615244186846426
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.3712573351951343	0.005737279287454325	0.005725599287454325
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.448358652047817	0.005781348558534514	0.005769668558534515
0.0366819141945029	0.9731166002432464	0.166156462566087	3.5211345639789915	0.005764318532720467	0.005752638532720467
0.038040503609114124	0.9727649714282703	0.1674687591689829	3.59384145102495	0.005810921749964406	0.005799241749964406
0.03939909302372534	0.9724133426132943	0.16878105577187882	3.665407078481811	0.005934060222837407	0.005922380222837407
0.04075768243833656	0.9720617137983182	0.17009335237477474	3.7349729828331033	0.006147035879539593	0.006135355879539593
0.04211627185294777	0.9717100849833421	0.17140564897767066	3.801869854727252	0.006463579896559375	0.006451899896559376
0.04347486126755899	0.971358456168366	0.17271794558056658	3.8656002987784115	0.00689788202811442	0.00688620202811442
0.044833450682170234	0.97100682735339	0.17403024218346252	3.9258255151335604	0.0074646200079083085	0.007452940007908309
0.04619204009678142	0.970655198538414	0.17534253878635844	3.982353866854262	0.008178989092968646	0.008167309092968646
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.035130361342675	0.00905673181353168	0.00904505181353168
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.0842268395269326	0.010114167987094169	0.010102487987094169
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.129833228620623	0.011368225048873025	0.011356545048873025
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.172250662032209	0.012836468744989398	0.012824788744989398
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.211887666920536	0.014537134228738625	0.014525454228738625
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.24926099643803	0.016489157594298885	0.016477477594298885
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.284329566223912	0.018456115147208123	0.018444435147208123
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.317302028431624	0.020538463435372703	0.0205267834353727
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.348834675460921	0.022944230293299384	0.022932550293299384
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.379180011306658	0.025644818914465264	0.02563313891446526
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.4085789608996775	0.028607826719880474	0.028596146719880474
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.437260928285214	0.03179726445860701	0.03178558445860701
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.465444531386222	0.0351737757521972	0.0351620957521972
0.06521229190133851	0.965732395128749	0.19371469122690138	4.493338225049673	0.03869485696928684	0.038683176969286845
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.521140279786289	0.04231507732045125	0.04230339732045125
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.549037807366117	0.04598629906736719	0.04597461906736719
0.06928806014517216	0.9646775086838207	0.19765158103558914	4.577204725607169	0.0496578977442258	0.0496462177442258
0.07064664955978338	0.9643258798688447	0.19896387763848505	4.6057987373832345	0.0532769822933389	0.0532653022933389
0.07200523897439462	0.9639742510538686	0.200276174241381	4.634957563327819	0.056788615020855054	0.05677693502085506
0.07336382838900578	0.9636226222388926	0.2015884708442769	4.664794811554393	0.06013603128251899	0.060124351282518994
0.07472241780361703	0.9632709934239165	0.20290076744717284	4.6953959871329065	0.06326085881346859	0.06324917881346859
0.07608100721822825	0.9629193646089405	0.20421306405006875	4.7268638106409835	0.06610617739863761	0.06609449739863761
0.07743959663283946	0.9625677357939644	0.20552536065296467	4.759140210135717	0.068623836826026	0.068612156826026
0.07879818604745067	0.9622161069789883	0.2068376572558606	4.792367668656534	0.07091125962321242	0.07089957962321242
0.08015677546206189	0.9618644781640122	0.2081499538587565	4.8265919914027595	0.07297775143734574	0.07296607143734574
0.08151536487667314	0.9615128493490361	0.20946225046165245	4.861855534148942	0.07483330207269256	0.07482162207269256
0.08287395429128436	0.9611612205340601	0.21077454706454837	4.898197165810891	0.07648856216397247	0.07647688216397247
0.08423254370589557	0.960809591719084	0.2120868436674443	4.935652242859957	0.0779548200348911	0.0779431400348911
0.08559113312050678	0.9604579629041079	0.2133991402703402	4.974252597067703	0.07924397873968887	0.07923229873968886
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.0140265377538595	0.08036853328573623	0.08035685328573622
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.054998869385105	0.0813415480354082	0.0813298680354082
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.097190925039417	0.08217663428568255	0.08216495428568255
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.140620615918799	0.08288792802411613	0.08287624802411613
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.185302496770046	0.08349006786006438	0.08347838786006438
0.0937426696081741	0.9583481900142515	0.22127291988771575	5.231247846767526	0.08399817313022298	0.08398649313022298
0.09510125902278534	0.9579965611992755	0.2225852164906117	5.278464765130165	0.0844278221777855	0.0844161421777855
0.09645984843739652	0.9576449323842994	0.22389751309350758	5.3269582804932964	0.08479503080472614	0.08478335080472613
0.09781843785200776	0.9572933035693233	0.22520980969640353	5.376730472840191	0.08511623089693418	0.08510455089693417
0.09917702726661898	0.9569416747543472	0.22652210629929945	5.427765993109437	0.08531507239204146	0.08530339239204146
0.10053561668123016	0.9565900459393712	0.22783440290219537	5.480101359214963	0.08537767321070312	0.08536599321070312
0.10189420609584142	0.9562384171243952	0.2291466995050913	5.533796404417513	0.08531679679169038	0.08530511679169038
0.10325279551045263	0.9558867883094191	0.23045899610798723	5.588904070477052	0.08514358188026507	0.08513190188026507
0.10461138492506385	0.955535159494443	0.23177129271088315	5.645473842575925	0.08486874483125563	0.08485706483125562
0.10596997433967509	0.9551835306794669	0.2330835893137791	5.703551744335176	0.08450257871910223	0.08449089871910223
0.10732856375428629	0.9548319018644909	0.23439588591667498	5.763180344552384	0.08405495244396145	0.08404327244396145
0.1086871531688975	0.9544802730495148	0.2357081825195709	5.824398775744027	0.08353530983392773	0.08352362983392772
0.11004574258350872	0.9541286442345387	0.23702047912246682	5.887242764425633	0.08295266874344777	0.08294098874344777
0.11140433199811996	0.9537770154195626	0.23833277572536277	5.9517446729150825	0.08231562014802017	0.08230394014802017
0.11276292141273114	0.9534253866045865	0.23964507232825866	6.017933552300855	0.08163232723529204	0.08162064723529204
0.11412151082734237	0.9530737577896106	0.2409573689311546	6.085835206083066	0.08091052449267866	0.08089884449267866
0.11548010024195358	0.9527221289746345	0.24226966553405052	6.15547226387181	0.08015751679165535	0.08014583679165535
0.1168386896565648	0.9523705001596584	0.24358196213694644	6.226864264419659	0.07938017846888247	0.07936849846888247
0.11819727907117604	0.9520188713446823	0.24489425873984239	6.300027747172269	0.07858495240434851	0.0785732724043485
0.11955586848578727	0.9516672425297062	0.2462065553427383	6.374976351447392	0.07777784909673027	0.07776616909673027
0.12091445790039848	0.9513156137147302	0.24751885194563422	6.451720922295691	0.07696444573618827	0.07695276573618826
0.12227304731500972	0.9509639848997541	0.24883114854853017	6.530199087238954	0.07618524865520866	0.07617356865520865
0.12363163672962092	0.950612356084778	0.25014344515142606	6.610391215121547	0.07532592999678679	0.07531424999678679
0.12499022614423215	0.9502607272698019	0.251455741754322	6.692376840787746	0.07439319933118824	0.07438151933118824
0.1263488155588434	0.9499090984548259	0.25276803835721795	6.776231771673837	0.07339416137629763	0.07338248137629763
0.12770740497345456	0.9495574696398499	0.25408033496011384	6.862022757978985	0.07233554996939476	0.07232386996939476
0.12906599438806576	0.9492058408248738	0.25539263156300973	6.94980771698465	0.0712237270210922	0.0712120470210922
0.13042458380267705	0.9488542120098977	0.25670492816590573	7.0396359750511595	0.07006468146641005	0.07005300146641005
0.13178317321728825	0.9485025831949216	0.2580172247688016	7.131548526568256	0.06886402821298424	0.06885234821298424
0.13314176263189942	0.9481509543799456	0.2593295213716975	7.225578308659573	0.06762700708642572	0.06761532708642572
0.13450035204651067	0.9477993255649695	0.26064181797459346	7.321750490042427	0.06635848177284566	0.06634680177284566
0.13585894146112193	0.9474476967499934	0.2619541145774894	7.420082772123764	0.06506293875856943	0.06505125875856943
0.1372175308757331	0.9470960679350173	0.2632664111803853	7.5205857001719645	0.0637444862670703	0.0637328062670703
0.1385761202903443	0.9467444391200412	0.2645787077832812	7.623262982240902	0.06240685319315652	0.06239517319315652
0.13993470970495553	0.9463928103050652	0.26589100438617713	7.728111813431652	0.061053388034452025	0.061041708034452025
0.14129329911956678	0.9460411814900891	0.2672033009890731	7.835123203053639	0.05968705782022213	0.05967537782022213
0.14265188853417796	0.9456895526751131	0.26851559759196897	7.9442823022842	0.05831044703759188	0.05829876703759188
0.14401047794878918	0.945337923860137	0.2698278941948649	8.055568730013224	0.05692575655522214	0.05691407655522214
0.14536906736340044	0.944986295045161	0.27114019079776086	8.168951197895645	0.05555461558332767	0.05554293558332768
0.1467276567780116	0.9446346662301849	0.27245248740065675	8.284167394211574	0.054252872909233224	0.054241192909233224
0.14808624619262287	0.9442830374152088	0.2737647840035527	8.400952667848792	0.052898677558364846	0.05288699755836485
0.1494448356072341	0.9439314086002327	0.27507708060644864	8.51938159272325	0.0514967621942859	0.0514850821942859
0.1508034250218453	0.9435797797852566	0.27638937720934453	8.639482021483754	0.05005170349994358	0.05004002349994358
0.1521620144364565	0.9432281509702806	0.2777016738122404	8.761237242550209	0.04856789852141792	0.04855621852141793
0.1535206038510678	0.9428765221553045	0.2790139704151364	8.884588260569373	0.0470495666274039	0.04703788662740391
0.15487919326567895	0.9425248933403285	0.2803262670180323	9.009436011511376	0.04550075150976541	0.04548907150976541
0.15623778268029015	0.9421732645253524	0.2816385636209282	9.135643499984505	0.04392532322367509	0.04391364322367509
0.15759637209490138	0.9418216357103764	0.28295086022382415	9.263037843118216	0.0423269802659198	0.0423153002659198
0.15895496150951263	0.9414700068954003	0.2842631568267201	9.391412203600236	0.04070925169001711	0.04069757169001711
0.16031355092412383	0.9411183780804242	0.285575453429616	9.520527593836825	0.03907549925683785	0.03906381925683785
0.161672140338735	0.9407667492654481	0.2868877500325119	9.650114533428017	0.03742891961951195	0.037417239619511954
0.16303072975334632	0.940415120450472	0.2882000466354079	9.779874542936492	0.035772546541451004	0.035760866541451004
0.1643893191679575	0.940063491635496	0.28951234323830377	9.909481458022656	0.03410925314637477	0.03409757314637477
0.1657479085825687	0.9397118628205199	0.29082463984119966	10.038582549193114	0.032441754199316025	0.032430074199316025
0.16710649799717991	0.9393602340055438	0.2921369364440956	10.166799433474713	0.030772608417625608	0.030760928417625604
0.16846508741179117	0.9390086051905677	0.29344923304699155	10.293728765111227	0.02910422081107485	0.02909254081107485
0.16982367682640234	0.9386569763755918	0.29476152964988744	10.418942692745437	0.027438845050212192	0.027427165050212192
0.17118226624101351	0.9383053475606157	0.29607382625278333	10.541026441048542	0.025868212541230833	0.025856532541230833
0.17254085565562477	0.9379537187456396	0.2973861228556793	10.659771374212024	0.024356351132026277	0.024344671132026277
0.173899445070236	0.9376020899306635	0.2986984194585752	10.775111990144218	0.02282261159651044	0.02281093159651044
0.1752580344848472	0.9372504611156874	0.3000107160614711	10.885854930257333	0.02128433730520223	0.021272657305202225
0.17661662389945845	0.9368988323007114	0.30132301266436706	10.990984732122095	0.019757502308224536	0.019745822308224536
0.1779752133140697	0.9365472034857353	0.302635309267263	11.08965452007478	0.018256667881253387	0.018244987881253387
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.181177656670474	0.016794939304936734	0.016783259304936734
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.265020634640262	0.01538392286190804	0.01537224286190804
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.340797380072134	0.014033683037075436	0.014022003037075436
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.408265058967354	0.012752699908400392	0.012741019908400392
0.1847681603871257	0.934789059410855	0.30919679228174257	11.467321423239945	0.011547826716965904	0.011536146716965904
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.51800369149313	0.010424247606695719	0.010412567606695719
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.56048892825573	0.009385435525680096	0.009373755525680098
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.595095857325878	0.008433110282653752	0.008421430282653752
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.622288015609811	0.007567196753786029	0.00755551675378603
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.642678118991034	0.006785783236557396	0.006774103236557397
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.657033467316559	0.006085079949125987	0.006073399949125987
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.666282157916656	0.0054593776752292515	0.0054476976752292515
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.671519803119539	0.004901006556317632	0.004889326556317633
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.674306045400922	0.004403061486820011	0.004391381486820011
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.676742641361404	0.003982632426814741	0.003970952426814741
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.678392375484185	0.003601257531979329	0.0035895775319793296
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.679427898992927	0.0032556972340506973	0.0032440172340506977
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.680000396617324	0.0029428907486241515	0.002931210748624152
0.20378841219168287	0.92986625600119	0.3275689447222856	11.68024050769352	0.0026599551904574093	0.0026482751904574097
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.68025920777352	0.0024041846665084224	0.002392504666508423
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.6801486592098	0.0021730493458743338	0.0021613693458743337
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.679983037520351	0.001964194505889848	0.001952514505889848
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.67981933888324	0.0017754395537363547	0.0017637595537363547
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.679698172835137	0.0016047770230036183	0.0015930970230036182
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679644543136794	0.0014503715447395666	0.0014386915447395668
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.679668618805964	0.0013105587926176558	0.001298878792617656
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.679766496492912	0.001183844401944479	0.001172164401944479
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.67992095467634	0.0010689028623258384	0.0010572228623258384
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.680102199578492	0.0009645763839045154	0.0009528963839045153
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.6802686022306	0.0008698737371792715	0.0008581937371792714
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.68036742575416	0.0007839690665111768	0.0007722890665111768
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.680335541653399	0.000706200677520472	0.000694520677520472
0.2228086639962399	0.924943452591525	0.34594109716282845	11.680100133729942	0.0006360697986759751	0.0006243897986759751
0.22416725341085111	0.924591823776549	0.3472533937657244	11.679579388124964	0.0005732393174766484	0.0005615593174766484
0.2255258428254623	0.924240194961573	0.3485656903686203	11.67982049572608	0.0005199435479603383	0.0005082635479603382
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.679960654829356	0.00047184819253168935	0.0004601681925316893
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680039393024492	0.00042810608355617867	0.00041642608355617865
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.680072749091815	0.00038835986210136573	0.0003766798621013657
0.23096020048390722	0.9228336797016686	0.353814876780204	11.680074547416107	0.0003522723351135325	0.00034059233511353254
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.680056491259048	0.0003195262922237705	0.0003078462922237705
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.680028255126112	0.00028982432300540296	0.00027814432300540294
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.679997576312985	0.00026288863468503914	0.0002512086346850391
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679970345713595	0.0002384608703091257	0.0002267808703091257
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.679950697970796	0.00021630192736730072	0.0002046219273673007
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.679941101051917	0.00019619177687370463	0.0001845117768737046
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.679942445334055	0.00017792928290671299	0.00016624928290671296
0.241828915800797	0.9200206491818601	0.3643132496033714	11.679954132288875	0.00016133202260726725	0.00014965202260726722
0.24318750521540816	0.919669020366884	0.3656255462062673	11.679974162862797	0.00014623610663552132	0.00013455610663552133
0.24454609463001942	0.919317391551908	0.36693784280916325	11.679999225656404	0.00013249600008507202	0.00012081600008507202
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.680024785016094	0.000119984343853591	0.000108304343853591
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.680045169161888	0.00010859177646828343	9.691177646828345e-5
0.24862186287385304	0.9182625051069797	0.370874732617851	11.680053658487042	9.822675636410429e-5	8.654675636410429e-5
0.24998045228846433	0.9179108762920036	0.372187029220747	11.68004257417854	8.881538461223943e-5	7.713538461223944e-5
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.680003367321723	8.030122809590854e-5	6.862122809590854e-5
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679926708667844	7.264514313007425e-5	6.096514313007424e-5
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.679976711034517	6.612337583185193e-5	5.444337583185193e-5
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.679996991451956	6.019282215414217e-5	4.851282215414217e-5
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.680008337655273	5.478276390745033e-5	4.3102763907450326e-5
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680013128691249	4.985179121944342e-5	3.8171791219443416e-5
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.6800133801148	4.536075917745715e-5	3.3680759177457155e-5
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.680010767169287	4.127276725858642e-5	2.9592767258586418e-5
0.26220775701996524	0.914746216957219	0.38399769864681027	11.680006647981648	3.755313881808887e-5	2.587313881808887e-5
0.26356634643457644	0.914394588142243	0.38530999524970616	11.680002086818492	3.416940063612179e-5	2.2489400636121786e-5
0.2649249358491877	0.914042959327267	0.3866222918526021	11.67999787745329	3.1091262522851e-5	1.9411262522851e-5
0.2662835252637989	0.9136913305122909	0.387934588455498	11.679994566698932	2.8290596981919023e-5	1.6610596981919023e-5
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.679992478163951	2.5741418932248853e-5	1.4061418932248853e-5
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.679991736294971	2.3419865488122546e-5	1.1739865488122546e-5
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.67999229077215	2.1304175797465436e-5	9.624175797465438e-6
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.679993941329062	1.9374670938230004e-5	7.694670938230005e-6
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.679996363072622	1.761373387275115e-5	5.9337338727511485e-6
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.679999132383315	1.6005789459926383e-5	4.325789459926382e-6
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680001753480763	1.4537284525038751e-5	2.8572845250387516e-6
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680003685744033	1.3196667987020487e-5	1.5166679870204862e-6
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.68000437188115	1.1974371042934264e-5	2.9437104293426477e-7
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.680003267046825	1.0862787409412545e-5	0.0
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.679999869012219	9.856253620781645e-6	0.0
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679998036354124	8.963869456746146e-6	0.0
0.28394518765374477	0.909120155917602	0.404994444293145	11.679998921315448	8.183683555076206e-6	0.0
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.679999497707954	7.469617368137969e-6	0.0
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.679999907708213	6.816651545710863e-6	0.0
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680000245013762	6.220025599647557e-6	0.0
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680000561785569	5.675235553360818e-6	0.0
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.68000087571139	5.178031598046471e-6	0.0
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.68000117721265	4.7244157556435304e-6	0.0
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.680001436818348	4.3106395485293225e-6	0.0
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.680001612731052	3.9332016759452576e-6	0.0
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.68000165861118	3.5888456971511106e-6	0.0
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.680001531607001	3.274557721296217e-6	0.0
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.680001200659197	2.9875641040038724e-6	0.0
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.680000655110021	2.725329150653258e-6	0.0
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679999872611786	2.4855720962705944e-6	0.0
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999005698457	2.26620938175343e-6	0.0
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.679998124806062	2.0653990990377857e-6	0.0
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.6799973881272	1.8815350694340874e-6	0.0
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.679997012309391	1.7132376438772236e-6	0.0
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.67999727998505	1.5593514521718436e-6	0.0
0.309758386531358	0.9024392084330567	0.4299280797481676	11.679998547334153	1.418943158513516e-6	0.0
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.680001251661412	1.2912992233239773e-6	0.0
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.680004129075062	1.1757999589245418e-6	0.0
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.680001529817222	1.0761956528076437e-6	0.0
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.679999856292236	9.847934027052929e-7	0.0
0.316551333604414	0.9006810643581763	0.43648956276264717	11.679998939049213	9.009916126823727e-7	0.0
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.679998615327074	8.242185167820366e-7	0.0
0.31926851243363635	0.8999778067282242	0.439114155968439	11.679998731066044	7.539319087554043e-7	0.0
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.679999142919092	6.89618872497922e-7	0.0
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.679999720258364	6.307955131968024e-7	0.0
0.32334428067747006	0.898922920283296	0.4430510457771268	11.68000034717148	5.770066891949739e-7	0.0
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.680000924442481	5.278257445760483e-7	0.0
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.680001371512779	4.82854242474961e-7	0.0
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.680001628417273	4.4172169911924385e-7	0.0
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.68000165769086	4.0408531860528426e-7	0.0
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.680001446240913	3.696297284142092e-7	0.0
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.68000100718129	3.380667156718316e-7	0.0
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.68000038162347	3.091349641569966e-7	0.0
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.679999640420693	2.825997920627147e-7	0.0
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.679998885861032	2.582528905142522e-7	0.0
0.3369301748235823	0.8954066321335353	0.456174011806086	11.67999825330531	2.3591206284837644e-7	0.0
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.679997912766192	2.1542096465784222e-7	0.0
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.67999807042453	1.9664884460512446e-7	0.0
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.679998970079467	1.794902860093121e-7	0.0
0.34236453248202714	0.894000116873631	0.4614231982176697	11.680000894528778	1.638649492101165e-7	0.0
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.680002432132879	1.4974632792061027e-7	0.0
0.3450817113112496	0.893296859243679	0.46404779142346153	11.680000927712781	1.3741591410573843e-7	0.0
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999953909652	1.2607909803607906e-7	0.0
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.679999406458753	1.1566452953794175e-7	0.0
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.679999189177087	1.061043280798112e-7	0.0
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.679999214392044	9.733405114048158e-8	0.0
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.679999403347212	8.929266266574322e-8	0.0
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.67999968658481	8.192250161413e-8	0.0
0.35459183721352816	0.8908354575388464	0.473233867643733	11.68000000430402	7.516925059221395e-8	0.0
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.680000306694195	6.898190457989213e-8	0.0
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.680000554242746	6.331273974615576e-8	0.0
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.68000071801666	5.811728235578518e-8	0.0
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.680000779917236	5.335427776742158e-8	0.0
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.68000073290756	4.898565952344253e-8	0.0
0.36274337370119547	0.88872568464899	0.48110764726110855	11.680000581211855	4.497651853207286e-8	0.0
0.36410196311580667	0.888374055834014	0.4824199438640045	11.680000340486588	4.129507234215344e-8	0.0
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.680000037962559	3.7912634510956346e-8	0.0
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.67999971255772	3.480358406546524e-8	0.0
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.679999414960228	3.194533505749715e-8	0.0
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.679999207681373	2.931830621303585e-8	0.0
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.679999165078108	2.6905890676161885e-8	0.0
0.372253499603474	0.8862642829441576	0.49029372348138	11.679999373344778	2.4694425847922265e-8	0.0
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.679999930473896	2.2673163320490797e-8	0.0
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.680000946185592	2.083423890695927e-8	0.0
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.68000060408353	1.9201015330469338e-8	0.0
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.68000015810329	1.7725147589511336e-8	0.0
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.679999882386234	1.6366498787161537e-8	0.0
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.679999740209341	1.511671343695822e-8	0.0
0.3817636255057525	0.883802881239325	0.4994797997016515	11.679999698573674	1.3967843055004e-8	0.0
0.38312221492036375	0.883451252424349	0.5007920963045474	11.679999728199089	1.2912342416781172e-8	0.0
0.384480804334975	0.8830996236093729	0.5021043929074434	11.67999980350978	1.1943065825112073e-8	0.0
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.67999990261046	1.1053263389298797e-8	0.0
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.68000000725344	1.0236577315492206e-8	0.0
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.680000102796434	9.487038208331565e-9	0.0
0.38991516199341986	0.8816931083494687	0.507353579319027	11.68000017815124	8.79906138389483e-9	0.0
0.391273751408031	0.8813414795344926	0.5086658759219229	11.680000225723322	8.167443194003356e-9	0.0
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.680000241342318	7.587357361915872e-9	0.0
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.680000224183624	7.054351329452862e-9	0.0
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.680000176680903	6.564342615586339e-9	0.0
0.396708109066476	0.8799349642745883	0.5139150623335067	11.680000104429917	6.113615186530273e-9	0.0
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.680000016083522	5.698815837366117e-9	0.0
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.67999992323794	5.316950585235884e-9	0.0
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.679999840310543	4.965381074133791e-9	0.0
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.67999978440909	4.641820991326911e-9	0.0
0.4035010561395321	0.878176820199708	0.5204765453479863	11.679999775192673	4.344332495433547e-9	0.0
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.679999834724395	4.0713226561858196e-9	0.0
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.679999987315924	3.821539905903764e-9	0.0
0.4075768243833657	0.8771219337547798	0.524413435156674	11.680000259364125	3.5940705027049355e-9	0.0
0.408935413797977	0.8767703049398037	0.52572573175957	11.680000150644712	3.39121639898278e-9	0.0
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.680000043863599	3.2069027084593497e-9	0.0
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.679999977221668	3.0369766181778065e-9	0.0
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.679999941667345	2.8804297542227517e-9	0.0
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.6799999292689	2.7363023130501862e-9	0.0
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.67999993316924	2.6036826120668473e-9	0.0
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.67999994753869	2.4817066416102713e-9	0.0
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.679999967525562	2.3695576183331554e-9	0.0
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.679999989204767	2.2664655399951688e-9	0.0
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.680000009524424	2.171706741666304e-9	0.0
0.4225213079440891	0.873254016790043	0.5388486977885292	11.680000026250568	2.0846034533441745e-9	0.0
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.680000037909966	2.0045233589888706e-9	0.0
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.680000043731075	1.930879156978038e-9	0.0
0.4265970761879228	0.8721991303451148	0.542785587597217	11.68000004358335	1.86312812198464e-9	0.0
0.42795566560253406	0.8718475015301388	0.544097884200113	11.68000003791474	1.80077166828054e-9	0.0
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.680000027687582	1.7433549144675933e-9	0.0
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.68000001431293	1.690466249638986e-9	0.0
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.679999999583293	1.641736900972611e-9	0.0
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.679999985603965	1.5968405027584521e-9	0.0
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.679999974722895	1.5554926668616284e-9	0.0
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.679999969459224	1.5174505546226583e-9	0.0
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.679999972430522	1.482512450196395e-9	0.0
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.679999986278801	1.4505173353306416e-9	0.0
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.680000013595397	1.4213444655856841e-9	0.0
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.680000021459623	1.3950206758359132e-9	0.0
0.44290014916325743	0.867979584565402	0.5585331468319681	11.680000010284651	1.371350603552168e-9	0.0
0.4442587385778685	0.867627955750426	0.5598454434348639	11.680000003033886	1.349474321298943e-9	0.0
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.679999998614056	1.329269528969178e-9	0.0
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.679999996151517	1.3106198055370142e-9	0.0
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.67999999497002	1.2934145542278613e-9	0.0
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.679999994568286	1.2775489478654754e-9	0.0
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.679999994597242	1.2629238743959642e-9	0.0
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.679999994837237	1.2494458825886211e-9	0.0
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999995174908	1.2370271279137827e-9	0.0
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.679999995579909	1.22558531859739e-9	0.0
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.679999996084357	1.2150446867646323e-9	0.0
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.67999999676227	1.205333454017596e-9	0.0
0.459203222138592	0.8637600387856892	0.5742807060667191	11.679999997683444	1.1963846727208163e-9	0.0
0.4605618115532032	0.8634084099707131	0.575593002669615	11.679999998904698	1.188137752197657e-9	0.0
0.4619204009678145	0.863056781155737	0.576905299272511	11.680000000448171	1.1805373848055536e-9	0.0
0.4632789903824257	0.862705152340761	0.5782175958754069	11.680000002279328	1.173533493151857e-9	0.0
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.68000000428493	1.167081177476728e-9	0.0
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.680000006251184	1.1611406632039669e-9	0.0
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.680000007842052	1.1556772486606362e-9	0.0
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.68000000857773	1.1506612529663022e-9	0.0
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.680000007813469	1.146067964092743e-9	0.0
0.471430526870093	0.8605953794509046	0.5860913754927825	11.680000004718565	1.1418775870948976e-9	0.0
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.679999998255859	1.1380751925138752e-9	0.0
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.679999987161503	1.1346506649527677e-9	0.0
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.67999999171685	1.1315967155823054e-9	0.0
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.679999998290697	1.1287855846506333e-9	0.0
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.680000002462256	1.126159043790771e-9	0.0
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.680000004638034	1.123705105696484e-9	0.0
0.4809406527723716	0.858133977746072	0.5952774517130539	11.680000005220053	1.1214124808278139e-9	0.0
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.680000004598929	1.119270570485764e-9	0.0
0.4836578316015939	0.85743072011612	0.5979020449188457	11.680000003147198	1.1172694599109557e-9	0.0
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.680000001212633	1.1153999114062675e-9	0.0
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.679999999111805	1.1136533574835456e-9	0.0
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.67999999712383	1.1120218940344072e-9	0.0
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999995484211	1.1104982735251942e-9	0.0
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.679999994378933	1.1090758982160998e-9	0.0
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.679999993938683	1.1077488134045125e-9	0.0
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999994233324	1.106511700692606e-9	0.0
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.6799999952665	1.1053598712791958e-9	0.0
0.49588513633309494	0.8542660607813353	0.609712714344909	11.679999996970558	1.1042892592758854e-9	0.0
0.49724372574770626	0.8539144319663592	0.611025010947805	11.67999999920153	1.103296415047522e-9	0.0
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.68000000173448	1.1023784985769652e-9	0.0
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.68000000425897	1.10153327285419e-9	0.0
0.50131949399154	0.8528595455214311	0.6149619007564928	11.680000006374833	1.1007590972897162e-9	0.0
0.502678083406151	0.852507916706455	0.6162741973593887	11.680000007588124	1.1000549211523668e-9	0.0
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.680000007307315	1.0994202770313575e-9	0.0
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.680000004839766	1.0988552743226952e-9	0.0
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.6799999993884	1.0983605927398836e-9	0.0
0.508112441064596	0.8511014014465507	0.6215233837709724	11.67999999004864	1.0979374758489086e-9	0.0
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.679999993850338	1.0975734770232255e-9	0.0
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.679999998317175	1.0972099408594852e-9	0.0
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.68000000115835	1.0968406245792561e-9	0.0
0.5135467987230408	0.8496948861866465	0.626772570182556	11.680000002690067	1.0964663976045302e-9	0.0
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000003204936	1.0960881936049953e-9	0.0
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000002970642	1.095707009492928e-9	0.0
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000002228722	1.095323904423259e-9	0.0
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.680000001193402	1.0949399987987133e-9	0.0
0.520339745796097	0.8479367421117661	0.6333340531970357	11.680000000050564	1.0945564732799438e-9	0.0
0.5216983352107081	0.84758511329679	0.6346463497999316	11.679999998956696	1.0941745678005448e-9	0.0
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.67999999803804	1.0937955805868613e-9	0.0
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.679999997389746	1.0934208671824933e-9	0.0
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.679999997075107	1.093051839477384e-9	0.0
0.527132692869153	0.8461785980368858	0.6398955362115153	11.679999997124925	1.0926899647414058e-9	0.0
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.67999999753687	1.0923367646623305e-9	0.0
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.679999998274985	1.0919938143880758e-9	0.0
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999269299	1.0916627415731357e-9	0.0
0.5325670505275978	0.8447720827769815	0.645144722623099	11.680000000415387	1.0913452254290705e-9	0.0
0.533925639942209	0.8444204539620054	0.6464570192259949	11.680000001574117	1.0910429957789562e-9	0.0
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.680000002571479	1.0907578321156829e-9	0.0
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.680000003198387	1.090491562663982e-9	0.0
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.680000003210674	1.0902460634460765e-9	0.0
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.680000002329047	1.0900232573508329e-9	0.0
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.680000000239222	1.0898251132063004e-9	0.0
0.5420771764298764	0.842310681072149	0.6543307988433704	11.67999999659202	1.089653644855514e-9	0.0
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.679999997205977	1.089505542724809e-9	0.0
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.679999999059937	1.0893395741824314e-9	0.0
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000257289	1.0891496290702173e-9	0.0
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.680000000929283	1.0889376453810301e-9	0.0
0.5488701235029324	0.8405525369972686	0.66089228185785	11.680000001195104	1.0887055460614423e-9	0.0
0.5502287129175437	0.8402009081822925	0.662204578460746	11.680000001161883	1.088455238770486e-9	0.0
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.680000000924597	1.0881886156397027e-9	0.0
0.552945891746766	0.8394976505523405	0.6648291716665378	11.680000000566158	1.087907553034344e-9	0.0
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.680000000157362	1.0876139113156142e-9	0.0
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.67999999975701	1.0873095346038218e-9	0.0
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.679999999411933	1.0869962505422906e-9	0.0
0.558380249405211	0.8380911352924362	0.6700783580781215	11.679999999157083	1.0866758700619273e-9	0.0
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.679999999015669	1.086350187146279e-9	0.0
0.5610974282344334	0.837387877662484	0.6727029512839133	11.679999998999229	1.0860209785969683e-9	0.0
0.5624560176490446	0.837036248847508	0.6740152478868093	11.679999999107828	1.085690003799354e-9	0.0
0.5638146070636559	0.836684620032532	0.6753275444897052	11.679999999330208	1.0853590044882712e-9	0.0
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.679999999643938	1.085029704513724e-9	0.0
0.5665317858928782	0.8359813624025798	0.677952137695497	11.680000000015646	1.0847038096063706e-9	0.0
0.5678903753074895	0.8356297335876037	0.679264434298393	11.680000000401236	1.084383007142661e-9	0.0
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000746086	1.084068965909474e-9	0.0
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.680000000985334	1.0837633358681067e-9	0.0
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.680000001044114	1.0834677479174585e-9	0.0
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000837865	1.083183813656257e-9	0.0
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.680000000272585	1.0829131251441663e-9	0.0
0.576041911795157	0.8335199606977473	0.6871382139157686	11.679999999245176	1.0826572546616245e-9	0.0
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.679999998990393	1.0824176274153371e-9	0.0
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.679999999600586	1.0821691235094933e-9	0.0
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.680000000001906	1.0818999395981487e-9	0.0
0.5814762694536018	0.832113445437843	0.6923874003273522	11.680000000236435	1.081611646732818e-9	0.0
0.582834858868213	0.831761816622867	0.6936996969302481	11.680000000341975	1.0813057914901226e-9	0.0
0.5841934482828242	0.8314101878078909	0.695011993533144	11.680000000352175	1.08098389583794e-9	0.0
0.5855520376974355	0.8310585589929148	0.69632429013604	11.680000000296506	1.080647457000655e-9	0.0
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.680000000200504	1.0802979473233668e-9	0.0
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.680000000085753	1.0799368141348734e-9	0.0
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.67999999997003	1.0795654796092953e-9	0.0
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.679999999867405	1.0791853406261776e-9	0.0
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999788368	1.0787977686288954e-9	0.0
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999739898	1.078404109481218e-9	0.0
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.679999999725613	1.0780056833218445e-9	0.0
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.67999999974592	1.0776037844167575e-9	0.0
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.679999999798081	1.0771996810092259e-9	0.0
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.679999999876392	1.07679461516727e-9	0.0
0.6004965212581589	0.827190642028178	0.7107595527678952	11.679999999972292	1.0763898026284323e-9	0.0
0.60185511067277	0.826839013213202	0.712071849370791	11.680000000074546	1.0759864326416668e-9	0.0
0.6032137000873813	0.8264873843982259	0.713384145973687	11.68000000016933	1.075585667806167e-9	0.0
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.680000000240437	1.0751886439069662e-9	0.0
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.680000000269402	1.074796469747102e-9	0.0
0.607289468331215	0.8254324979532977	0.7173210357823748	11.680000000235694	1.0744102269761908e-9	0.0
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.680000000116847	1.0740309699151985e-9	0.0
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.67999999988867	1.0736597253772325e-9	0.0
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999725945	1.073297917455766e-9	0.0
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999882485	1.0729361670941638e-9	0.0
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999987011	1.0725604138935053e-9	0.0
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.680000000050077	1.0721717084821891e-9	0.0
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.680000000081101	1.071771085802181e-9	0.0
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.680000000088352	1.0713595649526794e-9	0.0
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.680000000079067	1.0709381490377785e-9	0.0
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.680000000059415	1.070507825018025e-9	0.0
0.6222339518919383	0.821564580988561	0.73175629841423	11.680000000034573	1.0700695635657764e-9	0.0
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.680000000008762	1.0696243189242587e-9	0.0
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.679999999985265	1.069173028770208e-9	0.0
0.626309720135772	0.8205096945436328	0.7356931882229177	11.67999999996653	1.0687166140800061e-9	0.0
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.67999999995415	1.0682559789991874e-9	0.0
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.679999999948969	1.0677920107152215e-9	0.0
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.679999999951079	1.0673255793334463e-9	0.0
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.679999999959952	1.0668575377560513e-9	0.0
0.633102667208828	0.8187515504687525	0.7422546712373973	11.67999999997439	1.066388721563988e-9	0.0
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.679999999992653	1.0659199489016898e-9	0.0
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000012488	1.0654520203644934e-9	0.0
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000031189	1.064985718888624e-9	0.0
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000045654	1.0645218096436408e-9	0.0
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.680000000052424	1.064061039927198e-9	0.0
0.6412542036964953	0.816641777578896	0.7501284508547729	11.680000000047757	1.0636041390620169e-9	0.0
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000027675	1.0631518182949219e-9	0.0
0.6439713825257177	0.815938519948944	0.7527530440605646	11.679999999988004	1.06270477069782e-9	0.0
0.645329971940329	0.8155868911339679	0.7540653406634606	11.679999999924467	1.0622636710704954e-9	0.0
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.67999999997516	1.0618265447181337e-9	0.0
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.679999999993237	1.0613878544955026e-9	0.0
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000003906	1.0609483724933584e-9	0.0
0.650764329598774	0.8141803758740636	0.7593145270750443	11.680000000008992	1.0605087816803172e-9	0.0
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.680000000010065	1.0600698328060013e-9	0.0
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.680000000008434	1.0596323446757466e-9	0.0
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.680000000005164	1.059197204423721e-9	0.0
0.6561986872572187	0.8127738606141592	0.764563713486628	11.68000000000114	1.0587653677846e-9	0.0
0.65755727667183	0.8124222317991832	0.7658760100895239	11.679999999997024	1.058337859363927e-9	0.0
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.679999999993308	1.0579157729073233e-9	0.0
0.6602744555010525	0.811718974169231	0.7685006032953158	11.679999999990336	1.0575002715686875e-9	0.0
0.6616330449156637	0.811367345354255	0.7698128998982117	11.679999999988313	1.0570925881775537e-9	0.0
0.6629916343302749	0.811015716539279	0.7711251965011076	11.67999999998731	1.0566940255057765e-9	0.0
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.67999999998732	1.0563059565337104e-9	0.0
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.679999999988247	1.0559298247160763e-9	0.0
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.679999999989917	1.055567144247689e-9	0.0
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.679999999992098	1.0552195003292597e-9	0.0
0.669784581403331	0.8092575724643986	0.7776866795155872	11.679999999994553	1.0548885494334516e-9	0.0
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.67999999999701	1.0545760195714242e-9	0.0
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.679999999999191	1.0542837105600559e-9	0.0
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000000842	1.0540134942900895e-9	0.0
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000001728	1.0537673149954194e-9	0.0
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000001657	1.053547189523755e-9	0.0
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000000485	1.0533552076089202e-9	0.0


==> _tikz/352s_prof_wedge2_c2_1p1_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.2927879569326553	0.00017615268232009442	0.00016447268232009442
0.00150504924656943	1.847011251208718	0.582521034299443	0.6318905566170471	0.00023073653551353127	0.00021905653551353125
0.00301009849313886	1.846043824201055	0.5836739689113979	1.02369531046798	0.00021941157931262592	0.00020773157931262593
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.3828526635892981	0.0001786746469707456	0.0001669946469707456
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6300296275753914	0.00013603052325606026	0.00012435052325606027
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.7472505577874382	0.00010929999242060578	9.761999242060578e-5
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.7762649160050006	0.00010592443634108106	9.424443634108107e-5
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.7837144989562412	0.00012226507450695918	0.00011058507450695918
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.8418190598938913	0.00014289452751459005	0.00013121452751459006
0.013545443219124613	1.839271835147415	0.5917445111950822	2.024825530396089	0.00013987797849825	0.00012819797849825002
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.3579663970103417	8.522044812450861e-5	7.354044812450861e-5
0.016555541712263557	1.8373369811320892	0.594050380418992	2.501386429904272	6.776011537080915e-5	5.608011537080915e-5
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.6382361305840414	5.362524971244659e-5	4.194524971244659e-5
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.767511187170357	4.2514980313115304e-5	3.083498031311531e-5
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.8878920283789498	3.4028167393908854e-5	2.234816739390885e-5
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.9978321198021263	2.7694851560618684e-5	1.6014851560618684e-5
0.02408078794511051	1.832499846093775	0.5998150534787665	3.0958875860270503	2.3041506243203335e-5	1.1361506243203336e-5
0.02558583719167994	1.831532419086112	0.6009679880907214	3.1804832052239758	1.9646623964885322e-5	7.966623964885322e-6
0.027090886438249227	1.8305649920784492	0.6021209227026763	3.250145531776154	1.721716789102036e-5	5.537167891020359e-6
0.02859593568481866	1.8295975650707863	0.6032738573146311	3.3036114458827597	1.5692766289068845e-5	4.012766289068846e-6
0.030100984931388172	1.8286301380631234	0.6044267919265861	3.3399151017106803	1.5334079714203706e-5	3.6540797142037053e-6
0.03160603417795746	1.8276627110554606	0.605579726538541	3.3584737183117417	1.6809911820403295e-5	5.129911820403296e-6
0.03311108342452689	1.8266952840477977	0.6067326611504958	3.362263791931772	1.9893929523050325e-5	8.213929523050326e-6
0.03461613267109632	1.8257278570401347	0.6078855957624507	3.3574451124770155	2.400805526346955e-5	1.2328055263469547e-5
0.03612118191766569	1.824760430032472	0.6090385303744057	3.34269490055974	3.0177330774124175e-5	1.849733077412417e-5
0.03762623116423512	1.823793003024809	0.6101914649863606	3.31940166131861	3.867523041517243e-5	2.6995230415172424e-5
0.039131280410804554	1.8228255760171461	0.6113443995983154	3.288781079484994	5.006963444401555e-5	3.838963444401555e-5
0.04063632965737384	1.8218581490094834	0.6124973342102703	3.2518966059581986	6.525810424912965e-5	5.357810424912965e-5
0.04214137890394335	1.8208907220018204	0.6136502688222253	3.2096638536543804	8.549795293435368e-5	7.381795293435369e-5
0.043646428150512784	1.8199232949941575	0.6148032034341802	3.1628392345883567	0.0001124478935728748	0.00010076789357287481
0.04515147739708207	1.8189558679864948	0.615956138046135	3.111992868270985	0.00014823475344116503	0.00013655475344116503
0.046656526643651504	1.8179884409788318	0.6171090726580899	3.057465737996509	0.00019555547076928774	0.00018387547076928774
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.9993112571256906	0.00025782134089922094	0.0002461413408992209
0.049666625136790446	1.816053586963506	0.6194149418819997	2.9372216679765693	0.0003393482511236133	0.00032766825112361326
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.8705564964242094	0.00044478212964382525	0.0004331021296438253
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.7989675731931265	0.0005716646634210469	0.0005599846634210469
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.722651705634763	0.0007407503815871153	0.0007290703815871153
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.6430359123469613	0.0009610845470354389	0.000949404547035439
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.5616271789178184	0.0012455178089384093	0.0012338378089384095
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.4799342205166606	0.0016118438176876808	0.0016001638176876807
0.060201969862776115	1.809281597909866	0.627485484165684	2.399379276474327	0.002084247034474634	0.002072567034474634
0.06170701910934563	1.808314170902203	0.6286384187776389	2.3212068980332377	0.002695062141083289	0.002683382141083289
0.06321206835591507	1.80734674389454	0.6297913533895938	2.2463991565947845	0.0034868326060382457	0.003475152606038246
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.1756088866321495	0.0045146422089371915	0.0045029622089371914
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.1091236271504257	0.005848679665153481	0.005836999665153481
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.046872142483257	0.007576982927697321	0.007565302927697321
0.06923226534219258	1.8034770358638887	0.6344030918374134	1.9884826578567771	0.00980829627137012	0.00979661627137012
0.07073731458876202	1.8025096088562258	0.6355560264493683	1.9333979261259526	0.012674959886052075	0.012663279886052075
0.07224236383533145	1.8015421818485629	0.6367089610613231	1.8885295398811064	0.01583332093005985	0.01582164093005985
0.07374741308190082	1.8005747548409001	0.6378618956732781	1.8460358697131742	0.020026109972871572	0.02001442997287157
0.07525246232847024	1.7996073278332372	0.639014830285233	1.8060410763032448	0.025592961238793843	0.025581281238793843
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.7707251936048278	0.03257563366092359	0.03256395366092359
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.7422942664678331	0.04082588684488562	0.040814206844885625
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.7227784590676107	0.05000984649466787	0.04999816649466788
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.7139149664650537	0.059632431486420896	0.059620751486420896
0.0827777085613172	1.794770192794923	0.6447795033450074	1.7169542010484184	0.06908498558912729	0.06907330558912729
0.08428275780788662	1.79380276578726	0.6459324379569623	1.7322666673341511	0.0777193306271635	0.0777076506271635
0.08578780705445616	1.792835338779597	0.6470853725689173	1.7588170744689602	0.08496504770387393	0.08495336770387393
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.794796167324137	0.09075283158682115	0.09074115158682115
0.08879790554759485	1.7909004847642713	0.649391241792827	1.839239678175304	0.09519793259911007	0.09518625259911005
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.8908151388393803	0.09858451856071793	0.09857283856071793
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.9487152346631824	0.1013182058472392	0.1013065258472392
0.09331305328730309	1.7879982037412827	0.6528500456286918	2.0128668386555173	0.10319833670944611	0.1031866567094461
0.09481810253387253	1.7870307767336198	0.6540029802406466	2.0826404617030487	0.10415403558544732	0.10414235558544731
0.0963231517804418	1.786063349725957	0.6551559148526015	2.1579731105555795	0.10439992120993354	0.10438824120993352
0.09782820102701124	1.785095922718294	0.6563088494645564	2.238916720115608	0.10405269302267937	0.10404101302267936
0.09933325027358075	1.7841284957106311	0.6574617840765113	2.3255505793851534	0.10321412056002609	0.10320244056002607
0.10083829952015004	1.7831610687029684	0.6586147186884662	2.418000555880127	0.10197284475856548	0.10196116475856548
0.10234334876671948	1.7821936416953055	0.6597676533004211	2.5164478808187876	0.10040580801379895	0.10039412801379895
0.1038483980132889	1.7812262146876425	0.660920587912376	2.621131229920149	0.09857939374259923	0.09856771374259922
0.10535344725985828	1.7802587876799798	0.6620735225243309	2.7323449430187843	0.0965503468925486	0.09653866689254859
0.10685849650642772	1.7792913606723169	0.6632264571362858	2.8504354506727414	0.09436653759899118	0.09435485759899118
0.10836354575299714	1.778323933664654	0.6643793917482407	2.9757973351659497	0.0920676210114582	0.09205594101145818
0.10986859499956643	1.7773565066569912	0.6655323263601955	3.108869942180618	0.08968563719470339	0.08967395719470339
0.11137364424613594	1.7763890796493282	0.6666852609721505	3.2501350639139033	0.08724558595574532	0.0872339059557453
0.11287869349270536	1.7754216526416653	0.6678381955841054	3.4001159173937126	0.08476600245658872	0.08475432245658872
0.11438374273927467	1.7744542256340026	0.6689911301960603	3.5593774258831434	0.08225955054254168	0.08224787054254168
0.11588879198584409	1.7734867986263396	0.6701440648080151	3.7283212778319794	0.0798077856596	0.0797961056596
0.1173938412324136	1.7725193716186767	0.6712969994199701	3.9078574341619445	0.07715247700228174	0.07714079700228173
0.11889889047898304	1.7715519446110137	0.672449934031925	4.099129914172505	0.07430122099769357	0.07428954099769357
0.12040393972555233	1.770584517603351	0.6736028686438799	4.303444952084163	0.0712865458753353	0.0712748658753353
0.12190898897212175	1.769617090595688	0.6747558032558347	4.5223105638658625	0.06813768422760065	0.06812600422760065
0.12341403821869112	1.7686496635880253	0.6759087378677897	4.757417318196799	0.06488076101835737	0.06486908101835737
0.12491908746526055	1.7676822365803624	0.6770616724797446	5.010601928822362	0.061539012808298856	0.061527332808298855
0.12642413671182998	1.7667148095726994	0.6782146070916995	5.283791731246891	0.05813303565269841	0.05812135565269841
0.12792918595839942	1.7657473825650365	0.6793675417036543	5.578929783193049	0.05468106171961344	0.05466938171961345
0.12943423520496872	1.7647799555573738	0.6805204763156092	5.8978820577926	0.051199267251143384	0.051187587251143384
0.1309392844515382	1.7638125285497108	0.6816734109275642	6.242329664961288	0.04770211704688606	0.04769043704688606
0.13244433369810765	1.7628451015420479	0.682826345539519	6.613649932372939	0.04420275318736889	0.044191073187368896
0.13394938294467693	1.7618776745343852	0.6839792801514739	7.0127902855987845	0.040713438236091984	0.040701758236091984
0.13545443219124645	1.7609102475267222	0.6851322147634289	7.4401381233088655	0.0372460656619947	0.0372343856619947
0.1369594814378159	1.7599428205190593	0.6862851493753838	7.895388388441242	0.03381275270976552	0.03380107270976552
0.13846453068438516	1.7589753935113965	0.6874380839873386	8.377408503768132	0.030426533413309278	0.030414853413309274
0.1399695799309546	1.7580079665037336	0.6885910185992935	8.864759092829432	0.02730759657492182	0.02729591657492182
0.14147462917752404	1.7570405394960706	0.6897439532112484	9.36827308152054	0.02419674088265699	0.024185060882656987
0.1429796784240934	1.756073112488408	0.6908968878232034	9.86534438642909	0.021147170240164177	0.021135490240164173
0.14448472767066284	1.755105685480745	0.6920498224351582	10.33182131483136	0.018219850543323937	0.018208170543323937
0.14598977691723225	1.754138258473082	0.6932027570471131	10.744937180027158	0.015472372871132947	0.015460692871132947
0.14749482616380155	1.7531708314654193	0.694355691659068	11.084568292839911	0.012955974562541847	0.012944294562541847
0.14899987541037096	1.7522034044577564	0.6955086262710228	11.334424425906978	0.010712454409858883	0.010700774409858883
0.1505049246569405	1.7512359774500934	0.6966615608829778	11.501438667646852	0.008769017457477374	0.008757337457477374
0.15200997390350976	1.7502685504424307	0.6978144954949327	11.603896686190922	0.007136348782743898	0.007124668782743898
0.1535150231500792	1.7493011234347677	0.6989674301068876	11.657620767260093	0.005793247381037593	0.005781567381037593
0.15502007239664872	1.7483336964271048	0.7001203647188425	11.679004060505246	0.0047046524035014095	0.0046929724035014095
0.15652512164321802	1.747366269419442	0.7012732993307974	11.68224671579446	0.0038304211331299355	0.003818741133129936
0.15803017088978744	1.7463988424117791	0.7024262339427523	11.67823014221745	0.003129287289815649	0.0031176072898156494
0.15953522013635688	1.7454314154041162	0.7035791685547071	11.673758248685566	0.0025620885354858403	0.0025504085354858407
0.16104026938292618	1.7444639883964534	0.704732103166662	11.671185313971192	0.0020942844952874452	0.0020826044952874452
0.16254531862949567	1.7434965613887905	0.705885037778617	11.668439725374768	0.0016977927791448574	0.0016861127791448576
0.1640503678760651	1.7425291343811276	0.7070379723905719	11.662374085093727	0.0013637878118775105	0.0013521078118775105
0.1655554171226344	1.7415617073734648	0.7081909070025267	11.664405762044213	0.0011192543893581907	0.0011075743893581907
0.1670604663692039	1.7405942803658019	0.7093438416144817	11.668708788057542	0.0009183452810038631	0.000906665281003863
0.16856551561577332	1.739626853358139	0.7104967762264366	11.673061844163122	0.0007534765848137509	0.0007417965848137509
0.1700705648623428	1.738659426350476	0.7116497108383915	11.676087935205533	0.0006183154927566951	0.000606635492756695
0.17157561410891206	1.7376919993428133	0.7128026454503463	11.677242047669024	0.0005075833495979367	0.0004959033495979367
0.1730806633554815	1.7367245723351503	0.7139555800623012	11.676663393130486	0.00041688974861407246	0.00040520974861407244
0.17458571260205086	1.7357571453274876	0.7151085146742562	11.674952006847333	0.00034259311968292354	0.0003309131196829235
0.1760907618486203	1.7347897183198246	0.716261449286211	11.672918750231853	0.00028168368881734547	0.00027000368881734544
0.1775958110951897	1.7338222913121617	0.7174143838981659	11.671348489915461	0.00023168510888645167	0.00022000510888645167
0.17910086034175915	1.7328548643044988	0.7185673185101208	11.67080800662793	0.00019057147903724276	0.00017889147903724274
0.18060590958832842	1.731887437296836	0.7197202531220757	11.671522216038259	0.0001566968852157105	0.0001450168852157105
0.18211095883489795	1.730920010289173	0.7208731877340306	11.673333930237293	0.00012873500620085785	0.00011705500620085786
0.18361600808146739	1.7299525832815101	0.7220261223459855	11.67575350663772	0.00010562673872092737	9.394673872092738e-5
0.18512105732803666	1.7289851562738474	0.7231790569579404	11.67809564353636	8.653420153304054e-5	7.485420153304054e-5
0.18662610657460618	1.7280177292661845	0.7243319915698954	11.679691803608707	7.07998818299989e-5	5.91198818299989e-5
0.18813115582117562	1.7270503022585215	0.7254849261818502	11.680158598839927	5.7910088004204604e-5	4.62300880042046e-5
0.18963620506774492	1.7260828752508588	0.7266378607938051	11.679694773398655	4.746227066148956e-5	3.578227066148956e-5
0.19114125431431433	1.7251154482431958	0.72779079540576	11.680010907468828	3.912780034756006e-5	2.7447800347560063e-5
0.19264630356088377	1.724148021235533	0.7289437300177148	11.679829295918372	3.235424096860876e-5	2.0674240968608757e-5
0.19415135280745313	1.7231805942278702	0.7300966646296698	11.678984550711338	2.6736719009787286e-5	1.5056719009787284e-5
0.19565640205402257	1.7222131672202072	0.7312495992416247	11.67818975977111	2.2084062198102308e-5	1.040406219810231e-5
0.197161451300592	1.7212457402125443	0.7324025338535796	11.677886606831205	1.823419086505952e-5	6.554190865059522e-6
0.19866650054716128	1.7202783132048816	0.7335554684655344	11.678239916046758	1.5050614600409282e-5	3.370614600409283e-6
0.2001715497937307	1.7193108861972186	0.7347084030774893	11.679168382316307	1.2419196300455362e-5	7.39196300455362e-7
0.20167659904030022	1.7183434591895557	0.7358613376894443	11.680406632778213	1.0245110317633366e-5	0.0
0.20318164828686952	1.717376032181893	0.7370142723013992	11.681590983761886	8.449958341206107e-6	0.0
0.20468669753343896	1.71640860517423	0.738167206913354	11.682358639327411	6.969043303080554e-6	0.0
0.20619174678000846	1.715441178166567	0.739320141525309	11.682447630447626	5.748838008842351e-6	0.0
0.20769679602657776	1.7144737511589043	0.7404730761372639	11.681782429083333	4.744721343837873e-6	0.0
0.2092018452731472	1.7135063241512414	0.7416260107492187	11.680527754390571	3.919090798433405e-6	0.0
0.2107068945197166	1.7125388971435784	0.7427789453611736	11.679090522761085	3.2399956969019816e-6	0.0
0.2122119437662859	1.7115714701359157	0.7439318799731285	11.678047208289259	2.680470901781603e-6	0.0
0.21371699301285543	1.7106040431282528	0.7450848145850835	11.678685484829021	2.2154667976174497e-6	0.0
0.21522204225942485	1.7096366161205898	0.7462377491970383	11.679166942313485	1.824225636332189e-6	0.0
0.21672709150599412	1.708669189112927	0.7473906838089932	11.6797161367392	1.5030100782558948e-6	0.0
0.21823214075256367	1.7077017621052641	0.7485436184209482	11.680668401468342	1.2417524889963292e-6	0.0
0.21973718999913308	1.7067343350976012	0.7496965530329031	11.680201867281044	1.0310755910124866e-6	0.0
0.22124223924570235	1.7057669080899385	0.7508494876448579	11.679853585933555	8.569955538097702e-7	0.0
0.2227472884922718	1.7047994810822755	0.7520024222568128	11.679694306415332	7.120683899746715e-7	0.0
0.22425233773884123	1.7038320540746126	0.7531553568687677	11.679670583878785	5.915160532972385e-7	0.0
0.22575738698541062	1.7028646270669499	0.7543082914807226	11.679723704923306	4.913198757390151e-7	0.0
0.22726243623198003	1.701897200059287	0.7554612260926775	11.679803366831344	4.081020468260007e-7	0.0
0.22876748547854944	1.700929773051624	0.7566141607046324	11.6798746302815	3.3902517959436516e-7	0.0
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.679919784247497	2.817076360715856e-7	0.0
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.679936588725347	2.3415246033971915e-7	0.0
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.679934187547287	1.9468794107487697e-7	0.0
0.23478768246482698	1.6970600650209726	0.761225899152452	11.679927811164726	1.6191799810375322e-7	0.0
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.679933218583919	1.3468075896280288e-7	0.0
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.67996165865487	1.1201386169959312e-7	0.0
0.23930283020453522	1.694157783997984	0.7646847029883167	11.68001596332355	9.312518922043848e-8	0.0
0.24080787945110466	1.693190356990321	0.7658376376002716	11.680088218899888	7.73679083732821e-8	0.0
0.24231292869767407	1.692222929982658	0.7669905722122264	11.680159295689538	6.42188536630827e-8	0.0
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.680200351575143	5.325946103564382e-8	0.0
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.680176261604787	4.415862154056591e-8	0.0
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.680050763684449	3.665698790009015e-8	0.0
0.2483331256839516	1.6883532219520068	0.771602310660046	11.67989454460324	3.054049416416824e-8	0.0
0.2498381749305211	1.6873857949443438	0.772755245272001	11.679973352875631	2.5603994203041355e-8	0.0
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.680014227317947	2.146246048913345e-8	0.0
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.68003021437129	1.7991242368568612e-8	0.0
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.680031086302547	1.508436801739437e-8	0.0
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.680023926526296	1.2651931802657248e-8	0.0
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.680013682428259	1.0617795992634316e-8	0.0
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.680003627039165	8.917585865517824e-9	0.0
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.679995699627693	7.4969558747807e-9	0.0
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.679990723809636	6.310103148409782e-9	0.0
0.2633836181496457	1.678678951875378	0.7831316567795951	11.679988530105677	5.318503228436366e-9	0.0
0.26488866739621514	1.677711524867715	0.7842845913915499	11.679988038019543	4.489841596529068e-9	0.0
0.26639371664278455	1.676744097860052	0.7854375260035048	11.679987380649273	3.7971131808038905e-9	0.0
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.67998418258707	3.2178606984207535e-9	0.0
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.679976129409928	2.733521357953349e-9	0.0
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.679961994416836	2.3288501247856385e-9	0.0
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.67994331543245	1.9913864419959086e-9	0.0
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.679926941463956	1.7109299981740418e-9	0.0
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.679928695728035	1.4789898423864396e-9	0.0
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.679978427949845	1.2881698649894617e-9	0.0
0.2784341106153398	1.6690046817987492	0.794661002899144	11.680095911258377	1.1276188569526407e-9	0.0
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.68010907509258	9.961402960943827e-10	0.0
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.68002419723297	8.880872806641401e-10	0.0
0.282949258355048	1.6661024007757606	0.7981198067350087	11.679973536951495	7.968700544467767e-10	0.0
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.679949823562053	7.200389460929399e-10	0.0
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.679947126731877	6.554529594069883e-10	0.0
0.2874644060947562	1.663200119752772	0.8015786105708734	11.679960098776549	6.012509431306532e-10	0.0
0.2889694553413257	1.662232692745109	0.8027315451828283	11.679983555559579	5.558239448888516e-10	0.0
0.2904745045878951	1.661265265737446	0.8038844797947832	11.680012329014918	5.177888815406455e-10	0.0
0.2919795538344644	1.6602978387297833	0.805037414406738	11.680041329798259	4.85963638905124e-10	0.0
0.2934846030810339	1.6593304117221204	0.806190349018693	11.680065764034719	4.593436946946194e-10	0.0
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.680081453562428	4.3708033948677157e-10	0.0
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.680085214468585	4.184605517011144e-10	0.0
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.680075254075593	4.0288856381448465e-10	0.0
0.29950480006731134	1.655460703691469	0.8108020874665125	11.6800515518543	3.8986913845156904e-10	0.0
0.30100984931388086	1.654493276683806	0.8119550220784675	11.680016195018366	3.789925545234462e-10	0.0
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679973644784711	3.699212852543801e-10	0.0
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679930914472243	3.623783317376107e-10	0.0
0.305524997053589	1.6515909956608175	0.8154138259143321	11.67989764575546	3.561371575920401e-10	0.0
0.3070300463001584	1.6506235686531545	0.816566760526287	11.67988607449556	3.5101315235365535e-10	0.0
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.679910882644462	3.468565334270429e-10	0.0
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679988937762555	3.4354657874357017e-10	0.0
0.3115451940398667	1.647721287630166	0.8200255643621517	11.680138926713218	3.4098706472222327e-10	0.0
0.31305024328643616	1.646753860622503	0.8211784989741067	11.680078383282307	3.390224060328808e-10	0.0
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.68001109683812	3.374093450531353e-10	0.0
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.679972622830599	3.36079854443572e-10	0.0
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.67995592070058	3.349877705262685e-10	0.0
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.67995459737477	3.340949220371475e-10	0.0
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.679963068080045	3.33369905858616e-10	0.0
0.3220805387658526	1.6409492985765257	0.828096106645836	11.679976666138435	3.3278700489989816e-10	0.0
0.3235855880124218	1.639981871568863	0.8292490412577909	11.679991698878675	3.3232525501254397e-10	0.0
0.32509063725899134	1.6390144445612	0.8304019758697458	11.680005449798184	3.319676621884274e-10	0.0
0.3265956865055608	1.638047017553537	0.8315549104817007	11.680016130084962	3.3170056568721223e-10	0.0
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.680022785561103	3.3151313717958776e-10	0.0
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.680025168040629	3.3139700047132626e-10	0.0
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.680023583005038	3.3134595089125413e-10	0.0
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.680018728390307	3.3135574798329336e-10	0.0
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680011542150064	3.3142394973869716e-10	0.0
0.3356259819849772	1.6322424555075599	0.83847251815343	11.680003079111128	3.3154975123923043e-10	0.0
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679994440469049	3.31733785255162e-10	0.0
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679986782082558	3.319778370533646e-10	0.0
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.679981430516872	3.3228442042033147e-10	0.0
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.679983230283598	3.3265387649052097e-10	0.0
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679989054529523	3.330840844182621e-10	0.0
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.679999055413681	3.335821642751011e-10	0.0
0.34616132671096295	1.62547046645392	0.8465430604371144	11.680012022377847	3.341522923497834e-10	0.0
0.34766637595753236	1.624503039446257	0.8476959950490692	11.680004087946383	3.3471760284486817e-10	0.0
0.34917142520410177	1.623535612438594	0.8488489296610241	11.680002655745428	3.3522628395495246e-10	0.0
0.35067647445067107	1.6225681854309313	0.850001864272979	11.680002465606313	3.356897198716388e-10	0.0
0.3521815236972406	1.6216007584232683	0.851154798884934	11.680002592908137	3.3611216496742306e-10	0.0
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680002504166799	3.364979699217239e-10	0.0
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.68000196203536	3.36851568988372e-10	0.0
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.680000944291434	3.371774665782606e-10	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.679999575144768	3.374802235982653e-10	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.67999806732116	3.377644439318731e-10	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.679996673501137	3.3803476139163473e-10	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.67999564581329	3.382958274186362e-10	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.679995202202912	3.3855229974964815e-10	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.679995498616336	3.3880883221845653e-10	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.679996606060495	3.39070065804097e-10	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.6799984917154	3.393406209853291e-10	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.680001003394269	3.3962509140765744e-10	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.680003856763015	3.399280388165692e-10	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680006624845934	3.4025398915838305e-10	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680008729459638	3.4060742969820683e-10	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.680009434331096	3.4099280695296853e-10	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680007839768896	3.414145251863264e-10	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680002878869159	3.418769451614655e-10	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.679993315349364	3.4238438279735555e-10	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679990212215646	3.429394575616997e-10	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.67999632211574	3.4345714338635795e-10	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.680000309190564	3.439302800450732e-10	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.680002550731126	3.443631691710075e-10	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.680003406747648	3.4476007140985414e-10	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680003217183257	3.4512520703949447e-10	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680002298903473	3.454627564569385e-10	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680000942337628	3.457768604514171e-10	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.679999407726903	3.4607162018649434e-10	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679997921010926	3.463510968180433e-10	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.679996669462712	3.466193106789102e-10	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.679995797257932	3.4688023996499075e-10	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679995401240907	3.4713781886137535e-10	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679995527225442	3.473959350510837e-10	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679996167243377	3.47658426552767e-10	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.679997258228923	3.479290778375888e-10	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.679998639446438	3.482078655671123e-10	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.68000028314371	3.4849665984222227e-10	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.680001959321961	3.487995302251073e-10	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.680003409708979	3.491198720589881e-10	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.680004326932318	3.4946102635683146e-10	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.680004362695062	3.498262794934494e-10	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.680003138922997	3.502188637682454e-10	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000261954396	3.5064195892266346e-10	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.67999533978661	3.510986946626138e-10	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.679996856933338	3.5157709405496086e-10	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999080101139	3.520139353466027e-10	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.680000436689575	3.5241399430963277e-10	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.680001152010876	3.527807170360929e-10	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.680001421092356	3.531175058369808e-10	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.680001406513659	3.534277180796163e-10	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.680001237611	3.537146654521763e-10	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.680001010958646	3.5398161361911333e-10	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.680000792031054	3.5423178222672616e-10	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.68000061794149	3.544683452137242e-10	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.680000501146072	3.546944313772383e-10	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.680000433995193	3.549131251403649e-10	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.68000039400687	3.5512746746299285e-10	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.680000349730133	3.5534045683335587e-10	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.68000026705912	3.5555505027347225e-10	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.680000115852081	3.5577416428737987e-10	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.679999876702283	3.560006756768538e-10	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.679999547701376	3.562374221450884e-10	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999151028786	3.564872026046687e-10	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.679998739193982	3.56752777101998e-10	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.679998400752085	3.570368662662478e-10	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679998265306285	3.5734215018679805e-10	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679998507604248	3.5767126661907966e-10	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.679999350529004	3.5802680841469756e-10	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.680001066778438	3.5841132006769594e-10	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.680003979020874	3.588272932648636e-10	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.680001277297624	3.5924377399817215e-10	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.680000132967228	3.596309056522909e-10	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.679999395624893	3.5999484054981265e-10	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.679999002212982	3.6033827404208606e-10	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.679998886550122	3.606638645495723e-10	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.679998982036832	3.6097423345827233e-10	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.67999922410745	3.6127196467735427e-10	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.679999550620046	3.615541344235633e-10	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999904023584	3.618160378578666e-10	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.680000247459033	3.6206173747615225e-10	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.680000543909303	3.622936464256033e-10	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.680000765221237	3.625141428699881e-10	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.680000892648323	3.6272557054086043e-10	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.680000917000944	3.6293023927225037e-10	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.68000083847635	3.631304254909077e-10	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.680000666235484	3.6332837263645374e-10	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.680000417787962	3.635262914880795e-10	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.680000118241185	3.637263603766992e-10	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.679999799464216	3.639307252637332e-10	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.679999499211576	3.6414149966995096e-10	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999260246682	3.643607644400448e-10	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.679999129499462	3.6459056733084025e-10	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.679999157287202	3.648329224132806e-10	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.679999396622463	3.650898092805283e-10	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.67999990262655	3.653631720567428e-10	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.6800007320618	3.6565491820328324e-10	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.680000770034066	3.65965274242003e-10	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.680000321285593	3.66257556378971e-10	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.680000023788164	3.6652855862613083e-10	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.679999845697358	3.6678044245543653e-10	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999759333407	3.6701533157185127e-10	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.679999740849606	3.6723531215086306e-10	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.679999769902244	3.6744243292903486e-10	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.679999829332203	3.676387051349697e-10	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.679999904866563	3.678261022509358e-10	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.679999984846638	3.6800655959822874e-10	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.680000059987227	3.681819737422065e-10	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.680000123169874	3.6835420171574213e-10	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.680000169271288	3.685250600626681e-10	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.680000195026189	3.6869632370559246e-10	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.680000198922123	3.6886972464526024e-10	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.680000181121919	3.6904695050142685e-10	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.680000143407911	3.6922964290798795e-10	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.680000089139897	3.6941939577787263e-10	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.680000023217474	3.696177534559726e-10	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.67999995203538	3.6982620878112556e-10	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.679999883418771	3.7004620108090674e-10	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.679999826523659	3.7027911412571685e-10	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.679999791685923	3.705262740713691e-10	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.6799997887837	3.7078180687072253e-10	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.679999830792221	3.710344167489552e-10	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.679999932688641	3.7128760517651843e-10	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.680000110266727	3.715430865252498e-10	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.680000380560577	3.718025451164582e-10	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.680000131955293	3.7205469150399967e-10	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.680000034927328	3.722812133766941e-10	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.679999971438638	3.724854228148067e-10	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.679999935269443	3.7266920222006655e-10	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.67999992065616	3.728343802658336e-10	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.679999922332541	3.7298273524773105e-10	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.67999993555731	3.731159979952616e-10	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.67999995613062	3.732358543613042e-10	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.679999980401872	3.7334394730831297e-10	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.680000005270706	3.7344187861195314e-10	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.68000002818312	3.735312102048461e-10	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.680000047124155	3.736134651850085e-10	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.680000060608592	3.736901285155143e-10	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.680000067670797	3.7376264744382877e-10	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.68000006785434	3.738324316712039e-10	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.68000006120249	3.739008533044656e-10	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.68000004824945	3.739692466244477e-10	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.68000003001298	3.7403890770729025e-10	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.680000007988054	3.7411109393674445e-10	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.679999984141364	3.741870234475882e-10	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.679999960906175	3.7426787454219486e-10	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.679999941176671	3.743547851242562e-10	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.679999928300898	3.744488521956108e-10	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.679999926071037	3.7455113146408904e-10	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.679999938709459	3.7466263711224047e-10	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.679999970849016	3.7478434177877614e-10	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.680000027505466	3.7491717680651646e-10	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.680000114039977	3.7506203281260836e-10	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.680000050406642	3.752146936366522e-10	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.680000016280273	3.7535866659298265e-10	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.679999993675471	3.754951481780586e-10	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.679999980422096	3.756251757252925e-10	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.679999974537528	3.7574974942071383e-10	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.67999997422541	3.758698313946706e-10	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.679999977875722	3.759863447788017e-10	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.679999984065777	3.7610017276573107e-10	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.67999999149765	3.762133142339589e-10	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.67999999905767	3.763149872127552e-10	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.68000000625142	3.764014660915207e-10	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.680000012432426	3.7647420129200435e-10	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.680000017111345	3.7653459381946457e-10	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.680000019958152	3.765839985446448e-10	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.680000020800728	3.7662372694606816e-10	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.680000019620637	3.7665504936619813e-10	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.680000016546686	3.7667919683322313e-10	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.680000011847017	3.7669736249846133e-10	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.680000005920121	3.767107027375619e-10	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.679999999285375	3.7672033796188253e-10	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.679999992573382	3.7672735318459235e-10	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.679999986516503	3.7673279838421317e-10	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.679999981939897	3.7673768870646393e-10	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.679999979753044	3.767430045434073e-10	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.679999980942098	3.76749691527022e-10	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.679999986562937	3.76758660472437e-10	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.679999997734901	3.767707873041526e-10	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.680000015635164	3.767869129966707e-10	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.680000019363316	3.7680843720668267e-10	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.680000008907543	3.768267170708529e-10	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.680000001719257	3.768369247839485e-10	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.679999997168496	3.7683986713013306e-10	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.679999994696393	3.768363191500773e-10	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.679999993811254	3.76827024850112e-10	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.679999994084575	3.7681269771402356e-10	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.679999995147083	3.7679402105245655e-10	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.679999996684936	3.7677164822337527e-10	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.679999998436067	3.767462027555132e-10	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.680000000186913	3.7671827840519734e-10	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.68000000176925	3.7668843917539704e-10	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.680000003057456	3.766572193242838e-10	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.68000000396593	3.766251233890212e-10	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.680000004446695	3.765926262489278e-10	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.68000000448709	3.765601732505712e-10	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.680000004107422	3.765281804157409e-10	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.680000003358483	3.7649703475164757e-10	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.680000002318597	3.7646709468107067e-10	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.680000001090255	3.76438690608545e-10	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.679999999795852	3.7641212563703345e-10	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.679999998572384	3.763876764478765e-10	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.679999997553633	3.763655040260246e-10	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.679999996855628	3.7633909883744965e-10	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.679999996651267	3.763085562222891e-10	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.679999997105892	3.7627462757705526e-10	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.679999998382844	3.762380338997771e-10	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.680000000639167	3.761994659432201e-10	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.680000004021553	3.761595843124648e-10	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.68000000255077	3.761190792404301e-10	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.680000001164164	3.7607205601751914e-10	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000260424	3.760177920009275e-10	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.679999999729889	3.7595689421143237e-10	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.679999999477593	3.7588993805738895e-10	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.679999999422979	3.758174685537379e-10	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.679999999499335	3.7574000136308553e-10	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.679999999652892	3.756580236789845e-10	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.679999999841787	3.755719949704842e-10	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.68000000003491	3.7548234760596064e-10	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.68000000021058	3.753894873731707e-10	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.680000000355255	3.7529379391138353e-10	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.68000000046218	3.7519562107036317e-10	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.680000000530091	3.750952972098554e-10	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.680000000561922	3.7499312545213256e-10	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.680000000563641	3.748893838990123e-10	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.680000000543084	3.747843258236321e-10	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.680000000508949	3.7467817984611344e-10	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.680000000469791	3.745711501010814e-10	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000433157	3.7446341640384185e-10	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000000404764	3.743551344208252e-10	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.680000000387677	3.742464358487137e-10	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.680000000381568	3.7413742860546e-10	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.680000000381892	3.7402819703518104e-10	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.680000000379032	3.7391880212768205e-10	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.680000000357357	3.7380928175212283e-10	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.680000000294038	3.736996509030708e-10	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.680000000157747	3.735899019559297e-10	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.680000000095946	3.734802194820279e-10	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.680000000247496	3.7336968127953125e-10	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.680000000367691	3.7325849268114084e-10	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000455143	3.7314646099925935e-10	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.680000000510226	3.730334127915731e-10	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000000534758	3.7291919348639924e-10	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.680000000531725	3.728036673476817e-10	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.680000000493228	3.7268662019655297e-10	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.680000000444632	3.725677153783881e-10	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000386498	3.7244726725717345e-10	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000325517	3.723255559447448e-10	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.680000000268125	3.722028876251274e-10	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.680000000220181	3.7207959619838347e-10	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.680000000186768	3.7195604440976087e-10	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.680000000171916	3.718326245433999e-10	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.68000000017835	3.7170975875750613e-10	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.68000000020724	3.7158789913554e-10	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.680000000257916	3.7146752752555823e-10	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.680000000327698	3.713491552374253e-10	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.680000000411619	3.712333226651399e-10	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000502258	3.711205988990286e-10	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.68000000058956	3.710115813900338e-10	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.680000000660652	3.7090689572576314e-10	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000000699769	3.7080719557537375e-10	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.680000000688091	3.707131628577407e-10	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.680000000603682	3.706255081847045e-10	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.680000000421453	3.7054497162849917e-10	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.680000000113072	3.7047232385973176e-10	0.0


==> _tikz/352s_prof_wedge2_c2_1p4_c3_1p1.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.35404872446367713	7.248116189527263e-5	6.080116189527263e-5
0.00150504924656943	1.847011251208718	0.582521034299443	0.719185747773817	9.435615536621953e-5	8.267615536621953e-5
0.00301009849313886	1.846043824201055	0.5836739689113979	1.0992806057678384	8.844980906770394e-5	7.676980906770394e-5
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4336752223607383	6.873507783526076e-5	5.705507783526076e-5
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6641500924702946	4.632740691134326e-5	3.464740691134326e-5
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.7735381311332576	2.9102344716228266e-5	1.7422344716228266e-5
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.7937947497886524	2.1289420465403982e-5	9.609420465403982e-6
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.782284341356847	2.3050428569018545e-5	1.1370428569018543e-5
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.8009243726598405	3.0051833981035046e-5	1.8371833981035046e-5
0.013545443219124613	1.839271835147415	0.5917445111950822	1.9108783535410576	3.304257418284144e-5	2.1362574182841443e-5
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.1493929284390907	2.134811161704392e-5	9.66811161704392e-6
0.016555541712263557	1.8373369811320892	0.594050380418992	2.3020925123405633	1.9564181939821005e-5	7.884181939821003e-6
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.437330114812024	1.831772937931925e-5	6.637729379319248e-6
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.5590853605503305	1.752869284308445e-5	5.84869284308445e-6
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.6706602320819677	1.714821836268638e-5	5.46821836268638e-6
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.7744474535259065	1.7160683448275992e-5	5.480683448275992e-6
0.02408078794511051	1.832499846093775	0.5998150534787665	2.872117774476094	1.7571315988006904e-5	5.891315988006905e-6
0.02558583719167994	1.831532419086112	0.6009679880907214	2.9642245559235323	1.8444129512107397e-5	6.764129512107395e-6
0.027090886438249227	1.8305649920784492	0.6021209227026763	3.0504066287182185	1.9900699818648732e-5	8.220699818648734e-6
0.02859593568481866	1.8295975650707863	0.6032738573146311	3.129451129087529	2.2104723739522547e-5	1.0424723739522545e-5
0.030100984931388172	1.8286301380631234	0.6044267919265861	3.199352195901973	2.5259129050903027e-5	1.3579129050903027e-5
0.03160603417795746	1.8276627110554606	0.605579726538541	3.2573677691789134	2.960512631198255e-5	1.7925126311982546e-5
0.03311108342452689	1.8266952840477977	0.6067326611504958	3.299025002185987	3.5084834362191254e-5	2.3404834362191254e-5
0.03461613267109632	1.8257278570401347	0.6078855957624507	3.3333551825759424	4.1838702688645066e-5	3.015870268864506e-5
0.03612118191766569	1.824760430032472	0.6090385303744057	3.3604056885140423	5.047087224618601e-5	3.8790872246186004e-5
0.03762623116423512	1.823793003024809	0.6101914649863606	3.378066688209707	6.13516939811297e-5	4.9671693981129696e-5
0.039131280410804554	1.8228255760171461	0.6113443995983154	3.3847388818665856	7.496429863285344e-5	6.328429863285344e-5
0.04063632965737384	1.8218581490094834	0.6124973342102703	3.3792988084991302	9.192670769630663e-5	8.024670769630663e-5
0.04214137890394335	1.8208907220018204	0.6136502688222253	3.361078277447598	0.00011301714707113304	0.00010133714707113305
0.043646428150512784	1.8199232949941575	0.6148032034341802	3.3298615874908646	0.0001392029505520845	0.0001275229505520845
0.04515147739708207	1.8189558679864948	0.615956138046135	3.2859035011889044	0.0001716734919876431	0.00015999349198764307
0.046656526643651504	1.8179884409788318	0.6171090726580899	3.2299707618234352	0.00021187763624775144	0.00020019763624775145
0.04816157589022102	1.8170210139711689	0.6182620072700449	3.1634097948109123	0.0002615662500977321	0.0002498862500977321
0.049666625136790446	1.816053586963506	0.6194149418819997	3.0882424533792583	0.0003228403646767015	0.0003111603646767015
0.05117167438335974	1.8150861599558432	0.6205678764939546	3.0068937241432714	0.00039769325978575396	0.00038601325978575394
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.918311567112407	0.0004821905596526961	0.0004705105596526961
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.8274805074009333	0.0005862818405090145	0.0005746018405090145
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.735804170739783	0.0007136182087308707	0.0007019382087308706
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.6445760803399403	0.0008688653535815754	0.0008571853535815755
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.5549572239816585	0.001057889803615344	0.001046209803615344
0.060201969862776115	1.809281597909866	0.627485484165684	2.4679548532373605	0.001287971848984076	0.001276291848984076
0.06170701910934563	1.808314170902203	0.6286384187776389	2.3844055792787904	0.00156804849165062	0.00155636849165062
0.06321206835591507	1.80734674389454	0.6297913533895938	2.3049658063965737	0.001908990022980106	0.001897310022980106
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.230112102322447	0.00232391406395698	0.00231223406395698
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.160153161192771	0.0028285411373734563	0.0028168611373734567
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.0952535923496654	0.003441596073775015	0.003429916073775015
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.035467993731738	0.0041852597837144755	0.0041735797837144754
0.07073731458876202	1.8025096088562258	0.6355560264493683	1.9807818373520034	0.0050856761579935105	0.0050739961579935105
0.07224236383533145	1.8015421818485629	0.6367089610613231	1.9293657764754133	0.006093344400420876	0.006081664400420876
0.07374741308190082	1.8005747548409001	0.6378618956732781	1.8818342068165028	0.007306291371164963	0.007294611371164963
0.07525246232847024	1.7996073278332372	0.639014830285233	1.8381955097205636	0.008772072656096884	0.008760392656096884
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.7982483847167066	0.010532392973260925	0.010520712973260925
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.7617180847329266	0.012641245108252326	0.012629565108252326
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.7282935065362661	0.015167043058026597	0.015155363058026597
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.6976734249218495	0.018194161370038243	0.018182481370038243
0.0827777085613172	1.794770192794923	0.6447795033450074	1.6696165271650987	0.02182358038706715	0.021811900387067148
0.08428275780788662	1.79380276578726	0.6459324379569623	1.6439884984423256	0.026172304888180904	0.026160624888180904
0.08578780705445616	1.792835338779597	0.6470853725689173	1.620923548458732	0.031390562727806486	0.031378882727806486
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.5994397735737684	0.037506498716873164	0.03749481871687317
0.08879790554759485	1.7909004847642713	0.649391241792827	1.5811125249130535	0.04487226428709123	0.04486058428709123
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.567795208711814	0.05341866460910095	0.053406984609100955
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.5614964801690403	0.0629082282176516	0.0628965482176516
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.5632411627713736	0.07206137425573544	0.07204969425573544
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.5734377048656036	0.080530059792623	0.08051837979262298
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5919190323729242	0.08821399155990743	0.08820231155990743
0.09782820102701124	1.785095922718294	0.6563088494645564	1.6182202739845613	0.09496741781517187	0.09495573781517186
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.651735571589917	0.10072726523231412	0.10071558523231411
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.6917910804562806	0.10549402432658044	0.10548234432658042
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.7377254548964463	0.10931484043929618	0.10930316043929617
0.1038483980132889	1.7812262146876425	0.660920587912376	1.788953597324635	0.11226879978912145	0.11225711978912145
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.8450031751888807	0.11445437887536596	0.11444269887536596
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.9055242672509747	0.11597900444459885	0.11596732444459885
0.10836354575299714	1.778323933664654	0.6643793917482407	1.9702786301160182	0.11695065030487047	0.11693897030487047
0.10986859499956643	1.7773565066569912	0.6655323263601955	2.0391170939133163	0.1174713764911029	0.1174596964911029
0.11137364424613594	1.7763890796493282	0.6666852609721505	2.111953010862994	0.11763269564995057	0.11762101564995056
0.11287869349270536	1.7754216526416653	0.6678381955841054	2.188737870079739	0.11751263102209927	0.11750095102209926
0.11438374273927467	1.7744542256340026	0.6689911301960603	2.269443057370365	0.11717431005376308	0.11716263005376308
0.11588879198584409	1.7734867986263396	0.6701440648080151	2.3538167412100566	0.116575123766624	0.11656344376662399
0.1173938412324136	1.7725193716186767	0.6712969994199701	2.442079586838283	0.11558931578739712	0.1155776357873971
0.11889889047898304	1.7715519446110137	0.672449934031925	2.534478818801321	0.11426680366621599	0.11425512366621599
0.12040393972555233	1.770584517603351	0.6736028686438799	2.6312675622767907	0.11265313660101905	0.11264145660101904
0.12190898897212175	1.769617090595688	0.6747558032558347	2.7327338129690593	0.11078927432430741	0.1107775943243074
0.12341403821869112	1.7686496635880253	0.6759087378677897	2.839197888982298	0.1087119288584349	0.1087002488584349
0.12491908746526055	1.7676822365803624	0.6770616724797446	2.951010896099776	0.10645389587012766	0.10644221587012766
0.12642413671182998	1.7667148095726994	0.6782146070916995	3.068554383429486	0.10404436546484476	0.10403268546484475
0.12792918595839942	1.7657473825650365	0.6793675417036543	3.192241196432106	0.10150920420733563	0.10149752420733563
0.12943423520496872	1.7647799555573738	0.6805204763156092	3.3225173894735724	0.09887120208719127	0.09885952208719127
0.1309392844515382	1.7638125285497108	0.6816734109275642	3.4598649444900045	0.09615028006726488	0.09613860006726486
0.13244433369810765	1.7628451015420479	0.682826345539519	3.6048049583663415	0.09336365575859217	0.09335197575859217
0.13394938294467693	1.7618776745343852	0.6839792801514739	3.7579009098837353	0.09052596665799853	0.09051428665799852
0.13545443219124645	1.7609102475267222	0.6851322147634289	3.919761596921178	0.08764935226398625	0.08763767226398625
0.1369594814378159	1.7599428205190593	0.6862851493753838	4.091043344177108	0.08474349825285762	0.08473181825285762
0.13846453068438516	1.7589753935113965	0.6874380839873386	4.27245111816992	0.08181564775020896	0.08180396775020896
0.1399695799309546	1.7580079665037336	0.6885910185992935	4.464548760657963	0.0789847164926305	0.07897303649263049
0.14147462917752404	1.7570405394960706	0.6897439532112484	4.667901277890359	0.07601022702539967	0.07599854702539965
0.1429796784240934	1.756073112488408	0.6908968878232034	4.8836676607233755	0.07291149617034372	0.07289981617034372
0.14448472767066284	1.755105685480745	0.6920498224351582	5.113142401285978	0.06970867598380577	0.06969699598380577
0.14598977691723225	1.754138258473082	0.6932027570471131	5.357694735627926	0.06642049573974229	0.06640881573974229
0.14749482616380155	1.7531708314654193	0.694355691659068	5.618717280630227	0.06306450030161918	0.06305282030161918
0.14899987541037096	1.7522034044577564	0.6955086262710228	5.8975701007485055	0.059657299938806245	0.059645619938806245
0.1505049246569405	1.7512359774500934	0.6966615608829778	6.1968354100602445	0.05621796208394892	0.05620628208394892
0.15200997390350976	1.7502685504424307	0.6978144954949327	6.516131549113873	0.05276209482885628	0.05275041482885628
0.1535150231500792	1.7493011234347677	0.6989674301068876	6.85478559800525	0.049301975479308105	0.049290295479308105
0.15502007239664872	1.7483336964271048	0.7001203647188425	7.213998837617888	0.04585096972450396	0.04583928972450397
0.15652512164321802	1.747366269419442	0.7012732993307974	7.594230002925392	0.04242260695717463	0.04241092695717464
0.15803017088978744	1.7463988424117791	0.7024262339427523	7.994683758698016	0.03903096144186417	0.03901928144186417
0.15953522013635688	1.7454314154041162	0.7035791685547071	8.412908696338311	0.03569096904425658	0.03567928904425658
0.16104026938292618	1.7444639883964534	0.704732103166662	8.844527668797136	0.0324186587103365	0.0324069787103365
0.16254531862949567	1.7434965613887905	0.705885037778617	9.28309418699848	0.029231280003623777	0.029219600003623773
0.1640503678760651	1.7425291343811276	0.7070379723905719	9.71720391471576	0.026179970679038975	0.02616829067903897
0.1655554171226344	1.7415617073734648	0.7081909070025267	10.123565885247132	0.023372857384290072	0.02336117738429007
0.1670604663692039	1.7405942803658019	0.7093438416144817	10.4932492035102	0.020686191977008113	0.020674511977008113
0.16856551561577332	1.739626853358139	0.7104967762264366	10.813959734617724	0.01816081207749953	0.01814913207749953
0.1700705648623428	1.738659426350476	0.7116497108383915	11.079627256250188	0.015827494352931914	0.015815814352931914
0.17157561410891206	1.7376919993428133	0.7128026454503463	11.289206954487078	0.01370648679750219	0.01369480679750219
0.1730806633554815	1.7367245723351503	0.7139555800623012	11.445552681223361	0.01180780207298179	0.01179612207298179
0.17458571260205086	1.7357571453274876	0.7151085146742562	11.554395704960722	0.010132096725481791	0.010120416725481791
0.1760907618486203	1.7347897183198246	0.716261449286211	11.623411370360985	0.008671976461756714	0.008660296461756714
0.1775958110951897	1.7338222913121617	0.7174143838981659	11.661347455368912	0.00741358293041972	0.00740190293041972
0.17910086034175915	1.7328548643044988	0.7185673185101208	11.677199066207706	0.00633833261036452	0.0063266526103645205
0.18060590958832842	1.731887437296836	0.7197202531220757	11.679434811846384	0.005424693461135178	0.005413013461135179
0.18211095883489795	1.730920010289173	0.7208731877340306	11.675301267962974	0.004649899938424048	0.004638219938424048
0.18361600808146739	1.7299525832815101	0.7220261223459855	11.670251399929393	0.00399152182279169	0.00397984182279169
0.18512105732803666	1.7289851562738474	0.7231790569579404	11.667551602065169	0.0034288170516082283	0.0034171370516082288
0.18662610657460618	1.7280177292661845	0.7243319915698954	11.668116954047813	0.0029438133836365366	0.002932133383636537
0.18813115582117562	1.7270503022585215	0.7254849261818502	11.670605109831559	0.0025220782630949283	0.0025103982630949287
0.18963620506774492	1.7260828752508588	0.7266378607938051	11.671771339481246	0.0021531506859206757	0.0021414706859206756
0.19114125431431433	1.7251154482431958	0.72779079540576	11.67247375466436	0.0018435520051858852	0.0018318720051858854
0.19264630356088377	1.724148021235533	0.7289437300177148	11.675693485440009	0.0015897203336939488	0.0015780403336939487
0.19415135280745313	1.7231805942278702	0.7300966646296698	11.677872378502524	0.0013703854113284817	0.0013587054113284817
0.19565640205402257	1.7222131672202072	0.7312495992416247	11.678624691453093	0.0011809730250329693	0.0011692930250329693
0.197161451300592	1.7212457402125443	0.7324025338535796	11.678010849714685	0.001017495686832508	0.001005815686832508
0.19866650054716128	1.7202783132048816	0.7335554684655344	11.676457120193499	0.0008764778575375362	0.0008647978575375361
0.2001715497937307	1.7193108861972186	0.7347084030774893	11.674619746539467	0.0007548906534084244	0.0007432106534084244
0.20167659904030022	1.7183434591895557	0.7358613376894443	11.673209945414529	0.0006500956541173938	0.0006384156541173937
0.20318164828686952	1.717376032181893	0.7370142723013992	11.672801811927355	0.0005597971460142381	0.0005481171460142381
0.20468669753343896	1.71640860517423	0.738167206913354	11.673651159659476	0.0004820018523889143	0.0004703218523889143
0.20619174678000846	1.715441178166567	0.739320141525309	11.675559186394489	0.0004149849221002945	0.0004033049221002945
0.20769679602657776	1.7144737511589043	0.7404730761372639	11.67782015935472	0.0003572606696174017	0.0003455806696174017
0.2092018452731472	1.7135063241512414	0.7416260107492187	11.679296955363283	0.0003075562831719547	0.0002958762831719547
0.2107068945197166	1.7125388971435784	0.7427789453611736	11.678672819151892	0.00026478644334962186	0.00025310644334962184
0.2122119437662859	1.7115714701359157	0.7439318799731285	11.674933257599331	0.00022802652203151002	0.00021634652203151
0.21371699301285543	1.7106040431282528	0.7450848145850835	11.67501959583837	0.00019634852622953615	0.00018466852622953616
0.21522204225942485	1.7096366161205898	0.7462377491970383	11.67667329694573	0.0001687771493313122	0.0001570971493313122
0.21672709150599412	1.708669189112927	0.7473906838089932	11.678552887472064	0.0001449826226125076	0.0001333026226125076
0.21823214075256367	1.7077017621052641	0.7485436184209482	11.679611500469434	0.00012450903482978237	0.00011282903482978237
0.21973718999913308	1.7067343350976012	0.7496965530329031	11.679895450330992	0.00010751776018766452	9.583776018766452e-5
0.22124223924570235	1.7057669080899385	0.7508494876448579	11.680155934397321	9.302858420658288e-5	8.13485842065829e-5
0.2227472884922718	1.7047994810822755	0.7520024222568128	11.680281943668692	8.047331986947574e-5	6.879331986947575e-5
0.22425233773884123	1.7038320540746126	0.7531553568687677	11.6802324466038	6.960181876319205e-5	5.792181876319205e-5
0.22575738698541062	1.7028646270669499	0.7543082914807226	11.680060857590567	6.01937048615299e-5	4.8513704861529896e-5
0.22726243623198003	1.701897200059287	0.7554612260926775	11.679850283982308	5.2055384602597154e-5	4.037538460259715e-5
0.22876748547854944	1.700929773051624	0.7566141607046324	11.679674327345458	4.5017275371461696e-5	3.333727537146169e-5
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.679577584001873	3.8931245794414224e-5	2.7251245794414218e-5
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.679570621689345	3.3668260856074605e-5	2.1988260856074602e-5
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.679634826701923	2.9116224457855362e-5	1.7436224457855362e-5
0.23478768246482698	1.6970600650209726	0.761225899152452	11.6797331241204	2.5178011646925346e-5	1.3498011646925347e-5
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.679823178576799	2.1769682358038367e-5	1.0089682358038367e-5
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.67987028668634	1.8818868126955212e-5	7.138868126955212e-6
0.23930283020453522	1.694157783997984	0.7646847029883167	11.67985777376292	1.6263322853185765e-5	4.583322853185764e-6
0.24080787945110466	1.693190356990321	0.7658376376002716	11.679793304387012	1.4049628311834146e-5	2.3696283118341454e-6
0.24231292869767407	1.692222929982658	0.7669905722122264	11.679710107257382	1.2132044739122753e-5	4.5204473912275355e-7
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.67966269973508	1.0471496443817211e-5	0.0
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.679717278320906	9.034682027257414e-6	0.0
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.679937520091473	7.793298427937445e-6	0.0
0.2483331256839516	1.6883532219520068	0.771602310660046	11.680210654596532	6.722942248057581e-6	0.0
0.2498381749305211	1.6873857949443438	0.772755245272001	11.68008104403527	5.8394311431920964e-6	0.0
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.68000633880063	5.070941441315334e-6	0.0
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.679974838726356	4.4028249757064815e-6	0.0
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.67997216468031	3.82220881869095e-6	0.0
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.679984518815958	3.317796870389625e-6	0.0
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.680000933995501	2.8796919233389404e-6	0.0
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.680014451386953	2.4992361992177013e-6	0.0
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.680022260217832	2.1688685184531114e-6	0.0
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.680024927862503	1.8819964268416087e-6	0.0
0.2633836181496457	1.678678951875378	0.7831316567795951	11.680024941908817	1.6328817655769121e-6	0.0
0.26488866739621514	1.677711524867715	0.7842845913915499	11.680024878658957	1.4165383322066757e-6	0.0
0.26639371664278455	1.676744097860052	0.7854375260035048	11.680025604700315	1.2286404400464072e-6	0.0
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.680025009725737	1.0654413424751218e-6	0.0
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.680017859658445	9.237006463356754e-7	0.0
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.679997449342608	8.006199953409982e-7	0.0
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.679959823648716	6.937864599885585e-7	0.0
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.679911424884905	6.011232249846859e-7	0.0
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.679881112794769	5.208473185976717e-7	0.0
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.679937590399703	4.514342806944639e-7	0.0
0.2784341106153398	1.6690046817987492	0.794661002899144	11.680083154171664	3.9101342384815244e-7	0.0
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.680090439151046	3.3927109626355917e-7	0.0
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.68002254180074	2.9559418833638623e-7	0.0
0.282949258355048	1.6661024007757606	0.7981198067350087	11.679990848016638	2.5748589175591034e-7	0.0
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.67997948646502	2.2425814153589962e-7	0.0
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.679978936322213	1.953021859762728e-7	0.0
0.2874644060947562	1.663200119752772	0.8015786105708734	11.679983761972414	1.7008042841096812e-7	0.0
0.2889694553413257	1.662232692745109	0.8027315451828283	11.67999097103801	1.4811898965113343e-7	0.0
0.2904745045878951	1.661265265737446	0.8038844797947832	11.6799988856774	1.2900094083618277e-7	0.0
0.2919795538344644	1.6602978387297833	0.805037414406738	11.680006426707028	1.1236015857609941e-7	0.0
0.2934846030810339	1.6593304117221204	0.806190349018693	11.680012719699464	9.78757564240927e-8	0.0
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.680016941753573	8.526704885999142e-8	0.0
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.680018337113875	7.428900609135886e-8	0.0
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.680016339233836	6.47281600913204e-8	0.0
0.29950480006731134	1.655460703691469	0.8108020874665125	11.680010746227827	5.639892438930576e-8	0.0
0.30100984931388086	1.654493276683806	0.8119550220784675	11.680001905941214	4.914029221449224e-8	0.0
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679990876085588	4.281287965999406e-8	0.0
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679979534036985	3.7296282590528616e-8	0.0
0.305524997053589	1.6515909956608175	0.8154138259143321	11.679970619979647	3.248671805644884e-8	0.0
0.3070300463001584	1.6506235686531545	0.816566760526287	11.679967706097278	2.829492300320905e-8	0.0
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.679975093468933	2.4644285077204205e-8	0.0
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679997647219723	2.1469182327115922e-8	0.0
0.3115451940398667	1.647721287630166	0.8200255643621517	11.680040589307511	1.8713510583876917e-8	0.0
0.31305024328643616	1.646753860622503	0.8211784989741067	11.680023552046142	1.637130279983091e-8	0.0
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.680004686015577	1.4358436275262486e-8	0.0
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.67999378934727	1.2597591183346672e-8	0.0
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.67998912584861	1.1057849290807271e-8	0.0
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.679989045225382	9.711914029319596e-9	0.0
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.679992034491656	8.535718227577856e-9	0.0
0.3220805387658526	1.6409492985765257	0.828096106645836	11.679996757708619	7.508070976769598e-9	0.0
0.3235855880124218	1.639981871568863	0.8292490412577909	11.680002082681062	6.610339948789195e-9	0.0
0.32509063725899134	1.6390144445612	0.8304019758697458	11.680007094450042	5.826165777800263e-9	0.0
0.3265956865055608	1.638047017553537	0.8315549104817007	11.68001109662094	5.141205404997138e-9	0.0
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.680013602758127	4.5429015737039405e-9	0.0
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.680014321261273	4.020275947205864e-9	0.0
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.680013138313216	3.5637436050455567e-9	0.0
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.680010104656269	3.1649469548413096e-9	0.0
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680005433112354	2.8166073760917285e-9	0.0
0.3356259819849772	1.6322424555075599	0.83847251815343	11.679999514912476	2.512393189868214e-9	0.0
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679992964043347	2.2468028238173106e-9	0.0
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679986699952508	2.015062315475781e-9	0.0
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.679982080079073	1.813036568577991e-9	0.0
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.67998327166901	1.636465663320538e-9	0.0
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679989394190892	1.4817669834083964e-9	0.0
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680002453823864	1.3469423848035718e-9	0.0
0.34616132671096295	1.62547046645392	0.8465430604371144	11.680023959376937	1.2297792019862408e-9	0.0
0.34766637595753236	1.624503039446257	0.8476959950490692	11.680006271954065	1.1304643434901066e-9	0.0
0.34917142520410177	1.623535612438594	0.8488489296610241	11.679999679261321	1.0437957070785534e-9	0.0
0.35067647445067107	1.6225681854309313	0.850001864272979	11.67999610485936	9.678147993470936e-10	0.0
0.3521815236972406	1.6216007584232683	0.851154798884934	11.679994665704937	9.012427415859351e-10	0.0
0.35368657294381	1.6206333314156054	0.8523077334968888	11.679994644879047	8.429443972565377e-10	0.0
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.679995473318035	7.91913914230105e-10	0.0
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.679996713822424	7.472615234958709e-10	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.679998046512548	7.082015075841801e-10	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679999255019272	6.740412557090672e-10	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.680000212817053	6.441713263740962e-10	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.680000869223779	6.18056441895683e-10	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.680001234709223	5.952273429855618e-10	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.680001365269838	5.752734351956992e-10	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.68000134574284	5.578361626661072e-10	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.680001272047406	5.426030482281597e-10	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.680001232454014	5.293023425041088e-10	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.680001288096273	5.176982282067232e-10	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.68000145305139	5.07586529382013e-10	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680001674427011	4.987908788529225e-10	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.68000181300225	4.911593006126221e-10	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.68000162508092	4.845611673828266e-10	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000746323412	4.788844969954745e-10	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.679998678432053	4.740335546754309e-10	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679997985337614	4.699363844882992e-10	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.679999788432196	4.664807989854421e-10	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.680001041376226	4.634714281958582e-10	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.680001771615508	4.608552842467817e-10	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.680002037163268	4.585856887091496e-10	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.6800019188682	4.5662160899747706e-10	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.68000151255739	4.5492705897574855e-10	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680000921202604	4.5347055798779077e-10	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000247293586	4.5222464295179893e-10	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679999585636928	4.5116542857711034e-10	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.679999016833865	4.502722111768677e-10	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.679998601724753	4.495271119631717e-10	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679998377122187	4.489147561213605e-10	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679998353188832	4.4842198436747447e-10	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679998512849618	4.4803759409759726e-10	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.679998813661609	4.4775210763970875e-10	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.679999161654777	4.4754816510623405e-10	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.679999592183394	4.4742263337807056e-10	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.68000001282304	4.4736978914778825e-10	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.68000035330334	4.47385406033072e-10	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.680000554267055	4.47466155696989e-10	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.680000578841572	4.476095054715544e-10	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.680000424434384	4.478136274127555e-10	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000134351204	4.4807731775424333e-10	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.67999980885802	4.483999257757263e-10	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.679999773042129	4.4876419954057557e-10	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999690310213	4.491129526180046e-10	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999586361388	4.494482639637477e-10	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999512169852	4.497709468859321e-10	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.679999498224397	4.5008200369586213e-10	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.679999557032666	4.503826040200801e-10	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999686177293	4.506740652711405e-10	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.679999871713441	4.509578350674913e-10	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.680000091717808	4.5123547540350614e-10	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.680000319819186	4.5150864838129115e-10	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.680000528561052	4.517791033264085e-10	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.680000692466571	4.520486651201177e-10	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.6800007906963	4.5231922359111854e-10	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.68000080920871	4.5259272382011705e-10	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.680000742353338	4.5287115722079087e-10	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.680000593845712	4.5315655327093974e-10	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.68000037709288	4.5345097177774354e-10	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.680000114857528	4.537564955711188e-10	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999838267726	4.5407522352920067e-10	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.67999958519861	4.544092638499021e-10	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.679999398071171	4.547607274924192e-10	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999321131925	4.551317217223655e-10	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999397296307	4.5552434370399504e-10	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.679999664656847	4.559406740926839e-10	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.680000152775806	4.563827705904756e-10	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.680000878900328	4.568526614371088e-10	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.680000311173472	4.5732037135838796e-10	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.680000121563884	4.577630135815714e-10	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.680000016316676	4.581857264980631e-10	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.679999964988221	4.5859070995047476e-10	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.67999994428018	4.589801445662772e-10	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.679999937576346	4.593561903204055e-10	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.67999993425206	4.5972098488971546e-10	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.679999931512505	4.600718462644952e-10	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999919304118	4.604050867742781e-10	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.679999901107035	4.6072374242275246e-10	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.679999880173892	4.61029893955922e-10	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999861092437	4.613255941838614e-10	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999848953418	4.616128679975484e-10	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.679999848578937	4.618937124722974e-10	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999863819134	4.6217009701990663e-10	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.679999896923253	4.6244396355462367e-10	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.679999947990348	4.627172266409876e-10	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.680000014503117	4.629917735945799e-10	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.680000090947603	4.6326946450965477e-10	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.680000168519753	4.635521321905597e-10	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.680000234919003	4.6384158196676866e-10	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.680000274227424	4.6413959137426763e-10	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.680000266872078	4.644479096889305e-10	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.680000189666652	4.6476825730039287e-10	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.680000015927533	4.651023249178251e-10	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.679999715657896	4.6545177260184446e-10	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.679999701467223	4.658158085416489e-10	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.67999988124136	4.661625030116122e-10	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.68000000417106	4.664902500498069e-10	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.68000007972529	4.668008721951668e-10	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.680000117014426	4.670961604166261e-10	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.680000124634123	4.673778744025899e-10	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.68000011053782	4.676477427237358e-10	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.680000081935136	4.679074628573159e-10	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.680000045213749	4.681587010639177e-10	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.680000005882226	4.684030921104062e-10	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999968531856	4.686422388355469e-10	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.67999993681502	4.688777115575489e-10	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.67999991343849	4.69111047325528e-10	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.679999900169639	4.693437490196136e-10	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.679999897854078	4.695772843071485e-10	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.679999906443049	4.698130844651574e-10	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.679999925029348	4.700525430819512e-10	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.679999951890414	4.702970146534429e-10	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.679999984537583	4.705478130924296e-10	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.68000001977058	4.708062101717731e-10	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.680000053736318	4.710734339250912e-10	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.680000081991507	4.713506670312046e-10	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.680000099568352	4.716390452112633e-10	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.680000101006517	4.719333937803515e-10	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.680000081375015	4.722246806274963e-10	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.680000033830002	4.725153736606222e-10	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.6799999516864	4.72806999211324e-10	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.679999827970606	4.731010574650719e-10	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.67999994033277	4.733863078139175e-10	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.679999983258748	4.73648598725647e-10	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000011042347	4.738906002714262e-10	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000026741626	4.741139242714947e-10	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.680000033107216	4.743201372189647e-10	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.680000032578935	4.745107631019932e-10	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000027288235	4.746872858681466e-10	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000019065158	4.748511515436537e-10	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.680000009448941	4.750037700219725e-10	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999999701137	4.75146516537809e-10	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.679999990820487	4.752807328444507e-10	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999983558776	4.754077281140023e-10	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.67999997843698	4.755287795818366e-10	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.679999975761213	4.75645132958304e-10	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.679999975637946	4.757580026324698e-10	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.679999977988318	4.758685716943955e-10	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.679999982561084	4.759779918041931e-10	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.679999988944235	4.760873829378438e-10	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.67999999657524	4.761978330414907e-10	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.680000004749845	4.76310397627677e-10	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.68000001262986	4.764260993487235e-10	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.680000019249986	4.765459275842069e-10	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.680000023524144	4.766708380812334e-10	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.680000024251934	4.768017526879631e-10	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.680000020125567	4.769395592225836e-10	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.680000009738253	4.770851115216979e-10	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.679999991594597	4.77239229713839e-10	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.679999964124153	4.774027007655913e-10	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.679999984219718	4.775711181601092e-10	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.67999999484506	4.777310609063126e-10	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.680000001844464	4.778834403954655e-10	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.680000005929013	4.780291177630797e-10	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.680000007738151	4.781689236848337e-10	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.680000007843004	4.783036576615108e-10	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.680000006748942	4.78434087281935e-10	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.680000004897249	4.785609474948132e-10	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.680000002697517	4.786855407761067e-10	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000000467746	4.787996148553321e-10	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.679999998350342	4.788993286897505e-10	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.679999996535017	4.789859298532086e-10	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.67999999516392	4.790606261063699e-10	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.679999994331514	4.791245880944129e-10	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.679999994085566	4.791789516027884e-10	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.679999994428849	4.792248194145715e-10	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.679999995321463	4.792632628115173e-10	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.679999996683495	4.792953227595198e-10	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.67999999839789	4.793220108177079e-10	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.680000000313395	4.793443098089935e-10	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.680000002247413	4.793631742883976e-10	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.680000003988713	4.793795308440343e-10	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.680000005299863	4.793942782641365e-10	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.68000000591945	4.794082876020229e-10	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.680000005563917	4.794224021694024e-10	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.680000003929164	4.794374374869016e-10	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.680000000691797	4.794541812191711e-10	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.679999995510213	4.794733931204072e-10	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.679999994433217	4.794960753021076e-10	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999997456937	4.79514915267568e-10	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.679999999535513	4.795258261738672e-10	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.680000000850022	4.795294899590822e-10	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.680000001561192	4.79526562821285e-10	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.680000001810601	4.795176758124917e-10	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.680000001721865	4.795034352687908e-10	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000001401812	4.794844231056092e-10	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.680000000941595	4.794611970058177e-10	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.680000000417698	4.794342905271303e-10	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.679999999892814	4.794042131539878e-10	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.67999999941673	4.793714503178502e-10	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.679999999026949	4.793364634085392e-10	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.679999998749395	4.792996897979856e-10	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.679999998598957	4.792615428964387e-10	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.679999998580055	4.79222412259898e-10	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.679999998687203	4.791826637661987e-10	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.67999999890567	4.791426398758741e-10	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.67999999921223	4.791026599925778e-10	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.679999999576163	4.790630209365065e-10	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.679999999960524	4.790239975429295e-10	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000000323709	4.78985843396543e-10	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000000625693	4.789485309463135e-10	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.680000000831184	4.789068886065588e-10	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000000887405	4.788608061234598e-10	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.680000000743945	4.788109503517823e-10	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.680000000351203	4.787579651099462e-10	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.679999999661904	4.787024712936393e-10	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.67999999863251	4.786450669425874e-10	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.679999999062007	4.785861323979419e-10	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.67999999946684	4.785207944504767e-10	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.679999999726313	4.784484425982144e-10	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.679999999874324	4.783695810050452e-10	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.679999999940156	4.782846899885438e-10	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.679999999948572	4.78194227046439e-10	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.679999999919968	4.780986277370715e-10	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.679999999870544	4.779983064300954e-10	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.679999999812669	4.778936569428268e-10	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.679999999755236	4.777850530768087e-10	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.679999999704071	4.776728490683148e-10	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.679999999662344	4.775573799656383e-10	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.679999999631075	4.774389619451672e-10	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.67999999960957	4.773178925773496e-10	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.679999999595895	4.771944510527752e-10	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.679999999587311	4.770688983777097e-10	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.679999999580776	4.769414775474965e-10	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.679999999573386	4.768124137053484e-10	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.679999999562751	4.76681914293108e-10	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.679999999547514	4.765501691996423e-10	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.679999999527709	4.764173509115821e-10	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.679999999505238	4.762836146701668e-10	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.679999999484307	4.761490986370087e-10	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.679999999471882	4.760139240705977e-10	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.679999999478204	4.75878195514408e-10	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.67999999951736	4.75742000996472e-10	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.679999999607892	4.756054122392797e-10	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.679999999773514	4.754684848778686e-10	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.679999999839374	4.75331394765655e-10	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.679999999696962	4.751934434044016e-10	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.679999999590018	4.750547043948842e-10	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.679999999516573	4.749150790349135e-10	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.67999999947379	4.747744855711242e-10	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.679999999458186	4.746328589300714e-10	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.679999999465656	4.744901507420256e-10	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.679999999495934	4.743461775839845e-10	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.679999999536742	4.742007922024871e-10	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.679999999585258	4.740543183348525e-10	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.679999999636186	4.739070681509144e-10	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.679999999684538	4.73759377417787e-10	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.679999999725743	4.736116068512334e-10	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.679999999755873	4.734641430409234e-10	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.679999999771805	4.733173990153691e-10	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.679999999771402	4.731718145104795e-10	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.679999999753756	4.730278560037913e-10	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.679999999719307	4.728860165745199e-10	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.679999999670077	4.727468156476538e-10	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.679999999609842	4.726107986783504e-10	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.679999999544316	4.72478536830914e-10	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.67999999948131	4.72350626704629e-10	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.679999999430946	4.722276901566837e-10	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.679999999405817	4.721103742703737e-10	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.67999999942112	4.719993515146657e-10	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.67999999949483	4.718953201391195e-10	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.679999999647892	4.717990048460044e-10	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.679999999904302	4.717111577792909e-10	0.0


==> _tikz/352s_prof_wedge2_c2_1p4_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.3674431661708046	5.493058469907583e-5	4.3250584699075826e-5
0.00150504924656943	1.847011251208718	0.582521034299443	0.7322581361213764	7.02358985924619e-5	5.855589859246189e-5
0.00301009849313886	1.846043824201055	0.5836739689113979	1.097030075451699	6.511370568616525e-5	5.3433705686165246e-5
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4141030517678126	5.007491476909585e-5	3.839491476909585e-5
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.637994616871862	3.3361369848992796e-5	2.1681369848992792e-5
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.753571373466593	2.0719360393221816e-5	9.039360393221818e-6
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.7846538685072502	1.5150810906514841e-5	3.470810906514842e-6
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.777683067371291	1.664091169504333e-5	4.960911695043329e-6
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.7835296049457416	2.1861152570606285e-5	1.0181152570606283e-5
0.013545443219124613	1.839271835147415	0.5917445111950822	1.8508835346486106	2.3846919824859494e-5	1.2166919824859494e-5
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.01198492060994	1.4635347837713398e-5	2.9553478377133984e-6
0.016555541712263557	1.8373369811320892	0.594050380418992	2.138179385763019	1.3138975884235733e-5	1.4589758842357323e-6
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.259475494587866	1.2068579781652166e-5	3.8857978165216566e-7
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.375379590687625	1.1336961351433e-5	0.0
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.485826724571415	1.0879467888826948e-5	0.0
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.590948197789481	1.0659318818920499e-5	0.0
0.02408078794511051	1.832499846093775	0.5998150534787665	2.6908379998486334	1.0662570839419171e-5	0.0
0.02558583719167994	1.831532419086112	0.6009679880907214	2.7854449159814583	1.0898180499754682e-5	0.0
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.8743994675716498	1.1406129999104296e-5	0.0
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.9570044189884834	1.2255415616212663e-5	5.754156162126632e-7
0.030100984931388172	1.8286301380631234	0.6044267919265861	3.032184308147072	1.3552615815019383e-5	1.8726158150193839e-6
0.03160603417795746	1.8276627110554606	0.605579726538541	3.098443193255622	1.544797003457377e-5	3.767970034573771e-6
0.03311108342452689	1.8266952840477977	0.6067326611504958	3.151098054182223	1.7914861666471998e-5	6.234861666471998e-6
0.03461613267109632	1.8257278570401347	0.6078855957624507	3.1958704807059863	2.095016549007836e-5	9.270165490078363e-6
0.03612118191766569	1.824760430032472	0.6090385303744057	3.235503148779909	2.4851953387995574e-5	1.3171953387995574e-5
0.03762623116423512	1.823793003024809	0.6101914649863606	3.267535083526222	2.9783065903264812e-5	1.8103065903264812e-5
0.039131280410804554	1.8228255760171461	0.6113443995983154	3.2900029276875435	3.595776679744501e-5	2.427776679744501e-5
0.04063632965737384	1.8218581490094834	0.6124973342102703	3.3014152908181202	4.365013354116866e-5	3.1970133541168656e-5
0.04214137890394335	1.8208907220018204	0.6136502688222253	3.300733015044634	5.3203228457785654e-5	4.152322845778565e-5
0.043646428150512784	1.8199232949941575	0.6148032034341802	3.287360941721174	6.503980668738133e-5	5.335980668738133e-5
0.04515147739708207	1.8189558679864948	0.615956138046135	3.2611552942050377	7.967519924898396e-5	6.799519924898395e-5
0.046656526643651504	1.8179884409788318	0.6171090726580899	3.2224500956423765	9.773289238295068e-5	8.605289238295068e-5
0.04816157589022102	1.8170210139711689	0.6182620072700449	3.1721057409238695	0.00011996320804900781	0.00010828320804900782
0.049666625136790446	1.816053586963506	0.6194149418819997	3.111582453119282	0.00014726537493502928	0.0001355853749350293
0.05117167438335974	1.8150861599558432	0.6205678764939546	3.0430090196896864	0.000180491698623228	0.000168811698623228
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.9683054761158942	0.00021799583093989677	0.00020631583093989674
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.8896510612844306	0.00026391011486354154	0.0002522301148635415
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.808333064411348	0.00031983914105310717	0.00030815914105310714
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.7255533861109895	0.0003877814102405356	0.0003761014102405356
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.6424315483659657	0.0004702069724216923	0.00045852697242169233
0.060201969862776115	1.809281597909866	0.627485484165684	2.560001244967714	0.0005701541501588152	0.0005584741501588152
0.06170701910934563	1.808314170902203	0.6286384187776389	2.479200087260678	0.0006913448451727882	0.0006796648451727882
0.06321206835591507	1.80734674389454	0.6297913533895938	2.4008523793535184	0.0008383169511108383	0.0008266369511108383
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.3256450969309435	0.001016571425794724	0.001004891425794724
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.2540977118091825	0.001232730613356819	0.001221050613356819
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.1865270279843627	0.0014947034504298573	0.0014830234504298572
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.1230086570045685	0.0018118522409282468	0.0018001722409282468
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.063337008388361	0.002195154740925145	0.002183474740925145
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.0085118855292365	0.0026268365964246276	0.002615156596424628
0.07374741308190082	1.8005747548409001	0.6378618956732781	1.9575824945420814	0.003140475931606442	0.0031287959316064424
0.07525246232847024	1.7996073278332372	0.639014830285233	1.9101295087337429	0.0037570345273641942	0.003745354527364194
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.8659241478855648	0.0044961053801518235	0.004484425380151823
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.8247805757007227	0.005381576676782367	0.005369896676782367
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.7865382387921196	0.006442304481451762	0.006430624481451763
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.7510415775598498	0.00771305665053302	0.007701376650533021
0.0827777085613172	1.794770192794923	0.6447795033450074	1.7181214570302974	0.009235814056140247	0.009224134056140247
0.08428275780788662	1.79380276578726	0.6459324379569623	1.6875836322635904	0.011061524256149447	0.011049844256149449
0.08578780705445616	1.792835338779597	0.6470853725689173	1.6589934927573415	0.013237683391670566	0.013226003391670566
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.6337321598383394	0.015956235566223054	0.015944555566223054
0.08879790554759485	1.7909004847642713	0.649391241792827	1.6106330199663914	0.019089136304452366	0.019077456304452362
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.589124611159403	0.02274698452444102	0.02273530452444102
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.5687452895650609	0.027095464575469352	0.02708378457546935
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.549965858217495	0.03202080130051378	0.03200912130051378
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.5323499301130612	0.038102081346540854	0.038090401346540854
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5171164234166847	0.045410958140348914	0.045399278140348914
0.09782820102701124	1.785095922718294	0.6563088494645564	1.505537680281305	0.05372632666055026	0.053714646660550265
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.4985708199763195	0.06273944620978769	0.06272776620978769
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.4969237893465184	0.07210155295585859	0.07208987295585859
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.501093697195366	0.08146332266393878	0.08145164266393877
0.1038483980132889	1.7812262146876425	0.660920587912376	1.5113652394409867	0.09050629328664017	0.09049461328664017
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.5277879673206427	0.09896645454996415	0.09895477454996414
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.5501652993064334	0.10665030846404416	0.10663862846404416
0.10836354575299714	1.778323933664654	0.6643793917482407	1.5780819970919722	0.11344380080294361	0.11343212080294361
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.610977209167658	0.1193146190403558	0.11930293904035578
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.6482493656210189	0.12430844700076668	0.12429676700076668
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.6893670901747162	0.12853986059237224	0.12852818059237225
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.7339597674253293	0.13217864243148855	0.13216696243148854
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.7817715096419067	0.1349615930741859	0.13494991307418588
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.8326466642136738	0.1369491541442191	0.13693747414421908
0.11889889047898304	1.7715519446110137	0.672449934031925	1.8865165627981644	0.13828457020078438	0.13827289020078437
0.12040393972555233	1.770584517603351	0.6736028686438799	1.943339702853447	0.13905069188450395	0.13903901188450393
0.12190898897212175	1.769617090595688	0.6747558032558347	2.0030951084462703	0.1393235442249902	0.13931186422499017
0.12341403821869112	1.7686496635880253	0.6759087378677897	2.0657818153816914	0.13917229132388034	0.13916061132388033
0.12491908746526055	1.7676822365803624	0.6770616724797446	2.131418001345574	0.13865940981277217	0.13864772981277215
0.12642413671182998	1.7667148095726994	0.6782146070916995	2.200039614047768	0.13784100578898628	0.1378293257889863
0.12792918595839942	1.7657473825650365	0.6793675417036543	2.2716984729468024	0.1367672193925932	0.1367555393925932
0.12943423520496872	1.7647799555573738	0.6805204763156092	2.346459941709422	0.1354826705836861	0.13547099058368609
0.1309392844515382	1.7638125285497108	0.6816734109275642	2.424400379292756	0.13402690900980957	0.13401522900980956
0.13244433369810765	1.7628451015420479	0.682826345539519	2.5056046708855475	0.13243484012003814	0.13242316012003813
0.13394938294467693	1.7618776745343852	0.6839792801514739	2.590164211920968	0.1307371088847597	0.1307254288847597
0.13545443219124645	1.7609102475267222	0.6851322147634289	2.6781757670041335	0.12896043161907872	0.1289487516190787
0.1369594814378159	1.7599428205190593	0.6862851493753838	2.769741650522043	0.12712787548324644	0.12711619548324643
0.13846453068438516	1.7589753935113965	0.6874380839873386	2.8649716778512815	0.1252590942458217	0.1252474142458217
0.1399695799309546	1.7580079665037336	0.6885910185992935	2.963876534109171	0.12337154369661758	0.12335986369661758
0.14147462917752404	1.7570405394960706	0.6897439532112484	3.06673153759684	0.12125546253593092	0.12124378253593092
0.1429796784240934	1.756073112488408	0.6908968878232034	3.1738591891148653	0.11893874030886241	0.11892706030886241
0.14448472767066284	1.755105685480745	0.6920498224351582	3.285602912988408	0.11644671372032343	0.11643503372032343
0.14598977691723225	1.754138258473082	0.6932027570471131	3.4023277600134345	0.11380280301170134	0.11379112301170133
0.14749482616380155	1.7531708314654193	0.694355691659068	3.5244214905597753	0.11102854430325589	0.11101686430325587
0.14899987541037096	1.7522034044577564	0.6955086262710228	3.6522954961821195	0.10814362336828294	0.10813194336828294
0.1505049246569405	1.7512359774500934	0.6966615608829778	3.7864224144348757	0.10516823235072043	0.10515655235072043
0.15200997390350976	1.7502685504424307	0.6978144954949327	3.927310101730168	0.1021176638662113	0.1021059838662113
0.1535150231500792	1.7493011234347677	0.6989674301068876	4.075504112178595	0.09900530276486648	0.09899362276486647
0.15502007239664872	1.7483336964271048	0.7001203647188425	4.231520908071163	0.0958439145561886	0.0958322345561886
0.15652512164321802	1.747366269419442	0.7012732993307974	4.395902784573554	0.09264467004068107	0.09263299004068105
0.15803017088978744	1.7463988424117791	0.7024262339427523	4.5692245274058125	0.0894171213837832	0.08940544138378319
0.15953522013635688	1.7454314154041162	0.7035791685547071	4.75210006250317	0.08616916949394186	0.08615748949394185
0.16104026938292618	1.7444639883964534	0.704732103166662	4.945188061644509	0.08290703453829125	0.08289535453829124
0.16254531862949567	1.7434965613887905	0.705885037778617	5.149195554006979	0.07963523976312407	0.07962355976312406
0.1640503678760651	1.7425291343811276	0.7070379723905719	5.364942570118802	0.07639225865749198	0.07638057865749197
0.1655554171226344	1.7415617073734648	0.7081909070025267	5.592855512281353	0.07322478814877408	0.07321310814877408
0.1670604663692039	1.7405942803658019	0.7093438416144817	5.83290811707561	0.0699569813207098	0.0699453013207098
0.16856551561577332	1.739626853358139	0.7104967762264366	6.086471829898666	0.06660609696956854	0.06659441696956854
0.1700705648623428	1.738659426350476	0.7116497108383915	6.3548885463124005	0.06318854550018158	0.06317686550018158
0.17157561410891206	1.7376919993428133	0.7128026454503463	6.639327205858561	0.0597201370579571	0.0597084570579571
0.1730806633554815	1.7367245723351503	0.7139555800623012	6.9406111958713765	0.0562163465870213	0.0562046665870213
0.17458571260205086	1.7357571453274876	0.7151085146742562	7.259032517630943	0.05269258119634109	0.05268090119634109
0.1760907618486203	1.7347897183198246	0.716261449286211	7.594170169604031	0.04916443582266152	0.04915275582266153
0.1775958110951897	1.7338222913121617	0.7174143838981659	7.94472869073437	0.04564792378222956	0.04563624378222956
0.17910086034175915	1.7328548643044988	0.7185673185101208	8.308408952308167	0.042159669402230926	0.042147989402230926
0.18060590958832842	1.731887437296836	0.7197202531220757	8.681818203938933	0.03871705051787223	0.038705370517872234
0.18211095883489795	1.730920010289173	0.7208731877340306	9.060421346050987	0.03533827921210252	0.03532659921210252
0.18361600808146739	1.7299525832815101	0.7220261223459855	9.43853150719025	0.03204240976203287	0.03203072976203287
0.18512105732803666	1.7289851562738474	0.7231790569579404	9.809335905752542	0.02884926333919023	0.02883758333919023
0.18662610657460618	1.7280177292661845	0.7243319915698954	10.164952862607336	0.025779259589950334	0.025767579589950334
0.18813115582117562	1.7270503022585215	0.7254849261818502	10.496517587881833	0.022853145797841392	0.02284146579784139
0.18963620506774492	1.7260828752508588	0.7266378607938051	10.79429783201752	0.02009161490069367	0.02007993490069367
0.19114125431431433	1.7251154482431958	0.72779079540576	11.051137725614721	0.017575494645600466	0.017563814645600466
0.19264630356088377	1.724148021235533	0.7289437300177148	11.261269261518057	0.015332783430485173	0.015321103430485174
0.19415135280745313	1.7231805942278702	0.7300966646296698	11.420580993902883	0.013304432685357496	0.013292752685357496
0.19565640205402257	1.7222131672202072	0.7312495992416247	11.532914175821778	0.011497659481595025	0.011485979481595025
0.197161451300592	1.7212457402125443	0.7324025338535796	11.60464279026163	0.009910292378071752	0.009898612378071754
0.19866650054716128	1.7202783132048816	0.7335554684655344	11.64392493943621	0.00853209952719091	0.00852041952719091
0.2001715497937307	1.7193108861972186	0.7347084030774893	11.659882069615266	0.007346462635424881	0.007334782635424881
0.20167659904030022	1.7183434591895557	0.7358613376894443	11.661697603798984	0.006332303664789722	0.0063206236647897224
0.20318164828686952	1.717376032181893	0.7370142723013992	11.657664887542099	0.005466153583712986	0.0054544735837129855
0.20468669753343896	1.71640860517423	0.738167206913354	11.654261743537852	0.004724235023304338	0.004712555023304338
0.20619174678000846	1.715441178166567	0.739320141525309	11.655375762190477	0.004084413367323926	0.004072733367323926
0.20769679602657776	1.7144737511589043	0.7404730761372639	11.661837383485606	0.0035278536007553513	0.0035161736007553518
0.2092018452731472	1.7135063241512414	0.7416260107492187	11.671426879792504	0.003040203162065015	0.003028523162065015
0.2107068945197166	1.7125388971435784	0.7427789453611736	11.679509104882351	0.0026121040874587426	0.002600424087458743
0.2122119437662859	1.7115714701359157	0.7439318799731285	11.680435371133083	0.0022388209010200753	0.0022271409010200752
0.21371699301285543	1.7106040431282528	0.7450848145850835	11.674832113671936	0.0019203097693077534	0.0019086297693077534
0.21522204225942485	1.7096366161205898	0.7462377491970383	11.674458633489866	0.001652205218321031	0.001640525218321031
0.21672709150599412	1.708669189112927	0.7473906838089932	11.676888677286998	0.001420709084971007	0.001409029084971007
0.21823214075256367	1.7077017621052641	0.7485436184209482	11.679529170792451	0.0012211940351574554	0.0012095140351574554
0.21973718999913308	1.7067343350976012	0.7496965530329031	11.681007873725928	0.001054849419089044	0.0010431694190890439
0.22124223924570235	1.7057669080899385	0.7508494876448579	11.681898964882121	0.0009129317710829743	0.0009012517710829743
0.2227472884922718	1.7047994810822755	0.7520024222568128	11.68219576546418	0.000790000938582922	0.000778320938582922
0.22425233773884123	1.7038320540746126	0.7531553568687677	11.681952577658977	0.0006835479363745301	0.00067186793637453
0.22575738698541062	1.7028646270669499	0.7543082914807226	11.681374022759938	0.0005913897364311196	0.0005797097364311197
0.22726243623198003	1.701897200059287	0.7554612260926775	11.680694059135154	0.0005116265732729526	0.0004999465732729526
0.22876748547854944	1.700929773051624	0.7566141607046324	11.680104282520194	0.0004426050292143123	0.00043092502921431226
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.679720102594258	0.00038288620146899403	0.00037120620146899406
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.679574655861183	0.000331218303615196	0.000319538303615196
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.679631514586042	0.00028651310409663324	0.0002748331040966332
0.23478768246482698	1.6970600650209726	0.761225899152452	11.679808419710401	0.0002478256542694251	0.0002361456542694251
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.680005431804728	0.00021433680798834545	0.00020265680798834543
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.680132068683838	0.00018533808386861193	0.00017365808386861194
0.23930283020453522	1.694157783997984	0.7646847029883167	11.680129176241756	0.0001602184701573807	0.00014853847015738067
0.24080787945110466	1.693190356990321	0.7658376376002716	11.679982449402377	0.00013845282060848298	0.00012677282060848298
0.24231292869767407	1.692222929982658	0.7669905722122264	11.679725674780112	0.0001195915378733579	0.0001079115378733579
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.679432904948765	0.00010325128870354296	9.157128870354297e-5
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.679199901998818	8.910654270713255e-5	7.742654270713257e-5
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.679116313295154	7.688177351427586e-5	6.520177351427587e-5
0.2483331256839516	1.6883532219520068	0.771602310660046	11.679219384330953	6.633957405026818e-5	5.4659574050268176e-5
0.2498381749305211	1.6873857949443438	0.772755245272001	11.679418833943577	5.762735602994601e-5	4.5947356029946016e-5
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.679613161405033	5.004840634260726e-5	3.8368406342607256e-5
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.679776506413415	4.3458660114520245e-5	3.177866011452024e-5
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.679892798191306	3.7731346596064866e-5	2.6051346596064862e-5
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.679956041235473	3.275511378581625e-5	2.107511378581625e-5
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.679969581130143	2.843235044924675e-5	1.675235044924675e-5
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.679944436875079	2.4677676169245918e-5	1.2997676169245916e-5
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.67989684918784	2.1416574813050914e-5	9.736574813050915e-6
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.679845256966825	1.8584151513981317e-5	6.904151513981319e-6
0.2633836181496457	1.678678951875378	0.7831316567795951	11.679806976601418	1.6123997947357063e-5	4.443997947357064e-6
0.26488866739621514	1.677711524867715	0.7842845913915499	11.679794921044628	1.3987155328036339e-5	2.3071553280363397e-6
0.26639371664278455	1.676744097860052	0.7854375260035048	11.679814757391226	1.2131169172314303e-5	4.5116917231430295e-7
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.67986296297369	1.0519234449677957e-5	0.0
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.679926300588736	9.119434300365263e-6	0.0
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.67998329341856	7.90408001270594e-6	0.0
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.68000833970926	6.8491644403600205e-6	0.0
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.67997916665484	5.933945493676884e-6	0.0
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.6798883825049	5.140680761774759e-6	0.0
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.679759945506953	4.454538712696801e-6	0.0
0.2784341106153398	1.6690046817987492	0.794661002899144	11.679889450281737	3.857924524684871e-6	0.0
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.679927003175582	3.346802566250516e-6	0.0
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.679977976108914	2.91501428133275e-6	0.0
0.282949258355048	1.6661024007757606	0.7981198067350087	11.680000129693425	2.5384124165785835e-6	0.0
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.680007262500915	2.2101232143023047e-6	0.0
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.680007568678132	1.9240849995773616e-6	0.0
0.2874644060947562	1.663200119752772	0.8015786105708734	11.680005484652108	1.67495908754999e-6	0.0
0.2889694553413257	1.662232692745109	0.8027315451828283	11.680003081829875	1.458049693342751e-6	0.0
0.2904745045878951	1.661265265737446	0.8038844797947832	11.68000107793575	1.2692320696536134e-6	0.0
0.2919795538344644	1.6602978387297833	0.805037414406738	11.679999533889086	1.104888139440238e-6	0.0
0.2934846030810339	1.6593304117221204	0.806190349018693	11.679998297456539	9.61848933068568e-7	0.0
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.679997249294583	8.373431810068631e-7	0.0
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.679996401422859	7.289514545594508e-7	0.0
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.679995892633427	6.345652882602057e-7	0.0
0.29950480006731134	1.655460703691469	0.8108020874665125	11.679995919844272	5.523507583828635e-7	0.0
0.30100984931388086	1.654493276683806	0.8119550220784675	11.679996638947523	4.80716032585926e-7	0.0
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679998063283685	4.182824459781006e-7	0.0
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679999982492204	3.638586988839102e-7	0.0
0.305524997053589	1.6515909956608175	0.8154138259143321	11.680001919145889	3.1641781129960145e-7	0.0
0.3070300463001584	1.6506235686531545	0.816566760526287	11.680003135272177	2.750765084628612e-7	0.0
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.680002695596416	2.3907675111360047e-7	0.0
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679999589114075	2.077691629040587e-7	0.0
0.3115451940398667	1.647721287630166	0.8200255643621517	11.679992905406715	1.8059814602011752e-7	0.0
0.31305024328643616	1.646753860622503	0.8211784989741067	11.67999557795035	1.575043120040448e-7	0.0
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.679998593719501	1.3766187193042621e-7	0.0
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680000010159597	1.2030788438007363e-7	0.0
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.68000041073171	1.0513662507055001e-7	0.0
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.680000340502838	9.187814038996694e-8	0.0
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.68000023583389	8.029440428456476e-8	0.0
0.3220805387658526	1.6409492985765257	0.828096106645836	11.680000379523243	7.017585888398377e-8	0.0
0.3235855880124218	1.639981871568863	0.8292490412577909	11.680000884143347	6.133829800784375e-8	0.0
0.32509063725899134	1.6390144445612	0.8304019758697458	11.680001703609923	5.362005704100706e-8	0.0
0.3265956865055608	1.638047017553537	0.8315549104817007	11.680002670345116	4.687947697821579e-8	0.0
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.680003552736203	4.0992614722564974e-8	0.0
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.680004124950681	3.585117597575751e-8	0.0
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.680004238547234	3.136065128246106e-8	0.0
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.680003882718374	2.7438639985451828e-8	0.0
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680003217416628	2.4013351013605702e-8	0.0
0.3356259819849772	1.6322424555075599	0.83847251815343	11.680002561049674	2.1022273560685683e-8	0.0
0.33713103123154653	1.6312750284998971	0.839625452765385	11.68000231188228	1.841101481987473e-8	0.0
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.680002779753483	1.6132306016922898e-8	0.0
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.680003902206774	1.4145182034024573e-8	0.0
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.680002979106202	1.2408079017725933e-8	0.0
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.680001783604187	1.0886145436074298e-8	0.0
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680000156393994	9.559002648341852e-9	0.0
0.34616132671096295	1.62547046645392	0.8465430604371144	11.679997821764502	8.404593786325933e-9	0.0
0.34766637595753236	1.624503039446257	0.8476959950490692	11.680000199771563	7.425674975484109e-9	0.0
0.34917142520410177	1.623535612438594	0.8488489296610241	11.680001073278492	6.571473603372659e-9	0.0
0.35067647445067107	1.6225681854309313	0.850001864272979	11.68000149868427	5.822616963266427e-9	0.0
0.3521815236972406	1.6216007584232683	0.851154798884934	11.680001564892555	5.166458923279931e-9	0.0
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680001313304574	4.591781134880327e-9	0.0
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.680000780113678	4.088647105235304e-9	0.0
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.680000019616843	3.6482694125288164e-9	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.679999112761548	3.262889090916744e-9	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679998164756245	2.9256662582481483e-9	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.679997295184542	2.630581105863264e-9	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.67999662367809	2.37234441561839e-9	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.67999625382068	2.1463168148358502e-9	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.679996257576143	1.948436025107048e-9	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.679996662155677	1.7751514058018103e-9	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.679997440865218	1.6233651377523377e-9	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.679998509102255	1.4903794368957764e-9	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.679999726301318	1.3738492316668507e-9	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680000904261407	1.2717397816392468e-9	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680001821923913	1.1822887583215818e-9	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.680002246308332	1.1039723521213477e-9	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680001958954142	1.0354750123000856e-9	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000786860413	9.756624692565366e-10	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.67999863656137	9.235577306947715e-10	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679997918488887	8.784593664361483e-10	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.67999903090325	8.399505124708993e-10	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.679999633144112	8.061167175290212e-10	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.679999924910424	7.764085774167982e-10	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.680000062331349	7.503387508080179e-10	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680000157420444	7.274754787693747e-10	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680000279866166	7.074367305253656e-10	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680000461007038	6.898849173711696e-10	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000699751556	6.745221213478104e-10	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.680000970116232	6.610857899680474e-10	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.680001229968152	6.493448529236964e-10	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.680001430472945	6.390962213181849e-10	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.680001525663194	6.301616345484362e-10	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.680001481457898	6.223848245113566e-10	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.68000128337926	6.156289713298924e-10	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.680000942129388	6.09774429283408e-10	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.680000569206857	6.046557354619968e-10	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.680000052291817	6.002255290193222e-10	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.679999499259383	5.964000756112557e-10	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.6799989991173	5.931131442281096e-10	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.679998659900209	5.903074310793884e-10	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.679998602003721	5.879335105525253e-10	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.679998949922808	5.859488956090105e-10	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.679999822578083	5.843171981830678e-10	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.680001322419203	5.830073806803175e-10	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.680000900708796	5.819821250638371e-10	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.680000260676627	5.811322484642417e-10	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999885149082	5.804190339693646e-10	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999692452864	5.798256809004455e-10	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.679999614457657	5.79337576731471e-10	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.67999959746676	5.789420778409413e-10	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999602316272	5.786283092658436e-10	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.679999603773926	5.78386982084799e-10	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.67999958932815	5.782102271203684e-10	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.679999557457233	5.780914437130459e-10	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.679999515467715	5.780251623816678e-10	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.679999476990325	5.780069202467947e-10	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.67999945922146	5.78033148155058e-10	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.679999479996937	5.781010685035424e-10	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.679999554784654	5.782086028239685e-10	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.679999693681701	5.783542882467854e-10	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.679999898500945	5.78537202025223e-10	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.680000160031383	5.787568933589718e-10	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.68000045555601	5.790133218163788e-10	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.680000746710034	5.793068017129114e-10	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.68000097776186	5.796379518621593e-10	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.68000107439841	5.800076501737778e-10	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.680000943095783	5.804169926305713e-10	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.68000047115558	5.808672562343412e-10	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.679999527486464	5.813598655671917e-10	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.67999796421015	5.818963626717226e-10	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.679999370376398	5.824392646028678e-10	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.6799999480086	5.829565068560292e-10	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.680000309513648	5.834537340084575e-10	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.68000049645264	5.839331520515873e-10	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.680000549212426	5.843970068340526e-10	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.680000505762102	5.848475753143169e-10	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.680000400566938	5.852871572630214e-10	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.680000264861336	5.857118418575669e-10	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.680000121076151	5.861166546504051e-10	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.679999985105283	5.865051552869016e-10	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.67999987070819	5.868797362182551e-10	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999786584816	5.872427818421003e-10	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999736596088	5.875966657014482e-10	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.67999972025129	5.879437481229181e-10	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999733417244	5.882863742131097e-10	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.67999976920693	5.886268721376193e-10	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.679999819007485	5.889675516128051e-10	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.67999987360992	5.893107025459833e-10	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.679999924405594	5.896585937653251e-10	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.679999964616636	5.900134717862476e-10	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999990530106	5.903775595666131e-10	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.680000002708065	5.907530552085457e-10	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.680000007148085	5.911421305701504e-10	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.680000016371107	5.915469297558539e-10	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.680000050416142	5.919695674595257e-10	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.680000137723308	5.924121271399268e-10	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.680000132151168	5.928734293017566e-10	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.68000003447487	5.933127690731925e-10	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.679999958021535	5.93728205383364e-10	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.679999906137768	5.941220367433696e-10	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999879480814	5.944965232396635e-10	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.679999876513229	5.94853886754244e-10	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.679999893992264	5.951963110398839e-10	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.679999927444571	5.95525941635352e-10	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.67999997161815	5.958448856088678e-10	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.680000020904655	5.961552111212933e-10	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.680000069726551	5.964589468038323e-10	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.680000112884727	5.967580809482616e-10	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.680000145863598	5.970545605109464e-10	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.68000016509182	5.973502899351331e-10	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.680000168158156	5.976471297992158e-10	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.680000153983093	5.979468953018808e-10	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.680000122948275	5.982513545982363e-10	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.680000076986774	5.985622270041941e-10	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.680000019638703	5.988811810895614e-10	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.679999956077834	5.992098326834507e-10	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.67999989311598	5.995497428187599e-10	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.679999839193268	5.99902415645617e-10	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.679999804363586	6.002692963468047e-10	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.679999801607883	6.006437971899605e-10	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.67999983962629	6.01014425354373e-10	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.679999933468368	6.013843230406689e-10	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.680000097708048	6.017554341937517e-10	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.680000347741053	6.021296695905973e-10	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.680000120350268	6.02492571899322e-10	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.680000032493279	6.028262756870132e-10	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.679999975491256	6.031341725142447e-10	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.679999943235183	6.03418311891666e-10	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.679999930162687	6.036806858532103e-10	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.679999931289752	6.039232325167511e-10	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.679999942228177	6.041478391959073e-10	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.6799999591907	6.043563450781416e-10	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.679999978985569	6.045505434865609e-10	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999999002193	6.047321837450842e-10	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.680000017189462	6.0490297266889e-10	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.680000032028055	6.050645757043286e-10	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.680000042498008	6.052186177447483e-10	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.680000048042665	6.053666836509435e-10	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.680000048529921	6.055103185072095e-10	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.680000044211724	6.056510276462698e-10	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.680000035682358	6.0579027647859e-10	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.680000023836236	6.059294901639124e-10	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.68000000982551	6.060700531650869e-10	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.679999995017853	6.062133087265871e-10	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.679999980954499	6.06360558322373e-10	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.679999969308632	6.065130611200561e-10	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.679999961843896	6.066720335106187e-10	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.67999996037288	6.068386487552335e-10	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.679999966715032	6.070140368030229e-10	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.679999982653573	6.071992843359125e-10	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.680000009890675	6.073954350990234e-10	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.680000050000091	6.076034905773698e-10	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.68000002184732	6.078178316540739e-10	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.68000000777334	6.080213870354683e-10	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.679999998822186	6.082153179981877e-10	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.67999999376216	6.084007203187013e-10	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.679999991549494	6.085786510064248e-10	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.679999991312778	6.087501273975485e-10	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.679999992338125	6.089161262214364e-10	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.679999994055306	6.090775826785744e-10	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.679999995992254	6.092361542864388e-10	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.679999997819785	6.093813378515007e-10	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.679999999454846	6.095082447673485e-10	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.680000000774408	6.09618462793493e-10	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.680000001720563	6.097135290293196e-10	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.680000002290345	6.09794933347429e-10	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.680000002524414	6.09864121265022e-10	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.680000002495069	6.09922496308556e-10	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.680000002293522	6.099714219250735e-10	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.680000002017142	6.100122229918463e-10	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.680000001756506	6.100461869741272e-10	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.680000001582783	6.100745647789975e-10	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.680000001535339	6.100985713514497e-10	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.680000001609956	6.101193860569897e-10	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.680000001747594	6.101381528931822e-10	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.680000001823947	6.101559805706789e-10	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.680000001639618	6.101739425023747e-10	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.680000000911216	6.101930767374384e-10	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.679999999263078	6.102143858750285e-10	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.67999999621984	6.102388369905958e-10	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.679999995572976	6.102677073937045e-10	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999998126707	6.102916897649031e-10	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.680000000064798	6.103055799168842e-10	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.680000001400398	6.103102458250705e-10	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.68000000217315	6.103065227125301e-10	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.680000002444102	6.102952138035048e-10	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.680000002290647	6.102770908685116e-10	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000001801767	6.102528945979257e-10	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.680000001073433	6.102233348393637e-10	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.680000000204272	6.10189090732578e-10	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.679999999291507	6.101508107739565e-10	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.679999998427153	6.101091128411033e-10	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.679999997694459	6.100645842063138e-10	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.679999997164707	6.1001778156614e-10	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.679999996894127	6.099692311125469e-10	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.67999999692115	6.099194286695171e-10	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.679999997263705	6.098688399172569e-10	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.679999997916761	6.098179007244665e-10	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.67999999884983	6.097670176074431e-10	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.680000000004508	6.09716568333043e-10	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.680000001291925	6.09666902680826e-10	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000002590004	6.096183433779362e-10	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000003713694	6.09570855334443e-10	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.680000004504333	6.095178565043234e-10	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000004715724	6.094592065287191e-10	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.680000004076154	6.09395754085582e-10	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.68000000227361	6.093283185273124e-10	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.679999998954779	6.092576900255499e-10	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.679999993724078	6.091846296562437e-10	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.679999996183664	6.09109621895964e-10	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.679999998722556	6.090264645909477e-10	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000472434	6.089343804935331e-10	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.680000001558724	6.088340112668996e-10	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.680000002101735	6.08725968224433e-10	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.680000002215488	6.086108336361053e-10	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.680000002006588	6.084891618490368e-10	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.680000001573337	6.083614802429198e-10	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.680000001004913	6.082282900399116e-10	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.680000000380636	6.080900669875362e-10	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.679999999769334	6.079472619320542e-10	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.679999999228809	6.078003012986572e-10	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.67999999880533	6.076495874937521e-10	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.679999998533205	6.074954992434695e-10	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.679999998434381	6.073383918814136e-10	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.679999998518097	6.071785975975262e-10	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.679999998780614	6.070164256587857e-10	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.679999999204915	6.068521626113068e-10	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.679999999760488	6.066860724722145e-10	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000403137	6.065183969185091e-10	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000001074838	6.063493554789071e-10	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.680000001703654	6.061791457334581e-10	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.680000002203652	6.060079435245055e-10	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.680000002474975	6.058359031813217e-10	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.680000002403897	6.056631577595082e-10	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.680000001863027	6.054898192949916e-10	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.680000000711576	6.053159790711674e-10	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.679999998795761	6.051417078964688e-10	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.679999998070594	6.049672295841159e-10	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.67999999934289	6.047916551338455e-10	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.68000000023277	6.046150782214974e-10	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000805796	6.044373732261248e-10	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.680000001122682	6.042584360980131e-10	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000001239186	6.04078184016436e-10	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.680000001206013	6.03896555419941e-10	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.680000001069843	6.037133168609241e-10	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.680000000873312	6.035282809261186e-10	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000646167	6.033418596448688e-10	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000417518	6.031544503242664e-10	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.680000000211498	6.02966480304306e-10	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.68000000004712	6.027784086778062e-10	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.679999999938172	6.025907274680122e-10	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.679999999893198	6.024039623476024e-10	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.679999999915573	6.022186729804853e-10	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.680000000003567	6.020354530653678e-10	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.68000000015054	6.018549301576343e-10	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.680000000345037	6.016777653436515e-10	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.680000000571042	6.015046528390871e-10	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000808064	6.013363195803386e-10	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.680000001031384	6.011735248755903e-10	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.680000001212196	6.010170601794468e-10	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000001317767	6.008677490524614e-10	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.680000001311559	6.007264473642169e-10	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.68000000115337	6.00594043795955e-10	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.68000000079945	6.004714606959964e-10	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.680000000202595	6.003596553384553e-10	0.0


==> _tikz/352s_prof_wedge2_c2_1p7_c3_1p4.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.40220808622659754	1.706097472598169e-5	5.380974725981691e-6
0.00150504924656943	1.847011251208718	0.582521034299443	0.7863464399978471	2.1192507861749003e-5	9.512507861749003e-6
0.00301009849313886	1.846043824201055	0.5836739689113979	1.1528474695898945	1.9808268631712487e-5	8.128268631712485e-6
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4660826632321897	1.595768940084857e-5	4.277689400848569e-6
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6940575521166588	1.1932230567088514e-5	2.5223056708851364e-7
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.826218594745527	9.233467732712924e-6	0.0
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.8796640343351598	8.541327674907256e-6	0.0
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.8892772382744047	9.682932907952449e-6	0.0
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.8940658575062637	1.1602712364839702e-5	0.0
0.013545443219124613	1.839271835147415	0.5917445111950822	1.9299483589088722	1.2334632122301533e-5	6.54632122301534e-7
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.0224072710133525	9.829218811479625e-6	0.0
0.016555541712263557	1.8373369811320892	0.594050380418992	2.120546227547728	9.629346046024394e-6	0.0
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.215644037774923	9.626958237301057e-6	0.0
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.305607699313319	9.82749341558381e-6	0.0
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.389242941860691	1.0242119003136104e-5	0.0
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.466122943583293	1.0889204637034276e-5	0.0
0.02408078794511051	1.832499846093775	0.5998150534787665	2.53644048238385	1.1791654479942915e-5	1.114377848791646e-7
0.02558583719167994	1.831532419086112	0.6009679880907214	2.6008188710843583	1.2984572349152959e-5	1.3045723491529578e-6
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.6601724467172403	1.4513809403092063e-5	2.833809403092063e-6
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.715622193558638	1.643775923117208e-5	4.757759231172081e-6
0.030100984931388172	1.8286301380631234	0.6044267919265861	2.7683973501944803	1.8828728122579774e-5	7.148728122579772e-6
0.03160603417795746	1.8276627110554606	0.605579726538541	2.819742796395479	2.1774561463390092e-5	1.0094561463390092e-5
0.03311108342452689	1.8266952840477977	0.6067326611504958	2.867069378836944	2.5201058805343537e-5	1.3521058805343536e-5
0.03461613267109632	1.8257278570401347	0.6078855957624507	2.9065735708783866	2.912761263986644e-5	1.7447612639866437e-5
0.03612118191766569	1.824760430032472	0.6090385303744057	2.9398470918337725	3.3818621438070254e-5	2.213862143807025e-5
0.03762623116423512	1.823793003024809	0.6101914649863606	2.9667295124603976	3.9394247675745475e-5	2.7714247675745475e-5
0.039131280410804554	1.8228255760171461	0.6113443995983154	2.987076240260344	4.5998475849410144e-5	3.431847584941014e-5
0.04063632965737384	1.8218581490094834	0.6124973342102703	3.0007563231189103	5.380258607402054e-5	4.2122586074020546e-5
0.04214137890394335	1.8208907220018204	0.6136502688222253	3.0076523223928016	6.300907007161673e-5	5.1329070071616725e-5
0.043646428150512784	1.8199232949941575	0.6148032034341802	3.0076625893104962	7.385600245670633e-5	6.217600245670633e-5
0.04515147739708207	1.8189558679864948	0.615956138046135	3.000706301343635	8.662189107510663e-5	7.494189107510665e-5
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.9867316645576287	0.00010163104092992762	8.995104092992763e-5
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.9657277598307266	0.0001192594769311017	0.0001075794769311017
0.049666625136790446	1.816053586963506	0.6194149418819997	2.93774060278886	0.0001399414813342551	0.0001282614813342551
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.9027985422219147	0.00016402454768991032	0.0001523445476899103
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.862471225382881	0.00019007023598616364	0.0001783902359861636
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.816777699804885	0.00022050108574253184	0.00020882108574253182
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.7664854584730323	0.00025597239752604337	0.00024429239752604334
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.7123396089801015	0.0002972628203560955	0.00028558282035609555
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.6550688911555467	0.00034529159174797534	0.0003336115917479753
0.060201969862776115	1.809281597909866	0.627485484165684	2.59538778248977	0.0004011373038859294	0.0003894573038859294
0.06170701910934563	1.808314170902203	0.6286384187776389	2.533994600938307	0.000466058493710766	0.00045437849371076603
0.06321206835591507	1.80734674389454	0.6297913533895938	2.471565592996183	0.0005415164272710353	0.0005298364272710353
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.408745168542559	0.0006292005207454982	0.0006175205207454981
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.346132721429426	0.0007310569121023865	0.0007193769121023864
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.2842668564963042	0.0008493207684226776	0.0008376407684226775
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.2236083159220796	0.000986552984477062	0.000974872984477062
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.1645234291191224	0.0011456819982181773	0.0011340019982181773
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.107727503078973	0.001317894352445506	0.0013062143524455057
0.07374741308190082	1.8005747548409001	0.6378618956732781	2.0532740397166904	0.001514905445158232	0.0015032254451582323
0.07525246232847024	1.7996073278332372	0.639014830285233	2.001163935996951	0.0017424824104849484	0.0017308024104849484
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.9514256894549005	0.002004989057200105	0.001993309057200105
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.9040818311840384	0.002307548566848518	0.002295868566848518
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.8591522138832286	0.0026561462463437456	0.002644466246343746
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.8166543866127498	0.0030577375273443475	0.003046057527344348
0.0827777085613172	1.794770192794923	0.6447795033450074	1.7765994016776963	0.0035203597792076127	0.003508679779207613
0.08428275780788662	1.79380276578726	0.6459324379569623	1.7389811798981518	0.004053246288250951	0.004041566288250952
0.08578780705445616	1.792835338779597	0.6470853725689173	1.703733588599977	0.004667437671625489	0.004655757671625489
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.6705385929836347	0.005371808163493626	0.005360128163493627
0.08879790554759485	1.7909004847642713	0.649391241792827	1.6393895881161837	0.006184764372483395	0.006173084372483395
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.6101782391016746	0.007121821573692228	0.007110141573692229
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.5828088627124854	0.008200733602914376	0.008189053602914376
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.5578388036099153	0.009358422157949553	0.009346742157949553
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.5345863458616138	0.010680954056883862	0.010669274056883862
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5128478763487057	0.01220968240282728	0.012198002402827281
0.09782820102701124	1.785095922718294	0.6563088494645564	1.4926650330488072	0.013958621887017908	0.013946941887017908
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.4740214836531964	0.015947372793676782	0.015935692793676782
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.45682997483289	0.018206248884268146	0.018194568884268146
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.440945006795157	0.02077971468337471	0.020768034683374705
0.1038483980132889	1.7812262146876425	0.660920587912376	1.426192872089777	0.023727775455240435	0.023716095455240435
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.4124115209618138	0.027125092443162205	0.0271134124431622
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.399493118843163	0.03105772433367364	0.031046044333673636
0.10836354575299714	1.778323933664654	0.6643793917482407	1.3874226824751423	0.03561752340852778	0.03560584340852778
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.3763075066683446	0.040894341464084216	0.040882661464084216
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.3663946621189764	0.046966326313901685	0.046954646313901685
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.3580774312374833	0.053888714550668286	0.05387703455066829
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.3518950173215103	0.061681650232005836	0.061669970232005836
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.3483349368054471	0.06969631879362344	0.06968463879362344
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.348457652865236	0.07811194439148703	0.07810026439148703
0.11889889047898304	1.7715519446110137	0.672449934031925	1.3527950660409531	0.08676827685998975	0.08675659685998975
0.12040393972555233	1.770584517603351	0.6736028686438799	1.3616655928681003	0.0954052481468989	0.0953935681468989
0.12190898897212175	1.769617090595688	0.6747558032558347	1.3752515386900386	0.10378948688857756	0.10377780688857756
0.12341403821869112	1.7686496635880253	0.6759087378677897	1.393586560148814	0.11172539588813922	0.11171371588813922
0.12491908746526055	1.7676822365803624	0.6770616724797446	1.4165511802076947	0.11906248854036283	0.11905080854036282
0.12642413671182998	1.7667148095726994	0.6782146070916995	1.4438877946596151	0.1256989564450627	0.1256872764450627
0.12792918595839942	1.7657473825650365	0.6793675417036543	1.4752373009860575	0.13158159717181794	0.13156991717181793
0.12943423520496872	1.7647799555573738	0.6805204763156092	1.510190755183898	0.1367023867666059	0.1366907067666059
0.1309392844515382	1.7638125285497108	0.6816734109275642	1.5483445755097291	0.14109213613106114	0.14108045613106113
0.13244433369810765	1.7628451015420479	0.682826345539519	1.5893475807453625	0.14481182386288036	0.14480014386288034
0.13394938294467693	1.7618776745343852	0.6839792801514739	1.632931362874824	0.1479423505264467	0.14793067052644668
0.13545443219124645	1.7609102475267222	0.6851322147634289	1.6789201614741487	0.1505736106313346	0.1505619306313346
0.1369594814378159	1.7599428205190593	0.6862851493753838	1.7272208792328254	0.15279392883818632	0.15278224883818634
0.13846453068438516	1.7589753935113965	0.6874380839873386	1.7777973144888015	0.15468105609186403	0.15466937609186404
0.1399695799309546	1.7580079665037336	0.6885910185992935	1.8302962078696912	0.15600507630231084	0.15599339630231085
0.14147462917752404	1.7570405394960706	0.6897439532112484	1.8848044852094612	0.15685322300284965	0.15684154300284966
0.1429796784240934	1.756073112488408	0.6908968878232034	1.941323333253428	0.1572786996505751	0.1572670196505751
0.14448472767066284	1.755105685480745	0.6920498224351582	1.9998758367842095	0.15732607937012794	0.15731439937012795
0.14598977691723225	1.754138258473082	0.6932027570471131	2.060497359391317	0.15703640937889612	0.15702472937889614
0.14749482616380155	1.7531708314654193	0.694355691659068	2.123233368559202	0.15644752461975633	0.15643584461975632
0.14899987541037096	1.7522034044577564	0.6955086262710228	2.188137622673314	0.15559435012191564	0.15558267012191562
0.1505049246569405	1.7512359774500934	0.6966615608829778	2.2552548164682746	0.15450645389827838	0.1544947738982784
0.15200997390350976	1.7502685504424307	0.6978144954949327	2.3246575356838197	0.15321775852853467	0.15320607852853468
0.1535150231500792	1.7493011234347677	0.6989674301068876	2.396445852198384	0.1517572770303779	0.1517455970303779
0.15502007239664872	1.7483336964271048	0.7001203647188425	2.470702631969447	0.15014996841650335	0.15013828841650337
0.15652512164321802	1.747366269419442	0.7012732993307974	2.5475142770962864	0.148418524784024	0.148406844784024
0.15803017088978744	1.7463988424117791	0.7024262339427523	2.626971336111348	0.14658348813601157	0.14657180813601156
0.15953522013635688	1.7454314154041162	0.7035791685547071	2.7091693964776997	0.14466334905267966	0.14465166905267968
0.16104026938292618	1.7444639883964534	0.704732103166662	2.79421014797265	0.1426746300432154	0.14266295004321541
0.16254531862949567	1.7434965613887905	0.705885037778617	2.8822025207891007	0.1406319562022498	0.14062027620224982
0.1640503678760651	1.7425291343811276	0.7070379723905719	2.9732553414001774	0.13856816198791655	0.13855648198791654
0.1655554171226344	1.7415617073734648	0.7081909070025267	3.0674313815063887	0.13645843629105378	0.13644675629105377
0.1670604663692039	1.7405942803658019	0.7093438416144817	3.1649340415765463	0.13417545814002557	0.13416377814002559
0.16856551561577332	1.739626853358139	0.7104967762264366	3.2660075770572465	0.13173736496634492	0.1317256849663449
0.1700705648623428	1.738659426350476	0.7116497108383915	3.3709124485251496	0.12916111098476302	0.129149430984763
0.17157561410891206	1.7376919993428133	0.7128026454503463	3.47992597117918	0.12646250015480934	0.12645082015480932
0.1730806633554815	1.7367245723351503	0.7139555800623012	3.593343068380544	0.12365621799779679	0.12364453799779677
0.17458571260205086	1.7357571453274876	0.7151085146742562	3.71147712995331	0.12075586154939312	0.12074418154939312
0.1760907618486203	1.7347897183198246	0.716261449286211	3.8346609332708588	0.11777396696752522	0.1177622869675252
0.1775958110951897	1.7338222913121617	0.7174143838981659	3.963247552382172	0.11472203455351396	0.11471035455351396
0.17910086034175915	1.7328548643044988	0.7185673185101208	4.09761115739381	0.11161055118067739	0.11159887118067738
0.18060590958832842	1.731887437296836	0.7197202531220757	4.238147592634438	0.10844901035935456	0.10843733035935456
0.18211095883489795	1.730920010289173	0.7208731877340306	4.385274617240316	0.10524593040039412	0.10523425040039412
0.18361600808146739	1.7299525832815101	0.7220261223459855	4.53943169499497	0.10200887137057636	0.10199719137057635
0.18512105732803666	1.7289851562738474	0.7231790569579404	4.70107923063947	0.09874445176317814	0.09873277176317814
0.18662610657460618	1.7280177292661845	0.7243319915698954	4.870697166358433	0.09545836603504806	0.09544668603504805
0.18813115582117562	1.7270503022585215	0.7254849261818502	5.048782873475614	0.09215540438815423	0.09214372438815423
0.18963620506774492	1.7260828752508588	0.7266378607938051	5.235848299136533	0.08883947639835917	0.08882779639835917
0.19114125431431433	1.7251154482431958	0.72779079540576	5.432508982223598	0.08558554822867703	0.08557386822867703
0.19264630356088377	1.724148021235533	0.7289437300177148	5.6387872677316135	0.08235914361799439	0.08234746361799437
0.19415135280745313	1.7231805942278702	0.7300966646296698	5.8549828914625435	0.07906042695456128	0.07904874695456127
0.19565640205402257	1.7222131672202072	0.7312495992416247	6.081845257159781	0.07570182728600475	0.07569014728600475
0.197161451300592	1.7212457402125443	0.7324025338535796	6.320061708602635	0.07229543202029814	0.07228375202029814
0.19866650054716128	1.7202783132048816	0.7335554684655344	6.570205989806342	0.06885308315311706	0.06884140315311706
0.2001715497937307	1.7193108861972186	0.7347084030774893	6.832683170738342	0.06538647184845764	0.06537479184845764
0.20167659904030022	1.7183434591895557	0.7358613376894443	7.107672137695077	0.06190722963139482	0.06189554963139482
0.20318164828686952	1.717376032181893	0.7370142723013992	7.3950665362878505	0.05842701450466308	0.05841533450466309
0.20468669753343896	1.71640860517423	0.738167206913354	7.694414677459639	0.05495759035343936	0.05494591035343936
0.20619174678000846	1.715441178166567	0.739320141525309	8.004858386463958	0.0515108980547118	0.0514992180547118
0.20769679602657776	1.7144737511589043	0.7404730761372639	8.325070113141614	0.048099116759573846	0.048087436759573846
0.2092018452731472	1.7135063241512414	0.7416260107492187	8.653186846604639	0.044734713868200486	0.04472303386820049
0.2107068945197166	1.7125388971435784	0.7427789453611736	8.986738485664425	0.0414304822685777	0.0414188022685777
0.2122119437662859	1.7115714701359157	0.7439318799731285	9.322567267448566	0.03819956346065577	0.038187883460655776
0.21371699301285543	1.7106040431282528	0.7450848145850835	9.655377207727133	0.035054183665379574	0.035042503665379574
0.21522204225942485	1.7096366161205898	0.7462377491970383	9.976417790480046	0.032002608780697425	0.03199092878069742
0.21672709150599412	1.708669189112927	0.7473906838089932	10.284058779094803	0.02905533991518697	0.029043659915186967
0.21823214075256367	1.7077017621052641	0.7485436184209482	10.56942490108461	0.02623159710699387	0.026219917106993867
0.21973718999913308	1.7067343350976012	0.7496965530329031	10.824933596626844	0.02364396495572118	0.02363228495572118
0.22124223924570235	1.7057669080899385	0.7508494876448579	11.042918030629586	0.021247349323035854	0.02123566932303585
0.2227472884922718	1.7047994810822755	0.7520024222568128	11.221618308627866	0.019025608209750553	0.019013928209750553
0.22425233773884123	1.7038320540746126	0.7531553568687677	11.363060257174018	0.01698848797345047	0.01697680797345047
0.22575738698541062	1.7028646270669499	0.7543082914807226	11.47090289191002	0.015137502339996391	0.015125822339996391
0.22726243623198003	1.701897200059287	0.7554612260926775	11.54973299909486	0.013468010961009655	0.013456330961009655
0.22876748547854944	1.700929773051624	0.7566141607046324	11.60454497817338	0.011970994231313788	0.011959314231313788
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.640350429001982	0.010634545627209849	0.01062286562720985
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.661883478506338	0.009445102775128417	0.009433422775128417
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.673382424632104	0.008388438408761547	0.008376758408761547
0.23478768246482698	1.6970600650209726	0.761225899152452	11.678437538837555	0.0074504323214407905	0.007438752321440791
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.67990006229938	0.006617645369133027	0.006605965369133028
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.679849510470104	0.0058777165281016395	0.0058660365281016395
0.23930283020453522	1.694157783997984	0.7646847029883167	11.67961619711399	0.005219603959912367	0.005207923959912367
0.24080787945110466	1.693190356990321	0.7658376376002716	11.679854218647336	0.004633690985154851	0.004622010985154851
0.24231292869767407	1.692222929982658	0.7669905722122264	11.680657803159301	0.0041117778159310715	0.0041000978159310714
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.681711624240918	0.0036469798458602927	0.003635299845860293
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.682463889729341	0.003233553245069507	0.0032218732450695073
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.682309928574398	0.002866668556358554	0.0028549885563585544
0.2483331256839516	1.6883532219520068	0.771602310660046	11.681127846207225	0.002542012412901285	0.002530332412901285
0.2498381749305211	1.6873857949443438	0.772755245272001	11.682045333965501	0.0022655508979175505	0.0022538708979175505
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.682288981073384	0.002018911668799814	0.002007231668799814
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.682052153521477	0.001798913219525752	0.001787233219525752
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.681551462937207	0.001602704589391729	0.0015910245893917291
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.680989531396435	0.001427733155937986	0.001416053155937986
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.680526605416956	0.001271715335311154	0.001260035335311154
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.680262576651803	0.001132609846962614	0.001120929846962614
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.680230101489357	0.0010085932590711303	0.0009969132590711303
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.680398632606385	0.0008980375901378554	0.0008863575901378554
0.2633836181496457	1.678678951875378	0.7831316567795951	11.680688290668035	0.0007994898008549544	0.0007878098008549544
0.26488866739621514	1.677711524867715	0.7842845913915499	11.680991625767648	0.0007116530685882653	0.0006999730685882653
0.26639371664278455	1.676744097860052	0.7854375260035048	11.681200455235704	0.000633369794641861	0.000621689794641861
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.681234119427119	0.000563606351891502	0.0005519263518915019
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.68106466423172	0.0005014396373909377	0.0004897596373909376
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.680733627677089	0.0004460455511597611	0.0004343655511597611
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.680354269299018	0.0003966895785718192	0.00038500957857181916
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.680092235964455	0.00035271970956848544	0.0003410397095684854
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.680116822210643	0.000313561983329455	0.00030188198332945496
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.680514182097067	0.0002787190020449071	0.00026703900204490705
0.2784341106153398	1.6690046817987492	0.794661002899144	11.68026535263051	0.0002476502214324465	0.0002359702214324465
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.68015240651185	0.00022032235191858456	0.00020864235191858454
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.68007395337725	0.000196706253840693	0.00018502625384069299
0.282949258355048	1.6661024007757606	0.7981198067350087	11.68000207733928	0.00017560165221563775	0.00016392165221563776
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.679958911922753	0.0001567462384086099	0.0001450662384086099
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.679946616096057	0.00013990404366619655	0.00012822404366619655
0.2874644060947562	1.663200119752772	0.8015786105708734	11.679957248055254	0.00012486292846899767	0.00011318292846899768
0.2889694553413257	1.662232692745109	0.8027315451828283	11.679979518893893	0.00011143230230989204	9.975230230989205e-5
0.2904745045878951	1.661265265737446	0.8038844797947832	11.680003025058394	9.94410546430662e-5	8.776105464306621e-5
0.2919795538344644	1.6602978387297833	0.805037414406738	11.680020503873557	8.873567882071916e-5	7.705567882071916e-5
0.2934846030810339	1.6593304117221204	0.806190349018693	11.680028602148811	7.917857189856754e-5	6.749857189856755e-5
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.680027593836037	7.064649424828134e-5	5.8966494248281344e-5
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.680020428959892	6.302917396465747e-5	5.1349173964657464e-5
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.680011442658747	5.6228042097709505e-5	4.45480420977095e-5
0.29950480006731134	1.655460703691469	0.8108020874665125	11.680005000199738	5.015508577476051e-5	3.8475085774760504e-5
0.30100984931388086	1.654493276683806	0.8119550220784675	11.680004301264452	4.473180730587811e-5	3.3051807305878105e-5
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.680010514619463	3.98882783863912e-5	2.8208278386391194e-5
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.680022362464225	3.5562279523973706e-5	2.388227952397371e-5
0.305524997053589	1.6515909956608175	0.8154138259143321	11.680036222276605	3.169851582420484e-5	2.0018515824204846e-5
0.3070300463001584	1.6506235686531545	0.816566760526287	11.680046762859675	2.8247901267987334e-5	1.6567901267987334e-5
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.680048080550396	2.5166904606455382e-5	1.348690460645538e-5
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.680035251195717	2.241695098451007e-5	1.0736950984510068e-5
0.3115451940398667	1.647721287630166	0.8200255643621517	11.680006163534284	1.9963874382435138e-5	8.283874382435138e-6
0.31305024328643616	1.646753860622503	0.8211784989741067	11.679997718013569	1.7826881880150355e-5	6.146881880150355e-6
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.679994158314846	1.5949464071517355e-5	4.269464071517354e-6
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.679991818771454	1.426860043146114e-5	2.588600431461141e-6
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.679991056384646	1.2763996576753515e-5	1.0839965767535156e-6
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.67999168501844	1.1417375071695095e-5	0.0
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.679993207512355	1.0212289881823027e-5	0.0
0.3220805387658526	1.6409492985765257	0.828096106645836	11.67999502014957	9.133956537355625e-6	0.0
0.3235855880124218	1.639981871568863	0.8292490412577909	11.67999657706503	8.169096623348443e-6	0.0
0.32509063725899134	1.6390144445612	0.8304019758697458	11.6799975061945	7.305795344052914e-6	0.0
0.3265956865055608	1.638047017553537	0.8315549104817007	11.679997672351682	6.533371038548189e-6	0.0
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.679997186980014	5.842255653441741e-6	0.0
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.679996368056107	5.223885306212996e-6	0.0
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.679995657524639	4.670600199725809e-6	0.0
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.679995507519438	4.175553274445966e-6	0.0
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.679996250473481	3.73262711007443e-6	0.0
0.3356259819849772	1.6322424555075599	0.83847251815343	11.679997972040997	3.3363587125744655e-6	0.0
0.33713103123154653	1.6312750284998971	0.839625452765385	11.680000409547898	2.9818719459902446e-6	0.0
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.680002902452745	2.664817490989113e-6	0.0
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.680004425038408	2.3813203337474146e-6	0.0
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.680002894503074	2.127558233726426e-6	0.0
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.680001340269486	1.9001778794684058e-6	0.0
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.67999852329011	1.696778267645267e-6	0.0
0.34616132671096295	1.62547046645392	0.8465430604371144	11.679993829184367	1.5149722720192214e-6	0.0
0.34766637595753236	1.624503039446257	0.8476959950490692	11.679998612700201	1.3575781194128666e-6	0.0
0.34917142520410177	1.623535612438594	0.8488489296610241	11.680000653089396	1.2170915460809346e-6	0.0
0.35067647445067107	1.6225681854309313	0.850001864272979	11.680001795371112	1.0910741019538245e-6	0.0
0.3521815236972406	1.6216007584232683	0.851154798884934	11.680002315565869	9.780637759778402e-7	0.0
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680002439098933	8.767387133509633e-7	0.0
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.680002342105222	7.859050170862098e-7	0.0
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.68000215341383	7.044854797877063e-7	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.680001957538968	6.315091875930789e-7	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.680001798907579	5.661019406019256e-7	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.68000168745754	5.074774364687235e-7	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.680001605645371	4.5492916617512094e-7	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.680001516807266	4.0782297332109404e-7	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.6800013747236	3.655902305817139e-7	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.680001134143385	3.2772158926862196e-7	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.680000761932764	2.9376126021135634e-7	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.680000248419313	2.6330178643549776e-7	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.679999618412836	2.3597927036007333e-7	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.67999894129238	2.114690204671959e-7	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.679998339459189	1.894815846123863e-7	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.679997994366156	1.6975913934424335e-7	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.67999814924505	1.520722067872645e-7	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.679999107565072	1.362166728117206e-7	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.68000122616874	1.220110823700535e-7	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.68000198126667	1.0935734113720537e-7	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.680000442770085	9.83204123387823e-8	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.679999451116329	8.839745078403711e-8	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.679998895012405	7.947802624754332e-8	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.679998666611464	7.146224581944982e-8	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.67999866567214	6.425981516765135e-8	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.679998803251795	5.7789176644456884e-8	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.67999900485082	5.197671852433515e-8	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.679999212902798	4.6756049999230015e-8	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679999388482251	4.206733689550219e-8	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.67999951208003	3.785669341161899e-8	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.67999958327369	3.407562550917373e-8	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679999619098524	3.068052192040136e-8	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679999650902877	2.7632189064277515e-8	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679999719449667	2.4895426489695875e-8	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.67999986800461	2.2438639788615987e-8	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.680000135212422	2.0225809986171315e-8	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.680000412518007	1.8236822520691947e-8	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.680000716278704	1.644808179756977e-8	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.68000100614443	1.483956656774673e-8	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.680001211133073	1.339335004084931e-8	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.680001223986219	1.2093395422515621e-8	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.680000897014633	1.0925369004600317e-8	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000039774617	9.876469580666606e-9	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.679998418858844	8.935273015258686e-9	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.679999002825836	8.102001796272803e-9	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999913245103	7.3637101368964186e-9	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.680000508847316	6.6988254944177385e-9	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.68000083838952	6.100182425503842e-9	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.680000954260448	5.561280277041559e-9	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.680000909735279	5.076227062494135e-9	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.680000756281354	4.639687487539497e-9	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.680000541080037	4.246834876426961e-9	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.680000304905377	3.89330676013001e-9	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.680000080474244	3.5751638969119444e-9	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.679999891358698	3.288852505415226e-9	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.679999751526081	3.0311694998246917e-9	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.679999665547946	2.7992305260359327e-9	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.679999629494608	2.5904406070801236e-9	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.679999632507721	2.4024672153274986e-9	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.679999659019394	2.2332155982049686e-9	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.679999691562251	2.0808061933127464e-9	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.67999971409111	1.9435539779343583e-9	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999715713409	1.819949606971287e-9	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.679999694701996	1.708642202330545e-9	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.67999966264042	1.6084236657248298e-9	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999648527872	1.5182143957276912e-9	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999702647896	1.4370502987527856e-9	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.679999899981919	1.3640709923985666e-9	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.680000342925997	1.2985091083194745e-9	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.680001163046784	1.2396806104489897e-9	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.680000332618999	1.1878572074706056e-9	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.679999946830634	1.1413374832197297e-9	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.67999969055474	1.0994150046267365e-9	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.679999554730799	1.0616524067984263e-9	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.679999523456411	1.0276525324942595e-9	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.679999575792024	9.970549659232281e-10	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.679999687671902	9.695328458060821e-10	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.679999828127503	9.44763913705909e-10	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999990331384	9.224585784644051e-10	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.680000152282211	9.023635212634323e-10	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.680000295566265	8.842643886655598e-10	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.680000405160106	8.679671890633682e-10	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.68000047023347	8.532965547937891e-10	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.680000484642024	8.400941325582982e-10	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.680000447148824	8.282170946695136e-10	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.680000361411322	8.175367639154143e-10	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.680000235768617	8.079373451014601e-10	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.68000008286179	7.993147565992402e-10	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.679999919118014	7.915755554969384e-10	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.679999764127148	7.846359502132536e-10	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999639937458	7.784208947007821e-10	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.679999570295331	7.728632586289338e-10	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.679999579851474	7.679030681988043e-10	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.679999693354551	7.634868125041444e-10	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.679999934850867	7.595668106127914e-10	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.680000326906935	7.561006348024519e-10	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.680000351749229	7.53059113233898e-10	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.680000153071546	7.503892923253446e-10	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.68000002487772	7.480019866090541e-10	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.679999949967192	7.45870535250364e-10	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999913912098	7.439708210556496e-10	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.679999904845355	7.422810562736406e-10	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.679999913223405	7.4078158432876e-10	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.679999931574878	7.394546964640649e-10	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.679999954244595	7.382844623168353e-10	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.679999977141074	7.37256573495106e-10	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999997493942	7.363581992685564e-10	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.680000013626394	7.355778535321033e-10	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.680000024746017	7.349052722453546e-10	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.680000030756075	7.343313005957261e-10	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.680000032087673	7.338477891774878e-10	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.680000029551685	7.334474985233603e-10	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.680000024208178	7.331240113694475e-10	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.680000017248933	7.328716520783126e-10	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.68000000988789	7.326854126888789e-10	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.680000003252381	7.325608851055578e-10	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.679999998266766	7.324941989825511e-10	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.679999995518408	7.324819649027149e-10	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.679999995094871	7.325212224935997e-10	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.679999993983818	7.326027199363654e-10	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.67999999510411	7.327126787240435e-10	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.679999997098168	7.328502501328868e-10	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.679999999191319	7.330145256688094e-10	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.680000000311763	7.332048425977214e-10	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.680000000340868	7.334065486539603e-10	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.680000001283503	7.336011915498582e-10	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000002113289	7.337893928401628e-10	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000002689138	7.339713255885125e-10	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.68000000293977	7.341472512858701e-10	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.680000002852717	7.343175122150964e-10	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000002461806	7.344825241470653e-10	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000001833976	7.346427693458581e-10	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.680000001056014	7.34798789863422e-10	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.680000000222257	7.349511811069268e-10	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.67999999942344	7.351005856648918e-10	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999998737436	7.3524768738102e-10	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.679999998222144	7.353932056675241e-10	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.679999997910912	7.355378900525916e-10	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.679999997810494	7.356825149595012e-10	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.679999997901854	7.358278747177755e-10	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.679999998143673	7.35974778809605e-10	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.679999998478463	7.361240473576853e-10	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.679999998841145	7.362765068634556e-10	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.679999999169661	7.364329862076351e-10	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.679999999417397	7.36594312927817e-10	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.679999999566764	7.367613097907872e-10	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.67999999964339	7.369347916801175e-10	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.67999999973025	7.371155628224824e-10	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.679999999980867	7.373044143790472e-10	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.6800000006308	7.375021224311858e-10	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.680000002006281	7.37709446392681e-10	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.680000004529052	7.379271278834907e-10	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.680000002216167	7.381495366826445e-10	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.680000000677248	7.383622600015354e-10	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.679999999533075	7.385661733130248e-10	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.679999998804163	7.38762108747318e-10	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.679999998480211	7.389508743728655e-10	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.679999998523732	7.391332527785302e-10	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.679999998874544	7.39309999685149e-10	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.679999999455092	7.394818426159762e-10	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.680000000126384	7.396499139584645e-10	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000000874466	7.398056621668281e-10	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.680000001638978	7.399444224923232e-10	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.68000000233736	7.40067526125481e-10	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.680000002891505	7.401762663441533e-10	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.680000003232855	7.40271901084379e-10	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.680000003306969	7.403556550605069e-10	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.680000003077836	7.404287214797324e-10	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.680000002531761	7.404922633947277e-10	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.680000001681254	7.405474147366286e-10	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.680000000568757	7.405952810691181e-10	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.67999999927041	7.406369401029007e-10	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.67999999789994	7.40673442008347e-10	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.679999996612564	7.407058095625874e-10	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.67999999560919	7.40735038165823e-10	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.679999995140642	7.407620957600847e-10	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.67999999551221	7.407879226821442e-10	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.679999997088318	7.408134314807258e-10	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.680000000297303	7.408395067266081e-10	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.680000005636439	7.408670048426418e-10	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.68000000672112	7.408969109578451e-10	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.680000003164537	7.409212314644088e-10	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.680000000613088	7.409354978882516e-10	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.67999999893292	7.409404518535391e-10	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.679999997990807	7.409368083171918e-10	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.67999999765553	7.409252561722899e-10	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.679999997799213	7.40906458678111e-10	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.679999998298749	7.408810537476575e-10	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.679999999037236	7.40849654122197e-10	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.67999999990548	7.408128474610641e-10	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.68000000080347	7.407711963736224e-10	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.680000001642085	7.40725238418964e-10	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.680000002344624	7.406754860975876e-10	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.680000002848537	7.406224268579471e-10	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.68000000310714	7.405665231393887e-10	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.680000003091239	7.405082124716575e-10	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.68000000279088	7.40447907649748e-10	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.680000002216927	7.403859970015026e-10	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.680000001402572	7.403228447639663e-10	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.68000000040478	7.402587915830961e-10	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.67999999930547	7.401941551500142e-10	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.679999998212525	7.401292309855636e-10	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.679999997269025	7.400639230047006e-10	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.679999996606991	7.399927860782994e-10	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.67999999642958	7.399155707931081e-10	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.679999996960161	7.398330323756827e-10	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.679999998453257	7.397459029946001e-10	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.68000000119522	7.396548918684585e-10	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.680000005504935	7.395606853232745e-10	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.680000003464706	7.394636309188169e-10	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.680000001374534	7.393584827969293e-10	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.67999999993302	7.392445439425765e-10	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.67999999903626	7.391223672035778e-10	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.679999998584842	7.389924819523352e-10	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.67999999848485	7.388553952143802e-10	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.679999998648707	7.387115926403217e-10	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.679999998995866	7.385615393384172e-10	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.679999999453385	7.384056805841385e-10	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.679999999956419	7.382444424222094e-10	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.68000000044872	7.380782321756924e-10	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.680000000882902	7.379074388758085e-10	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.680000001220947	7.377324336252602e-10	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.680000001434424	7.375535699068984e-10	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.68000000150489	7.373711838486568e-10	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.680000001424197	7.371855944547244e-10	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.68000000119481	7.369971038119828e-10	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.680000000830201	7.368059972797775e-10	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.680000000355077	7.366125436701147e-10	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.67999999980583	7.364169954244061e-10	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.679999999230757	7.362195887918892e-10	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.679999998690406	7.360205440138507e-10	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.67999999825781	7.358200655167816e-10	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.679999998018678	7.356183421165556e-10	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.679999998071514	7.354155472347132e-10	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.679999998527643	7.352118391268853e-10	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.679999999511052	7.35007361122338e-10	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.68000000115818	7.348022418725629e-10	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.680000001775305	7.345967161645985e-10	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.680000000655674	7.34390158252314e-10	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.679999999867764	7.341825408797557e-10	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.67999999935637	7.339738358250677e-10	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.679999999069834	7.337640334911316e-10	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.679999998960216	7.335531426150843e-10	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.67999999898344	7.333411903015555e-10	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.679999999095914	7.331279948666575e-10	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.679999999264558	7.329135301657757e-10	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.679999999461648	7.326982244549898e-10	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.67999999966112	7.324825022642e-10	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.679999999841085	7.322668143877173e-10	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.67999999998413	7.320516393088127e-10	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.680000000077404	7.318374841653919e-10	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.680000000112788	7.316248853278484e-10	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.68000000008681	7.314144086581983e-10	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.680000000000703	7.312066495176292e-10	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.679999999860284	7.310022325875635e-10	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.67999999967583	7.308018115673351e-10	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.679999999462066	7.306060688094946e-10	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.679999999237923	7.304157149516804e-10	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.679999999026489	7.302314886018839e-10	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.679999998854832	7.300541561317895e-10	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.679999998753942	7.29884511630708e-10	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.679999998758552	7.297233770704176e-10	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.67999999890706	7.295716027290168e-10	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.679999999241415	7.294300679196343e-10	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.679999999807015	7.292996820675494e-10	0.0


==> _tikz/352s_prof_wedge2_c2_1p7_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.4022574335742097	2.0312762397036756e-5	8.632762397036754e-6
0.00150504924656943	1.847011251208718	0.582521034299443	0.7828385365088709	2.456498018668186e-5	1.2884980186681857e-5
0.00301009849313886	1.846043824201055	0.5836739689113979	1.1439213540247932	2.21045355315841e-5	1.0424535531584099e-5
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4516285743415551	1.6771446415767748e-5	5.0914464157677485e-6
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6757350444910184	1.1432387003771191e-5	0.0
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.8065623645891864	7.947148634116662e-6	0.0
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.860879226435754	7.135522104861227e-6	0.0
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.8725034688584588	8.745481210929014e-6	0.0
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.879202929379081	1.1423690177272032e-5	0.0
0.013545443219124613	1.839271835147415	0.5917445111950822	1.915770255190696	1.2689499341573654e-5	1.0094993415736531e-6
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.006307120241617	9.973765384476842e-6	0.0
0.016555541712263557	1.8373369811320892	0.594050380418992	2.095446379019136	1.0161785748174247e-5	0.0
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.1815152159841884	1.062849774255295e-5	0.0
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.263247075706163	1.1376561834781899e-5	0.0
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.3399822327499455	1.2419275319040577e-5	7.392753190405774e-7
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.4115407500121386	1.3777454503677025e-5	2.0974545036770238e-6
0.02408078794511051	1.832499846093775	0.5998150534787665	2.478191822707816	1.548413582886185e-5	3.8041358288618498e-6
0.02558583719167994	1.831532419086112	0.6009679880907214	2.5403980961709096	1.759764539060408e-5	5.917645390604078e-6
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.598754861298304	2.0188801308728447e-5	8.508801308728446e-6
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.653919910095106	2.3347218925606046e-5	1.1667218925606048e-5
0.030100984931388172	1.8286301380631234	0.6044267919265861	2.706534834894558	2.7182996095102047e-5	1.5502996095102047e-5
0.03160603417795746	1.8276627110554606	0.605579726538541	2.7571496027913462	3.1829002076686265e-5	2.0149002076686265e-5
0.03311108342452689	1.8266952840477977	0.6067326611504958	2.8033671816894516	3.7172088532912876e-5	2.5492088532912873e-5
0.03461613267109632	1.8257278570401347	0.6078855957624507	2.8426036025466677	4.325523382980008e-5	3.1575233829800075e-5
0.03612118191766569	1.824760430032472	0.6090385303744057	2.875719648262882	5.048919295787074e-5	3.880919295787074e-5
0.03762623116423512	1.823793003024809	0.6101914649863606	2.902507594516476	5.906166140258745e-5	4.738166140258745e-5
0.039131280410804554	1.8228255760171461	0.6113443995983154	2.922809118513248	6.919742955226921e-5	5.751742955226921e-5
0.04063632965737384	1.8218581490094834	0.6124973342102703	2.936512464579103	8.116376848254283e-5	6.948376848254283e-5
0.04214137890394335	1.8208907220018204	0.6136502688222253	2.943552177403221	9.52764369031901e-5	8.35964369031901e-5
0.043646428150512784	1.8199232949941575	0.6148032034341802	2.943911284619612	0.00011190639923598972	0.00010022639923598973
0.04515147739708207	1.8189558679864948	0.615956138046135	2.9376258798708803	0.0001314873473270921	0.00011980734732709211
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.9247921255331066	0.00015452412081423374	0.00014284412081423377
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.9055757551938557	0.0001816021236668037	0.00016992212366680372
0.049666625136790446	1.816053586963506	0.6194149418819997	2.8802242032731256	0.00021339783689635952	0.00020171783689635952
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.8489302586561527	0.00025045619304360793	0.0002387761930436079
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.8131635840445175	0.0002905753052692523	0.0002788953052692523
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.7726661581420613	0.00033747881640886206	0.0003257988164088621
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.7280670491290953	0.0003922004122354653	0.00038052041223546535
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.679985952159741	0.0004559616820726951	0.00044428168207269513
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.6290322468365255	0.0005301989719465981	0.0005185189719465981
0.060201969862776115	1.809281597909866	0.627485484165684	2.5758027176772615	0.0006165937727749025	0.0006049137727749024
0.06170701910934563	1.808314170902203	0.6286384187776389	2.520878178130958	0.000717106777775625	0.0007054267777756249
0.06321206835591507	1.80734674389454	0.6297913533895938	2.4648192569015697	0.0008340156830700424	0.0008223356830700424
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.4081616462711852	0.0009699567456564469	0.0009582767456564469
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.3514111709310352	0.0011279700535420025	0.0011162900535420025
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.2950391060100834	0.0013115484038422273	0.0012998684038422275
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.2394782462953264	0.0015246896260805447	0.0015130096260805449
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.185120295773029	0.0017719521297518215	0.0017602721297518215
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.132392117258924	0.002039791684129483	0.002028111684129483
0.07374741308190082	1.8005747548409001	0.6378618956732781	2.081357266558838	0.0023460515085130247	0.0023343715085130247
0.07525246232847024	1.7996073278332372	0.639014830285233	2.0320611612733	0.002699762234501315	0.0026880822345013156
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.9846010341141447	0.0031078384612403015	0.003096158461240302
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.93906173543145	0.003578341830417093	0.003566661830417093
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.8955086726712156	0.0041206236022166476	0.0041089436022166475
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.8539822287520988	0.004745492819865382	0.004733812819865382
0.0827777085613172	1.794770192794923	0.6447795033450074	1.8144951812297991	0.005465416029983538	0.005453736029983538
0.08428275780788662	1.79380276578726	0.6459324379569623	1.7770349028511259	0.006294755115871584	0.006283075115871585
0.08578780705445616	1.792835338779597	0.6470853725689173	1.7415900922824747	0.007250957721511996	0.007239277721511996
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.7079379951355054	0.008345163563067779	0.008333483563067779
0.08879790554759485	1.7909004847642713	0.649391241792827	1.676241544000689	0.009609897083230977	0.009598217083230977
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.6465365163553176	0.011071701791415341	0.011060021791415341
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.6188708314473363	0.01275894707304032	0.01274726707304032
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.5924413486852114	0.014596509039391277	0.014584829039391277
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.5677379557934328	0.016674395036901067	0.016662715036901067
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5448840107889217	0.019028287883732665	0.019016607883732665
0.09782820102701124	1.785095922718294	0.6563088494645564	1.5236636902206258	0.02168409287161936	0.021672412871619355
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.50382679290738	0.024696939931102	0.024685259931101995
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.4851589450341602	0.028148981497978533	0.028137301497978533
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.4675321413916023	0.032141117137743674	0.03212943713774367
0.1038483980132889	1.7812262146876425	0.660920587912376	1.4509351978023426	0.03678078410795487	0.03676910410795487
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.4354846600522932	0.04216771967576784	0.04215603967576784
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.42141874196126	0.048379369232949526	0.048367689232949526
0.10836354575299714	1.778323933664654	0.6643793917482407	1.4090791170198318	0.0554573840564328	0.0554457040564328
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.3988866470293777	0.06339642394129057	0.06338474394129057
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.3913161855242167	0.07213625287699382	0.07212457287699382
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.3868717871572374	0.08155789043992688	0.08154621043992687
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.3860575578709686	0.09148435762743203	0.09147267762743201
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.3890088082621874	0.10107440065140975	0.10106272065140974
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.3961221357840619	0.11037497046224577	0.11036329046224577
0.11889889047898304	1.7715519446110137	0.672449934031925	1.4074323549089416	0.11926940758467876	0.11925772758467876
0.12040393972555233	1.770584517603351	0.6736028686438799	1.4228275169697029	0.127589280900877	0.127577600900877
0.12190898897212175	1.769617090595688	0.6747558032558347	1.442113684988836	0.1352181203997063	0.13520644039970628
0.12341403821869112	1.7686496635880253	0.6759087378677897	1.4650321881703254	0.14208741775218986	0.14207573775218985
0.12491908746526055	1.7676822365803624	0.6770616724797446	1.4912865104336404	0.14817103168681814	0.14815935168681812
0.12642413671182998	1.7667148095726994	0.6782146070916995	1.5205726112220637	0.1534784724979106	0.15346679249791062
0.12792918595839942	1.7657473825650365	0.6793675417036543	1.5526061380323157	0.15804751427178576	0.15803583427178577
0.12943423520496872	1.7647799555573738	0.6805204763156092	1.5871415410433807	0.16193655783848176	0.16192487783848178
0.1309392844515382	1.7638125285497108	0.6816734109275642	1.6239805678550132	0.16521714205116259	0.1652054620511626
0.13244433369810765	1.7628451015420479	0.682826345539519	1.662970151663357	0.1679669757601012	0.1679552957601012
0.13394938294467693	1.7618776745343852	0.6839792801514739	1.7039918077519445	0.17026383778235515	0.17025215778235517
0.13545443219124645	1.7609102475267222	0.6851322147634289	1.7469461584277188	0.1721806672711973	0.1721689872711973
0.1369594814378159	1.7599428205190593	0.6862851493753838	1.7917371655110126	0.17378214216020682	0.17377046216020683
0.13846453068438516	1.7589753935113965	0.6874380839873386	1.838261189520644	0.1751230187949936	0.1751113387949936
0.1399695799309546	1.7580079665037336	0.6885910185992935	1.886425341411012	0.1760266470044432	0.17601496700444322
0.14147462917752404	1.7570405394960706	0.6897439532112484	1.9362377976977443	0.176506000917088	0.17649432091708803
0.1429796784240934	1.756073112488408	0.6908968878232034	1.9877196524663225	0.17660930179597528	0.1765976217959753
0.14448472767066284	1.755105685480745	0.6920498224351582	2.040900651586381	0.1763766972860503	0.1763650172860503
0.14598977691723225	1.754138258473082	0.6932027570471131	2.095816059224454	0.17584552400015804	0.17583384400015806
0.14749482616380155	1.7531708314654193	0.694355691659068	2.1525048625792	0.17505048956367783	0.17503880956367784
0.14899987541037096	1.7522034044577564	0.6955086262710228	2.21100811958684	0.17402383481449957	0.17401215481449958
0.1505049246569405	1.7512359774500934	0.6966615608829778	2.271354156727196	0.17279519405161062	0.1727835140516106
0.15200997390350976	1.7502685504424307	0.6978144954949327	2.3336032991706794	0.17139401272757882	0.17138233272757883
0.1535150231500792	1.7493011234347677	0.6989674301068876	2.397825846735562	0.16984631713487017	0.16983463713487018
0.15502007239664872	1.7483336964271048	0.7001203647188425	2.4640755715451084	0.16817568845404351	0.16816400845404353
0.15652512164321802	1.747366269419442	0.7012732993307974	2.532408818969319	0.1664037027254748	0.16639202272547482
0.15803017088978744	1.7463988424117791	0.7024262339427523	2.6028846435152007	0.16455001339008615	0.16453833339008614
0.15953522013635688	1.7454314154041162	0.7035791685547071	2.6755649261579064	0.1626324343253989	0.16262075432539888
0.16104026938292618	1.7444639883964534	0.704732103166662	2.750514514164534	0.16066702054536267	0.16065534054536265
0.16254531862949567	1.7434965613887905	0.705885037778617	2.8278014143330115	0.15866814413765942	0.15865646413765944
0.1640503678760651	1.7425291343811276	0.7070379723905719	2.9074909964636535	0.1566670411369427	0.15665536113694267
0.1655554171226344	1.7415617073734648	0.7081909070025267	2.9896129020288953	0.1546194088832868	0.1546077288832868
0.1670604663692039	1.7405942803658019	0.7093438416144817	3.0743048038906795	0.1523975659705325	0.15238588597053251
0.16856551561577332	1.739626853358139	0.7104967762264366	3.1617439054307774	0.15001969134429619	0.1500080113442962
0.1700705648623428	1.738659426350476	0.7116497108383915	3.2521145811677283	0.14750291849824654	0.14749123849824652
0.17157561410891206	1.7376919993428133	0.7128026454503463	3.3456091930798397	0.14486333392272682	0.1448516539227268
0.1730806633554815	1.7367245723351503	0.7139555800623012	3.4424288266209975	0.14211597838041307	0.14210429838041305
0.17458571260205086	1.7357571453274876	0.7151085146742562	3.542783956685592	0.13927485068444967	0.13926317068444966
0.1760907618486203	1.7347897183198246	0.716261449286211	3.6468950487879095	0.13635291366782992	0.1363412336678299
0.1775958110951897	1.7338222913121617	0.7174143838981659	3.7549930968816536	0.13336210204618015	0.13335042204618014
0.17910086034175915	1.7328548643044988	0.7185673185101208	3.8673200964467074	0.13031333188928826	0.13030165188928824
0.18060590958832842	1.731887437296836	0.7197202531220757	3.984129449592092	0.1272165114298454	0.12720483142984543
0.18211095883489795	1.730920010289173	0.7208731877340306	4.105686297854311	0.1240805529509464	0.1240688729509464
0.18361600808146739	1.7299525832815101	0.7220261223459855	4.232267778002679	0.12091338550685862	0.12090170550685861
0.18512105732803666	1.7289851562738474	0.7231790569579404	4.364163196391629	0.11772196824440781	0.1177102882444078
0.18662610657460618	1.7280177292661845	0.7243319915698954	4.501674118116414	0.11451230410512304	0.11450062410512304
0.18813115582117562	1.7270503022585215	0.7254849261818502	4.645114368328275	0.11128945370105399	0.11127777370105399
0.18963620506774492	1.7260828752508588	0.7266378607938051	4.794809944456416	0.10805754916967196	0.10804586916967196
0.19114125431431433	1.7251154482431958	0.72779079540576	4.951076308007381	0.10488683156274112	0.1048751515627411
0.19264630356088377	1.724148021235533	0.7289437300177148	5.114054588157662	0.10172559558421773	0.10171391558421773
0.19415135280745313	1.7231805942278702	0.7300966646296698	5.284133654805211	0.09847400531824639	0.09846232531824639
0.19565640205402257	1.7222131672202072	0.7312495992416247	5.461807577082135	0.09514403921068904	0.09513235921068904
0.197161451300592	1.7212457402125443	0.7324025338535796	5.647580743561992	0.09174702302123457	0.09173534302123455
0.19866650054716128	1.7202783132048816	0.7335554684655344	5.841955320434084	0.08829367529661063	0.08828199529661063
0.2001715497937307	1.7193108861972186	0.7347084030774893	6.04541603440754	0.08479416255435906	0.08478248255435905
0.20167659904030022	1.7183434591895557	0.7358613376894443	6.2584124312741	0.08125816329422798	0.08124648329422797
0.20318164828686952	1.717376032181893	0.7370142723013992	6.481338829846395	0.07769493961829599	0.07768325961829599
0.20468669753343896	1.71640860517423	0.738167206913354	6.7145122367373435	0.07411341490762113	0.07410173490762113
0.20619174678000846	1.715441178166567	0.739320141525309	6.958148503194465	0.0705222556719074	0.0705105756719074
0.20769679602657776	1.7144737511589043	0.7404730761372639	7.212336985746092	0.06692995536003259	0.06691827536003259
0.2092018452731472	1.7135063241512414	0.7416260107492187	7.477013915029069	0.06334491759277605	0.06333323759277605
0.2107068945197166	1.7125388971435784	0.7427789453611736	7.751934581544438	0.05977553595516163	0.059763855955161635
0.2122119437662859	1.7115714701359157	0.7439318799731285	8.036644314923674	0.05623026716383199	0.05621858716383199
0.21371699301285543	1.7106040431282528	0.7450848145850835	8.330170406555727	0.05271697253337497	0.05270529253337498
0.21522204225942485	1.7096366161205898	0.7462377491970383	8.626635744337927	0.0492585940100606	0.0492469140100606
0.21672709150599412	1.708669189112927	0.7473906838089932	8.93013026765823	0.04584605543320218	0.04583437543320218
0.21823214075256367	1.7077017621052641	0.7485436184209482	9.238382476033495	0.042487196237589724	0.042475516237589724
0.21973718999913308	1.7067343350976012	0.7496965530329031	9.544382413762909	0.03931070787713237	0.03929902787713237
0.22124223924570235	1.7057669080899385	0.7508494876448579	9.845637754201384	0.036225059015449965	0.03621337901544996
0.2227472884922718	1.7047994810822755	0.7520024222568128	10.136582394656381	0.033202193559885386	0.033190513559885386
0.22425233773884123	1.7038320540746126	0.7531553568687677	10.410245407603428	0.030270617743697652	0.030258937743697648
0.22575738698541062	1.7028646270669499	0.7543082914807226	10.660844855813044	0.027457988430764864	0.02744630843076486
0.22726243623198003	1.701897200059287	0.7554612260926775	10.884127418059313	0.024788966353130736	0.024777286353130736
0.22876748547854944	1.700929773051624	0.7566141607046324	11.07746679166958	0.02228375050114494	0.022272070501144936
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.239814245703043	0.01995719771007122	0.01994551771007122
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.37156156695502	0.017818437029068105	0.017806757029068105
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.474352284592982	0.01587089396233954	0.01585921396233954
0.23478768246482698	1.6970600650209726	0.761225899152452	11.550860908296425	0.01411264513852463	0.01410096513852463
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.604550285481926	0.012537029392965695	0.012525349392965695
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.63941240499216	0.011133446638766552	0.011121766638766553
0.23930283020453522	1.694157783997984	0.7646847029883167	11.659696738711363	0.009888281256503588	0.009876601256503588
0.24080787945110466	1.693190356990321	0.7658376376002716	11.669631524445595	0.008785892049453957	0.008774212049453957
0.24231292869767407	1.692222929982658	0.7669905722122264	11.67314638467688	0.007809616091306589	0.007797936091306589
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.67360842546146	0.00694273903675691	0.00693105903675691
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.673587422774922	0.00616938967234032	0.0061577096723403205
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.674667805764901	0.005475321655471887	0.005463641655471888
0.2483331256839516	1.6883532219520068	0.771602310660046	11.677002977272384	0.004849687996905428	0.004838007996905428
0.2498381749305211	1.6873857949443438	0.772755245272001	11.676659244485666	0.004327128470039461	0.004315448470039462
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.676986123565044	0.003860404257948693	0.003848724257948693
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.677679986385423	0.003443598758750904	0.0034319187587509045
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.678452607364504	0.003071413250725987	0.0030597332507259875
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.67907513780083	0.002739105638325792	0.0027274256383257923
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.679404740711664	0.002442433503701249	0.0024307535037012495
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.679394431397313	0.0021776018474565155	0.0021659218474565155
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.679087470451936	0.0019412157415835407	0.0019295357415835407
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.678598427198398	0.0017302379578820269	0.0017185579578820268
0.2633836181496457	1.678678951875378	0.7831316567795951	11.678083797558251	0.0015419514766657524	0.0015302714766657526
0.26488866739621514	1.677711524867715	0.7842845913915499	11.677705839602954	0.0013739266231725907	0.0013622466231725907
0.26639371664278455	1.676744097860052	0.7854375260035048	11.677594087140928	0.001223992422827162	0.001212312422827162
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.677809806545286	0.0010902116113492618	0.0010785316113492618
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.678319455143995	0.0009708585816603584	0.0009591785816603584
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.678983962901233	0.000864399396585884	0.000852719396585884
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.679571389414527	0.0007694728445078209	0.0007577928445078208
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.67980122633103	0.0006848713643605079	0.0006731913643605079
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.679429364620626	0.0006095205166891293	0.0005978405166891293
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.678383569016066	0.0005424555288952314	0.0005307755288952314
0.2784341106153398	1.6690046817987492	0.794661002899144	11.67915965536394	0.0004824405608102854	0.00047076056081028544
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.679500607368114	0.0004295695917293721	0.0004178895917293721
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.679787214767543	0.0003838709862572394	0.00037219098625723945
0.282949258355048	1.6661024007757606	0.7981198067350087	11.679986098000285	0.0003429916293368337	0.00033131162933683366
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.680085781439972	0.0003064335223076266	0.0002947535223076266
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.680103311381533	0.0002737477333835505	0.0002620677333835505
0.2874644060947562	1.663200119752772	0.8015786105708734	11.680067743488156	0.0002445299339068055	0.0002328499339068055
0.2889694553413257	1.662232692745109	0.8027315451828283	11.68000914678467	0.00021841630184471787	0.00020673630184471785
0.2904745045878951	1.661265265737446	0.8038844797947832	11.679952038790551	0.0001950797669618356	0.00018339976696183556
0.2919795538344644	1.6602978387297833	0.805037414406738	11.679912268031117	0.00017422657326079643	0.00016254657326079643
0.2934846030810339	1.6593304117221204	0.806190349018693	11.679896460258446	0.0001555931354385296	0.0001439131354385296
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.679903243374506	0.00013894316724979015	0.00012726316724979015
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.679925563704709	0.00012406506080759152	0.00011238506080759154
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.67995350326377	0.00011076949697980755	9.908949697980755e-5
0.29950480006731134	1.655460703691469	0.8108020874665125	11.679977104135052	9.888726816272482e-5	8.720726816272482e-5
0.30100984931388086	1.654493276683806	0.8119550220784675	11.679988802027232	8.82672958271933e-5	7.658729582719331e-5
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679985166378218	7.877482633885742e-5	6.709482633885743e-5
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679967738951238	7.02897896530842e-5	5.860978965308421e-5
0.305524997053589	1.6515909956608175	0.8154138259143321	11.679942856678256	6.270530657628724e-5	5.102530657628724e-5
0.3070300463001584	1.6506235686531545	0.816566760526287	11.67992043758649	5.592633136907634e-5	4.424633136907634e-5
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.679911801075587	4.986841754247649e-5	3.8188417542476486e-5
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679926685667423	4.445659576726759e-5	3.2776595767267584e-5
0.3115451940398667	1.647721287630166	0.8200255643621517	11.679969718643026	3.962435387738715e-5	2.7944353877387147e-5
0.31305024328643616	1.646753860622503	0.8211784989741067	11.679986660612542	3.541004559169439e-5	2.373004559169439e-5
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.679996884182458	3.170424148385533e-5	2.0024241483855332e-5
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680005248004466	2.838390938671435e-5	1.670390938671435e-5
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.68001047510068	2.5409472067204744e-5	1.3729472067204744e-5
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.680012188490663	2.2745272332516906e-5	1.1065272332516904e-5
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.680010751409709	2.0359212999233925e-5	8.679212999233923e-6
0.3220805387658526	1.6409492985765257	0.828096106645836	11.68000706209182	1.8222427514494704e-5	6.542427514494704e-6
0.3235855880124218	1.639981871568863	0.8292490412577909	11.68000232003409	1.6308978371743576e-5	4.628978371743575e-6
0.32509063725899134	1.6390144445612	0.8304019758697458	11.67999778199143	1.4595580762693883e-5	2.9155807626938826e-6
0.3265956865055608	1.638047017553537	0.8315549104817007	11.679994527274495	1.3061349204057048e-5	1.3813492040570474e-6
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.679993253238836	1.1687565172539704e-5	9.482598220686728e-10
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.679994123157899	1.0457464074402465e-5	0.0
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.679996689967306	9.356040166747746e-6	0.0
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.67999992065164	8.369868336433076e-6	0.0
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680002347318995	7.4869419293011475e-6	0.0
0.3356259819849772	1.6322424555075599	0.83847251815343	11.680002372273641	6.696526107139679e-6	0.0
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679998755653987	5.989026492550174e-6	0.0
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679991315453519	5.355873142644016e-6	0.0
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.679981870983438	4.789420171273471e-6	0.0
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.679990372250549	4.282020260698323e-6	0.0
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679995850310865	3.826966271937293e-6	0.0
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680000409653307	3.4195868702023548e-6	0.0
0.34616132671096295	1.62547046645392	0.8465430604371144	11.680003801245054	3.055149848268008e-6	0.0
0.34766637595753236	1.624503039446257	0.8476959950490692	11.67999919879562	2.73934224080927e-6	0.0
0.34917142520410177	1.623535612438594	0.8488489296610241	11.679997455703914	2.4572741477210894e-6	0.0
0.35067647445067107	1.6225681854309313	0.850001864272979	11.679996802423462	2.204104198589051e-6	0.0
0.3521815236972406	1.6216007584232683	0.851154798884934	11.679996742194048	1.9769263233304326e-6	0.0
0.35368657294381	1.6206333314156054	0.8523077334968888	11.679996994783481	1.773112247662327e-6	0.0
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.679997406688774	1.590287290349739e-6	0.0
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.679997892181747	1.4263080182207534e-6	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.67999839808486	1.2792416414046178e-6	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679998885932678	1.1473470361371382e-6	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.67999932593799	1.0290572873500766e-6	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.679999697939495	9.229636480884826e-7	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.679999995261621	8.278008176018892e-7	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.680000228164513	7.424334447217828e-7	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.680000424304744	6.658437678732632e-7	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.680000624365055	5.971203077706683e-7	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.68000087174292	5.35447533519341e-7	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.680001195915551	4.800964274843087e-7	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680001589820046	4.3041587889435667e-7	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680001982304708	3.858248407265167e-7	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.680002207418912	3.4580518896097594e-7	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680001973015564	3.098952278102322e-7	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000831841763	2.7768378900901176e-7	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.679998158989697	2.488048777041095e-7	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679997204661333	2.2306175047353328e-7	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.679999440249441	2.005912660880997e-7	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.680000965466272	1.8037870246707388e-7	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.680001851927404	1.6220099755330154e-7	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.68000219630323	1.4585636824976788e-7	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680002112889754	1.311624083251118e-7	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680001725431891	1.1795434288605247e-7	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680001158492736	1.0608342759625656e-7	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000528735944	9.541548156062695e-8	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679999936561948	8.582954352833575e-8	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.67999945861152	7.721664179685187e-8	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.679999141722504	6.947866892457277e-8	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679998998997652	6.252735307883822e-8	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679999008712517	5.628331856158946e-8	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679999116863582	5.067522876497639e-8	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.679999244226783	4.56390055148597e-8	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.679999243535645	4.109922281046399e-8	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.679999354582199	3.701688812882308e-8	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.679999454117663	3.334380047562265e-8	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.679999517101228	3.003923069525289e-8	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.679999546136342	2.7066668669602527e-8	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.67999958477795	2.439341477525734e-8	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.679999729853897	2.1990206373430446e-8	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000142179116	1.9830876877227496e-8	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.68000105512987	1.7892045053798358e-8	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.680000644059614	1.6174404597821888e-8	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999971960912	1.4651774934848931e-8	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999494412401	1.3279968826781506e-8	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999215757976	1.2044303988461564e-8	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.679999123898796	1.0931458946134228e-8	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.679999193289198	9.929357941391521e-9	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999388505616	9.027064381167438e-9	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.679999668094135	8.21468231863977e-9	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.67999998843665	7.48326547006178e-9	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.680000307410063	6.824733292502499e-9	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.68000058764689	6.231793667335023e-9	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.680000799239455	5.697871754059128e-9	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.680000921763659	5.21704459866874e-9	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.680000945531642	4.783981100271715e-9	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.68000087201592	4.393886959063233e-9	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.680000713420522	4.042454248027505e-9	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.68000049140755	3.725815269882022e-9	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.680000235020213	3.4405003798347284e-9	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999977875635	3.183399473628624e-9	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.679999754733084	2.951726859168962e-9	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.679999597575197	2.742989248711551e-9	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999531371484	2.5549566271721595e-9	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999569725224	2.3856357705811742e-9	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.679999710635927	2.233246207057885e-9	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.679999932640891	2.0961984309191115e-9	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.680000191630501	1.973074198661114e-9	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.6800000814864	1.8644981954681497e-9	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.68000009346545	1.7669630193517277e-9	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.680000120314356	1.6790016113743015e-9	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.680000137680222	1.5997060592050067e-9	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.680000131649237	1.5282517280018634e-9	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.68000009741663	1.46389004820296e-9	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.680000037640756	1.4059418893890015e-9	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.67999997143935	1.3537232249667262e-9	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999877916353	1.3066492404212233e-9	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.679999776207008	1.264192413058986e-9	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.679999679908983	1.2259063614535942e-9	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999602905921	1.1913867645568367e-9	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999557953359	1.1602677804015956e-9	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.679999555410166	1.132218729837771e-9	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999602102992	1.1069410298436186e-9	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.679999700312473	1.0841653615143117e-9	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.67999984687142	1.0636490583856854e-9	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.680000032366163	1.0451737013057507e-9	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.680000240433912	1.0285429066177267e-9	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.680000447149984	1.0135802949688628e-9	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.680000620500218	1.0001276286057326e-9	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.68000071993495	9.88043105562495e-10	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.6800006960025	9.771997996908394e-10	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.680000490061015	9.674842360213108e-10	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.680000034069177	9.58795091483536e-10	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.679999250457081	9.51042011549295e-10	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.679999218756782	9.441665076589199e-10	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.679999692278551	9.380908730884854e-10	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.680000017225115	9.326274150889865e-10	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.68000021766993	9.277185709163896e-10	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.680000316766145	9.233121347435989e-10	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.680000336462436	9.19360807196696e-10	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.68000029725627	9.15821778711092e-10	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.680000217978893	9.126563445403949e-10	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.6800001156074	9.09829549345975e-10	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.680000005100167	9.073098593900603e-10	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999899253108	9.050688604496432e-10	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.679999808574976	9.030809796626656e-10	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.679999741181128	9.013232296117835e-10	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.67999970270603	8.997749730445231e-10	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.679999696236006	8.984177067218397e-10	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.679999722264144	8.972348629799357e-10	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.67999977867125	8.962116276827623e-10	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.679999860736544	8.953347733348207e-10	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.679999961183684	8.945925062157985e-10	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.680000070268317	8.939743264901566e-10	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.680000175914234	8.934709003360048e-10	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.680000263906402	8.930739432285967e-10	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.680000318149885	8.927761136043505e-10	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.680000323808251	8.92563025506536e-10	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.680000260290866	8.924141795539021e-10	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.68000010518723	8.923256048608247e-10	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.679999834903246	8.922938589276459e-10	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.679999424368395	8.923160440219358e-10	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.679999799903799	8.923740960206776e-10	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.679999945445415	8.924413972560872e-10	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000040302156	8.925166037648694e-10	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000094190726	8.925984946055321e-10	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.680000116022555	8.926860793648185e-10	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.68000011385058	8.927785792219327e-10	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000094839768	8.928754090807264e-10	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000065256749	8.929761607071357e-10	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.68000003047468	8.930805868137218e-10	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999994989437	8.931885860377124e-10	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.679999962444116	8.93300188763507e-10	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999935658612	8.934155437451587e-10	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.679999916662117	8.935349054889486e-10	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.679999906726193	8.936586223607017e-10	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.679999906396816	8.937871253871165e-10	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.679999915524059	8.939209177249503e-10	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.679999933288478	8.940605647764835e-10	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.679999958223759	8.942066849343245e-10	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.679999988235364	8.943599409431797e-10	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.680000020615653	8.945210318708562e-10	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.680000052055927	8.946906856853702e-10	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.68000007865668	8.948696524396562e-10	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.680000095937448	8.950586980700055e-10	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.680000098848062	8.952585988190039e-10	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.68000008178374	8.954701362983638e-10	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.680000038606572	8.956940932117099e-10	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.67999996267652	8.959312497620215e-10	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.679999846895464	8.961823807730973e-10	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.679999932132286	8.964406033271188e-10	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.679999977790462	8.96688191800405e-10	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.680000008046035	8.96926067887753e-10	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.68000002579627	8.971551543273759e-10	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.680000033683399	8.973763521536186e-10	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.68000003410013	8.975905383594089e-10	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.680000029192444	8.977985636417153e-10	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.68000002086006	8.980012502623753e-10	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.680000010853655	8.981999161620265e-10	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000000648377	8.983841353153516e-10	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.679999990916796	8.985481768625052e-10	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.679999982539178	8.986936161903644e-10	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.679999976189713	8.988219861216099e-10	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.679999972331908	8.989347797884274e-10	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.679999971218436	8.990334529734287e-10	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.679999972894487	8.991194259720901e-10	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.67999997720344	8.991940850292009e-10	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.679999983794426	8.992587834001368e-10	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.679999992130742	8.993148420859246e-10	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.680000001498696	8.99363550289332e-10	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.68000001101618	8.994061656373924e-10	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.680000019640781	8.99443914213971e-10	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.680000026176849	8.994779904441586e-10	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.680000029281535	8.995095568704365e-10	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.68000002746948	8.995397438587084e-10	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.68000001911628	8.995696492704391e-10	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.680000002460725	8.996003381352469e-10	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.679999975606055	8.996328423564349e-10	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.6799999700397	8.996683568478068e-10	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999986164479	8.996971793966519e-10	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.679999997355857	8.997138572185988e-10	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.6800000045073	8.997192852511859e-10	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.680000008424663	8.997143265116356e-10	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.680000009830005	8.996998127961121e-10	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.680000009365465	8.996765451710221e-10	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000007597014	8.996452942934738e-10	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.68000000501787	8.996068005964595e-10	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.68000000205153	8.995617743727782e-10	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.67999999905446	8.995108957901512e-10	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.679999996318234	8.994548148683826e-10	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.679999994071308	8.993941514478667e-10	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.679999992480381	8.993294951770915e-10	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.679999991651464	8.99261405545228e-10	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.67999999163083	8.991904119842408e-10	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.67999999240589	8.991170140633307e-10	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.679999993906408	8.990416817968786e-10	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.679999996006035	8.989648560854004e-10	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.67999999852462	8.988869493073622e-10	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.680000001231651	8.988083460780222e-10	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000003850964	8.987294041897726e-10	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000006070678	8.986500059953361e-10	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.680000007609546	8.985635385749447e-10	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000008042994	8.98469698175316e-10	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.680000006931095	8.983694011551798e-10	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.680000003800009	8.98263535944471e-10	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.679999998145782	8.981529631709632e-10	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.67999998943768	8.980385157257587e-10	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.679999993417601	8.979206152400788e-10	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.679999997377834	8.977928911768183e-10	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000053516	8.976544966203216e-10	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.68000000168531	8.975061025335518e-10	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.680000002492577	8.973483514060215e-10	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.680000002672584	8.971818586204017e-10	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.680000002400234	8.9700721362954e-10	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.680000001828173	8.968249809647474e-10	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.680000001087308	8.966357010951444e-10	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.680000000287512	8.964398911567973e-10	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.679999999518499	8.962380455692913e-10	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.679999998850832	8.960306365562991e-10	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.67999999833691	8.958181145855959e-10	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.679999998011972	8.956009087428687e-10	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.679999997895038	8.953794270525326e-10	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.679999997989782	8.951540567576359e-10	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.679999998285245	8.949251645697899e-10	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.679999998756578	8.946930968988941e-10	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.679999999365505	8.944581800712591e-10	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000060831	8.942207205435514e-10	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000000778833	8.93981005118781e-10	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.680000001443618	8.937393011693493e-10	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.680000001967556	8.934958568709646e-10	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.68000000225172	8.932509014499785e-10	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.680000002186535	8.930046454454858e-10	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.68000000165264	8.92757280986246e-10	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.68000000052207	8.925089820812321e-10	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.679999998659882	8.922599049213265e-10	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.67999999796723	8.920103345720049e-10	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.679999999173766	8.917595111163887e-10	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.68000000000914	8.91507401453138e-10	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000540968	8.912539712895595e-10	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.680000000831024	8.90999208950569e-10	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000000935339	8.907431250258459e-10	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.68000000090433	8.904857524100653e-10	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.680000000799701	8.90226870466898e-10	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.680000000635305	8.899664474361167e-10	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000444835	8.897050033284213e-10	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000253614	8.89443053631531e-10	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.68000000008235	8.89181145726737e-10	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.679999999946924	8.889198606186356e-10	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.679999999858433	8.886598141076643e-10	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.679999999823332	8.884016574917191e-10	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.679999999843583	8.88146077880763e-10	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.679999999916928	8.878937982059425e-10	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.680000000037113	8.876455770022623e-10	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.68000000019425	8.874022080414375e-10	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.68000000037503	8.87164519889014e-10	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000563032	8.869333754573188e-10	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.680000000738954	8.867096716232552e-10	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.680000000880847	8.864943389773266e-10	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000000964293	8.862883417676737e-10	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.680000000962554	8.860926781002132e-10	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.680000000846665	8.859083804532957e-10	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.680000000585563	8.857365165625438e-10	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.680000000146077	8.855781907287657e-10	0.0


==> _tikz/352s_prof_wedge2_c2_2p0_c3_1p7.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.40077864694737714	1.9145618502232412e-5	7.465618502232414e-6
0.00150504924656943	1.847011251208718	0.582521034299443	0.7794374972178466	2.440326152370409e-5	1.2723261523704092e-5
0.00301009849313886	1.846043824201055	0.5836739689113979	1.1387215338767687	2.38714184860288e-5	1.2191418486028798e-5
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4455166871200564	2.091951637225503e-5	9.23951637225503e-6
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6705819509521798	1.807271774957469e-5	6.3927177495746895e-6
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.8047398466064934	1.6984899473172385e-5	5.304899473172385e-6
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.8641864009494828	1.84121372415518e-5	6.732137241551803e-6
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.881306292603395	2.2187241565815107e-5	1.0507241565815109e-5
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.8921936145127427	2.7195932574426773e-5	1.5515932574426773e-5
0.013545443219124613	1.839271835147415	0.5917445111950822	1.9300937770416933	3.1355282643722324e-5	1.9675282643722324e-5
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.01736921137808	3.246401764892409e-5	2.0784017648924094e-5
0.016555541712263557	1.8373369811320892	0.594050380418992	2.096524456220086	3.620847490692756e-5	2.4528474906927565e-5
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.1719156077952113	4.0709544874637345e-5	2.9029544874637342e-5
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.2432375847191146	4.604643493857355e-5	3.436643493857355e-5
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.3104803266044653	5.232154853710488e-5	4.064154853710488e-5
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.3738199751779434	5.965716695916406e-5	4.7977166959164055e-5
0.02408078794511051	1.832499846093775	0.5998150534787665	2.433657206450635	6.820670966059982e-5	5.6526709660599817e-5
0.02558583719167994	1.831532419086112	0.6009679880907214	2.490355053984089	7.817356980029744e-5	6.649356980029744e-5
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.544232891660067	8.978410985875784e-5	7.810410985875784e-5
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.5955184611728948	0.00010330552929703937	9.162552929703938e-5
0.030100984931388172	1.8286301380631234	0.6044267919265861	2.6442920106494605	0.00011904950400880224	0.00010736950400880226
0.03160603417795746	1.8276627110554606	0.605579726538541	2.6904309051257784	0.0001373763082632994	0.0001256963082632994
0.03311108342452689	1.8266952840477977	0.6067326611504958	2.732299405507829	0.00015775258642251988	0.00014607258642251986
0.03461613267109632	1.8257278570401347	0.6078855957624507	2.7686598938617037	0.00018029326357089391	0.00016861326357089392
0.03612118191766569	1.824760430032472	0.6090385303744057	2.7989933941713625	0.00020636045229005713	0.0001946804522900571
0.03762623116423512	1.823793003024809	0.6101914649863606	2.8231968884512226	0.0002364602615342059	0.0002247802615342059
0.039131280410804554	1.8228255760171461	0.6113443995983154	2.841223708593632	0.0002711801704363014	0.00025950017043630143
0.04063632965737384	1.8218581490094834	0.6124973342102703	2.8530806029712092	0.0003111990001423899	0.00029951900014238994
0.04214137890394335	1.8208907220018204	0.6136502688222253	2.8588262489579237	0.00035729787566189317	0.00034561787566189314
0.043646428150512784	1.8199232949941575	0.6148032034341802	2.8585708749554364	0.0004103722541059497	0.00039869225410594974
0.04515147739708207	1.8189558679864948	0.615956138046135	2.852476692792476	0.00047144510720114355	0.0004597651072011435
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.840758865637033	0.0005416813574032086	0.0005300013574032086
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.8236867489866384	0.0006224036782916878	0.0006107236782916878
0.049666625136790446	1.816053586963506	0.6194149418819997	2.801585144694275	0.0007151097812051347	0.0007034297812051348
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.774651684501751	0.0008208231889258959	0.0008091431889258959
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.744457157292077	0.0009327404851323457	0.0009210604851323458
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.7099347829794542	0.0010607264450643156	0.0010490464450643156
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.671651169191842	0.0012068901937269522	0.001195210193726952
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.630160956416136	0.0013736571790429306	0.0013619771790429305
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.5860046293565078	0.001563806384189107	0.001552126384189107
0.060201969862776115	1.809281597909866	0.627485484165684	2.5397062381749826	0.001780511256873714	0.001768831256873714
0.06170701910934563	1.808314170902203	0.6286384187776389	2.4917711042251303	0.0020273845177039155	0.0020157045177039154
0.06321206835591507	1.80734674389454	0.6297913533895938	2.4426835138433622	0.0023085269791797676	0.0022968469791797676
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.392904321318464	0.002628580476435996	0.0026169004764359963
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.342868285343648	0.0029927849806456125	0.002981104980645613
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.2929808509800234	0.0034070399360064587	0.003395359936006459
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.2436139626438845	0.0038779698314317977	0.0038662898314317977
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.195100356493288	0.00441299398848126	0.00440131398848126
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.147647372406258	0.0049803546540734935	0.0049686746540734935
0.07374741308190082	1.8005747548409001	0.6378618956732781	2.101295754024723	0.005615654984334161	0.005603974984334162
0.07525246232847024	1.7996073278332372	0.639014830285233	2.0561071103951822	0.0063346529831482925	0.006322972983148292
0.07675751157503968	1.7986399008255742	0.6401677648971879	2.012209754602928	0.007147688380748353	0.007136008380748353
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.9697126672839695	0.00806654864034329	0.00805486864034329
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.928702895025393	0.00910462085086913	0.00909294085086913
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.8892446190039942	0.01027705297128816	0.01026537297128816
0.0827777085613172	1.794770192794923	0.6447795033450074	1.8513804543822683	0.011600924466843498	0.011589244466843498
0.08428275780788662	1.79380276578726	0.6459324379569623	1.81513557777187	0.013095426357554332	0.013083746357554332
0.08578780705445616	1.792835338779597	0.6470853725689173	1.7805579912053089	0.014782318906218117	0.014770638906218119
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.7474539253267034	0.01668875932923038	0.01667707932923038
0.08879790554759485	1.7909004847642713	0.649391241792827	1.716056606863526	0.01885025832558876	0.018838578325588756
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.686406049599845	0.021295607063999814	0.02128392706399981
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.6585244523840421	0.024053219075481563	0.024041539075481563
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.6319194534628119	0.02698609094578692	0.02697441094578692
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.6068448663553527	0.030170972599789625	0.03015929259978962
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5831934754485881	0.03369912649787479	0.03368744649787479
0.09782820102701124	1.785095922718294	0.6563088494645564	1.560761840348906	0.03765320284568099	0.03764152284568099
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.5394588709404484	0.04212665331016718	0.04211497331016718
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.5193233237294974	0.04720944590501894	0.04719776590501894
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.5005177767666273	0.052974890285336376	0.05296321028533638
0.1038483980132889	1.7812262146876425	0.660920587912376	1.483306434127223	0.059468394347198625	0.059456714347198625
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.4680249475852265	0.06669881252829031	0.06668713252829031
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.4550494837382617	0.07463288680846356	0.07462120680846356
0.10836354575299714	1.778323933664654	0.6643793917482407	1.4447692567825212	0.08319312310943103	0.08318144310943103
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.4375624223709387	0.09225928858533126	0.09224760858533125
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.433771180989828	0.1016735591749823	0.1016618791749823
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.4336701278394222	0.11124919174762904	0.11123751174762904
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.4374237743101212	0.12078244121111054	0.12077076121111054
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.4449944210814984	0.1295750670701995	0.12956338707019951
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.4563524312170464	0.13775845430135664	0.13774677430135662
0.11889889047898304	1.7715519446110137	0.672449934031925	1.4713284409812675	0.1453328865171883	0.14532120651718827
0.12040393972555233	1.770584517603351	0.6736028686438799	1.48970327743262	0.15224068425830914	0.15222900425830915
0.12190898897212175	1.769617090595688	0.6747558032558347	1.511232818378066	0.15845565875926954	0.15844397875926955
0.12341403821869112	1.7686496635880253	0.6759087378677897	1.5356646000923881	0.16397780753166452	0.16396612753166454
0.12491908746526055	1.7676822365803624	0.6770616724797446	1.5627538708479398	0.16882796502982206	0.16881628502982204
0.12642413671182998	1.7667148095726994	0.6782146070916995	1.5922763968286404	0.17304263071262044	0.17303095071262045
0.12792918595839942	1.7657473825650365	0.6793675417036543	1.6240365081067152	0.1766691602485528	0.1766574802485528
0.12943423520496872	1.7647799555573738	0.6805204763156092	1.6578700234751782	0.17976146929582118	0.1797497892958212
0.1309392844515382	1.7638125285497108	0.6816734109275642	1.6936426036877381	0.18237636322441128	0.1823646832244113
0.13244433369810765	1.7628451015420479	0.682826345539519	1.7312446855427703	0.18457057033140464	0.18455889033140463
0.13394938294467693	1.7618776745343852	0.6839792801514739	1.77058446978524	0.1863985205329399	0.18638684053293988
0.13545443219124645	1.7609102475267222	0.6851322147634289	1.8115805402087621	0.18791087619510644	0.18789919619510645
0.1369594814378159	1.7599428205190593	0.6862851493753838	1.8541556495494074	0.18915378669043065	0.18914210669043063
0.13846453068438516	1.7589753935113965	0.6874380839873386	1.8982330752868675	0.1901688034354133	0.1901571234354133
0.1399695799309546	1.7580079665037336	0.6885910185992935	1.9437561620073371	0.19082266686932794	0.19081098686932796
0.14147462917752404	1.7570405394960706	0.6897439532112484	1.9907297097889565	0.1911118591318872	0.1911001791318872
0.1429796784240934	1.756073112488408	0.6908968878232034	2.039169717899092	0.19107454119886316	0.19106286119886318
0.14448472767066284	1.755105685480745	0.6920498224351582	2.0890966842988323	0.19074310393882496	0.19073142393882497
0.14598977691723225	1.754138258473082	0.6932027570471131	2.1405342560808926	0.19014789757406447	0.1901362175740645
0.14749482616380155	1.7531708314654193	0.694355691659068	2.193508886642952	0.18931733663708422	0.1893056566370842
0.14899987541037096	1.7522034044577564	0.6955086262710228	2.248049598200243	0.18827799358349467	0.1882663135834947
0.1505049246569405	1.7512359774500934	0.6966615608829778	2.3041873573489586	0.18705474629925112	0.18704306629925113
0.15200997390350976	1.7502685504424307	0.6978144954949327	2.3619678455217725	0.18567154038799175	0.18565986038799176
0.1535150231500792	1.7493011234347677	0.6989674301068876	2.421440875089746	0.18414998231927523	0.18413830231927522
0.15502007239664872	1.7483336964271048	0.7001203647188425	2.4826480328724663	0.1825099415946676	0.18249826159466762
0.15652512164321802	1.747366269419442	0.7012732993307974	2.5456333895754306	0.1807697381384624	0.18075805813846238
0.15803017088978744	1.7463988424117791	0.7024262339427523	2.610443518204145	0.17894619672928316	0.17893451672928318
0.15953522013635688	1.7454314154041162	0.7035791685547071	2.6771275031346784	0.17705469988276223	0.17704301988276225
0.16104026938292618	1.7444639883964534	0.704732103166662	2.7457369588439473	0.17510923892953487	0.17509755892953488
0.16254531862949567	1.7434965613887905	0.705885037778617	2.8163260734757207	0.17312246303562506	0.17311078303562508
0.1640503678760651	1.7425291343811276	0.7070379723905719	2.888947474788428	0.1711240021981433	0.17111232219814332
0.1655554171226344	1.7415617073734648	0.7081909070025267	2.9636226367698786	0.16908985419403963	0.16907817419403964
0.1670604663692039	1.7405942803658019	0.7093438416144817	3.040450124613414	0.16689830276777504	0.16688662276777502
0.16856551561577332	1.739626853358139	0.7104967762264366	3.11956294352484	0.1645646480551769	0.1645529680551769
0.1700705648623428	1.738659426350476	0.7116497108383915	3.201098747453802	0.1621033381646666	0.1620916581646666
0.17157561410891206	1.7376919993428133	0.7128026454503463	3.2852002259997612	0.15952798279404223	0.15951630279404222
0.1730806633554815	1.7367245723351503	0.7139555800623012	3.3720155428839043	0.15685136435872205	0.15683968435872206
0.17458571260205086	1.7357571453274876	0.7151085146742562	3.4616988021289816	0.1540854472925296	0.1540737672925296
0.1760907618486203	1.7347897183198246	0.716261449286211	3.5544105208357877	0.15124138611086696	0.15122970611086697
0.1775958110951897	1.7338222913121617	0.7174143838981659	3.6503180900762886	0.14832953275554395	0.14831785275554396
0.17910086034175915	1.7328548643044988	0.7185673185101208	3.74959620796563	0.14535944367030573	0.14534776367030572
0.18060590958832842	1.731887437296836	0.7197202531220757	3.8524272714337577	0.14233988698641392	0.1423282069864139
0.18211095883489795	1.730920010289173	0.7208731877340306	3.9590017155987174	0.13927885012845334	0.13926717012845333
0.18361600808146739	1.7299525832815101	0.7220261223459855	4.0695182919506605	0.13618354808182084	0.13617186808182083
0.18512105732803666	1.7289851562738474	0.7231790569579404	4.184184278785681	0.13306043249507554	0.13304875249507556
0.18662610657460618	1.7280177292661845	0.7243319915698954	4.303215619471198	0.12991520172256824	0.12990352172256822
0.18813115582117562	1.7270503022585215	0.7254849261818502	4.426836986167539	0.1267528118455475	0.12674113184554747
0.18963620506774492	1.7260828752508588	0.7266378607938051	4.5552817685668305	0.12357748864300493	0.12356580864300493
0.19114125431431433	1.7251154482431958	0.72779079540576	4.688772350503899	0.12045866362631108	0.12044698362631108
0.19264630356088377	1.724148021235533	0.7289437300177148	4.827421109497575	0.11735402949243544	0.11734234949243542
0.19415135280745313	1.7231805942278702	0.7300966646296698	4.971514036746654	0.11416549760965773	0.11415381760965773
0.19565640205402257	1.7222131672202072	0.7312495992416247	5.121396458107262	0.1109029605473789	0.1108912805473789
0.197161451300592	1.7212457402125443	0.7324025338535796	5.277423421251467	0.10757582837518855	0.10756414837518855
0.19866650054716128	1.7202783132048816	0.7335554684655344	5.439955978039099	0.10419304858965253	0.10418136858965253
0.2001715497937307	1.7193108861972186	0.7347084030774893	5.609356382799611	0.10076312773024362	0.10075144773024361
0.20167659904030022	1.7183434591895557	0.7358613376894443	5.78598215909083	0.09729415510461516	0.09728247510461516
0.20318164828686952	1.717376032181893	0.7370142723013992	5.970179019722633	0.0937938290868152	0.09378214908681519
0.20468669753343896	1.71640860517423	0.738167206913354	6.162272655480847	0.0902694864953483	0.0902578064953483
0.20619174678000846	1.715441178166567	0.739320141525309	6.3625594349191825	0.08672813560065372	0.08671645560065372
0.20769679602657776	1.7144737511589043	0.7404730761372639	6.571296078638627	0.08317649335419974	0.08316481335419974
0.2092018452731472	1.7135063241512414	0.7416260107492187	6.788688384729866	0.07962102747352119	0.07960934747352119
0.2107068945197166	1.7125388971435784	0.7427789453611736	7.014879085898457	0.07606800405958876	0.07605632405958875
0.2122119437662859	1.7115714701359157	0.7439318799731285	7.249934912139093	0.07252354146425678	0.07251186146425678
0.21371699301285543	1.7106040431282528	0.7450848145850835	7.493729855868392	0.06899353950597496	0.06898185950597496
0.21522204225942485	1.7096366161205898	0.7462377491970383	7.745447751879233	0.06548665214613567	0.06547497214613567
0.21672709150599412	1.708669189112927	0.7473906838089932	8.004817559977488	0.06200576558784228	0.06199408558784228
0.21823214075256367	1.7077017621052641	0.7485436184209482	8.271613955015967	0.058556464227644885	0.058544784227644885
0.21973718999913308	1.7067343350976012	0.7496965530329031	8.544283922955815	0.05526213232911248	0.055250452329112486
0.22124223924570235	1.7057669080899385	0.7508494876448579	8.821263605929616	0.05203072084124352	0.05201904084124353
0.2227472884922718	1.7047994810822755	0.7520024222568128	9.10086517234776	0.04882382118340128	0.048812141183401284
0.22425233773884123	1.7038320540746126	0.7531553568687677	9.38034155410365	0.04565474940209549	0.04564306940209549
0.22575738698541062	1.7028646270669499	0.7543082914807226	9.656282177892626	0.04253794833855746	0.042526268338557466
0.22726243623198003	1.701897200059287	0.7554612260926775	9.924886612492978	0.039488885569651654	0.039477205569651654
0.22876748547854944	1.700929773051624	0.7566141607046324	10.182249033143703	0.03652368996133605	0.03651200996133605
0.23027253472511883	1.6999623460439612	0.7577670953165874	10.424622537791757	0.033658609183888515	0.033646929183888515
0.23177758397168827	1.6989949190362983	0.7589200299285422	10.648646715865242	0.030909361962197925	0.030897681962197922
0.23328263321825768	1.6980274920286353	0.7600729645404971	10.851531806354384	0.02829045031813936	0.028278770318139357
0.23478768246482698	1.6970600650209726	0.761225899152452	11.031198689860272	0.025814488605499866	0.025802808605499866
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.186376699048571	0.02349159774048779	0.023479917740487785
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.316661768909976	0.021328904692526636	0.021317224692526636
0.23930283020453522	1.694157783997984	0.7646847029883167	11.422536639228444	0.0193301790202398	0.0193184990202398
0.24080787945110466	1.693190356990321	0.7658376376002716	11.505353349265988	0.017495630016244292	0.017483950016244292
0.24231292869767407	1.692222929982658	0.7669905722122264	11.567276667933918	0.015821879861122306	0.015810199861122306
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.611185846748958	0.014302120081509962	0.014290440081509963
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.64053162177028	0.012926450559362961	0.012914770559362961
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.659146188185545	0.011682392348774351	0.011670712348774353
0.2483331256839516	1.6883532219520068	0.771602310660046	11.670870630744252	0.010556103120863821	0.010544423120863823
0.2498381749305211	1.6873857949443438	0.772755245272001	11.675633606015927	0.009587951787218595	0.009576271787218597
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.677717175670377	0.008708177260030054	0.008696497260030054
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.678408473031586	0.007908342507830924	0.007896662507830924
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.678555358485289	0.007180983973862107	0.007169303973862107
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.678650305321677	0.006519483018978798	0.006507803018978799
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.678914378313953	0.005917936725486453	0.005906256725486453
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.679378038797996	0.005371037630489283	0.005359357630489283
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.679955620829872	0.00487396951434919	0.0048622895143491905
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.680510637910325	0.004422323943994695	0.004410643943994695
0.2633836181496457	1.678678951875378	0.7831316567795951	11.68090952022097	0.004012039862086015	0.004000359862086015
0.26488866739621514	1.677711524867715	0.7842845913915499	11.681061878394104	0.003639366121314226	0.0036276861213142262
0.26639371664278455	1.676744097860052	0.7854375260035048	11.680945891091666	0.00330084448830558	0.00328916448830558
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.680617893820155	0.002993308283638605	0.0029816282836386053
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.68020570188906	0.002713889483297577	0.0027022094832975774
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.679885643976318	0.0024600247823457883	0.0024483447823457883
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.679843733789083	0.002229448813692261	0.002217768813692261
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.6802218806778	0.0020201604234099174	0.0020084804234099174
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.681050535215661	0.0018303456290867102	0.0018186656290867102
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.682169657894397	0.0016582386290622572	0.0016465586290622572
0.2784341106153398	1.6690046817987492	0.794661002899144	11.68104602204167	0.0015015343250020287	0.0014898543250020286
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.6804798430238	0.0013610615392061717	0.0013493815392061719
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.680231694813166	0.001237595402566653	0.001225915402566653
0.282949258355048	1.6661024007757606	0.7981198067350087	11.680084733734294	0.0011251984113770678	0.0011135184113770678
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.680030318739348	0.0010229089009742593	0.0010112289009742593
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.680041836839322	0.0009298402695508773	0.0009181602695508773
0.2874644060947562	1.663200119752772	0.8015786105708734	11.680087789718895	0.000845176937627377	0.000833496937627377
0.2889694553413257	1.662232692745109	0.8027315451828283	11.680140108344043	0.0007681702153182941	0.0007564902153182941
0.2904745045878951	1.661265265737446	0.8038844797947832	11.680178673001373	0.0006981341309381487	0.0006864541309381487
0.2919795538344644	1.6602978387297833	0.805037414406738	11.680192925198085	0.0006344412695861757	0.0006227612695861756
0.2934846030810339	1.6593304117221204	0.806190349018693	11.680181366616008	0.0005765186654761836	0.0005648386654761836
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.680149649216013	0.0005238437869401064	0.0005121637869401063
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.680107870035611	0.0004759406482301179	0.0004642606482301179
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.680067594452195	0.00043237607747428653	0.0004206960774742865
0.29950480006731134	1.655460703691469	0.8108020874665125	11.680039042737748	0.000392756165403202	0.000381076165403202
0.30100984931388086	1.654493276683806	0.8119550220784675	11.680028786523	0.000356722914764591	0.000345042914764591
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.680038214196209	0.00032395110567163876	0.00031227110567163874
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.68006293719928	0.0002941453874957619	0.00028246538749576185
0.305524997053589	1.6515909956608175	0.8154138259143321	11.680093222640968	0.0002670376033113142	0.00025535760331131416
0.3070300463001584	1.6506235686531545	0.816566760526287	11.680115451681543	0.00024238434833015864	0.00023070434833015864
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.680114517847478	0.0002199647592259366	0.00020828475922593658
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.680076994876705	0.00019957852674414126	0.00018789852674414123
0.3115451940398667	1.647721287630166	0.8200255643621517	11.67999481987371	0.00018104411952123416	0.00016936411952123414
0.31305024328643616	1.646753860622503	0.8211784989741067	11.679992751325189	0.00016459540286734944	0.00015291540286734945
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.680003188127092	0.00014988668661044342	0.00013820668661044343
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680005105136432	0.0001364845760895698	0.0001248045760895698
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.68000279163886	0.00012427406753430235	0.00011259406753430237
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.679999928609845	0.00011315002842358034	0.00010147002842358035
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.67999907627951	0.00010301639427741584	9.133639427741585e-5
0.3220805387658526	1.6409492985765257	0.828096106645836	11.680001416189198	9.378542543377507e-5	8.210542543377507e-5
0.3235855880124218	1.639981871568863	0.8292490412577909	11.680006752410483	8.537702049534153e-5	7.369702049534153e-5
0.32509063725899134	1.6390144445612	0.8304019758697458	11.680013754530318	7.771808312094066e-5	6.603808312094065e-5
0.3265956865055608	1.638047017553537	0.8315549104817007	11.68002040309386	7.074193882628479e-5	5.906193882628479e-5
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.680024576442685	6.438779844909175e-5	5.2707798449091744e-5
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.680024696292039	5.860026492365789e-5	4.6920264923657886e-5
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.680020327954425	5.33288800006799e-5	4.16488800006799e-5
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.680012609831282	4.8527707538436346e-5	3.684770753843634e-5
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680004365655497	4.4154949982279315e-5	3.247494998227931e-5
0.3356259819849772	1.6322424555075599	0.83847251815343	11.679999731973371	4.017259464005932e-5	2.8492594640059317e-5
0.33713103123154653	1.6312750284998971	0.839625452765385	11.680003112512935	3.65460863521157e-5	2.48660863521157e-5
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.680017250410046	3.324402314542463e-5	2.1564023145424636e-5
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.680040188762554	3.0237871452733365e-5	1.8557871452733362e-5
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.680022628887734	2.7499168475272106e-5	1.5819168475272106e-5
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.680009754437416	2.500221035465726e-5	1.3322210354657259e-5
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680000126980817	2.2727886725182763e-5	1.1047886725182761e-5
0.34616132671096295	1.62547046645392	0.8465430604371144	11.679996747078768	2.0657001849958445e-5	8.977001849958445e-6
0.34766637595753236	1.624503039446257	0.8476959950490692	11.680001876844198	1.8832839096037335e-5	7.152839096037336e-6
0.34917142520410177	1.623535612438594	0.8488489296610241	11.68000262089885	1.717652516824477e-5	5.496525168244772e-6
0.35067647445067107	1.6225681854309313	0.850001864272979	11.680002108657522	1.5665200275588516e-5	3.985200275588516e-6
0.3521815236972406	1.6216007584232683	0.851154798884934	11.68000144692902	1.4286352429622734e-5	2.6063524296227342e-6
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680000980179019	1.3028501816276254e-5	1.3485018162762548e-6
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.680000671043622	1.1881123262800867e-5	2.011232628008669e-7
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.680000352400738	1.0834573743018629e-5	0.0
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.67999987754912	9.880024664267997e-6	0.0
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679999192449053	9.009398687421737e-6	0.0
0.36121181917665696	1.615796196377291	0.8580724065566633	11.679998351399112	8.215310839373594e-6	0.0
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.679997494963063	7.491013685284368e-6	0.0
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.67999680641759	6.830346335765442e-6	0.0
0.3657269669163652	1.6128939153543025	0.861531210392528	11.679996460466292	6.2276870719933536e-6	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.679996575457823	5.677909379520596e-6	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.679997177855798	5.17634118925706e-6	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.679998185235721	4.7187271317712155e-6	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.6799994116287	4.301193618669794e-6	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680000596593706	3.920216572377937e-6	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680001456979847	3.572591633156854e-6	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.68000175793581	3.2554066796585567e-6	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680001397337898	2.966016506729635e-6	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000495438264	2.7020195115371085e-6	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.679999479182294	2.4612362464074163e-6	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679999489522428	2.2428782772897675e-6	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.679999716377369	2.049231749970628e-6	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.679999531482549	1.8722389271891254e-6	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.67999922433545	1.7104846670936828e-6	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.679999009739143	1.5626706957659132e-6	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.679999016391342	1.427606517004923e-6	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.679999285793388	1.3042009734805114e-6	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.679999781094855	1.1914544178963075e-6	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000404838783	1.0884514547590566e-6	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.680001023926044	9.94354215290659e-7	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.680001499475702	9.083961299417216e-7	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.68000171862058	8.298761648869981e-7	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.680001624644246	7.581534907788241e-7	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.680001241236958	6.926425539285017e-7	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.680000686023698	6.328085219602664e-7	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.680000167897328	5.781630778480956e-7	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.680000579183249	5.281725222254004e-7	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.680000254539937	4.824829356984473e-7	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.679999798558699	4.407118830453114e-7	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.679999326655835	4.025248901265807e-7	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.679998972484402	3.676168287212381e-7	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.679998868045747	3.3570951823318524e-7	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.679999123627569	3.065495034845113e-7	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.679999808744695	2.799059981288529e-7	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.680000935047225	2.555689836272439e-7	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.680000635081376	2.3364979844983256e-7	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.680000207039708	2.1391455605339185e-7	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999990843365	1.958502164222416e-7	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999902427637	1.7931701283439835e-7	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.679999872825988	1.6418639213175823e-7	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.679999851490713	1.5034018808543243e-7	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999807059408	1.3766984859990375e-7	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.67999972617122	1.2607571390392435e-7	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.67999961087403	1.1546634297569694e-7	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.679999475100493	1.0575788554769381e-7	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.679999340628475	9.687349713401787e-8	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.679999232879407	8.874279462025904e-8	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.679999176846044	8.130135005222157e-8	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.67999919338017	7.449022035559614e-8	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.679999296009466	6.825551081399804e-8	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.679999488392413	6.254797022752367e-8	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.679999762459794	5.7322615767863315e-8	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.680000097231513	5.253838563984809e-8	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.680000458238153	4.8157817752002096e-8	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.680000797417394	4.4146752691313324e-8	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.680001053296866	4.047405938915243e-8	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.680001151216716	3.7111381956624604e-8	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.680001003287028	3.4032906258383894e-8	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.680000507717883	3.121514488411618e-8	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.679999547102348	2.863673926657302e-8	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.679997985176122	2.6278277784095727e-8	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.679999367976754	2.4165329500745127e-8	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.679999927623825	2.2236580102762822e-8	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.680000279253303	2.046870036089601e-8	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.680000469159724	1.8848547021319856e-8	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.680000537418895	1.736402022272079e-8	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.68000051767912	1.6003984849065076e-8	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.680000437376359	1.4758197443919989e-8	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.680000286998615	1.361781243196483e-8	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.680000157435618	1.2572660736500123e-8	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.680000041753587	1.161424896138189e-8	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.679999949356345	1.0735400900539373e-8	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999884321647	9.929517596992387e-9	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999846342211	9.190534963912125e-9	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.67999983170928	8.512884159288959e-9	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999834342253	7.891454572415542e-9	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.679999846864847	7.3215592850372055e-9	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.67999986172604	6.798902874623995e-9	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.679999872361346	6.3195514318212285e-9	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.679999874387317	5.879904668689097e-9	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.67999986681979	5.476669998918889e-9	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999853303691	5.106838475724436e-9	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.67999984333974	4.7676624776434455e-9	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.679999853491015	4.45663503696534e-9	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.679999908549417	4.171470709993599e-9	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.680000042640206	3.910087892797945e-9	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.680000300239605	3.670592490564778e-9	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.68000030149389	3.452216465481537e-9	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.680000101671464	3.2550413656842655e-9	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.67999995556306	3.073973883308512e-9	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.679999860782303	2.9077161384367653e-9	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999812703505	2.7550712016960776e-9	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.679999804963739	2.6149357855569132e-9	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.679999829948573	2.486293416051164e-9	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.679999879258277	2.368208058334495e-9	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.679999944151923	2.2598181705314504e-9	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.68000001596624	2.160331161311868e-9	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.68000008650619	2.0690182276509003e-9	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.680000148404226	1.9852095502274307e-9	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.680000195445052	1.9082898249139564e-9	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.680000222852685	1.837694109805965e-9	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.680000227536498	1.7729039682305429e-9	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.680000208292915	1.7134438891616857e-9	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.680000165959457	1.6588779674546989e-9	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.680000103517528	1.6088068272931938e-9	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.68000002614047	1.562864773220062e-9	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.67999994118342	1.5207171540987079e-9	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.679999858111133	1.4820579263203998e-9	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.679999788360256	1.4466074035435648e-9	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.679999745132134	1.4141101812129946e-9	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.679999739567128	1.3844081817755394e-9	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.679999790226459	1.3571689098699884e-9	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.679999915406878	1.3321763338103302e-9	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.680000134963686	1.3092600700759263e-9	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.680000470005206	1.28826507599856e-9	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.680000163476395	1.2692517983039775e-9	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.680000044249258	1.251818572553716e-9	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.679999966467665	1.2357899168365931e-9	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.67999992223673	1.221055501043492e-9	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.679999904282704	1.2075132885240055e-9	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.679999906010707	1.1950689731805277e-9	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.679999921540471	1.1836354501703341e-9	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.67999994572381	1.173132318634708e-9	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.679999974147433	1.1634854149206509e-9	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.680000003124208	1.1546263748080807e-9	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.680000029675675	1.146492223301896e-9	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.68000005150841	1.1390249905957398e-9	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.680000066986477	1.1321713528610164e-9	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.68000007510177	1.1258822965621414e-9	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.680000075443864	1.1201128050459804e-9	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.680000068170706	1.1148215662008534e-9	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.680000053980955	1.1099707000277272e-9	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.68000003408868	1.10552550501361e-9	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.68000001020069	1.1014542222446335e-9	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.679999984496444	1.097727816243771e-9	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.679999959610239	1.0943197715657437e-9	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.679999938615	1.0912059042292948e-9	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.679999925006623	1.088364187114647e-9	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.679999922687664	1.0857745885017917e-9	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.679999935948628	1.0834189229729846e-9	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.679999969444992	1.0812807139507752e-9	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.680000028167637	1.0793450671907407e-9	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.680000117404042	1.0775985545961935e-9	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.68000005196065	1.0760321980798468e-9	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.680000017138932	1.0746066180855253e-9	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.679999994139088	1.0733044283011324e-9	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.67999998068181	1.0721161467673472e-9	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.679999974706549	1.071033032822884e-9	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.679999974364003	1.07004703181109e-9	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.679999978010498	1.0691507234380255e-9	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.67999998420415	1.0683372735959517e-9	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.679999991641665	1.0676008342529767e-9	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.679999999196909	1.0669291213862964e-9	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.680000006378654	1.0663063255399631e-9	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.680000012543253	1.065728482534104e-9	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.680000017204392	1.065191991302097e-9	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.680000020034361	1.0646935901186527e-9	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.680000020862026	1.064230333984516e-9	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.680000019668453	1.063799573138582e-9	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.680000016580662	1.0633989326686832e-9	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.680000011864141	1.0630262931928766e-9	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.680000005914765	1.0626797725835102e-9	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.679999999250374	1.0623577087069084e-9	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.679999992502548	1.0620586431520066e-9	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.679999986408804	1.061781305921803e-9	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.679999981805452	1.0615246010620193e-9	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.679999979621268	1.0612875932018894e-9	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.679999980872086	1.061069494982536e-9	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.679999986656302	1.060869655348936e-9	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.67999999815115	1.0606875486819982e-9	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.680000016609746	1.0605227647478631e-9	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.680000020447489	1.0603750841751511e-9	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.680000009535613	1.060235290234478e-9	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.680000002002295	1.0600962791649728e-9	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.679999997215052	1.0599578435103928e-9	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.679999994608544	1.0598198199593379e-9	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.679999993681166	1.059682085214853e-9	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.6799999939915	1.0595445519828945e-9	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.679999995154967	1.059407165096305e-9	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.679999996840625	1.0592698977900881e-9	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.679999998768237	1.0591327481429627e-9	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.680000000705581	1.058995735699339e-9	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.680000002466217	1.0588588982850057e-9	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.680000003907322	1.0587222890289738e-9	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.680000004927997	1.0585859736030674e-9	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.680000005467573	1.058450027689983e-9	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.680000005504118	1.0583145346897035e-9	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.68000000505287	1.0581795836732282e-9	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.68000000416449	1.0580452675917496e-9	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.680000002922906	1.0579116817485063e-9	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.680000001442675	1.0577789225396386e-9	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.67999999986548	1.0576470864695115e-9	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.679999998355617	1.0575162694450148e-9	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.679999997086373	1.0573861678228018e-9	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.679999996212853	1.0572509474234126e-9	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.679999995965085	1.0571100210804393e-9	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.679999996573388	1.0569640553050305e-9	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.67999999827659	1.056813709259577e-9	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.680000001318076	1.056659634017432e-9	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.680000005942013	1.0565024718309346e-9	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.680000003898598	1.0563424727517054e-9	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.680000001905173	1.0561739927747013e-9	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000582847	1.0559961180861154e-9	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.679999999792965	1.0558093553003532e-9	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.679999999412308	1.055614194751479e-9	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.679999999333235	1.0554111113122277e-9	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.679999999463394	1.0552005650718512e-9	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.679999999725219	1.054983001889711e-9	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.680000000055129	1.0547588538406253e-9	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.680000000402575	1.0545285395671014e-9	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.68000000072899	1.0542924645526783e-9	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.680000001006642	1.0540510213297115e-9	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.680000001217449	1.0538045896339951e-9	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.680000001351802	1.0535535365177076e-9	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.68000000140741	1.0532982164312322e-9	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.680000001388146	1.0530389712834413e-9	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.680000001302977	1.0527761304890946e-9	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.680000001164988	1.0525100110110452e-9	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.680000000990356	1.0522409174039353e-9	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000797476	1.0519691418651392e-9	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000000606038	1.051694964297656e-9	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.680000000436172	1.0514186523886981e-9	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.680000000307526	1.051140461706684e-9	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.680000000238305	1.050860635818323e-9	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.68000000024419	1.0505794064264521e-9	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.680000000337147	1.0502969935282463e-9	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.680000000523952	1.0500136055923434e-9	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.680000000804466	1.0497294397523984e-9	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.680000000901398	1.049444788619652e-9	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.68000000077564	1.0491591236969594e-9	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.68000000070243	1.0488723152423356e-9	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000664446	1.0485844107180467e-9	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.68000000064763	1.048295477681456e-9	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000000640897	1.0480056034137442e-9	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.680000000635822	1.04771489489725e-9	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.680000000613756	1.047423175905267e-9	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.680000000592162	1.047130548575675e-9	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000565547	1.0468375425892565e-9	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000535237	1.0465446881451502e-9	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.680000000503515	1.0462525434684857e-9	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.680000000473344	1.0459616962383762e-9	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.680000000448045	1.0456727645363673e-9	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.68000000043097	1.045386397389945e-9	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.680000000425096	1.0451032749836947e-9	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.680000000432662	1.0448241086086773e-9	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.680000000454731	1.0445496404184658e-9	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.680000000490836	1.044280643058234e-9	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.68000000053856	1.044017919231136e-9	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000593134	1.0437623012640548e-9	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.680000000647103	1.0435146507326242e-9	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.680000000689963	1.0432758582032166e-9	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000000707816	1.0430468431473348e-9	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.680000000683075	1.0428285540815918e-9	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.68000000059416	1.042621968984153e-9	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.680000000415266	1.0424280960361976e-9	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.680000000116065	1.0422479747345782e-9	0.0


==> _tikz/352s_prof_wedge2_c2_2p0_c3_2p0.dat <==
s	x	y	Mach	nu	nu_hat
0.0	1.847978678216381	0.5813680996874881	0.387167303011541	2.7069544161631433e-5	1.5389544161631433e-5
0.00150504924656943	1.847011251208718	0.582521034299443	0.7559002985923673	3.58828273272619e-5	2.4202827327261898e-5
0.00301009849313886	1.846043824201055	0.5836739689113979	1.1088684962257866	3.7071109606319475e-5	2.5391109606319475e-5
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4115826344499847	3.500868848795067e-5	2.3328688487950673e-5
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6337309967260414	3.296960877049222e-5	2.1289608770492227e-5
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.7658995212909605	3.3100729751230444e-5	2.1420729751230444e-5
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.8244003193914617	3.639034191549832e-5	2.4710341915498317e-5
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.8415151103409457	4.2629537440407785e-5	3.094953744040778e-5
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.8532140782489699	5.0363097836242524e-5	3.868309783624252e-5
0.013545443219124613	1.839271835147415	0.5917445111950822	1.8931859758882592	5.6826224069263484e-5	4.514622406926348e-5
0.015050492465694044	1.8383044081397522	0.5928974458070371	1.9833322508727824	5.902578853608342e-5	4.7345788536083416e-5
0.016555541712263557	1.8373369811320892	0.594050380418992	2.0521358275902855	6.453269129793664e-5	5.285269129793664e-5
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.1176976143730557	7.084433178103005e-5	5.916433178103005e-5
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.18069628394662	7.806302908569222e-5	6.63830290856922e-5
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.241698396925761	8.632430300513185e-5	7.464430300513185e-5
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.301078177877584	9.579420982076756e-5	8.411420982076756e-5
0.02408078794511051	1.832499846093775	0.5998150534787665	2.3591047669139464	0.00010668440371638858	9.500440371638858e-5
0.02558583719167994	1.831532419086112	0.6009679880907214	2.415735950706665	0.00011926564126068193	0.00010758564126068195
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.4706264346386946	0.00013384807313513743	0.00012216807313513743
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.523131769602698	0.0001508075041740425	0.0001391275041740425
0.030100984931388172	1.8286301380631234	0.6044267919265861	2.572292230975603	0.00017058768677012217	0.00015890768677012218
0.03160603417795746	1.8276627110554606	0.605579726538541	2.6168144201171852	0.00019370368089735243	0.0001820236808973524
0.03311108342452689	1.8266952840477977	0.6067326611504958	2.656434399758137	0.0002195657597940618	0.00020788575979406178
0.03461613267109632	1.8257278570401347	0.6078855957624507	2.692809382468626	0.000248360200155956	0.00023668020015595595
0.03612118191766569	1.824760430032472	0.6090385303744057	2.7231954498191904	0.0002818337436870712	0.00027015374368707115
0.03762623116423512	1.823793003024809	0.6101914649863606	2.747555521107476	0.00032068455895866853	0.00030900455895866856
0.039131280410804554	1.8228255760171461	0.6113443995983154	2.765926570258621	0.0003657238209823243	0.0003540438209823243
0.04063632965737384	1.8218581490094834	0.6124973342102703	2.778411248520678	0.00041788978335852964	0.0004062097833585296
0.04214137890394335	1.8208907220018204	0.6136502688222253	2.785169016105963	0.00047826328935250304	0.0004665832893525031
0.043646428150512784	1.8199232949941575	0.6148032034341802	2.786406289700857	0.0005480847419932981	0.0005364047419932981
0.04515147739708207	1.8189558679864948	0.615956138046135	2.782365109708175	0.0006287725942356535	0.0006170925942356535
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.7733098321375174	0.0007219434608898777	0.0007102634608898777
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.7595113624481398	0.0008294339944104524	0.0008177539944104525
0.049666625136790446	1.816053586963506	0.6194149418819997	2.741228480180588	0.0009533247067438415	0.0009416447067438415
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.7184409783862646	0.0010950608106788265	0.0010833808106788265
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.693224046790963	0.0012454616072362069	0.0012337816072362068
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.6636757044890227	0.0014180167320716934	0.0014063367320716934
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.6304043230326286	0.0016156638144243188	0.0016039838144243188
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.593992644661707	0.0018418008455582339	0.0018301208455582339
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.5549970927301398	0.002100341064279857	0.002088661064279857
0.060201969862776115	1.809281597909866	0.627485484165684	2.513946055977841	0.002395771338101438	0.0023840913381014384
0.06170701910934563	1.808314170902203	0.6286384187776389	2.4713370111813093	0.0027332148705102215	0.002721534870510222
0.06321206835591507	1.80734674389454	0.6297913533895938	2.427632289467477	0.0031184993330615218	0.0031068193330615218
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.3832532340390657	0.0035582317874054076	0.003546551787405408
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.3385724425372425	0.004059882026901424	0.004048202026901424
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.293903737818081	0.004631876230193569	0.00462019623019357
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.2494894683742794	0.005283703079989996	0.005272023079989997
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.205484703763206	0.006026034759358501	0.006014354759358501
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.1623620472243354	0.0068141702936518845	0.0068024902936518845
0.07374741308190082	1.8005747548409001	0.6378618956732781	2.1200575859488326	0.007699114514833571	0.0076874345148335715
0.07525246232847024	1.7996073278332372	0.639014830285233	2.0785517352668386	0.008703349242194989	0.008691669242194989
0.07675751157503968	1.7986399008255742	0.6401677648971879	2.037982677284937	0.009841640391353941	0.009829960391353941
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.9984665574349987	0.011130859288133427	0.011119179288133427
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.9600986282521684	0.012590246742770855	0.012578566742770855
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.922954956118188	0.014241670173620187	0.014229990173620187
0.0827777085613172	1.794770192794923	0.6447795033450074	1.8870944509628784	0.01610986052772787	0.01609818052772787
0.08428275780788662	1.79380276578726	0.6459324379569623	1.8525608993281402	0.01822261405845037	0.01821093405845037
0.08578780705445616	1.792835338779597	0.6470853725689173	1.819393526409984	0.020606771478145096	0.020595091478145096
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.7875560649691586	0.023352289531041643	0.023340609531041643
0.08879790554759485	1.7909004847642713	0.649391241792827	1.7572880191888163	0.026453982360718678	0.026442302360718675
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.7285846316803886	0.029935398677248804	0.029923718677248804
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.7014056929760313	0.03382753390228335	0.03381585390228335
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.6756288894670082	0.03793119034780449	0.03791951034780449
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.650918525368536	0.04242267877966891	0.04241099877966891
0.0963231517804418	1.786063349725957	0.6551559148526015	1.6272312606505472	0.0475036497326931	0.0474919697326931
0.09782820102701124	1.785095922718294	0.6563088494645564	1.6047365947797436	0.05330210441072579	0.05329042441072579
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.5837166370191884	0.05990297741700455	0.05989129741700455
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.5645156307182972	0.06733617224681046	0.06732449224681046
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.5474985574740292	0.07557275656668949	0.07556107656668949
0.1038483980132889	1.7812262146876425	0.660920587912376	1.533020927002705	0.0845277178488218	0.08451603784882179
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.521408190971575	0.09406779629535983	0.09405611629535983
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.5129403029614032	0.10402302756951225	0.10401134756951225
0.10836354575299714	1.778323933664654	0.6643793917482407	1.5078360376755358	0.11420074265283667	0.11418906265283667
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.5062333790731217	0.12440088617507562	0.12438920617507561
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.5081661711268608	0.13443162781709966	0.13441994781709965
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.5135418669669447	0.14412435387359404	0.14411267387359403
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.5221286603284012	0.1533472377830236	0.1533355577830236
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.5338374209420091	0.1615375909100124	0.16152591091001242
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.5484525457151381	0.16888233955846702	0.16887065955846703
0.11889889047898304	1.7715519446110137	0.672449934031925	1.5657566919786732	0.17546800225434425	0.17545632225434427
0.12040393972555233	1.770584517603351	0.6736028686438799	1.5855616424971903	0.1813107638065343	0.18129908380653428
0.12190898897212175	1.769617090595688	0.6747558032558347	1.607691021508953	0.18644207294560636	0.18643039294560637
0.12341403821869112	1.7686496635880253	0.6759087378677897	1.631984067365125	0.19090451348831405	0.19089283348831407
0.12491908746526055	1.7676822365803624	0.6770616724797446	1.6582974046982986	0.1947481725113097	0.1947364925113097
0.12642413671182998	1.7667148095726994	0.6782146070916995	1.68650507693897	0.19802754172472198	0.198015861724722
0.12792918595839942	1.7657473825650365	0.6793675417036543	1.7164973185777677	0.20079896866553096	0.20078728866553094
0.12943423520496872	1.7647799555573738	0.6805204763156092	1.7481786142801037	0.20311865489554276	0.20310697489554277
0.1309392844515382	1.7638125285497108	0.6816734109275642	1.7814655456404371	0.2050411790891052	0.2050294990891052
0.13244433369810765	1.7628451015420479	0.682826345539519	1.8162848044369462	0.2066185037306955	0.20660682373069553
0.13394938294467693	1.7618776745343852	0.6839792801514739	1.8525715865405048	0.20789940511145893	0.20788772511145892
0.13545443219124645	1.7609102475267222	0.6851322147634289	1.8902683980753536	0.20892924741606544	0.20891756741606543
0.1369594814378159	1.7599428205190593	0.6862851493753838	1.9293241224888833	0.20975000292623647	0.20973832292623645
0.13846453068438516	1.7589753935113965	0.6874380839873386	1.96969302537691	0.2104004017343921	0.2103887217343921
0.1399695799309546	1.7580079665037336	0.6885910185992935	2.0113241148330743	0.21075466020648165	0.21074298020648166
0.14147462917752404	1.7570405394960706	0.6897439532112484	2.0542190048228886	0.21077442560948736	0.21076274560948738
0.1429796784240934	1.756073112488408	0.6908968878232034	2.098394146321393	0.21049528691478897	0.21048360691478896
0.14448472767066284	1.755105685480745	0.6920498224351582	2.1438691358870736	0.2099477385525984	0.20993605855259842
0.14598977691723225	1.754138258473082	0.6932027570471131	2.190665166162096	0.20916047135800656	0.20914879135800654
0.14749482616380155	1.7531708314654193	0.694355691659068	2.238805071191138	0.20816045734877375	0.20814877734877374
0.14899987541037096	1.7522034044577564	0.6955086262710228	2.2883134503819793	0.2069730221664245	0.2069613421664245
0.1505049246569405	1.7512359774500934	0.6966615608829778	2.3392222006177628	0.20562270035672117	0.20561102035672119
0.15200997390350976	1.7502685504424307	0.6978144954949327	2.391560102062701	0.20413179652852423	0.20412011652852424
0.1535150231500792	1.7493011234347677	0.6989674301068876	2.4453593370055002	0.20252074517301735	0.20250906517301737
0.15502007239664872	1.7483336964271048	0.7001203647188425	2.5006494628079747	0.20080875830434766	0.20079707830434768
0.15652512164321802	1.747366269419442	0.7012732993307974	2.557460766921375	0.19901367354465022	0.19900199354465023
0.15803017088978744	1.7463988424117791	0.7024262339427523	2.6158243221092623	0.19715199614646392	0.1971403161464639
0.15953522013635688	1.7454314154041162	0.7035791685547071	2.6757720955718884	0.19523893553502528	0.19522725553502526
0.16104026938292618	1.7444639883964534	0.704732103166662	2.7373370983131955	0.19328843705821094	0.19327675705821096
0.16254531862949567	1.7434965613887905	0.705885037778617	2.80055356353475	0.19131320958817719	0.19130152958817717
0.1640503678760651	1.7425291343811276	0.7070379723905719	2.8654536308851997	0.18934243249067523	0.18933075249067524
0.1655554171226344	1.7415617073734648	0.7081909070025267	2.932044375245785	0.1873396165960339	0.18732793659603392
0.1670604663692039	1.7405942803658019	0.7093438416144817	3.0003981640704107	0.18517969351440922	0.18516801351440923
0.16856551561577332	1.739626853358139	0.7104967762264366	3.0706161957784377	0.18287818339505169	0.1828665033950517
0.1700705648623428	1.738659426350476	0.7116497108383915	3.1428019760398316	0.1804497888949157	0.1804381088949157
0.17157561410891206	1.7376919993428133	0.7128026454503463	3.2170614812888845	0.1779084044621416	0.1778967244621416
0.1730806633554815	1.7367245723351503	0.7139555800623012	3.293503359211627	0.17526712458343346	0.17525544458343348
0.17458571260205086	1.7357571453274876	0.7151085146742562	3.3722391611007896	0.17253825096008257	0.1725265709600826
0.1760907618486203	1.7347897183198246	0.716261449286211	3.4533836004561516	0.16973329861091807	0.16972161861091808
0.1775958110951897	1.7338222913121617	0.7174143838981659	3.537054831742341	0.16686300093391906	0.16685132093391908
0.17910086034175915	1.7328548643044988	0.7185673185101208	3.623374742836557	0.163937313791317	0.16392563379131703
0.18060590958832842	1.731887437296836	0.7197202531220757	3.7124692544211664	0.16096541871591483	0.16095373871591484
0.18211095883489795	1.730920010289173	0.7208731877340306	3.8044686194148976	0.15795572536904637	0.15794404536904635
0.18361600808146739	1.7299525832815101	0.7220261223459855	3.8995077155014237	0.15491587341304242	0.15490419341304243
0.18512105732803666	1.7289851562738474	0.7231790569579404	3.9977263239098493	0.15185273399324445	0.15184105399324446
0.18662610657460618	1.7280177292661845	0.7243319915698954	4.0992693878248065	0.14877241105659034	0.14876073105659032
0.18813115582117562	1.7270503022585215	0.7254849261818502	4.2042872441497945	0.1456802427656161	0.14566856276561613
0.18963620506774492	1.7260828752508588	0.7266378607938051	4.312935822816485	0.14258080329812622	0.1425691232981262
0.19114125431431433	1.7251154482431958	0.72779079540576	4.4253557099222	0.13954036533442768	0.1395286853344277
0.19264630356088377	1.724148021235533	0.7289437300177148	4.541616970825054	0.1365051314209466	0.1364934514209466
0.19415135280745313	1.7231805942278702	0.7300966646296698	4.661932161803772	0.13337776989375585	0.13336608989375584
0.19565640205402257	1.7222131672202072	0.7312495992416247	4.786549538350417	0.13016824716920763	0.13015656716920762
0.197161451300592	1.7212457402125443	0.7324025338535796	4.915725714996219	0.1268859740410971	0.1268742940410971
0.19866650054716128	1.7202783132048816	0.7335554684655344	5.049724715556931	0.12353981678109716	0.12352813678109716
0.2001715497937307	1.7193108861972186	0.7347084030774893	5.188816689232826	0.12013810937994106	0.12012642937994106
0.20167659904030022	1.7183434591895557	0.7358613376894443	5.333276273515574	0.11668866709548198	0.11667698709548198
0.20318164828686952	1.717376032181893	0.7370142723013992	5.483380593034652	0.11319880151013664	0.11318712151013663
0.20468669753343896	1.71640860517423	0.738167206913354	5.639406891938657	0.10967533733656881	0.1096636573365688
0.20619174678000846	1.715441178166567	0.739320141525309	5.801629805779313	0.10612463124621854	0.10611295124621854
0.20769679602657776	1.7144737511589043	0.7404730761372639	5.97031828671384	0.10255259303105876	0.10254091303105876
0.2092018452731472	1.7135063241512414	0.7416260107492187	6.145732202783579	0.09896470944428279	0.09895302944428279
0.2107068945197166	1.7125388971435784	0.7427789453611736	6.328118637672359	0.09536607110093898	0.09535439110093898
0.2122119437662859	1.7115714701359157	0.7439318799731285	6.517707921411786	0.09176140285418449	0.09174972285418449
0.21371699301285543	1.7106040431282528	0.7450848145850835	6.7146806982141545	0.08815516854166017	0.08814348854166017
0.21522204225942485	1.7096366161205898	0.7462377491970383	6.919808523100333	0.08455085133651513	0.08453917133651513
0.21672709150599412	1.708669189112927	0.7473906838089932	7.132125382679635	0.08095347920830628	0.08094179920830628
0.21823214075256367	1.7077017621052641	0.7485436184209482	7.351785466607367	0.07736640836252068	0.07735472836252066
0.21973718999913308	1.7067343350976012	0.7496965530329031	7.578783319402804	0.07391105861968993	0.07389937861968993
0.22124223924570235	1.7057669080899385	0.7508494876448579	7.8121765045119576	0.07048303812163927	0.07047135812163927
0.2227472884922718	1.7047994810822755	0.7520024222568128	8.051803358233329	0.06704078525567803	0.06702910525567803
0.22425233773884123	1.7038320540746126	0.7531553568687677	8.297399637440872	0.06359508695970416	0.06358340695970416
0.22575738698541062	1.7028646270669499	0.7543082914807226	8.548287071050304	0.06015680152637021	0.06014512152637021
0.22726243623198003	1.701897200059287	0.7554612260926775	8.803332986109423	0.05673694425693339	0.05672526425693339
0.22876748547854944	1.700929773051624	0.7566141607046324	9.060946365730278	0.053346818309386354	0.05333513830938636
0.23027253472511883	1.6999623460439612	0.7577670953165874	9.319107351824698	0.049998149557039226	0.049986469557039226
0.23177758397168827	1.6989949190362983	0.7589200299285422	9.575425243695332	0.04670319089369555	0.04669151089369555
0.23328263321825768	1.6980274920286353	0.7600729645404971	9.827219160858231	0.04347476799472815	0.04346308799472816
0.23478768246482698	1.6970600650209726	0.761225899152452	10.071615581166895	0.04032624507037876	0.04031456507037877
0.23629273171139642	1.6960926380133097	0.7623788337644068	10.305657673949343	0.03727139562834024	0.03725971562834023
0.23779778095796594	1.6951252110056467	0.7635317683763618	10.526422425235182	0.03432416969769243	0.03431248969769243
0.23930283020453522	1.694157783997984	0.7646847029883167	10.731142722366117	0.031498355355437456	0.03148667535543745
0.24080787945110466	1.693190356990321	0.7658376376002716	10.917332606083622	0.028807138740767773	0.02879545874076777
0.24231292869767407	1.692222929982658	0.7669905722122264	11.082914644360995	0.026262573040803053	0.026250893040803053
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.226348707478573	0.023874973185152342	0.02386329318515234
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.346761211926104	0.021652259195549077	0.021640579195549077
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.444073016174363	0.019599277301080544	0.019587597301080544
0.2483331256839516	1.6883532219520068	0.771602310660046	11.519254317291008	0.017717535538020208	0.017705855538020208
0.2498381749305211	1.6873857949443438	0.772755245272001	11.577111277445832	0.016082579041312633	0.016070899041312633
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.617954116510779	0.01459749776957911	0.01458581776957911
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.64524653912779	0.013251273985590636	0.013239593985590638
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.662239447608922	0.012032024098710542	0.012020344098710542
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.671849714788873	0.010927701138477982	0.010916021138477982
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.676568954746964	0.009926660628595001	0.009914980628595001
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.678405098753734	0.009018081900360986	0.009006401900360986
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.678858843570136	0.008192243482165485	0.008180563482165485
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.678935496953592	0.007440657752437291	0.007428977752437292
0.2633836181496457	1.678678951875378	0.7831316567795951	11.679190613377438	0.00675607654782362	0.00674439654782362
0.26488866739621514	1.677711524867715	0.7842845913915499	11.679805374886575	0.0061323858765065355	0.0061207058765065355
0.26639371664278455	1.676744097860052	0.7854375260035048	11.680685215827287	0.005564414298682847	0.005552734298682847
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.681572935792845	0.005047685902573647	0.0050360059025736465
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.682165591652932	0.004578155125148903	0.004566475125148904
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.682222773872153	0.004151966942186428	0.004140286942186429
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.681652324057795	0.0037652921826730698	0.00375361218267307
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.680557982864093	0.003414293908030312	0.0034026139080303125
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.679231770488446	0.0030952869374735376	0.003083606937473538
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.678072119856308	0.0028051586971972586	0.0027934786971972585
0.2784341106153398	1.6690046817987492	0.794661002899144	11.679035936047324	0.002541641307322512	0.0025299613073225123
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.67952996498061	0.0023053674375927645	0.0022936874375927645
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.679785245230397	0.0020970788585946767	0.0020853988585946767
0.282949258355048	1.6661024007757606	0.7981198067350087	11.679841214664428	0.0019074686671618482	0.0018957886671618481
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.679793656210883	0.001734877494087574	0.001723197494087574
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.679710911824989	0.0015777918475531933	0.001566111847553193
0.2874644060947562	1.663200119752772	0.8015786105708734	11.679637081530789	0.0014348309551303429	0.0014231509551303429
0.2889694553413257	1.662232692745109	0.8027315451828283	11.679595949562827	0.0013047349105998545	0.0012930549105998547
0.2904745045878951	1.661265265737446	0.8038844797947832	11.67959530320466	0.0011863539985671391	0.0011746739985671391
0.2919795538344644	1.6602978387297833	0.805037414406738	11.679631349493624	0.0010786390777795458	0.0010669590777795457
0.2934846030810339	1.6593304117221204	0.806190349018693	11.679692975010083	0.0009806329119198356	0.0009689529119198356
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.679765634385884	0.000891462344465488	0.000879782344465488
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.679834693741011	0.000810331221964676	0.000798651221964676
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.679888095760102	0.000736513977786519	0.000724833977786519
0.29950480006731134	1.655460703691469	0.8108020874665125	11.679918253360857	0.000669349796053849	0.000657669796053849
0.30100984931388086	1.654493276683806	0.8119550220784675	11.6799231187716	0.0006082372830697063	0.0005965572830697063
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679906414289466	0.0005526295810912348	0.0005409495810912348
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679877050067923	0.0005020298667992193	0.0004903498667992193
0.305524997053589	1.6515909956608175	0.8154138259143321	11.679847793053186	0.0004559871842510026	0.00044430718425100265
0.3070300463001584	1.6506235686531545	0.816566760526287	11.679833289732725	0.00041409256949282656	0.00040241256949282654
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.67984758372437	0.0003759754313414584	0.00036429543134145837
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679901307423988	0.00034130016012984385	0.0003296201601298438
0.3115451940398667	1.647721287630166	0.8200255643621517	11.67999876488804	0.00030976294344195183	0.0002980829434419518
0.31305024328643616	1.646753860622503	0.8211784989741067	11.680016275388239	0.00028175544566003314	0.0002700754456600331
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.680011283770563	0.00025669311137548853	0.0002450131113754885
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680010536080063	0.00023384662994429295	0.00022216662994429292
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.680010843529285	0.00021302188807988652	0.0002013418880798865
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.680009589124184	0.00019404133656191532	0.0001823613365619153
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.68000527591186	0.0001767426600376495	0.00016506266003764948
0.3220805387658526	1.6409492985765257	0.828096106645836	11.679997770293758	0.00016097754375888793	0.0001492975437588879
0.3235855880124218	1.639981871568863	0.8292490412577909	11.679988240287017	0.00014661053174629119	0.0001349305317462912
0.32509063725899134	1.6390144445612	0.8304019758697458	11.679978815695476	0.0001335179709497459	0.00012183797094974592
0.3265956865055608	1.638047017553537	0.8315549104817007	11.679972024040666	0.00012158703604903053	0.00010990703604903053
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.679970082804537	0.0001107148296149369	9.90348296149369e-5
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.679974155055316	0.00010080755242559821	8.912755242559822e-5
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.679983701856996	9.177973880788819e-5	8.009973880788819e-5
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.67999609099898	8.355355194753992e-5	7.187355194753993e-5
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680006647519848	7.605813418565832e-5	6.437813418565831e-5
0.3356259819849772	1.6322424555075599	0.83847251815343	11.680009357243993	6.92290073923953e-5	5.75490073923953e-5
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679998460120945	6.300751858158542e-5	5.1327518581585414e-5
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679971195578464	5.734032600244008e-5	4.566032600244008e-5
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.679931987377762	5.2178921016539166e-5	4.049892101653917e-5
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.679964858267766	4.7474560834553955e-5	3.579456083455395e-5
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679985799590682	4.318326714911789e-5	3.1503267149117884e-5
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.679998356494394	3.927285355177834e-5	2.7592853551778335e-5
0.34616132671096295	1.62547046645392	0.8465430604371144	11.679998819503988	3.571061957739317e-5	2.4030619577393173e-5
0.34766637595753236	1.624503039446257	0.8476959950490692	11.679996420746884	3.257065416519139e-5	2.089065416519139e-5
0.34917142520410177	1.623535612438594	0.8488489296610241	11.67999752935189	2.9718284227116353e-5	1.8038284227116356e-5
0.35067647445067107	1.6225681854309313	0.850001864272979	11.679999549813745	2.7114503706759684e-5	1.5434503706759684e-5
0.3521815236972406	1.6216007584232683	0.851154798884934	11.680001082685846	2.4737958680409147e-5	1.3057958680409145e-5
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680001803962499	2.2569048144435104e-5	1.0889048144435103e-5
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.680001922408525	2.058979313943065e-5	8.909793139430649e-6
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.680001817425238	1.8783714291644075e-5	7.103714291644075e-6
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.680001820910158	1.7135717352822202e-5	5.4557173528222026e-6
0.35970676993008754	1.616763623384954	0.8569194719447084	11.68000211007947	1.563198633198797e-5	3.95198633198797e-6
0.36121181917665696	1.615796196377291	0.8580724065566633	11.68000268170867	1.4259883825179081e-5	2.579883825179082e-6
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.680003381709563	1.3007858161460148e-5	1.3278581614601477e-6
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.680003967400154	1.1865356995806739e-5	1.8535699580673847e-7
0.3657269669163652	1.6128939153543025	0.861531210392528	11.680004183238024	1.0822746991629233e-5	0.0
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.680003834178727	9.871239247808038e-6	0.0
0.368737065409504	1.6109590613389768	0.8638370796164379	11.680002844187136	9.002820137116234e-6	0.0
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.680001290773468	8.210187234859786e-6	0.0
0.37174716390264284	1.609024207323651	0.8661429488403476	11.679999409744685	7.486690028416205e-6	0.0
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.679997567658797	6.826275110131962e-6	0.0
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.679996202741982	6.223435567743976e-6	0.0
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.679995738278617	5.673164298114081e-6	0.0
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.679996475711047	5.170910981610575e-6	0.0
0.37927241013548985	1.6041870722853366	0.871907621900122	11.679998477890118	4.712542465936719e-6	0.0
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.680001456098548	4.294306319606021e-6	0.0
0.38228250862862856	1.602252218270011	0.8742134911240318	11.680001951881309	3.91485244464572e-6	0.0
0.383787557875198	1.601284791262348	0.8753664257359868	11.680000375089163	3.578144872560255e-6	0.0
0.38529260712176744	1.600317364254685	0.8765193603479416	11.679999883279892	3.2702771554361657e-6	0.0
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.679999966549454	2.988807810125246e-6	0.0
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.68000021437019	2.731496585582549e-6	0.0
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680000343304833	2.4962887905683815e-6	0.0
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680000207100024	2.281300748987204e-6	0.0
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.679999789533138	2.084806312443947e-6	0.0
0.39432290260118386	1.5945128022087078	0.883436968019671	11.679999181491986	1.9052243624875353e-6	0.0
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679998544865354	1.7411072378785443e-6	0.0
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.679998066913521	1.591130025056497e-6	0.0
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.679997909871082	1.4540806528238154e-6	0.0
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679998161610474	1.328850735062907e-6	0.0
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679998794263673	1.2144271081028082e-6	0.0
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679999638759908	1.1098840121215757e-6	0.0
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.680000384291974	1.0143758687281217e-6	0.0
0.40636329657373904	1.586773386147405	0.8926604449153102	11.679999838858036	9.269589906402831e-7	0.0
0.40786834582030856	1.585805959139742	0.8938133795272651	11.680000376376912	8.470348671669731e-7	0.0
0.409373395066878	1.584838532132079	0.89496631413922	11.68000114865673	7.739383232182307e-7	0.0
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.680001966365301	7.070890745870982e-7	0.0
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.680002577810459	6.459574612017019e-7	0.0
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.680002689493925	5.90060344226269e-7	0.0
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.680001987201425	5.389573034085928e-7	0.0
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000156152229	4.92247117000725e-7	0.0
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.679996899034819	4.4956450726060986e-7	0.0
0.4199087397928637	1.578066543078439	0.9030368564229043	11.679997978239056	4.111050817227577e-7	0.0
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999594193836	3.7646245241052195e-7	0.0
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.680000581192012	3.447421561339187e-7	0.0
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.680001085167481	3.1570056696161024e-7	0.0
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.680001244266032	2.8911355194265883e-7	0.0
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.680001179836129	2.647750364881167e-7	0.0
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.680000991367647	2.424956630807207e-7	0.0
0.4304440845188496	1.571294554024799	0.9111073987065885	11.680000754543453	2.221015383950225e-7	0.0
0.43194913376541905	1.570327127017136	0.9122603333185435	11.680000521658453	2.0343306408013716e-7	0.0
0.4334541830119884	1.569359700009473	0.9134132679304983	11.68000032375019	1.8634384662395895e-7	0.0
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.680000173873452	1.7069968188395225e-7	0.0
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.68000007103967	1.5637761003501646e-7	0.0
0.43796933075169664	1.5664574189864844	0.916872071766363	11.680000004429445	1.4326503684926565e-7	0.0
0.439474379998266	1.5654899919788217	0.918025006378318	11.679999957573497	1.3125891738564572e-7	0.0
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.679999912283918	1.2026499832982229e-7	0.0
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.679999852203382	1.1019711538622121e-7	0.0
0.44398952773797423	1.562587710955833	0.9214838102141827	11.67999976592568	1.0097654228410446e-7	0.0
0.4454945769845436	1.56162028394817	0.9226367448261374	11.67999964972543	9.253138811951086e-8	0.0
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999510019528	8.479603991285632e-8	0.0
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.679999365766378	7.771064741989175e-8	0.0
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.67999925109248	7.12206473900259e-8	0.0
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999218518523	6.527632462172343e-8	0.0
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999343239402	5.983240731934977e-8	0.0
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.67999972899441	5.484769440952754e-8	0.0
0.4560299217105296	1.55484829489453	0.9307072871098219	11.680000516144617	5.028471262791041e-8	0.0
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.68000189265579	4.6109401339067525e-8	0.0
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.680000565394705	4.236703728771547e-8	0.0
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.6799999732342	3.894969952788121e-8	0.0
0.462050118696807	1.5509785868638786	0.9353190255576413	11.679999578124846	3.5816340903840685e-8	0.0
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.679999353687045	3.29438516586888e-8	0.0
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.679999273290335	3.031095264449348e-8	0.0
0.46656526643651525	1.54807630584089	0.9387778293935061	11.67999931088701	2.7898057110884664e-8	0.0
0.4680703156830847	1.547108878833227	0.939930764005461	11.679999441410944	2.5687142325728604e-8	0.0
0.4695753649296541	1.546141451825564	0.9410836986174158	11.679999693984014	2.3662356907645018e-8	0.0
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999924197636	2.1805972085555064e-8	0.0
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.680000141581642	2.0103027781501185e-8	0.0
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.680000325675143	1.8540881637308693e-8	0.0
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.680000461865312	1.7107903253317232e-8	0.0
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.680000541221567	1.5793400241674977e-8	0.0
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.680000560302004	1.4587549088141994e-8	0.0
0.48011070965563996	1.539369462771924	0.9491542409011002	11.680000520892996	1.3481330575455071e-8	0.0
0.4816157589022093	1.5384020357642612	0.950307175513055	11.680000429650189	1.246646952936992e-8	0.0
0.4831208081487788	1.5374346087565982	0.95146011012501	11.680000297615763	1.153537865648725e-8	0.0
0.484625857395348	1.5364671817489355	0.9526130447369647	11.680000139594224	1.0681106250961094e-8	0.0
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.67999997337566	9.897287555093592e-9	0.0
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.679999818802644	9.178099566768353e-9	0.0
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999696683568	8.518219094506178e-9	0.0
0.49064605438162573	1.532597473718284	0.9572247831847844	11.679999627562378	7.912783868803785e-9	0.0
0.49215110362819514	1.531630046710621	0.9583777177967393	11.679999630361324	7.3573565261973225e-9	0.0
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.679999720920287	6.847891290291789e-9	0.0
0.495161202121334	1.5296951926952953	0.9606835870206492	11.679999910463064	6.380703181718494e-9	0.0
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.68000020402757	5.95243959671532e-9	0.0
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.68000023128584	5.561753324887728e-9	0.0
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.680000112380537	5.208825840169542e-9	0.0
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.680000043132608	4.884593908846637e-9	0.0
0.502686448354181	1.524858057656981	0.9664482600804236	11.680000007012525	4.586753465852735e-9	0.0
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999991041628	4.313179155083819e-9	0.0
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.679999985471703	4.061911389632306e-9	0.0
0.507201596093889	1.5219557766339924	0.9699070639162882	11.67999998344004	3.831144265901315e-9	0.0
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.67999998060327	3.6192142843163364e-9	0.0
0.510211694587028	1.5200209226186665	0.9722129331401981	11.679999974754272	3.4245898311530806e-9	0.0
0.5117167438335973	1.5190534956110038	0.973365867752153	11.679999965426697	3.245861377795596e-9	0.0
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999953492642	3.081732355522934e-9	0.0
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.679999940759345	2.931010665704746e-9	0.0
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.679999929571627	2.7926007870605195e-9	0.0
0.517736940819875	1.5151837875803522	0.9779776061999725	11.679999922427207	2.6654964434058262e-9	0.0
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.679999921612925	2.5487737970717302e-9	0.0
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.679999928870131	2.4415851349391666e-9	0.0
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.679999945098613	2.343153015780972e-9	0.0
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.67999997010855	2.2527648493480327e-9	0.0
0.5252621870527219	1.510346652542038	0.983742279259747	11.680000002430942	2.1697678793743947e-9	0.0
0.5267672362992915	1.509379225534375	0.984895213871702	11.68000003919752	2.0935645444089723e-9	0.0
0.5282722855458608	1.508411798526712	0.9860481484836567	11.68000007610143	2.0236081921050198e-9	0.0
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.680000107451264	1.9593991243226596e-9	0.0
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.68000012633076	1.9004809521099813e-9	0.0
0.532787433285569	1.5055095175037234	0.9895069523195215	11.680000131328885	1.8465734314924838e-9	0.0
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.680000105753233	1.7970893391595144e-9	0.0
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.68000004001179	1.7516410866237476e-9	0.0
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.679999921220595	1.709924004502415e-9	0.0
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.679999735219502	1.671661006547106e-9	0.0
0.540312679518416	1.5006723824654091	0.9952716253792959	11.679999908424195	1.6369714462211065e-9	0.0
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.679999978042641	1.605141577152478e-9	0.0
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000024142682	1.5758544602275846e-9	0.0
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000050645258	1.5489114995733297e-9	0.0
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.680000061377246	1.5241289007001954e-9	0.0
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.680000059982769	1.5013366684400463e-9	0.0
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000049853778	1.4803776651082455e-9	0.0
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000034076995	1.4611067260532444e-9	0.0
0.5523530734909713	1.492932966404106	1.004495102274935	11.680000015394855	1.4433898298390337e-9	0.0
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999996178042	1.427103320389673e-9	0.0
0.5553631719841102	1.4909981123887803	1.006800971498845	11.67999997840744	1.4121331785073568e-9	0.0
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999963663757	1.3983743402594197e-9	0.0
0.558373270477249	1.4890632583734544	1.0091068407227548	11.679999953122987	1.3857300598123737e-9	0.0
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.67999994755645	1.3741113143749942e-9	0.0
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.67999994733395	1.3634362489955528e-9	0.0
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.6799999524293	1.3536296590422743e-9	0.0
0.5643934674635265	1.485193550342803	1.0137185791705743	11.679999962427145	1.3446225082796216e-9	0.0
0.565898516710096	1.4842261233351401	1.0148715137825293	11.679999976530787	1.3363514805369176e-9	0.0
0.5674035659566654	1.4832586963274772	1.016024448394484	11.679999993570432	1.3287585630497945e-9	0.0
0.5689086152032348	1.4822912693198145	1.017177383006439	11.68000001201187	1.3217906596389508e-9	0.0
0.5704136644498042	1.4813238423121515	1.018330317618394	11.680000029965651	1.315399231974917e-9	0.0
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.680000045196996	1.3095399672618211e-9	0.0
0.573423762942943	1.4793889882968259	1.0206361868423037	11.680000055137146	1.304172470757441e-9	0.0
0.5749288121895124	1.478421561289163	1.0217891214542587	11.680000056896711	1.2992599816314215e-9	0.0
0.5764338614360818	1.4774541342815	1.0229420560662135	11.680000047282117	1.2947691107480647e-9	0.0
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.680000022816364	1.2906695990448729e-9	0.0
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.679999979765439	1.2869340952627357e-9	0.0
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.679999914172118	1.2835379518687223e-9	0.0
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.679999962244413	1.2804688719898745e-9	0.0
0.583959107668929	1.4726169992431857	1.0287067291259882	11.679999987873344	1.277664547635314e-9	0.0
0.5854641569154982	1.4716495722355227	1.029859663737943	11.680000004802883	1.2750926813375233e-9	0.0
0.5869692061620677	1.47068214522786	1.031012598349898	11.680000014709254	1.2727355296757343e-9	0.0
0.588474255408637	1.469714718220197	1.0321655329618526	11.680000019110507	1.2705766999699578e-9	0.0
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.680000019369452	1.2686010517223295e-9	0.0
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.680000016696267	1.2667946046825557e-9	0.0
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.680000012150522	1.2651444531762245e-9	0.0
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.680000006667372	1.2636392862837516e-9	0.0
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000001104744	1.262262540943221e-9	0.0
0.5975045508880534	1.4639101561742198	1.039083140633582	11.679999995825495	1.2609885077202056e-9	0.0
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.679999991299306	1.2598090543365714e-9	0.0
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.67999998787827	1.258716728442991e-9	0.0
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.679999985796744	1.2577047137094995e-9	0.0
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.679999985173591	1.2567667882814328e-9	0.0
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.679999986016323	1.2558972855195643e-9	0.0
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.679999988226493	1.255091056944922e-9	0.0
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.67999999160614	1.2543434373106417e-9	0.0
0.6095449448606086	1.456170740112917	1.0483066175292213	11.679999995864657	1.253650211724926e-9	0.0
0.611049994107178	1.455203313105254	1.049459552141176	11.680000000625977	1.253007584751032e-9	0.0
0.6125550433537476	1.454235886097591	1.050612486753131	11.68000000543559	1.2524121514119997e-9	0.0
0.6140600926003169	1.4532684590899283	1.051765421365086	11.680000009767307	1.2518608700296772e-9	0.0
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.680000013029572	1.251351036829445e-9	0.0
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.680000014571135	1.2508802622438792e-9	0.0
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.680000013686069	1.250446448850495e-9	0.0
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.680000009618166	1.2500477708805768e-9	0.0
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.68000000156458	1.249682655237989e-9	0.0
0.6230903880797332	1.447463897043951	1.0586830290368152	11.679999988679073	1.2493497639688217e-9	0.0
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.679999985983782	1.2490480491869199e-9	0.0
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999993510641	1.2487660740299829e-9	0.0
0.6276055358194415	1.4445616160209624	1.06214183287268	11.679999998685927	1.2484939025795165e-9	0.0
0.6291105850660109	1.4435941890132995	1.063294767484635	11.680000001959856	1.2482306360055296e-9	0.0
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.680000003732253	1.2479754729399622e-9	0.0
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.680000004355502	1.2477277016369188e-9	0.0
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.680000004137389	1.247486692464024e-9	0.0
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000003343936	1.247251890734995e-9	0.0
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.680000002202073	1.247022809892766e-9	0.0
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.680000000902133	1.246799025051804e-9	0.0
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.67999999960015	1.2465801669075238e-9	0.0
0.6411509790385661	1.4358547729519966	1.072518244380274	11.67999999841988	1.24636591602001e-9	0.0
0.6426560282851357	1.4348873459443336	1.073671178992229	11.679999997454708	1.246155997478461e-9	0.0
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.67999999676929	1.2459501759521081e-9	0.0
0.6456661267782743	1.432952491929008	1.0759770482161388	11.679999996401063	1.245748251132547e-9	0.0
0.6471711760248436	1.431985064921345	1.0771299828280936	11.679999996361714	1.245550053571734e-9	0.0
0.6486762252714132	1.431017637913682	1.0782829174400486	11.67999999663863	1.2453554409191034e-9	0.0
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.67999999719641	1.2451642945605192e-9	0.0
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.679999997978644	1.2449765166610224e-9	0.0
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.679999998910008	1.2447920276125497e-9	0.0
0.6546964222576906	1.4271479298830307	1.082894655887868	11.679999999898877	1.244610763887044e-9	0.0
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000000840588	1.2444326762945729e-9	0.0
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000001627757	1.2442572792250967e-9	0.0
0.6592115699973989	1.424245648860042	1.0863534597237328	11.68000000216428	1.2440775651760632e-9	0.0
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000002309606	1.2438926851870018e-9	0.0
0.662221668490538	1.4223107948447162	1.0886593289476427	11.680000001925118	1.2437033157318627e-9	0.0
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.680000000869452	1.2435101356770954e-9	0.0
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.679999999001357	1.2433138249309802e-9	0.0
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.679999996182277	1.2431150631395752e-9	0.0
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.67999999739875	1.2429140416917583e-9	0.0
0.6697469147233848	1.4174736598064017	1.094424002007417	11.679999998580028	1.2427040052290095e-9	0.0
0.6712519639699543	1.416506232798739	1.0955769366193722	11.679999999355985	1.2424837967881733e-9	0.0
0.6727570132165237	1.415538805791076	1.096729871231327	11.679999999813568	1.2422539493401549e-9	0.0
0.6742620624630931	1.414571378783413	1.0978828058432817	11.680000000029219	1.2420149808152094e-9	0.0
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.680000000069017	1.2417673948226122e-9	0.0
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.67999999998889	1.2415116812192223e-9	0.0
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.679999999835172	1.2412483165461502e-9	0.0
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.679999999645158	1.2409777643516278e-9	0.0
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.679999999447837	1.24070047541725e-9	0.0
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.67999999926465	1.2404168879036383e-9	0.0
0.6847974071890789	1.4077993897297731	1.105953348126966	11.679999999110377	1.2401274274305885e-9	0.0
0.6863024564356484	1.4068319627221102	1.107106282738921	11.67999999899394	1.239832507105676e-9	0.0
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.679999998919255	1.239532527514223e-9	0.0
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.679999998886128	1.2392278766824827e-9	0.0
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.679999998890978	1.2389189300247568e-9	0.0
0.692322653421926	1.4029622546914586	1.1117180211867406	11.67999999892771	1.2386060502841125e-9	0.0
0.6938277026684951	1.401994827683796	1.1128709557986953	11.679999998988448	1.2382895874752108e-9	0.0
0.6953327519150647	1.401027400676133	1.1140238904106503	11.679999999064218	1.2379698788366523e-9	0.0
0.6968378011616342	1.40005997366847	1.1151768250226053	11.679999999145691	1.2376472487991214e-9	0.0
0.6983428504082034	1.3990925466608073	1.11632975963456	11.679999999223853	1.2373220089744396e-9	0.0
0.699847899654773	1.3981251196531443	1.117482694246515	11.679999999290665	1.236994458169493e-9	0.0
0.7013529489013425	1.3971576926454814	1.11863562885847	11.679999999339817	1.2366648824278427e-9	0.0
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.679999999367437	1.2363335551006088e-9	0.0
0.704363047394481	1.3952228386301557	1.1209414980823795	11.679999999372912	1.23600073694707e-9	0.0
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.67999999935986	1.2356666762641862e-9	0.0
0.7073731458876198	1.39328798461483	1.1232473673062895	11.679999999337126	1.2353316090430377e-9	0.0
0.7088781951341891	1.392320557607167	1.1244003019182442	11.67999999932009	1.2349957591489636e-9	0.0
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.679999999319008	1.2346594616836176e-9	0.0
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.679999999289128	1.2343220744457923e-9	0.0
0.7133933428738974	1.3894182765841785	1.127859105754109	11.679999999258094	1.2339834413946254e-9	0.0
0.7148983921204669	1.3884508495765155	1.129012040366064	11.679999999232678	1.233643611518285e-9	0.0
0.7164034413670364	1.3874834225688528	1.130164974978019	11.679999999217593	1.2333026578926907e-9	0.0
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.679999999215696	1.2329606772192206e-9	0.0
0.7194135398601752	1.385548568553527	1.1324708442019287	11.679999999228237	1.2326177897744408e-9	0.0
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.679999999263284	1.2322737823763741e-9	0.0
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.679999999305192	1.2319287705219907e-9	0.0
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.67999999935465	1.2315833727458562e-9	0.0
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.679999999407553	1.2312382086285754e-9	0.0
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.679999999459513	1.2308939310155756e-9	0.0
0.7284438353395915	1.3797440065075497	1.139388451873658	11.679999999506068	1.2305512276833748e-9	0.0
0.729948884586161	1.378776579499887	1.140541386485613	11.679999999542973	1.2302108224425634e-9	0.0
0.7314539338327304	1.377809152492224	1.1416943210975679	11.67999999956653	1.229873475765252e-9	0.0
0.7329589830792997	1.376841725484561	1.1428472557095226	11.679999999573797	1.2295399850223156e-9	0.0
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.679999999563027	1.2292111844134342e-9	0.0
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.679999999533914	1.2288879446703862e-9	0.0
0.737474130819008	1.3739394444615725	1.1463060595453873	11.679999999487947	1.2285711726116911e-9	0.0
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.67999999942877	1.2282618106241029e-9	0.0
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.679999999362465	1.2279608361439815e-9	0.0
0.7419892785587162	1.3710371634385838	1.149764863381252	11.679999999297912	1.2276692612089604e-9	0.0
0.7434943278052856	1.3700697364309211	1.150917797993207	11.679999999247098	1.2273881321477577e-9	0.0
0.744999377051855	1.3691023094232582	1.152070732605162	11.679999999225437	1.2271185294733261e-9	0.0
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.67999999925207	1.2268615680418575e-9	0.0
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.67999999935017	1.2266183975374878e-9	0.0
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.67999999954725	1.2263902033397883e-9	0.0
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.679999999875427	1.2261782078283395e-9	0.0


==> _tikz/353s_cmp_right_coarse.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	2.480970269408046	0.9036053239055477	0.46442361299967705	0.0002844339704991094	0.0002727539704991094	0.005923613469455223	0.007243760848162402
0.001994663767556859	2.480970269408046	0.9055999876731046	0.8101839829688018	0.00030245804059943996	0.00029077804059943993	0.005923584956944028	0.007243760848161783
0.003989327535113718	2.480970269408046	0.9075946514406614	1.0782589630141317	0.00024481021930924783	0.00023313021930924783	0.005923537463404038	0.007243760848162844
0.005983991302670577	2.480970269408046	0.9095893152082183	1.293063038876767	0.00015619448685789616	0.00014451448685789617	0.005923470991682513	0.007243760848162786
0.007978655070227436	2.480970269408046	0.9115839789757751	1.4755519794003087	7.007297648080441e-5	5.8392976480804404e-5	0.005923385545761888	0.007243760848162508
0.009973318837784295	2.480970269408046	0.913578642743332	1.6422010469793207	8.665974419601362e-6	0.0	0.005923281130762244	0.007243760848163325
0.011967982605341154	2.480970269408046	0.9155733065108889	1.8045735068358513	-1.7048080078008183e-5	0.0	0.005923157752936708	0.00724376084816257
0.013962646372898013	2.480970269408046	0.9175679702784457	1.969244750048566	-7.332594758245107e-6	0.0	0.005923015419673154	0.0072437608481627945
0.015957310140454872	2.480970269408046	0.9195626340460026	2.137797416735086	2.630717563882809e-5	1.462717563882809e-5	0.005922854139489096	0.007243760848162417
0.01795197390801173	2.480970269408046	0.9215572978135594	2.3067768973221225	6.11241293792603e-5	4.94441293792603e-5	0.0059226739220316835	0.007243760848162486
0.01994663767556859	2.480970269408046	0.9235519615811163	2.4677131558107237	6.31293177351578e-5	5.144931773515781e-5	0.005922474778075655	0.0072437608481619115
0.02194130144312545	2.480970269408046	0.9255466253486732	2.6068074767348666	7.356935170734273e-6	0.0	0.006297785022148469	0.007469995355835754
0.02393596521068231	2.480970269408046	0.92754128911623	2.732533305465807	8.330643706825622e-6	0.0	0.006297502088626338	0.007469995355834175
0.025930628978239167	2.480970269408046	0.9295359528837869	2.8464675207120593	8.358566021618663e-6	0.0	0.006297196536783379	0.007469995355835353
0.027925292745796026	2.480970269408046	0.9315306166513437	2.9480268839672674	7.765452802775554e-6	0.0	0.006296868389942357	0.007469995355835027
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0369170086574844	6.822323002370322e-6	0.0	0.006296517673119276	0.007469995355835233
0.031914620280909745	2.480970269408046	0.9355199441864575	3.1131550394589174	5.746463836895726e-6	0.0	0.006296144413020486	0.0074699953558346995
0.033909284048466604	2.480970269408046	0.9375146079540143	3.1771005837064408	4.701430787263295e-6	0.0	0.0062957486380310675	0.00746999535583557
0.03590394781602346	2.480970269408046	0.9395092717215712	3.2294908372789943	3.7970475988020202e-6	0.0	0.006295330378206256	0.007469995355835518
0.03789861158358032	2.480970269408046	0.941503935489128	3.2714769938541326	3.089406281260913e-6	0.0	0.006294889665264121	0.0074699953558358635
0.03989327535113718	2.480970269408046	0.9434985992566849	3.3046593952215457	2.5808671088047205e-6	0.0	0.0062944265325720165	0.007469995355835133
0.04188793911869404	2.480970269408046	0.9454932630242417	3.3311189141908657	2.2200586200188384e-6	0.0	0.006293941015138734	0.007469995355835171
0.0438826028862509	2.480970269408046	0.9474879267917986	3.3534420518883343	1.901877617905424e-6	0.0	0.006293433149603589	0.0074699953558351444
0.04587726665380776	2.480970269408046	0.9494825905593555	3.3747373537079395	1.4674891698852326e-6	0.0	0.006292902974222442	0.007469995355835233
0.04787193042136462	2.480970269408046	0.9514772543269123	3.3933547951276917	1.1056575360399075e-6	0.0	0.006679777227519593	0.007697168926040358
0.049866594188921476	2.480970269408046	0.9534719180944692	3.4093963492273707	9.745541669643766e-7	0.0	0.0066790747691097985	0.007697168926041057
0.051861257956478335	2.480970269408046	0.955466581862026	3.4258449629524126	8.427609374676638e-7	0.0	0.0066783452513956175	0.007697168926041018
0.053855921724035194	2.480970269408046	0.9574612456295829	3.4426534894415957	7.162051354112417e-7	0.0	0.006677588747528891	0.007697168926040561
0.05585058549159205	2.480970269408046	0.9594559093971398	3.4597859152982986	5.995055185091696e-7	0.0	0.006676805333138551	0.007697168926040776
0.05784524925914902	2.480970269408046	0.9614505731646967	3.4772146745294656	4.959723143279158e-7	0.0	0.006675995086296266	0.00769716892604137
0.05983991302670577	2.480970269408046	0.9634452369322535	3.4949188596403253	4.0760722028642277e-7	0.0	0.0066751580874871725	0.007697168926041754
0.06183457679426274	2.480970269408046	0.9654399006998104	3.5128828320899896	3.351034036559769e-7	0.0	0.00667429441957315	0.007697168926041605
0.06382924056181949	2.480970269408046	0.9674345644673672	3.531094853926748	2.778455015603758e-7	0.0	0.006673404167762682	0.007697168926041643
0.06582390432937646	2.480970269408046	0.9694292282349242	3.549545493890388	2.3390962097583612e-7	0.0	0.006672487419569918	0.007697168926041585
0.06781856809693332	2.480970269408046	0.971423892002481	3.568225697610422	2.0006333873095046e-7	0.0	0.006671544264787024	0.00769716892604066
0.06981323186449018	2.480970269408046	0.9734185557700379	3.587124553134092	1.717657015067885e-7	0.0	0.0066705747954398965	0.007697168926041288
0.07180789563204704	2.480970269408046	0.9754132195375947	3.606226934175096	1.4316722583684224e-7	0.0	0.006669579105757231	0.007697168926041299
0.0738025593996039	2.480970269408046	0.9774078833051516	3.6251860621372303	1.1014622359348796e-7	0.0	0.007064431059778777	0.007924574772648688
0.07579722316716075	2.480970269408046	0.9794025470727085	3.6434750912647913	9.427548883013763e-8	0.0	0.0070631124323955255	0.007924574772647922
0.07779188693471761	2.480970269408046	0.9813972108402653	3.6615793101593552	8.03460373872044e-8	0.0	0.00706176181174516	0.007924574772648556
0.07978655070227447	2.480970269408046	0.9833918746078222	3.6794398886915953	6.820386865544719e-8	0.0	0.007060379379441613	0.00792457477264818
0.08178121446983133	2.480970269408046	0.985386538375379	3.6970071702706457	5.769666942233216e-8	0.0	0.007058965320163662	0.007924574772647961
0.08377587823738819	2.480970269408046	0.9873812021429359	3.714241217934338	4.86738138720436e-8	0.0	0.007057519821556511	0.00792457477264788
0.08577054200494505	2.480970269408046	0.9893758659104928	3.7311124576869137	4.0986363585458036e-8	0.0	0.007056043074134768	0.007924574772648426
0.08776520577250191	2.480970269408046	0.9913705296780496	3.7476023734279047	3.448706754016356e-8	0.0	0.00705453527117879	0.007924574772648305
0.08975986954005877	2.480970269408046	0.9933651934456065	3.7637042212653498	2.903036211045167e-8	0.0	0.007052996608638796	0.00792457477264819
0.09175453330761563	2.480970269408046	0.9953598572131633	3.7794237442365515	2.4472371067315718e-8	0.0	0.007051427285034733	0.007924574772648211
0.09374919707517249	2.480970269408046	0.9973545209807202	3.7947798814188776	2.067090557846312e-8	0.0	0.007049827501356013	0.007924574772647974
0.09574386084272934	2.480970269408046	0.999349184748277	3.8098054780752793	1.7485464208298084e-8	0.0	0.0070481974609610375	0.007924574772648157
0.0977385246102862	2.480970269408046	1.001343848515834	3.8245480158262555	1.4777232917934912e-8	0.0	0.00704653736948063	0.007924574772647781
0.09973318837784295	2.480970269408046	1.0033385122833907	3.839070393848847	1.2409085065190398e-8	0.0	0.007044847434718475	0.007924574772648556
0.10172785214539992	2.480970269408046	1.0053331760509476	3.8534518037216543	1.024558140458919e-8	0.0	0.007043127866550978	0.007924574772647719
0.10372251591295689	2.480970269408046	1.0073278398185046	3.866889831073972	8.726784789886476e-9	0.0	0.007437859513148303	0.008151443192378295
0.10571717968051364	2.480970269408046	1.0093225035860613	3.8799579635974455	7.460782144690621e-9	0.0	0.007435554400803738	0.008151443192378623
0.10771184344807061	2.480970269408046	1.0113171673536183	3.8925633459535485	6.3692654299965014e-9	0.0	0.007433214607042752	0.008151443192377738
0.10970650721562736	2.480970269408046	1.013311831121175	3.9046465726574726	5.4317225326029255e-9	0.0	0.007430840530992027	0.008151443192378252
0.11170117098318433	2.480970269408046	1.015306494888732	3.9161606826251565	4.629143444639123e-9	0.0	0.0074284325722133735	0.008151443192377966
0.11369583475074108	2.480970269408046	1.0173011586562888	3.927071214621369	3.944020263565274e-9	0.0	0.0074259911304930155	0.008151443192378328
0.11569049851829805	2.480970269408046	1.0192958224238458	3.937356298198677	3.3603471921716245e-9	0.0	0.007423516605637194	0.008151443192378533
0.1176851622858548	2.480970269408046	1.0212904861914025	3.9470067762617225	2.8636205385795886e-9	0.0	0.007421009397277181	0.008151443192378295
0.11967982605341176	2.480970269408046	1.0232851499589595	3.9560263558307693	2.4408387162408183e-9	0.0	0.007418469904676869	0.008151443192378533
0.12167448982096851	2.480970269408046	1.0252798137265162	3.9644317838471417	2.0805022439379923e-9	0.0	0.007415898526550341	0.008151443192379093
0.12366915358852548	2.480970269408046	1.0272744774940732	3.9722530449428572	1.772613745784029e-9	0.0	0.0074132956608802475	0.008151443192378791
0.12566381735608223	2.480970269408046	1.02926914126163	3.979533577977065	1.508677951222769e-9	0.0	0.00741066170475081	0.008151443192378855
0.1276584811236392	2.480970269408046	1.031263805029187	3.986330507815696	1.2817016950285196e-9	0.0	0.007407997054179759	0.008151443192378179
0.12965314489119595	2.480970269408046	1.0332584687967437	3.9927148882929053	1.0861939173063689e-9	0.0	0.007405302103960476	0.008151443192377778
0.13164780865875292	2.480970269408046	1.0352531325643006	3.9987719515398448	9.181656634919711e-10	0.0	0.007402577247510056	0.008151443192377738
0.13364247242630967	2.480970269408046	1.0372477963318574	4.004179770390252	7.889335511282427e-10	0.0	0.007781224601615182	0.008376942815909859
0.13563713619386664	2.480970269408046	1.0392424600994143	4.009209226696382	6.797473115203979e-10	0.0	0.0077775734052254585	0.008376942815909174
0.13763179996142338	2.480970269408046	1.041237123866971	4.013911607306615	5.853063968963365e-10	0.0	0.007773893721007624	0.008376942815910192
0.13962646372898035	2.480970269408046	1.043231787634528	4.0183226245504144	5.03856497978071e-10	0.0	0.0077701861684229935	0.008376942815909724
0.1416211274965371	2.480970269408046	1.0452264514020848	4.02247282279302	4.337782531331142e-10	0.0	0.007766451356215943	0.008376942815909696
0.14361579126409407	2.480970269408046	1.0472211151696418	4.026387574907981	3.7358724837418907e-10	0.0	0.007762689882447386	0.008376942815909278
0.14561045503165082	2.480970269408046	1.0492157789371985	4.030087082057767	3.219340173596035e-10	0.0	0.007758902334538664	0.008376942815909635
0.1476051187992078	2.480970269408046	1.0512104427047555	4.03358637691558	2.77604041393003e-10	0.0	0.007755089289326054	0.008376942815909786
0.14959978256676454	2.480970269408046	1.0532051064723122	4.036895330343636	2.395177494234361e-10	0.0	0.0077512513131292905	0.008376942815910482
0.1515944463343215	2.480970269408046	1.0551997702398692	4.040018661427593	2.0673051804537504e-10	0.0	0.007747388961826244	0.008376942815909968
0.15358911010187826	2.480970269408046	1.057194434007426	4.0429559506532184	1.784326714987079e-10	0.0	0.007743502780939181	0.008376942815910742
0.15558377386943523	2.480970269408046	1.059189097774983	4.045701655901821	1.5394948166871788e-10	0.0	0.007739593305725018	0.008376942815909874
0.15757843763699197	2.480970269408046	1.0611837615425397	4.048245130836938	1.3274116808609759e-10	0.0	0.007735661061279182	0.008376942815908877
0.15957310140454894	2.480970269408046	1.0631784253100967	4.050570645157252	1.1440289792695505e-10	0.0	0.00773170656264082	0.008376942815910084
0.1615677651721057	2.480970269408046	1.0651730890776534	4.052657406100436	9.866478601279402e-11	0.0	0.007727730314905297	0.008376942815909809
0.16356242893966266	2.480970269408046	1.0671677528452104	4.054479580500747	8.539189481054112e-11	0.0	0.0077237328133444435	0.008376942815909828
0.1655570927072194	2.480970269408046	1.0691624166127671	4.055821912278291	7.494449737571141e-11	0.0	0.008057219712848111	0.008600183199860268
0.16755175647477638	2.480970269408046	1.071157080380324	4.056761764862343	6.595106400591359e-11	0.0	0.008052195199215887	0.008600183199859671
0.16954642024233313	2.480970269408046	1.0731517441478808	4.057254425538191	5.8179705062943854e-11	0.0	0.008047161998782136	0.008600183199859992
0.1715410840098901	2.480970269408046	1.0751464079154378	4.057240618299559	5.1494621625626734e-11	0.0	0.00804212047168183	0.008600183199861122
0.17353574777744685	2.480970269408046	1.0771410716829946	4.05666104274147	4.577098977551718e-11	0.0	0.008037070965494612	0.008600183199860464
0.17553041154500382	2.480970269408046	1.0791357354505515	4.0554562947316315	4.089496059690308e-11	0.0	0.008032013815753051	0.00860018319986099
0.17752507531256057	2.480970269408046	1.0811303992181083	4.053566777287548	3.676366017679822e-11	0.0	0.008026949346417822	0.00860018319986199
0.17951973908011754	2.480970269408046	1.0831250629856652	4.050932601117992	3.3285189604946266e-11	0.0	0.008021877870341367	0.008600183199861037
0.1815144028476745	2.480970269408046	1.0851197267532222	4.047493474211396	3.037862497382397e-11	0.0	0.008016799689707985	0.008600183199861847
0.18350906661523125	2.480970269408046	1.087114390520779	4.043188579759197	2.7974017378636148e-11	0.0	0.008011715096452671	0.00860018319986056
0.185503730382788	2.480970269408046	1.0891090542883357	4.0379564415851545	2.601239291731797e-11	0.0	0.008006624372668887	0.008600183199861416
0.18749839415034497	2.480970269408046	1.0911037180558927	4.031734776110534	2.444575269053324e-11	0.0	0.008001527790989692	0.008600183199861274
0.18949305791790194	2.480970269408046	1.0930983818234496	4.024460329714804	2.3237072801678154e-11	0.0	0.007996425614957656	0.008600183199860703
0.1914877216854587	2.480970269408046	1.0950930455910064	4.016068700147555	2.2360304356876634e-11	0.0	0.007991318099380484	0.008600183199860605
0.19348238545301566	2.480970269408046	1.0970877093585634	4.006494140404557	2.1800373464983836e-11	0.0	0.007986205490666658	0.008600183199861399
0.1954770492205724	2.480970269408046	1.0990823731261201	3.9956693431910155	2.1553181237584586e-11	0.0	0.007981088027147957	0.00860018319986085
0.19747171298812938	2.480970269408046	1.101077036893677	3.9835019740497004	2.160874632509813e-11	0.0	0.008242493515523868	0.008820218626311752
0.19946637675568613	2.480970269408046	1.1030717006612338	3.9698540356549756	2.1886829418257976e-11	0.0	0.008236878700410882	0.00882021862630934
0.20146104052324287	2.480970269408046	1.1050663644287906	3.9548627059860135	2.241657301849515e-11	0.0	0.00823126775119424	0.008820218626310671
0.20345570429079984	2.480970269408046	1.1070610281963476	3.9384832892674293	2.31945466712406e-11	0.0	0.008225660674230426	0.008820218626309698
0.2054503680583568	2.480970269408046	1.1090556919639045	3.9206763602918353	2.4221839726420456e-11	0.0	0.008220057475606666	0.00882021862631026
0.20744503182591356	2.480970269408046	1.1110503557314613	3.901407752059633	2.5504061338456442e-11	0.0	0.008214458161144253	0.008820218626311032
0.20943969559347053	2.480970269408046	1.1130450194990182	3.8806485664569386	2.705134046626694e-11	0.0	0.008208862736419359	0.008820218626310588
0.21143435936102728	2.480970269408046	1.115039683266575	3.858375210698144	2.8878325873265772e-11	0.0	0.008203271206767254	0.00882021862631081
0.21342902312858425	2.480970269408046	1.117034347034132	3.8345694623489797	3.100418612736169e-11	0.0	0.008197683577299957	0.008820218626311577
0.215423686896141	2.480970269408046	1.1190290108016887	3.8092185658837865	3.345260960096037e-11	0.0	0.008192099852910414	0.008820218626310891
0.21741835066369797	2.480970269408046	1.1210236745692457	3.782315363913735	3.6251804470961846e-11	0.0	0.008186520038285773	0.00882021862631166
0.21941301443125472	2.480970269408046	1.1230183383368024	3.7538584664482135	3.9434498718762856e-11	0.0	0.008180944137912727	0.008820218626310296
0.22140767819881169	2.480970269408046	1.1250130021043594	3.723852461815663	4.303794013025631e-11	0.0	0.008175372156094403	0.008820218626310912
0.22340234196636843	2.480970269408046	1.1270076658719161	3.6923081731661918	4.7103896295828995e-11	0.0	0.008169804096948903	0.00882021862631148
0.2253970057339254	2.480970269408046	1.1290023296394731	3.659242964797505	5.167865461036412e-11	0.0	0.008164239964419584	0.008820218626311107
0.22739166950148215	2.480970269408046	1.1309969934070299	3.6246811028751855	5.68130222732449e-11	0.0	0.008158679762287015	0.008820218626310281
0.22938633326903912	2.480970269408046	1.1329916571745868	3.588654175441251	6.256232628834292e-11	0.0	0.008153123494173865	0.008820218626311103
0.23138099703659587	2.480970269408046	1.1349863209421436	3.5512015768949583	6.898641346403018e-11	0.0	0.008147571163547225	0.008820218626310687
0.23337566080415284	2.480970269408046	1.1369809847097005	3.5123790136262865	7.573075217656098e-11	0.0	0.00833735734852627	0.009036052859067096
0.2353703245717096	2.480970269408046	1.1389756484772573	3.4723282426254007	8.299901658564466e-11	0.0	0.008331969291781122	0.009036052859067955
0.23736498833926656	2.480970269408046	1.1409703122448143	3.431114485260431	9.116435456941998e-11	0.0	0.00832658225394372	0.00903605285906733
0.2393596521068233	2.480970269408046	1.142964976012371	3.3888608316837754	1.0027981489946212e-10	0.0	0.00832119630489612	0.009036052859067834
0.24135431587438028	2.480970269408046	1.144959639779928	3.3456894418200096	1.1041913271082835e-10	0.0	0.008315811512345284	0.009036052859067589
0.24334897964193702	2.480970269408046	1.1469543035474847	3.3017217643207033	1.216767295020798e-10	0.0	0.008310427941911789	0.009036052859068526
0.245343643409494	2.480970269408046	1.1489489673150417	3.257078720536005	1.3416771313526792e-10	0.0	0.008305045657196895	0.00903605285906797
0.24733830717705074	2.480970269408046	1.1509436310825985	3.2118808520048767	1.480278778359369e-10	0.0	0.008299664719868455	0.009036052859068555
0.2493329709446077	2.480970269408046	1.1529382948501554	3.1662484294606235	1.634137041931435e-10	0.0	0.008294285189720838	0.009036052859068354
0.25132763471216446	2.480970269408046	1.1549329586177122	3.1203015209152847	1.8050235915941983e-10	0.0	0.00828890712475353	0.009036052859069582
0.25332229847972143	2.480970269408046	1.1569276223852691	3.0741600160381544	1.9949169605080047e-10	0.0	0.008283530581225669	0.009036052859067957
0.2553169622472782	2.480970269408046	1.1589222861528259	3.0279436037975644	2.2060025454681025e-10	0.0	0.008278155613730766	0.009036052859068949
0.25731162601483515	2.480970269408046	1.1609169499203829	2.981771700211341	2.440672606904925e-10	0.0	0.008272782275243855	0.009036052859067587
0.2593062897823919	2.480970269408046	1.1629116136879396	2.935763323071475	2.7015262688834426e-10	0.0	0.008267410617189452	0.009036052859069183
0.26130095354994887	2.480970269408046	1.1649062774554966	2.890036910693718	2.991369519104003e-10	0.0	0.008262040689486171	0.009036052859068604
0.2632956173175056	2.480970269408046	1.1669009412230533	2.8447100821176177	3.313215208901533e-10	0.0	0.00825667254060979	0.00903605285906942
0.2652902810850626	2.480970269408046	1.1688956049906103	2.799899336760113	3.6702830532463253e-10	0.0	0.0082513062176339	0.009036052859067577
0.26728494485261955	2.480970269408046	1.1708902687581673	2.75571969232509	4.065999630743236e-10	0.0	0.008245941766287823	0.009036052859067762
0.2692796086201763	2.480970269408046	1.172884932525724	2.712374248425488	4.5003234753150975e-10	0.0	0.0083849981826224	0.009246645835084853
0.27127427238773305	2.480970269408046	1.1748795962932808	2.669751312346739	4.940430877727823e-10	0.0	0.008380087110525602	0.009246645835084317
0.27326893615529	2.480970269408046	1.1768742600608377	2.628085769550946	5.43385915625902e-10	0.0	0.008375172321095645	0.009246645835084735
0.275263599922847	2.480970269408046	1.1788689238283947	2.5874186872370095	5.983041272449639e-10	0.0	0.008370253948911865	0.009246645835082992
0.27725826369040374	2.480970269408046	1.1808635875959514	2.5477879458274786	6.591571140526483e-10	0.0	0.008365332125560437	0.009246645835085396
0.2792529274579605	2.480970269408046	1.1828582513635082	2.5092279071376424	7.264203627402624e-10	0.0	0.008360406979687388	0.009246645835084314
0.28124759122551746	2.480970269408046	1.1848529151310652	2.4717690817113174	8.00685455267706e-10	0.0	0.008355478637096798	0.009246645835084775
0.2832422549930744	2.480970269408046	1.1868475788986221	2.4354377985044313	8.826600688634701e-10	0.0	0.008350547220808968	0.009246645835084697
0.2852369187606312	2.480970269408046	1.1888422426661789	2.4002558802129466	9.731679760246626e-10	0.0	0.00834561285113681	0.009246645835085245
0.2872315825281879	2.480970269408046	1.1908369064337356	2.3662403275811195	1.073149044517016e-9	0.0	0.00834067564575192	0.009246645835083984
0.2892262462957449	2.480970269408046	1.1928315702012926	2.3334030159816517	1.183659237374884e-9	0.0	0.008335735719758874	0.009246645835085759
0.29122091006330186	2.480970269408046	1.1948262339688496	2.3017504074250055	1.3058706129011308e-9	0.0	0.008330793185746395	0.00924664583508456
0.2932155738308586	2.480970269408046	1.1968208977364063	2.2712832809284715	1.4410713246673006e-9	0.0	0.008325848153867752	0.009246645835084699
0.2952102375984156	2.480970269408046	1.1988155615039633	2.2419964838568123	1.5906656215135358e-9	0.0	0.008320900731887362	0.009246645835084126
0.29720490136597233	2.480970269408046	1.20081022527152	2.213878706438188	1.7561738475485962e-9	0.0	0.008315951025252441	0.009246645835085167
0.2991995651335293	2.480970269408046	1.202804889039077	2.186912281168502	1.9392324421497475e-9	0.0	0.008310999137137247	0.00924664583508386
0.30119422890108605	2.480970269408046	1.2047995528066338	2.161073008252933	2.141593939963051e-9	0.0	0.008306045168516702	0.009246645835084749
0.303188892668643	2.480970269408046	1.2067942165741907	2.1363300076075262	2.3651269709030476e-9	0.0	0.008301089218207297	0.009246645835085462
0.30518355643619977	2.480970269408046	1.2087888803417475	2.1126455972690787	2.6118162601527547e-9	0.0	0.008296131382925431	0.009246645835084125
0.30717822020375674	2.480970269408046	1.2107835441093044	2.089975197353387	2.8837626281641304e-9	0.0	0.008291171757343573	0.00924664583508498
0.3091728839713135	2.480970269408046	1.2127782078768612	2.0684115087717925	3.16324429010046e-9	0.0	0.008398733939192129	0.0094509210033342
0.31116754773887045	2.480970269408046	1.2147728716444182	2.0478663512526167	3.4670283754737152e-9	0.0	0.008394262793182363	0.009450921003334186
0.3131622115064272	2.480970269408046	1.216767535411975	2.028323123735977	3.804479621784491e-9	0.0	0.008389785753982	0.0094509210033343
0.31515687527398417	2.480970269408046	1.2187621991795319	2.0097514606930615	4.177403920426416e-9	0.0	0.008385302951302524	0.009450921003334167
0.3171515390415409	2.480970269408046	1.2207568629470886	1.9921205193718883	4.588269081456665e-9	0.0	0.00838081451276938	0.009450921003335156
0.31914620280909767	2.480970269408046	1.2227515267146454	1.9753990742007814	5.040204833596247e-9	0.0	0.008376320563946025	0.009450921003335281
0.32114086657665464	2.480970269408046	1.2247461904822023	1.9595556112764212	5.5370028242284215e-9	0.0	0.008371821228377346	0.009450921003334821
0.3231355303442116	2.480970269408046	1.2267408542497593	1.9445584223067822	6.083116619400506e-9	0.0	0.008367316627623354	0.009450921003334471
0.32513019411176836	2.480970269408046	1.228735518017316	1.9303756974256112	6.6836617038225705e-9	0.0	0.008362806881290298	0.009450921003335253
0.3271248578793253	2.480970269408046	1.230730181784873	1.916975616345227	7.344415480868458e-9	0.0	0.008358292107063833	0.00945092100333435
0.3291195216468821	2.480970269408046	1.2327248455524298	1.9043264373705435	8.071817272574813e-9	0.0	0.008353772420746896	0.009450921003334656
0.33111418541443904	2.480970269408046	1.2347195093199868	1.8923965838558177	8.872968319641795e-9	0.0	0.008349247936288738	0.009450921003335016
0.3331088491819958	2.480970269408046	1.2367141730875435	1.881154727746355	9.755631781432885e-9	0.0	0.008344718765813473	0.009450921003335421
0.33510351294955276	2.480970269408046	1.2387088368551005	1.8705698699094104	1.0728232735974662e-8	0.0	0.008340185019658688	0.009450921003334712
0.3370981767171095	2.480970269408046	1.2407035006226572	1.8606114170200427	1.1799858179957251e-8	0.0	0.008335646806403573	0.009450921003334363
0.3390928404846665	2.480970269408046	1.2426981643902142	1.8512492548284925	1.2980257028733826e-8	0.0	0.00833110423289899	0.009450921003334667
0.34108750425222323	2.480970269408046	1.244692828157771	1.8424538176945549	1.4279840116320637e-8	0.0	0.008326557404292886	0.009450921003334958
0.3430821680197802	2.480970269408046	1.246687491925328	1.8341961543310052	1.5709680195397786e-8	0.0	0.008322006424066506	0.009450921003335246
0.34507683178733695	2.480970269408046	1.2486821556928847	1.8264479897515993	1.728151193730792e-8	0.0	0.008317451394062461	0.009450921003334577
0.3470714955548939	2.480970269408046	1.2506768194604416	1.8191817834695032	1.9007731932058165e-8	0.0	0.008312892414507313	0.009450921003334417
0.34906615932245066	2.480970269408046	1.2526714832279984	1.8124202544576107	2.0815184510960466e-8	0.0	0.008400167210473857	0.009647774519009576
0.35106082309000763	2.480970269408046	1.2546661469955553	1.8061286596452668	2.2731533511248415e-8	0.0	0.008396053242211385	0.009647774519008692
0.3530554868575646	2.480970269408046	1.2566608107631123	1.8002963448821123	2.4855713281389264e-8	0.0	0.008391932756910683	0.00964777451900753
0.35505015062512135	2.480970269408046	1.258655474530669	1.7949033245919614	2.719726144828466e-8	0.0	0.008387805862127088	0.009647774519008723
0.3570448143926781	2.480970269408046	1.2606501382982258	1.7899298677612985	2.9769574111168033e-8	0.0	0.008383672664102462	0.009647774519008633
0.35903947816023507	2.480970269408046	1.2626448020657828	1.7853565265583708	3.258990584159806e-8	0.0	0.008379533267799777	0.009647774519008256
0.36103414192779204	2.480970269408046	1.2646394658333397	1.7811641634832207	3.5679369683461415e-8	0.0	0.008375387776903477	0.009647774519009597
0.3630288056953488	2.480970269408046	1.2666341296008965	1.7773339770202063	3.9062937152977135e-8	0.0	0.008371236293837878	0.009647774519009736
0.36502346946290554	2.480970269408046	1.2686287933684532	1.7738475257775943	4.2769438238688966e-8	0.0	0.008367078919786282	0.00964777451900975
0.3670181332304625	2.480970269408046	1.2706234571360102	1.7706867511112436	4.683156140147213e-8	0.0	0.008362915754699517	0.009647774519009786
0.3690127969980195	2.480970269408046	1.2726181209035672	1.7678339982412166	5.128585357452854e-8	0.0	0.008358746897313538	0.009647774519009352
0.3710074607655762	2.480970269408046	1.274612784671124	1.7652720358813634	5.617272016338761e-8	0.0	0.008354572445165508	0.00964777451900977
0.373002124533133	2.480970269408046	1.2766074484386807	1.7629840744123544	6.15364250459099e-8	0.0	0.008350392494602718	0.009647774519010555
0.37499678830068994	2.480970269408046	1.2786021122062377	1.7609537826384234	6.742509057228372e-8	0.0	0.00834620714079917	0.00964777451901013
0.3769914520682469	2.480970269408046	1.2805967759737946	1.7591653031769692	7.389069756502717e-8	0.0	0.008342016477772362	0.009647774519009682
0.37898611583580366	2.480970269408046	1.2825914397413514	1.7576032665385048	8.098908531898369e-8	0.0	0.008337820598395395	0.00964777451900902
0.38098077960336063	2.480970269408046	1.2845861035089083	1.7562528039618015	8.877995160132562e-8	0.0	0.008333619594409102	0.009647774519008655
0.3829754433709174	2.480970269408046	1.286580767276465	1.755099559075909	9.732685265155606e-8	0.0	0.00832941355643828	0.009647774519009653
0.38497010713847435	2.480970269408046	1.288575431044022	1.7541296984667496	1.0669720318150995e-7	0.0	0.008325202573998816	0.009647774519008728
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7533299212314009	1.1696227637534164e-7	0.0	0.008320986735523693	0.009647774519008837
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7526874676079438	1.281972038895423e-7	0.0	0.008316766128366406	0.009647774519010704
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7522395257306405	1.4002180596263335e-7	0.0	0.008390498306154537	0.009836085482391841
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7519649068850598	1.5245425323497548e-7	0.0	0.008386662665414091	0.00983608548239202
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7518686437694297	1.6619977575943176e-7	0.0	0.008382820691465315	0.00983608548239144
0.3969380897438153	2.480970269408046	1.300543413649363	1.7519366314285538	1.8131250143016382e-7	0.0	0.008378972469462401	0.009836085482391621
0.39893275351137225	2.480970269408046	1.30253807741692	1.7521556218920593	1.9786963322359598e-7	0.0	0.008375118083745265	0.009836085482391819
0.4009274172789292	2.480970269408046	1.304532741184477	1.7525132335620845	2.159714491983042e-7	0.0	0.008371257617852144	0.009836085482392167
0.40292208104648597	2.480970269408046	1.3065274049520337	1.7529979593676432	2.3574130249510161e-7	0.0	0.008367391154524477	0.009836085482391833
0.40491674481404294	2.480970269408046	1.3085220687195906	1.7535991737854495	2.573256213369926e-7	0.0	0.008363518775714968	0.009836085482391638
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7543071388237403	2.808939090291955e-7	0.0	0.008359640562593069	0.009836085482392686
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7551130090615057	3.0663874395914717e-7	0.0	0.00835575659554857	0.00983608548239345
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7560088358309662	3.347757795964656e-7	0.0	0.008351866954197689	0.009836085482392816
0.4128953998842704	2.480970269408046	1.316500723789818	1.7569875706257354	3.655437444929995e-7	0.0	0.008347971717399365	0.009836085482392436
0.4148900636518271	2.480970269408046	1.3184953875573748	1.758043067811409	3.9920444228279216e-7	0.0	0.00834407096324906	0.009836085482392884
0.4168847274193841	2.480970269408046	1.3204900513249318	1.759170086708973	4.3604275168207657e-7	0.0	0.008340164769087551	0.009836085482391874
0.41887939118694084	2.480970269408046	1.3224847150924885	1.7603642931148398	4.7636662648933084e-7	0.0	0.008336253211518834	0.009836085482392417
0.4208740549544978	2.480970269408046	1.3244793788600455	1.7616222603142597	5.205070955852172e-7	0.0	0.008332336366398425	0.009836085482393104
0.42286871872205456	2.480970269408046	1.3264740426276023	1.7629414696376304	5.688182629326061e-7	0.0	0.008328414308851652	0.00983608548239208
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7643203106017011	6.216773075765661e-7	0.0	0.008324487113280503	0.009836085482392551
0.4268580462571683	2.480970269408046	1.330463370162716	1.7657580806699298	6.794844836443921e-7	0.0	0.008320554853359408	0.009836085482391524
0.42885271002472525	2.480970269408046	1.332458033930273	1.767254984658438	7.426631203455642e-7	0.0	0.008316617602056592	0.009836085482392514
0.4308473737922822	2.480970269408046	1.33445269769783	1.7688121338060188	8.116596219718146e-7	0.0	0.00831267543162364	0.009836085482390932
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7704315445185528	8.869434678969783e-7	0.0	0.008308728413619614	0.009836085482391264
0.4348367013273957	2.480970269408046	1.3384420252329434	1.772158049385858	9.65500897165582e-7	0.0	0.008372831273470355	0.010014727302044533
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7739350622121823	1.0488386945532256e-6	0.0	0.008369212768380208	0.010014727302042498
0.43882602886250965	2.480970269408046	1.3424313527680574	1.7757397519302607	1.1406855098767553e-6	0.0	0.008365588445641758	0.010014727302041601
0.4408206926300664	2.480970269408046	1.344426016535614	1.7775722359467254	1.2413787927887141e-6	0.0	0.008361958372297026	0.010014727302043506
0.44281535639762315	2.480970269408046	1.3464206803031709	1.7794325179444948	1.3513977549477284e-6	0.0	0.008358322614860554	0.010014727302043017
0.4448100201651801	2.480970269408046	1.3484153440707278	1.7813204879931626	1.4713633700182897e-6	0.0	0.008354681239336489	0.010014727302043017
0.4468046839327371	2.480970269408046	1.3504100078382848	1.7832359226865417	1.6020383736708707e-6	0.0	0.008351034311215123	0.010014727302043027
0.44879934770029384	2.480970269408046	1.3524046716058415	1.7851784853058235	1.7443272635821497e-6	0.0	0.008347381895472484	0.010014727302044144
0.4507940114678506	2.480970269408046	1.3543993353733983	1.787147726006659	1.899276299434486e-6	0.0	0.008343724056573675	0.010014727302043998
0.45278867523540756	2.480970269408046	1.3563939991409553	1.7891430820285028	2.0680735029165777e-6	0.0	0.008340060858481615	0.010014727302043197
0.4547833390029645	2.480970269408046	1.3583886629085122	1.7911638779244525	2.25204865772285e-6	0.0	0.008336392364659936	0.010014727302044285
0.4567780027705213	2.480970269408046	1.360383326676069	1.7932093258098034	2.4526733095538375e-6	0.0	0.008332718638062337	0.010014727302043665
0.45877266653807824	2.480970269408046	1.362377990443626	1.7952785256274963	2.6715607661161093e-6	0.0	0.008329039741155694	0.010014727302043575
0.460767330305635	2.480970269408046	1.3643726542111827	1.7973704654285914	2.9104660971222485e-6	0.0	0.008325355735909623	0.0100147273020451
0.46276199407319196	2.480970269408046	1.3663673179787397	1.7994840216658217	3.171286134290637e-6	0.0	0.008321666683798617	0.010014727302044167
0.4647566578407487	2.480970269408046	1.3683619817462964	1.80161795949832	3.4560594713458206e-6	0.0	0.00831797264581633	0.010014727302044571
0.46675132160830546	2.480970269408046	1.3703566455138532	1.803770933105491	3.766966464018436e-6	0.0	0.008314273682466698	0.01001472730204351
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8059414860080196	4.1063292300449075e-6	0.0	0.00831056985377579	0.010014727302042899
0.4707406491434194	2.480970269408046	1.374345973048967	1.8081280513939368	4.476611649167709e-6	0.0	0.008306861219289417	0.010014727302043672
0.47273531291097615	2.480970269408046	1.3763406368165239	1.810328952447642	4.880419363135413e-6	0.0	0.008303147838077852	0.010014727302044486
0.4747299766785329	2.480970269408046	1.3783353005840806	1.8125424026797679	5.320499775702641e-6	0.0	0.008299429768735976	0.01001472730204399
0.47672464044608986	2.480970269408046	1.3803299643516376	1.814766506255673	5.799742052629681e-6	0.0	0.008295707069393301	0.010014727302043069
0.47871930421364683	2.480970269408046	1.3823246281191945	1.8169992583204022	6.321177121683139e-6	0.0	0.00829197979771384	0.010014727302044496
0.4807139679812036	2.480970269408046	1.3843192918867513	1.819168890551552	6.854066746842053e-6	0.0	0.00834876767800741	0.01018258044373593
0.48270863174876033	2.480970269408046	1.386313955654308	1.8213311377157986	7.433557692184629e-6	0.0	0.008345320351443438	0.010182580443736489
0.4847032955163173	2.480970269408046	1.388308619421865	1.8234916927461429	8.069713494539853e-6	0.0	0.008341867833055806	0.010182580443734528
0.48669795928387427	2.480970269408046	1.390303283189422	1.8256512735730224	8.76487590270103e-6	0.0	0.008338410176057881	0.010182580443737257
0.488692623051431	2.480970269408046	1.3922979469569787	1.8278101434278258	9.522279708848573e-6	0.0	0.008334947433295303	0.010182580443736763
0.490687286818988	2.480970269408046	1.3942926107245357	1.8299681109954122	1.034605274855127e-5	0.0	0.008331479657278837	0.010182580443735689
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8321245306035192	1.124121590076522e-5	0.0	0.008328006900169303	0.010182580443736659
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8342783024347342	1.2213683087833503e-5	5.336830878335022e-7	0.00832452921377902	0.010182580443736758
0.49667127812165845	2.480970269408046	1.4002766020272062	1.8364278727470165	1.3270261275487033e-5	1.5902612754870334e-6	0.008321046649580322	0.010182580443737002
0.4986659418892152	2.480970269408046	1.402271265794763	1.838571234088856	1.4418650472844396e-5	2.738650472844396e-6	0.008317559258700754	0.01018258044373782
0.5006606056567722	2.480970269408046	1.4042659295623199	1.8407059254953329	1.5667443732412516e-5	3.987443732412515e-6	0.008314067091925956	0.010182580443737413
0.5026552694243291	2.480970269408046	1.4062605933298769	1.8428290326512506	1.702612715008386e-5	5.3461271500838605e-6	0.008310570199705988	0.010182580443737507
0.5046499331918859	2.480970269408046	1.4082552570974336	1.844937188007566	1.8505079865140705e-5	6.825079865140703e-6	0.008307068632147762	0.010182580443736263
0.5066445969594426	2.480970269408046	1.4102499208649903	1.8470265708369993	2.0115574060249904e-5	8.435574060249906e-6	0.0083035624390292	0.01018258044373705
0.5086392607269996	2.480970269408046	1.4122445846325473	1.8490929072146474	2.1869774961470176e-5	1.0189774961470177e-5	0.008300051669785497	0.010182580443736915
0.5106339244945566	2.480970269408046	1.4142392484001043	1.851131469908918	2.3780740838243124e-5	1.2100740838243124e-5	0.008296536373521346	0.010182580443735963
0.5126285882621133	2.480970269408046	1.416233912167661	1.8531370781678471	2.5862423003401018e-5	1.4182423003401018e-5	0.008293016599014635	0.010182580443736768
0.5146232520296701	2.480970269408046	1.4182285759352178	1.8551040973852182	2.8129665813163644e-5	1.6449665813163644e-5	0.008289492394702936	0.010182580443735937
0.516617915797227	2.480970269408046	1.4202232397027748	1.857026438630415	3.059820666713506e-5	1.891820666713506e-5	0.008285963808705308	0.01018258044373572
0.518612579564784	2.480970269408046	1.4222179034703317	1.8588975580252607	3.328467600831069e-5	2.160467600831069e-5	0.008282430888809198	0.010182580443735316
0.5206072433323408	2.480970269408046	1.4242125672378885	1.8607104559503633	3.62065973230726e-5	2.4526597323072605e-5	0.008278893682476723	0.01018258044373595
0.5226019070998975	2.480970269408046	1.4262072310054452	1.8624576760626688	3.938238714118851e-5	2.770238714118851e-5	0.008275352236846941	0.01018258044373643
0.5245965708674545	2.480970269408046	1.4282018947730022	1.8641313041051237	4.283135503581557e-5	3.1151355035815567e-5	0.00827180659873608	0.01018258044373698
0.5265912346350115	2.480970269408046	1.4301965585405592	1.8657727973950742	4.647967892858859e-5	3.4799678928588584e-5	0.00832241250363474	0.010338545721199771
0.5285858984025682	2.480970269408046	1.432191222308116	1.8674219784982844	5.0291033818961856e-5	3.861103381896185e-5	0.008319106331996605	0.010338545721198189
0.5305805621701252	2.480970269408046	1.4341858860756729	1.8690123733656496	5.447848732541115e-5	4.279848732541115e-5	0.008315795563822417	0.010338545721200697
0.5325752259376821	2.480970269408046	1.4361805498432298	1.8705386443962955	5.9054295261832366e-5	4.737429526183236e-5	0.008312480242083663	0.0103385457211995
0.5345698897052389	2.480970269408046	1.4381752136107866	1.8719960251518615	6.40364452111252e-5	5.23564452111252e-5	0.008309160409513442	0.01033854572120068
0.5365645534727956	2.480970269408046	1.4401698773783433	1.8733803200826706	6.944865652517384e-5	5.776865652517384e-5	0.008305836108594818	0.01033854572119968
0.5385592172403526	2.480970269408046	1.4421645411459003	1.8746879044103468	7.532038032486048e-5	6.364038032486047e-5	0.008302507381569572	0.010338545721200831
0.5405538810079096	2.480970269408046	1.4441592049134573	1.8759157241628932	8.168679950006961e-5	7.000679950006962e-5	0.008299174270431958	0.010338545721199688
0.5425485447754663	2.480970269408046	1.446153868681014	1.8770612963611055	8.858882870967513e-5	7.690882870967514e-5	0.008295836816936854	0.010338545721200706
0.5445432085430231	2.480970269408046	1.4481485324485708	1.878122709357589	9.60731143815388e-5	8.43931143815388e-5	0.008292495062591469	0.010338545721200333
0.54653787231058	2.480970269408046	1.4501431962161278	1.879098623331959	0.00010419203471253495	9.251203471253495e-5	0.008289149048665012	0.01033854572120019
0.548532536078137	2.480970269408046	1.4521378599836847	1.879988270947952	0.00011300369966852142	0.00010132369966852142	0.008285798816186374	0.010338545721200843
0.5505271998456938	2.480970269408046	1.4541325237512415	1.880791458180037	0.00012257195098435068	0.0001108919509843507	0.008282444405939933	0.010338545721199998
0.5525218636132505	2.480970269408046	1.4561271875187982	1.8815085653189483	0.00013296636216388082	0.00012128636216388084	0.0082790858584776	0.010338545721200427
0.5545165273808075	2.480970269408046	1.4581218512863552	1.8821405481671816	0.000144262238479949	0.000132582238479949	0.008275723214108601	0.01033854572120129
0.5565111911483644	2.480970269408046	1.4601165150539122	1.8826889394370498	0.00015654061697440629	0.0001448606169744063	0.008272356512903624	0.010338545721200737
0.5585058549159212	2.480970269408046	1.462111178821469	1.8831558503652743	0.0001698882664580814	0.00015820826645808142	0.008268985794701011	0.010338545721200975
0.5605005186834779	2.480970269408046	1.4641058425890257	1.8835439725594956	0.00018439768751081435	0.00017271768751081433	0.008265611099100303	0.010338545721200748
0.5624951824510349	2.480970269408046	1.4661005063565826	1.8838565800933	0.0002001671124814297	0.00018848711248142967	0.00826223246546898	0.010338545721201712
0.5644898462185919	2.480970269408046	1.4680951701241396	1.8840975318675512	0.00021730050548774893	0.00020562050548774893	0.008258849932935136	0.010338545721200812
0.5664845099861486	2.480970269408046	1.4700898338916963	1.8842712742569214	0.00023590756241658313	0.00022422756241658313	0.008255463540402025	0.010338545721200822
0.5684791737537054	2.480970269408046	1.472084497659253	1.8843828440615347	0.0002561037109237625	0.0002444237109237625	0.008252073326534727	0.010338545721200429
0.5704738375212624	2.480970269408046	1.47407916142681	1.8844378717845163	0.0002780101104340888	0.0002663301104340888	0.008248679329769512	0.010338545721199787
0.5724685012888193	2.480970269408046	1.476073825194367	1.884442585256949	0.00030175365214136623	0.0002900736521413662	0.00824528158831284	0.01033854572119922
0.5744631650563761	2.480970269408046	1.4780684889619238	1.8843181401518339	0.0003272171027008174	0.0003155371027008174	0.00829057057797038	0.010481558723922322
0.5764578288239328	2.480970269408046	1.4800631527294805	1.884148290397707	0.0003534199962368229	0.00034173999623682294	0.008287377905352611	0.0104815587239228
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8838942058601031	0.00038217587281328747	0.00037049587281328745	0.008284181218893866	0.010481558723922084
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8835550370448781	0.00041356011297900564	0.0004018801129790056	0.008280980553696405	0.010481558723922283
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8831299167366338	0.00044768497271094635	0.0004360049727109464	0.00827777594467728	0.010481558723923314
0.5844364838941605	2.480970269408046	1.4880418077997082	1.882617957752653	0.000484699583414268	0.000473019583414268	0.00827456742657028	0.01048155872392249
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8820182508758856	0.0005247899519222244	0.0005131099519222244	0.008271355033937385	0.010481558723923867
0.5884258114292742	2.480970269408046	1.492031135334822	1.8813298629382045	0.0005681789604962974	0.0005564989604962974	0.008268138801154174	0.010481558723923385
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8805518350302288	0.000615126366826023	0.0006034463668260231	0.00826491876242146	0.010481558723923552
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8796831808188845	0.0006659288040292863	0.0006542488040292863	0.00826169495176089	0.010481558723923715
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8787228849591973	0.0007209197806519016	0.0007092397806519016	0.008258467403015836	0.010481558723922403
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8776699015916718	0.0007804696806679792	0.0007687896806679792	0.008255236149854418	0.010481558723923074
0.5983991302670584	2.480970269408046	1.502004454172606	1.8765231529218898	0.000844985763479769	0.000833305763479769	0.00825200122576706	0.010481558723923505
0.6003937940346153	2.480970269408046	1.503999117940163	1.875281527884149	0.0009149121639176587	0.0009032321639176588	0.008248762664066229	0.010481558723923408
0.6023884578021723	2.480970269408046	1.50599378170772	1.87394388089617	0.0009907298922401972	0.0009790498922401972	0.008245520497891125	0.010481558723923794
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8725090307173518	0.001072956834134102	0.001061276834134102	0.008242274760205393	0.010481558723923678
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8709757594284913	0.0011621477507142272	0.0011504677507142272	0.008239025483797551	0.010481558723923225
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8693428115564568	0.0012588942785235991	0.0012472142785235991	0.008235772701284201	0.010481558723923352
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8676088933731023	0.001363824929533407	0.001352144929533407	0.008232516445106825	0.010481558723924487
0.6123617766399565	2.480970269408046	1.5159671005455042	1.8657726724035169	0.0014776050911429887	0.0014659250911429886	0.008229256747530486	0.010481558723922984
0.6143564404075132	2.480970269408046	1.517961764313061	1.863832777184826	0.0016009370261797983	0.0015892570261797983	0.008225993640656066	0.010481558723922613
0.6163511041750702	2.480970269408046	1.519956428080618	1.861787797322923	0.0017345598728996281	0.0017228798728996283	0.008222727156405082	0.01048155872392085
0.6183457679426272	2.480970269408046	1.521951091848175	1.859636283900941	0.0018792496449861547	0.0018675696449861547	0.008219457326538376	0.010481558723923593
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8573767502998535	0.0020358192315513826	0.0020241392315513826	0.008216184182631314	0.010481558723923645
0.6223350954777407	2.480970269408046	1.5259404193832884	1.8550076734983312	0.002205118397135444	0.002193438397135444	0.008212907756099825	0.010481558723923336
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8525109043294363	0.0023849412432064097	0.00237326124320641	0.008253345730761275	0.010610604471943653
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8494254370281011	0.002572271005195785	0.0025605910051957853	0.008250244910908002	0.010610604471942665
0.6283190867804114	2.480970269408046	1.531924410685959	1.8464987364382095	0.0027773047398830255	0.0027656247398830255	0.008247140626950658	0.010610604471941912
0.6303137505479681	2.480970269408046	1.5339190744535158	1.8436886417561882	0.003000546575864513	0.0029888665758645134	0.00824403290784852	0.010610604471941855
0.6323084143155251	2.480970269408046	1.5359137382210728	1.840957709908674	0.003242738847631307	0.0032310588476313074	0.008240921782424705	0.010610604471943211
0.6343030780830821	2.480970269408046	1.5379084019886298	1.8382732533873867	0.0035048620955683597	0.0034931820955683597	0.008237807279362876	0.010610604471943005
0.6362977418506388	2.480970269408046	1.5399030657561865	1.8356073710865501	0.0037881350659551417	0.003776455065955142	0.008234689427213195	0.010610604471942729
0.6382924056181958	2.480970269408046	1.5418977295237435	1.832936974092375	0.004094014710965187	0.004082334710965188	0.008231568254390191	0.010610604471943102
0.6402870693857527	2.480970269408046	1.5438923932913005	1.8302438081206072	0.004424196188666534	0.004412516188666535	0.00822844378917129	0.010610604471942859
0.6422817331533095	2.480970269408046	1.5458870570588572	1.827514474033632	0.0047806128630216	0.004768932863021601	0.008225316059698987	0.01061060447194292
0.6442763969208662	2.480970269408046	1.547881720826414	1.8247404475958977	0.005165436303886513	0.005153756303886513	0.008222185093981513	0.010610604471943721
0.646271060688423	2.480970269408046	1.5498763845939707	1.8219180993472206	0.005581076287012319	0.00556939628701232	0.008219050919891802	0.010610604471943843
0.64826572445598	2.480970269408046	1.5518710483615277	1.81904871518914	0.006030180794044015	0.006018500794044015	0.00821591356516757	0.010610604471943636
0.6502603882235369	2.480970269408046	1.5538657121290846	1.8161385179897647	0.006515636012520863	0.006503956012520863	0.008212773057413613	0.010610604471943254
0.6522550519910937	2.480970269408046	1.5558603758966414	1.8131986902180717	0.007040566335876478	0.007028886335876479	0.008209629424103363	0.010610604471943673
0.6542497157586504	2.480970269408046	1.5578550396641981	1.8102453973182473	0.007608334363439035	0.007596654363439035	0.00820648269257391	0.010610604471944118
0.6562443795262074	2.480970269408046	1.559849703431755	1.8072998112287282	0.008222540900430439	0.008210860900430439	0.008203332890028107	0.010610604471943633
0.6582390432937644	2.480970269408046	1.561844367199312	1.8043881331382807	0.008887024957967043	0.008875344957967043	0.008200180043542778	0.01061060447194422
0.6602337070613211	2.480970269408046	1.5638390309668688	1.8015416142534049	0.0096058637530596	0.0095941837530596	0.008197024180053802	0.01061060447194237
0.6622283708288779	2.480970269408046	1.5658336947344256	1.7987965730281061	0.010383372708613378	0.010371692708613378	0.008193865326376974	0.010610604471944486
0.6642230345964348	2.480970269408046	1.5678283585019825	1.7961944069804148	0.01122410545342769	0.011212425453427691	0.008190703509184452	0.01061060447194414
0.6662176983639918	2.480970269408046	1.5698230222695395	1.793781596892954	0.012132853822195713	0.012121173822195713	0.008187538755022919	0.010610604471942571
0.6682123621315486	2.480970269408046	1.5718176860370963	1.79160970087142	0.013114647855505139	0.013102967855505139	0.008184371090313374	0.010610604471943315
0.6702070258991053	2.480970269408046	1.573812349804653	1.789735335421019	0.014174755799838961	0.014163075799838963	0.008181200541339147	0.010610604471942961
0.6722016896666623	2.480970269408046	1.57580701357221	1.7882201404044373	0.015318684107572537	0.015307004107572537	0.008178027134256973	0.01061060447194395
0.6741963534342192	2.480970269408046	1.577801677339767	1.7871307244754113	0.016552177436977393	0.016540497436977393	0.008174850895094362	0.010610604471944635
0.676191017201776	2.480970269408046	1.5797963411073237	1.7852885894515165	0.01786887303883937	0.01785719303883937	0.00821062202985216	0.010724732659076908
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7833087003651042	0.0192643906868661	0.019252710686866098	0.008207595875305522	0.010724732659076402
0.6801803447368897	2.480970269408046	1.5837856686424374	1.7815792480918755	0.020747764731380312	0.020736084731380312	0.008204566766613216	0.010724732659076813
0.6821750085044467	2.480970269408046	1.5857803324099944	1.780088215338761	0.022333520902782036	0.022321840902782032	0.00820153472788129	0.0107247326590758
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7788252644634748	0.024036237993022513	0.02402455799302251	0.008198499783111558	0.010724732659077299
0.6861643360395602	2.480970269408046	1.5897696599451079	1.7777815580709815	0.025870547855601205	0.025858867855601205	0.008195461956193976	0.010724732659076712
0.6881589998071174	2.480970269408046	1.591764323712665	1.7769496584102644	0.027851135405570184	0.02783945540557018	0.008192421270916787	0.010724732659076955
0.6901536635746741	2.480970269408046	1.5937589874802218	1.776323479367835	0.029992738619524298	0.029981058619524294	0.00818937775096017	0.010724732659077172
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7758982687356326	0.03231014853561635	0.03229846853561634	0.008186331419896718	0.01072473265907704
0.6941429911097878	2.480970269408046	1.5977483150153355	1.775670602622377	0.03481820925354652	0.03480652925354652	0.008183282301195848	0.010724732659077769
0.6961376548773448	2.480970269408046	1.5997429787828925	1.7756383782677678	0.03753181793456109	0.0375201379345611	0.008180230418220354	0.010724732659077562
0.6981323186449016	2.480970269408046	1.6017376425504493	1.775800796031881	0.04046592480145925	0.04045424480145925	0.008177175794225394	0.010724732659076737
0.7001269824124583	2.480970269408046	1.603732306318006	1.7761583259174452	0.04363553313859194	0.04362385313859195	0.008174118452366996	0.01072473265907633
0.7021216461800153	2.480970269408046	1.605726970085563	1.7767126586073745	0.04705569929185486	0.04704401929185486	0.008171058415692812	0.010724732659077672
0.7041163099475722	2.480970269408046	1.60772163385312	1.777466645640165	0.05074153266869578	0.050729852668695785	0.008167995707144111	0.01072473265907769
0.706110973715129	2.480970269408046	1.6097162976206767	1.7784242379760051	0.05470819573811515	0.05469651573811515	0.008164930349561509	0.010724732659078537
0.7081056374826857	2.480970269408046	1.6117109613882334	1.7795904367920996	0.058970904030660125	0.058959224030660125	0.008161862365678365	0.010724732659077744
0.7101003012502427	2.480970269408046	1.6137056251557904	1.7809712748327187	0.06354492613842559	0.06353324613842559	0.00815879177812945	0.010724732659077352
0.7120949650177997	2.480970269408046	1.6157002889233474	1.7825738509472207	0.06844558371506303	0.06843390371506303	0.008155718609441013	0.010724732659077115
0.7140896287853564	2.480970269408046	1.6176949526909041	1.7844064444627252	0.07368825147576638	0.07367657147576638	0.008152642882039297	0.010724732659076882
0.7160842925529132	2.480970269408046	1.6196896164584609	1.786478739601213	0.07928835719728415	0.07927667719728415	0.008149564618248915	0.010724732659078091
0.7180789563204701	2.480970269408046	1.6216842802260178	1.7888021930613913	0.08526138171791323	0.08524970171791321	0.008146483840286538	0.010724732659077824
0.7200736200880271	2.480970269408046	1.6236789439935748	1.7913905798908174	0.09162285893749951	0.09161117893749951	0.00814340057027031	0.010724732659077467
0.7220682838555839	2.480970269408046	1.6256736077611316	1.794260753566198	0.09838837581743852	0.09837669581743852	0.008140314830218336	0.010724732659077248
0.7240629476231406	2.480970269408046	1.6276682715286883	1.797433655415931	0.10557357238067445	0.10556189238067445	0.00813722664204285	0.01072473265907676
0.7260576113906976	2.480970269408046	1.6296629352962453	1.800935605737781	0.11319414171171109	0.11318246171171109	0.008134136027560926	0.010724732659076978
0.7280522751582545	2.480970269408046	1.6316575990638023	1.8036835760569598	0.12097250545229168	0.12096082545229168	0.00816508250096157	0.010823072602801067
0.7300469389258113	2.480970269408046	1.633652262831359	1.8069779228282055	0.1287073172224788	0.1286956372224788	0.008162119705468308	0.01082307260280048
0.732041602693368	2.480970269408046	1.6356469265989158	1.8115278279376414	0.1362915494766228	0.1362798694766228	0.008159154405221306	0.01082307260280165
0.734036266460925	2.480970269408046	1.6376415903664727	1.8175026269850776	0.1436590311781439	0.14364735117814392	0.008156186620510746	0.010823072602800032
0.736030930228482	2.480970269408046	1.6396362541340297	1.825070884410643	0.1507498090697372	0.15073812906973721	0.008153216371549855	0.010823072602799693
0.7380255939960387	2.480970269408046	1.6416309179015864	1.8343955795225106	0.15751014767334967	0.15749846767334968	0.008150243678462085	0.010823072602800155
0.7400202577635955	2.480970269408046	1.6436255816691432	1.8456296861184869	0.1638925292901882	0.1638808492901882	0.008147268561283713	0.010823072602801041
0.7420149215311524	2.480970269408046	1.6456202454367002	1.8589122452017637	0.16985565400073305	0.16984397400073303	0.008144291039968178	0.010823072602801617
0.7440095852987094	2.480970269408046	1.6476149092042571	1.8743650265665093	0.17536443966471282	0.17535275966471284	0.00814131113438224	0.010823072602801537
0.7460042490662662	2.480970269408046	1.6496095729718139	1.8920898614449413	0.18039002192112635	0.18037834192112637	0.008138328864310908	0.010823072602802032
0.7479989128338231	2.480970269408046	1.6516042367393708	1.9121667055312146	0.1849097541882282	0.1848980741882282	0.008135344249447615	0.010823072602800372
0.7499935766013801	2.480970269408046	1.6535989005069278	1.9346524614710263	0.1889072076635354	0.1888955276635354	0.008132357309412534	0.01082307260280154
0.7519882403689369	2.480970269408046	1.6555935642744846	1.9595805553865824	0.19237217132383072	0.19236049132383073	0.008129368063730312	0.010823072602800948
0.7539829041364936	2.480970269408046	1.6575882280420413	1.9869612269049297	0.1953006519251551	0.19528897192515512	0.008126376531848873	0.010823072602801905
0.7559775679040506	2.480970269408046	1.6595828918095983	2.016782460224335	0.19769487400281038	0.19768319400281037	0.008123382733127914	0.010823072602801432
0.7579722316716075	2.480970269408046	1.6615775555771553	2.0490114581755807	0.19956327987135944	0.19955159987135943	0.00812038668684747	0.010823072602802037
0.7599668954391643	2.480970269408046	1.663572219344712	2.0835965441738185	0.20092052962462978	0.2009088496246298	0.00811738841219993	0.010823072602801184
0.761961559206721	2.480970269408046	1.6655668831122687	2.1204693693077457	0.20178750113570876	0.20177582113570877	0.008114387928297764	0.010823072602800837
0.763956222974278	2.480970269408046	1.6675615468798257	2.159547303228828	0.20219129005694408	0.2021796100569441	0.008111385254171774	0.010823072602801525
0.765950886741835	2.480970269408046	1.6695562106473827	2.2007358966256807	0.20216520981994607	0.20215352981994608	0.008108380408763724	0.010823072602800549
0.7679455505093917	2.480970269408046	1.6715508744149394	2.2439313178975238	0.20174879163558573	0.20173711163558575	0.008105373410940371	0.010823072602800946
0.7699402142769485	2.480970269408046	1.6735455381824962	2.289022684928424	0.200987784493997	0.20097610449399703	0.008102364279482108	0.010823072602801133
0.7719348780445054	2.480970269408046	1.6755402019500532	2.3358942324669396	0.19993415516457358	0.19992247516457357	0.008099353033086091	0.010823072602800944
0.7739295418120624	2.480970269408046	1.6775348657176101	2.3844272747347923	0.19864608819597182	0.19863440819597183	0.008096339690372954	0.01082307260280182
0.7759242055796192	2.480970269408046	1.6795295294851669	2.434501940206067	0.19718798591610845	0.19717630591610846	0.008093324269873746	0.010823072602801255
0.7779188693471759	2.480970269408046	1.6815241932527236	2.485998670194987	0.19563046843216356	0.19561878843216357	0.008090306790047287	0.01082307260280179
0.7799135331147329	2.480970269408046	1.6835188570202806	2.5390113677600956	0.19395883513336057	0.19394715513336058	0.008116162268687032	0.01090484804936331
0.7819081968822899	2.480970269408046	1.6855135207878376	2.5939708694584183	0.1920037886434574	0.19199210864345742	0.008113252904163652	0.010904848049362759
0.7839028606498466	2.480970269408046	1.6875081845553943	2.6506139301615725	0.18989353601923148	0.1898818560192315	0.008110341435338274	0.010904848049362589
0.7858975244174033	2.480970269408046	1.689502848322951	2.7089021337393246	0.1876438626055505	0.18763218260555048	0.008107427879452872	0.010904848049361586
0.7878921881849601	2.480970269408046	1.6914975120905078	2.768811387136667	0.1852697597553412	0.18525807975534123	0.008104512253678323	0.010904848049362417
0.7898868519525171	2.480970269408046	1.6934921758580648	2.8303310723549533	0.18278542482959023	0.18277374482959022	0.008101594575110163	0.010904848049362925
0.791881515720074	2.480970269408046	1.6954868396256217	2.893463121870337	0.18020426119734162	0.18019258119734163	0.008098674860778943	0.010904848049362717
0.7938761794876308	2.480970269408046	1.6974815033931785	2.958221045644337	0.17753887823570227	0.1775271982357023	0.008095753127644241	0.010904848049363026
0.7958708432551875	2.480970269408046	1.6994761671607352	3.0246289326012588	0.17480109132983132	0.17478941132983133	0.008092829392592503	0.010904848049362637
0.7978655070227447	2.480970269408046	1.7014708309282924	3.092720444847636	0.17200192187295568	0.17199024187295567	0.008089903672448131	0.010904848049363137
0.7998601707903015	2.480970269408046	1.7034654946958492	3.1625378190384654	0.16915159726635487	0.16913991726635488	0.008086975983957915	0.0109048480493641
0.8018548345578582	2.480970269408046	1.705460158463406	3.234130886115899	0.16625955091937367	0.16624787091937368	0.008084046343802992	0.010904848049363872
0.8038494983254152	2.480970269408046	1.707454822230963	3.307556118101107	0.1633344222494075	0.1633227422494075	0.008081114768594966	0.010904848049363198
0.8058441620929722	2.480970269408046	1.7094494859985199	3.382875708608515	0.16038405668192038	0.1603723766819204	0.008078181274877801	0.010904848049362289
0.8078388258605289	2.480970269408046	1.7114441497660766	3.4601566921905733	0.1574155056504292	0.1574038256504292	0.008075245879127882	0.010904848049363574
0.8098334896280857	2.480970269408046	1.7134388135336334	3.53947010640738	0.15443502659651454	0.15442334659651455	0.008072308597746655	0.010904848049363515
0.8118281533956426	2.480970269408046	1.7154334773011903	3.6208901995764133	0.1514480829698119	0.15143640296981192	0.008069369447074	0.01090484804936378
0.8138228171631996	2.480970269408046	1.7174281410687473	3.704493686413753	0.14845934422802085	0.14844766422802083	0.00806642844337661	0.01090484804936303
0.8158174809307563	2.480970269408046	1.719422804836304	3.790359053175768	0.14547268583689513	0.1454610058368951	0.008063485602859471	0.010904848049364289
0.8178121446983131	2.480970269408046	1.7214174686038608	3.8785659133996213	0.14249118927025345	0.14247950927025346	0.008060540941650863	0.010904848049362863
0.8198068084658701	2.480970269408046	1.7234121323714178	3.9691944148903606	0.13951714200996546	0.13950546200996547	0.00805759447582086	0.01090484804936267
0.821801472233427	2.480970269408046	1.7254067961389747	4.062324698184674	0.13655203754596987	0.13654035754596985	0.008054646221366538	0.010904848049363496
0.8237961360009838	2.480970269408046	1.7274014599065315	4.158036406325843	0.1335965753762582	0.13358489537625817	0.008051696194216633	0.010904848049363439
0.8257907997685405	2.480970269408046	1.7293961236740882	4.256408245397737	0.1306506610068827	0.13063898100688268	0.008048744410236548	0.010904848049363043
0.8277854635360975	2.480970269408046	1.7313907874416452	4.357517594892757	0.12771340595195474	0.12770172595195473	0.008045790885222951	0.0109048480493636
0.8297801273036545	2.480970269408046	1.7333854512092022	4.461440166626556	0.12478312773364622	0.12477144773364622	0.008042835634904554	0.010904848049362871
0.8317747910712112	2.480970269408046	1.735380114976759	4.568249710569462	0.12185734988218813	0.12184566988218812	0.008039878674948878	0.01090484804936314
0.833769454838768	2.480970269408046	1.7373747787443157	4.67834538954565	0.11896572613512667	0.11895404613512665	0.008060374589582874	0.010969391119384482
0.8357641186063249	2.480970269408046	1.7393694425118726	4.79184485659205	0.1161441389524567	0.1161324589524567	0.008057508083530097	0.010969391119385169
0.8377587823738819	2.480970269408046	1.7413641062794296	4.908081994367747	0.11334017491067223	0.11332849491067223	0.008054639848762635	0.01096939111938572
0.8397534461414387	2.480970269408046	1.7433587700469864	5.02743921625491	0.11055328584087375	0.11054160584087375	0.00805176989996731	0.010969391119384539
0.8417481099089954	2.480970269408046	1.745353433814543	5.150238898881447	0.10778299520920948	0.10777131520920946	0.008048898251774315	0.010969391119386617
0.8437427736765524	2.480970269408046	1.7473480975821	5.2767477626537485	0.1050288981168736	0.10501721811687359	0.008046024918746116	0.010969391119384903
0.8457374374441093	2.480970269408046	1.749342761349657	5.4071810976858306	0.10229066130010253	0.10227898130010253	0.00804314991539815	0.010969391119385467
0.8477321012116661	2.480970269408046	1.7513374251172138	5.541706882362328	0.09956802313017918	0.09955634313017916	0.008040273256179904	0.01096939111938543
0.8497267649792228	2.480970269408046	1.7533320888847705	5.680449811935489	0.0968607936134275	0.0968491136134275	0.008037394955484566	0.010969391119384104
0.85172142874678	2.480970269408046	1.7553267526523277	5.823495233806659	0.09416885439122545	0.09415717439122545	0.008034515027651633	0.010969391119386258
0.8537160925143368	2.480970269408046	1.7573214164198845	5.970892972950811	0.09149215873998567	0.09148047873998566	0.008031633486953361	0.01096939111938601
0.8557107562818935	2.480970269408046	1.7593160801874412	6.1226610238593056	0.08883073157116969	0.08881905157116969	0.00802875034761298	0.010969391119386482
0.8577054200494505	2.480970269408046	1.7613107439549982	6.278789083071992	0.0861846694312856	0.08617298943128558	0.008025865623790282	0.010969391119385441
0.8597000838170075	2.480970269408046	1.7633054077225552	6.4392418975744175	0.0835541405018861	0.0835424605018861	0.008022979329593163	0.010969391119384877
0.8616947475845642	2.480970269408046	1.765300071490112	6.603962407933938	0.08093938459956333	0.08092770459956332	0.008020091479068599	0.010969391119385651
0.863689411352121	2.480970269408046	1.7672947352576687	6.772874670068542	0.07834071317596439	0.07832903317596437	0.008017202086207471	0.010969391119385923
0.8656840751196779	2.480970269408046	1.7692893990252256	6.9458865452027805	0.07575850931776965	0.07574682931776963	0.00801431116494206	0.010969391119386234
0.8676787388872349	2.480970269408046	1.7712840627927826	7.122892153240916	0.07319322774671423	0.07318154774671423	0.008011418729149879	0.010969391119385111
0.8696734026547916	2.480970269408046	1.7732787265603394	7.303774090076948	0.07064539481957115	0.07063371481957115	0.008008524792652605	0.010969391119385233
0.8716680664223484	2.480970269408046	1.775273390327896	7.488405413949294	0.06811560852816284	0.06810392852816284	0.00800562936921374	0.01096939111938609
0.8736627301899054	2.480970269408046	1.777268054095453	7.676651409728718	0.06560453849935395	0.06559285849935395	0.008002732472540434	0.010969391119385961
0.8756573939574623	2.480970269408046	1.77926271786301	7.868371142923031	0.06311292599505525	0.06310124599505525	0.007999834116282535	0.010969391119385304
0.8776520577250191	2.480970269408046	1.7812573816305668	8.063418817242553	0.06064158391222196	0.06062990391222196	0.007996934314038345	0.010969391119384737
0.8796467214925758	2.480970269408046	1.7832520453981235	8.261644950863216	0.05819139678285439	0.05817971678285439	0.00799403307934807	0.01096939111938618
0.8816413852601328	2.480970269408046	1.7852467091656805	8.462897387157337	0.05576332077399722	0.055751640773997226	0.007991130425691028	0.01096939111938528
0.8836360490276898	2.480970269408046	1.7872413729332375	8.66702215575144	0.05335838368774071	0.053346703687740714	0.007988226366500662	0.0109693911193863
0.8856307127952465	2.480970269408046	1.7892360367007942	8.873864199436627	0.050977684961218815	0.05096600496121882	0.007985320915147337	0.010969391119386046
0.8876253765628033	2.480970269408046	1.791230700468351	9.082076670971851	0.048623340430178956	0.04861166043017896	0.007999977945507554	0.011016155140621332
0.8896200403303602	2.480970269408046	1.793225364235908	9.28524422152841	0.046348201362408914	0.04633652136240892	0.007997147079705759	0.011016155140620675
0.8916147040979172	2.480970269408046	1.795220028003465	9.488665043415754	0.04407472501621947	0.04406304501621948	0.007994314824442092	0.011016155140619965
0.893609367865474	2.480970269408046	1.7972146917710217	9.689715329708669	0.04181391600899365	0.04180223600899365	0.007991481192287474	0.011016155140621986
0.8956040316330307	2.480970269408046	1.7992093555385784	9.88618464097713	0.03957603394167396	0.03956435394167396	0.007988646195758155	0.011016155140620657
0.8975986954005877	2.480970269408046	1.8012040193061354	10.076227904022778	0.03737059339876168	0.03735891339876168	0.007985809847330227	0.0110161551406214
0.8995933591681446	2.480970269408046	1.8031986830736924	10.2583211776859	0.03520636394831887	0.03519468394831887	0.007982972159423295	0.011016155140620596
0.9015880229357014	2.480970269408046	1.805193346841249	10.431222379460372	0.03309137014196775	0.03307969014196775	0.007980133144410774	0.011016155140620468
0.9035826867032581	2.480970269408046	1.8071880106088059	10.593937360172328	0.031032891514887063	0.031021211514887063	0.007977292814616054	0.011016155140621226
0.9055773504708151	2.480970269408046	1.8091826743763628	10.74569123935677	0.029037462585813398	0.029025782585813394	0.007974451182314532	0.011016155140622206
0.9075720142383721	2.480970269408046	1.8111773381439198	10.885904661846848	0.02711087285705103	0.02709919285705103	0.00797160825972939	0.011016155140622716
0.9095666780059288	2.480970269408046	1.8131720019114765	11.014174524887316	0.02525816681445376	0.025246486814453756	0.007968764059036904	0.011016155140622033
0.9115613417734858	2.480970269408046	1.8151666656790335	11.130258697929076	0.02348364392744148	0.02347196392744148	0.007965918592366728	0.011016155140621518
0.9135560055410428	2.480970269408046	1.8171613294465905	11.234064276428601	0.021790858648988626	0.021779178648988623	0.007963071871798042	0.011016155140621918
0.9155506693085995	2.480970269408046	1.8191559932141472	11.3256389523194	0.020182620415633734	0.02017094041563373	0.007960223909362619	0.011016155140622085
0.9175453330761563	2.480970269408046	1.821150656981704	11.405165132381422	0.018660993647471563	0.018649313647471563	0.007957374717040966	0.011016155140621858
0.9195399968437132	2.480970269408046	1.823145320749261	11.472956482392723	0.017227297748155034	0.017215617748155033	0.00795452430676968	0.011016155140621682
0.9215346606112702	2.480970269408046	1.825139984516818	11.52945661415522	0.015882107104900376	0.015870427104900376	0.007951672690436137	0.011016155140622172
0.923529324378827	2.480970269408046	1.8271346482843747	11.575239660727275	0.014625251088481117	0.014613571088481117	0.007948819879878647	0.01101615514062258
0.9255239881463837	2.480970269408046	1.8291293120519314	11.611012499983143	0.013455814053229702	0.013444134053229702	0.007945965886887334	0.011016155140622704
0.9275186519139405	2.480970269408046	1.8311239758194882	11.637618385944172	0.012372135337037878	0.012360455337037878	0.007943110723207875	0.011016155140623204
0.9295133156814974	2.480970269408046	1.8331186395870451	11.656041729320673	0.011371809261357913	0.011360129261357913	0.007940254400532528	0.011016155140621237
0.9315079794490544	2.480970269408046	1.835113303354602	11.667413731623762	0.01045168513120054	0.01044000513120054	0.00793739693051641	0.01101615514062182
0.9335026432166111	2.480970269408046	1.8371079671221588	11.673018519604616	0.009607867235136342	0.009596187235136342	0.00793453832475838	0.011016155140621734
0.9354973069841679	2.480970269408046	1.8391026308897156	11.674299347949892	0.008835714845294466	0.008824034845294466	0.007931678594811956	0.011016155140620567
0.9374919707517249	2.480970269408046	1.8410972946572726	11.672864338874152	0.008129842217364147	0.008118162217364147	0.007928817752189638	0.011016155140622015
0.9394866345192818	2.480970269408046	1.8430919584248295	11.670491110779855	0.007484118590593872	0.007472438590593872	0.007925955808349039	0.011016155140621701
0.9414812982868386	2.480970269408046	1.8450866221923863	11.669129521614574	0.006891668187791347	0.006879988187791347	0.00792309277470533	0.011016155140621734
0.9434759620543953	2.480970269408046	1.847081285959943	11.671452371523348	0.006347422943737665	0.006335742943737665	0.007931416793902465	0.011044725867669452
0.9454706258219523	2.480970269408046	1.8490759497275	11.673872759386411	0.005847714101744902	0.005836034101744902	0.007928614058202454	0.011044725867670312
0.9474652895895093	2.480970269408046	1.851070613495057	11.675607709534876	0.005387609092121985	0.005375929092121985	0.007925810253698795	0.011044725867671345
0.949459953357066	2.480970269408046	1.8530652772626137	11.676788573346254	0.004964528444525698	0.004952848444525698	0.007923005391135636	0.011044725867670318
0.9514546171246228	2.480970269408046	1.8550599410301705	11.677535104431131	0.004576010065520635	0.004564330065520636	0.007920199481217678	0.011044725867670128
0.9534492808921797	2.480970269408046	1.8570546047977274	11.6779555148937	0.004219709238582025	0.004208029238582025	0.007917392534604634	0.011044725867670455
0.9554439446597367	2.480970269408046	1.8590492685652844	11.678146514183137	0.0038933986240932508	0.003881718624093251	0.00791458456191388	0.011044725867670411
0.9574386084272934	2.480970269408046	1.8610439323328412	11.678193334253834	0.0035949682593467377	0.003583288259346738	0.007911775573722949	0.011044725867669814
0.9594332721948502	2.480970269408046	1.863038596100398	11.678169744333278	0.003322425558544106	0.0033107455585441063	0.007908965580566876	0.011044725867671018
0.9614279359624074	2.480970269408046	1.865033259867955	11.678138058191298	0.003073895312795545	0.003062215312795545	0.007906154592933085	0.011044725867669967
0.9634225997299641	2.480970269408046	1.8670279236355118	11.678149136408324	0.002847619690120854	0.0028359396901208546	0.007903342621278297	0.011044725867671263
0.9654172634975209	2.480970269408046	1.8690225874030686	11.678242385749783	0.0026419582354482393	0.0026302782354482397	0.00790052967600674	0.011044725867669887
0.9674119272650779	2.480970269408046	1.8710172511706256	11.678445757365058	0.0024553878706152442	0.0024437078706152442	0.007897715767490699	0.011044725867670835
0.9694065910326348	2.480970269408046	1.8730119149381825	11.678775745142444	0.0022865028943683716	0.0022748228943683716	0.007894900906051754	0.011044725867670226
0.9714012548001916	2.480970269408046	1.8750065787057393	11.679237385163097	0.0021340149823629445	0.0021223349823629445	0.007892085101979255	0.011044725867671227
0.9733959185677483	2.480970269408046	1.877001242473296	11.679824256809654	0.00199675318716349	0.00198507318716349	0.007889268365514164	0.01104472586767131
0.9753905823353053	2.480970269408046	1.878995906240853	11.680518485695886	0.00187366393824326	0.00186198393824326	0.007886450706860233	0.011044725867670966
0.9773852461028623	2.480970269408046	1.88099057000841	11.68129074819623	0.0017638110419847647	0.0017521310419847647	0.007883632136180986	0.0110447258676714
0.979379909870419	2.480970269408046	1.8829852337759667	11.682100276965603	0.0016663756816793509	0.0016546956816793509	0.007880812663597414	0.011044725867672068
0.9813745736379758	2.480970269408046	1.8849798975435235	11.682894866453962	0.0015806564175274125	0.0015689764175274125	0.00787799229918856	0.011044725867671976
0.9833692374055327	2.480970269408046	1.8869745613110804	11.68361087703396	0.001506069186638306	0.001494389186638306	0.007875171052996151	0.011044725867671074
0.9853639011730897	2.480970269408046	1.8889692250786374	11.684173235975603	0.0014421473030303564	0.0014304673030303566	0.007872348935021511	0.011044725867670644
0.9873585649406464	2.480970269408046	1.8909638888461942	11.684495433116668	0.0013885414576309534	0.0013768614576309534	0.007869525955224848	0.011044725867671662
0.9893532287082032	2.480970269408046	1.892958552613751	11.684479508690442	0.0013450197182763952	0.0013333397182763952	0.007866702123522725	0.011044725867670468
0.9913478924757602	2.480970269408046	1.8949532163813079	11.684016030380368	0.0013114675297120181	0.0012997875297120181	0.00786387744979832	0.011044725867670966
0.9933425562433171	2.480970269408046	1.8969478801488648	11.682984056269829	0.0012878877135921389	0.0012762077135921388	0.007861051943890553	0.011044725867671332
0.9953372200108739	2.480970269408046	1.8989425439164216	11.681251079939578	0.0012744004684800492	0.0012627204684800492	0.00785822561559992	0.011044725867671124


==> _tikz/353s_cmp_right_refined.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	2.480970269408046	0.9036053239055477	0.3435752260156458	0.0004200295088679454	0.00040834950886794536	0.0029618067347276632	0.0036218804240824086
0.001994663767556859	2.480970269408046	0.9055999876731046	0.6533110584261644	0.00028237203755704246	0.00027069203755704244	0.002961792478471687	0.003621880424081365
0.003989327535113718	2.480970269408046	0.9075946514406614	0.9111850784237124	7.242497405708511e-5	6.0744974057085105e-5	0.0029617687317019642	0.003621880424081702
0.005983991302670577	2.480970269408046	0.9095893152082183	1.122246813775165	9.218952036981011e-6	0.0	0.0029617354958407357	0.0036218804240820465
0.007978655070227436	2.480970269408046	0.9115839789757751	1.3095472992716193	7.10288049876177e-5	5.93488049876177e-5	0.0029616927728807235	0.0036218804240833115
0.009973318837784295	2.480970269408046	0.913578642743332	1.5049778235635465	1.739221581156076e-5	5.71221581156076e-6	0.0029616405653803994	0.0036218804240816097
0.011967982605341154	2.480970269408046	0.9155733065108889	1.6955767352349924	1.3573624210682273e-5	1.8936242106822729e-6	0.0029615788764689823	0.0036218804240821622
0.013962646372898013	2.480970269408046	0.9175679702784457	1.8831380184838808	9.765681315343133e-6	0.0	0.002961507709837126	0.0036218804240826337
0.015957310140454872	2.480970269408046	0.9195626340460026	2.0632249707766293	6.575306189305895e-6	0.0	0.0029614270697442082	0.0036218804240816535
0.01795197390801173	2.480970269408046	0.9215572978135594	2.233756119141835	4.2665839487169166e-6	0.0	0.0029613369610156162	0.003621880424081534
0.01994663767556859	2.480970269408046	0.9235519615811163	2.394447982245304	2.760765762107925e-6	0.0	0.0029612373890374293	0.003621880424081648
0.02194130144312545	2.480970269408046	0.9255466253486732	2.545960059120951	1.7217044870019933e-6	0.0	0.0031488925110753387	0.003734997677919448
0.02393596521068231	2.480970269408046	0.92754128911623	2.685509480095919	1.2191129923211903e-6	0.0	0.003148751044312864	0.0037349976779178216
0.025930628978239167	2.480970269408046	0.9295359528837869	2.812733378796625	8.311076315917772e-7	0.0	0.003148598268391672	0.003734997677917779
0.027925292745796026	2.480970269408046	0.9315306166513437	2.92715686047687	5.537263838953159e-7	0.0	0.0031484341949712157	0.0037349976779176195
0.029919956513352886	2.480970269408046	0.9335252804189006	3.0289758875433694	3.7151848393801126e-7	0.0	0.003148258836559704	0.0037349976779189236
0.031914620280909745	2.480970269408046	0.9355199441864575	3.118978291624487	2.575444220501657e-7	0.0	0.0031480722065104494	0.0037349976779189947
0.033909284048466604	2.480970269408046	0.9375146079540143	3.1984943066530045	1.733759441861126e-7	0.0	0.003147874319014982	0.0037349976779184405
0.03590394781602346	2.480970269408046	0.9395092717215712	3.2689677221596134	1.1612699955580423e-7	0.0	0.003147665189103417	0.00373499767791803
0.03789861158358032	2.480970269408046	0.941503935489128	3.3319463506041664	7.895496220066203e-8	0.0	0.0031474448326320958	0.0037349976779185506
0.03989327535113718	2.480970269408046	0.9434985992566849	3.3890249387417994	5.3402007077626887e-8	0.0	0.0031472132662857355	0.0037349976779193017
0.04188793911869404	2.480970269408046	0.9454932630242417	3.4415674490893013	3.611961164204654e-8	0.0	0.0031469705075689094	0.003734997677917993
0.0438826028862509	2.480970269408046	0.9474879267917986	3.490739371037694	2.4443345952594157e-8	0.0	0.0031467165748008887	0.003734997677916744
0.04587726665380776	2.480970269408046	0.9494825905593555	3.5375253276226766	1.639287267127304e-8	0.0	0.003146451487111738	0.003734997677918649
0.04787193042136462	2.480970269408046	0.9514772543269123	3.582645589069179	1.1112386166578232e-8	0.0	0.003339888613759288	0.0038485844630218977
0.049866594188921476	2.480970269408046	0.9534719180944692	3.6265930604082803	7.73065724364077e-9	0.0	0.0033395373845551213	0.0038485844630212103
0.051861257956478335	2.480970269408046	0.955466581862026	3.6696886427232416	5.369990871419512e-9	0.0	0.0033391726256981166	0.0038485844630210438
0.053855921724035194	2.480970269408046	0.9574612456295829	3.7120981824079315	3.737878404560111e-9	0.0	0.003338794373764279	0.0038485844630215082
0.05585058549159205	2.480970269408046	0.9594559093971398	3.753928989686981	2.60658557369578e-9	0.0	0.0033384026665688503	0.0038485844630220516
0.05784524925914902	2.480970269408046	0.9614505731646967	3.795231398039136	1.8131524854475104e-9	0.0	0.0033379975431481104	0.0038485844630220685
0.05983991302670577	2.480970269408046	0.9634452369322535	3.83600045553684	1.259393622422599e-9	0.0	0.0033375790437438907	0.0038485844630216587
0.06183457679426274	2.480970269408046	0.9654399006998104	3.876199710261029	8.814612954025608e-10	0.0	0.003337147209787025	0.0038485844630210394
0.06382924056181949	2.480970269408046	0.9674345644673672	3.9158311325200486	6.154522402843728e-10	0.0	0.003336702083881198	0.0038485844630208143
0.06582390432937646	2.480970269408046	0.9694292282349242	3.954881159917409	4.307778760937701e-10	0.0	0.0033362437097855264	0.0038485844630224354
0.06781856809693332	2.480970269408046	0.971423892002481	3.9933422245440933	3.0288469214789306e-10	0.0	0.0033357721323930985	0.003848584463021533
0.06981323186449018	2.480970269408046	0.9734185557700379	4.031214878001298	2.1331817988345036e-10	0.0	0.00333528739772003	0.003848584463021442
0.07180789563204704	2.480970269408046	0.9754132195375947	4.068507423901068	1.497228328565437e-10	0.0	0.0033347895528786195	0.003848584463020977
0.0738025593996039	2.480970269408046	0.9774078833051516	4.105235737662478	1.0597195015738764e-10	0.0	0.0035322155298883394	0.003962287386324665
0.07579722316716075	2.480970269408046	0.9794025470727085	4.14140981702952	7.806030932492685e-11	0.0	0.003531556216197266	0.003962287386325212
0.07779188693471761	2.480970269408046	0.9813972108402653	4.177050360468997	5.810217616164191e-11	0.0	0.003530880905873042	0.003962287386324796
0.07978655070227447	2.480970269408046	0.9833918746078222	4.212176215334144	4.3969826800079365e-11	0.0	0.003530189689720694	0.003962287386323967
0.08178121446983133	2.480970269408046	0.985386538375379	4.246803374709616	3.39573764133072e-11	0.0	0.003529482660082044	0.003962287386325313
0.08377587823738819	2.480970269408046	0.9873812021429359	4.2809447604429565	2.6780779214884076e-11	0.0	0.0035287599107784225	0.003962287386324947
0.08577054200494505	2.480970269408046	0.9893758659104928	4.314610030202389	2.15778284588811e-11	0.0	0.0035280215370671166	0.003962287386325803
0.08776520577250191	2.480970269408046	0.9913705296780496	4.347805407844605	1.7908156439878414e-11	0.0	0.003527267635588258	0.003962287386324021
0.08975986954005877	2.480970269408046	0.9933651934456065	4.38052777546293	1.5259344176464592e-11	0.0	0.0035264983043190763	0.003962287386324733
0.09175453330761563	2.480970269408046	0.9953598572131633	4.412772487205785	1.3323718289359218e-11	0.0	0.003525713642517503	0.003962287386325638
0.09374919707517249	2.480970269408046	0.9973545209807202	4.444527936149902	1.1908519918907427e-11	0.0	0.003524913750678223	0.003962287386325515
0.09574386084272934	2.480970269408046	0.999349184748277	4.475777953716464	1.0857938949715008e-11	0.0	0.003524098730480524	0.003962287386324576
0.0977385246102862	2.480970269408046	1.001343848515834	4.506502575209445	1.0052942528746786e-11	0.0	0.0035232686847398334	0.003962287386324423
0.09973318837784295	2.480970269408046	1.0033385122833907	4.536677932147202	9.41127506532584e-12	0.0	0.003522423717359186	0.003962287386324894
0.10172785214539992	2.480970269408046	1.0053331760509476	4.566276152634225	8.887458231132887e-12	0.0	0.003521563933276256	0.003962287386325029
0.10372251591295689	2.480970269408046	1.0073278398185046	4.595262166908318	8.489058030807668e-12	0.0	0.0037189297565743485	0.004075721596190363
0.10571717968051364	2.480970269408046	1.0093225035860613	4.623604347434594	8.161024032956062e-12	0.0	0.0037177772004020064	0.0040757215961896185
0.10771184344807061	2.480970269408046	1.0113171673536183	4.651263986812579	7.882367387688437e-12	0.0	0.0037166073035213225	0.004075721596189829
0.10970650721562736	2.480970269408046	1.013311831121175	4.678205094755344	7.640820217143246e-12	0.0	0.003715420265495873	0.004075721596189893
0.11170117098318433	2.480970269408046	1.015306494888732	4.704396102028217	7.427109810917006e-12	0.0	0.003714216286106762	0.004075721596190455
0.11369583475074108	2.480970269408046	1.0173011586562888	4.7298096180912665	7.234958626063241e-12	0.0	0.0037129955652464327	0.004075721596191015
0.11569049851829805	2.480970269408046	1.0192958224238458	4.754422191844721	7.06108428709288e-12	0.0	0.003711758302818469	0.004075721596191264
0.1176851622858548	2.480970269408046	1.0212904861914025	4.7782167691848265	6.904287694689402e-12	0.0	0.0037105046986376715	0.0040757215961890626
0.11967982605341176	2.480970269408046	1.0232851499589595	4.801181234792356	6.761117402567369e-12	0.0	0.003709234952338717	0.004075721596189522
0.12167448982096851	2.480970269408046	1.0252798137265162	4.823304394984893	6.6304259503904205e-12	0.0	0.0037079492632753498	0.004075721596190365
0.12366915358852548	2.480970269408046	1.0272744774940732	4.844580435954047	6.510712503322958e-12	0.0	0.0037066478304401823	0.004075721596189601
0.12566381735608223	2.480970269408046	1.02926914126163	4.865002317975347	6.4001752654288575e-12	0.0	0.0037053308523752556	0.0040757215961901095
0.1276584811236392	2.480970269408046	1.031263805029187	4.8845617689507534	6.29671147967105e-12	0.0	0.0037039985270894216	0.004075721596189655
0.12965314489119595	2.480970269408046	1.0332584687967437	4.9032492746880285	6.197917427912123e-12	0.0	0.0037026510519799984	0.004075721596189783
0.13164780865875292	2.480970269408046	1.0352531325643006	4.921054065988986	6.101088430913649e-12	0.0	0.003701288623754794	0.004075721596189745
0.13364247242630967	2.480970269408046	1.0372477963318574	4.937968572513143	6.018099915833027e-12	0.0	0.003890612300807582	0.00418847140795638
0.13563713619386664	2.480970269408046	1.0392424600994143	4.953981049933021	5.952776390099868e-12	0.0	0.0038887867026126525	0.004188471407955763
0.13763179996142338	2.480970269408046	1.041237123866971	4.969080606981414	5.902391953959856e-12	0.0	0.0038869468605037655	0.00418847140795519
0.13962646372898035	2.480970269408046	1.043231787634528	4.983253113969607	5.866065875136196e-12	0.0	0.0038850930842114196	0.004188471407955422
0.1416211274965371	2.480970269408046	1.0452264514020848	4.996480051712376	5.8431890970608756e-12	0.0	0.003883225678107989	0.004188471407955965
0.14361579126409407	2.480970269408046	1.0472211151696418	5.008738389836205	5.833424238874647e-12	0.0	0.0038813449412238043	0.004188471407956693
0.14561045503165082	2.480970269408046	1.0492157789371985	5.0200004573698855	5.836705595427037e-12	0.0	0.003879451167269223	0.004188471407956056
0.1476051187992078	2.480970269408046	1.0512104427047555	5.030233805508604	5.8532391372763394e-12	0.0	0.0038775446446627977	0.0041884714079557395
0.14959978256676454	2.480970269408046	1.0532051064723122	5.039401240811533	5.882734209457631e-12	0.0	0.0038756256565645117	0.004188471407955372
0.1515944463343215	2.480970269408046	1.0551997702398692	5.047469215353606	5.924563755230577e-12	0.0	0.0038736944809134987	0.004188471407956047
0.15358911010187826	2.480970269408046	1.057194434007426	5.05440692990546	5.978725130034054e-12	0.0	0.0038717513904697074	0.004188471407956087
0.15558377386943523	2.480970269408046	1.059189097774983	5.060174972765944	6.04518791461076e-12	0.0	0.0038697966528623506	0.0041884714079553865
0.15757843763699197	2.480970269408046	1.0611837615425397	5.064724488758718	6.1238808962762995e-12	0.0	0.0038678305306393676	0.0041884714079562105
0.15957310140454894	2.480970269408046	1.0631784253100967	5.0679970520955875	6.214692068919303e-12	0.0	0.003865853281320343	0.004188471407955584
0.1615677651721057	2.480970269408046	1.0651730890776534	5.069924510996429	6.317468633001172e-12	0.0	0.003863865157452495	0.004188471407955023
0.16356242893966266	2.480970269408046	1.0671677528452104	5.070428799552397	6.432016995556472e-12	0.0	0.0038618664066722057	0.004188471407955728
0.1655570927072194	2.480970269408046	1.0691624166127671	5.069411534628073	6.552691028612488e-12	0.0	0.004028609856423813	0.004300091599930756
0.16755175647477638	2.480970269408046	1.071157080380324	5.0667884519687005	6.695813728262233e-12	0.0	0.0040260975996078184	0.004300091599931574
0.16954642024233313	2.480970269408046	1.0731517441478808	5.062487638572293	6.8617508543383196e-12	0.0	0.004023580999391132	0.004300091599930642
0.1715410840098901	2.480970269408046	1.0751464079154378	5.056432392387476	7.0502059260204365e-12	0.0	0.004021060235841146	0.0043000915999317196
0.17353574777744685	2.480970269408046	1.0771410716829946	5.048540409810207	7.260983659341074e-12	0.0	0.004018535482748228	0.004300091599931466
0.17553041154500382	2.480970269408046	1.0791357354505515	5.0387234074540865	7.49398996718623e-12	0.0	0.004016006907877603	0.004300091599931968
0.17752507531256057	2.480970269408046	1.0811303992181083	5.026886702102671	7.749231959294432e-12	0.0	0.004013474673210329	0.0043000915999323
0.17951973908011754	2.480970269408046	1.0831250629856652	5.012928742281044	8.026817942257713e-12	0.0	0.004010938935169911	0.00430009159993198
0.1815144028476745	2.480970269408046	1.0851197267532222	4.996707937826054	8.325882462009258e-12	0.0	0.004008399844853945	0.004300091599931555
0.18350906661523125	2.480970269408046	1.087114390520779	4.9781607856002585	8.638625672710412e-12	0.0	0.004005857548226518	0.004300091599931544
0.185503730382788	2.480970269408046	1.0891090542883357	4.957285892830718	8.962714345688567e-12	0.0	0.004003312186334044	0.004300091599930835
0.18749839415034497	2.480970269408046	1.0911037180558927	4.934052771490478	9.296063214070533e-12	0.0	0.004000763895494784	0.004300091599932099
0.18949305791790194	2.480970269408046	1.0930983818234496	4.90842778522617	9.635108652906101e-12	0.0	0.003998212807478876	0.004300091599931506
0.1914877216854587	2.480970269408046	1.0950930455910064	4.880373833529518	9.974808679168779e-12	0.0	0.003995659049690673	0.0043000915999310985
0.19348238545301566	2.480970269408046	1.0970877093585634	4.849850008132839	1.0308642951755576e-11	0.0	0.003993102745332922	0.004300091599930272
0.1954770492205724	2.480970269408046	1.0990823731261201	4.816811216167198	1.062861277148663e-11	0.0	0.003990544013573829	0.004300091599931003
0.19747171298812938	2.480970269408046	1.101077036893677	4.7812303207128855	1.0919280558507709e-11	0.0	0.004121246757761625	0.0044101093131566895
0.19946637675568613	2.480970269408046	1.1030717006612338	4.743307150325639	1.1168239709869254e-11	0.0	0.004118439350206678	0.004410109313156911
0.20146104052324287	2.480970269408046	1.1050663644287906	4.703021262168736	1.1405713877696104e-11	0.0	0.004115633875597679	0.004410109313156694
0.20345570429079984	2.480970269408046	1.1070610281963476	4.660363189154909	1.1625848327413032e-11	0.0	0.004112830337115121	0.004410109313155305
0.2054503680583568	2.480970269408046	1.1090556919639045	4.615325234673206	1.1824484501624421e-11	0.0	0.004110028737803919	0.004410109313155636
0.20744503182591356	2.480970269408046	1.1110503557314613	4.567901606919529	1.1999160020114923e-11	0.0	0.004107229080572988	0.004410109313156309
0.20943969559347053	2.480970269408046	1.1130450194990182	4.5180885628653975	1.2149108679849013e-11	0.0	0.004104431368211539	0.004410109313157327
0.21143435936102728	2.480970269408046	1.115039683266575	4.465884566426641	1.2275260454971229e-11	0.0	0.004101635603385478	0.004410109313157355
0.21342902312858425	2.480970269408046	1.117034347034132	4.411290467229937	1.2380241496806342e-11	0.0	0.004098841788650458	0.004410109313157102
0.215423686896141	2.480970269408046	1.1190290108016887	4.354256698058744	1.2473445446019715e-11	0.0	0.004096049926455723	0.004410109313156249
0.21741835066369797	2.480970269408046	1.1210236745692457	4.294465600319229	1.2565359400062916e-11	0.0	0.004093260019143126	0.00441010931315684
0.21941301443125472	2.480970269408046	1.1230183383368024	4.23174378338695	1.2650996508121934e-11	0.0	0.004090472068957504	0.004410109313156988
0.22140767819881169	2.480970269408046	1.1250130021043594	4.165873509733034	1.2732861336184525e-11	0.0	0.004087686078048296	0.004410109313156465
0.22340234196636843	2.480970269408046	1.1270076658719161	4.0966637578519265	1.2814381727861357e-11	0.0	0.004084902048475271	0.0044101093131562975
0.2253970057339254	2.480970269408046	1.1290023296394731	4.023951140904613	1.289990880438583e-11	0.0	0.00408211998221048	0.004410109313156064
0.22739166950148215	2.480970269408046	1.1309969934070299	3.9476013222483504	1.2994716964614311e-11	0.0	0.004079339881144676	0.004410109313156498
0.22938633326903912	2.480970269408046	1.1329916571745868	3.867511090645938	1.3105003885026026e-11	0.0	0.004076561747086702	0.004410109313155685
0.23138099703659587	2.480970269408046	1.1349863209421436	3.78361130625346	1.32378905197228e-11	0.0	0.00407378558177308	0.00441010931315652
0.23337566080415284	2.480970269408046	1.1369809847097005	3.6960669571312716	1.338759395836171e-11	0.0	0.004168678674264866	0.004518026429534915
0.2353703245717096	2.480970269408046	1.1389756484772573	3.605172652126878	1.3541195680621455e-11	0.0	0.0041659846458914	0.004518026429535572
0.23736498833926656	2.480970269408046	1.1409703122448143	3.511432511359047	1.3708346055424076e-11	0.0	0.004163291126973045	0.004518026429535331
0.2393596521068233	2.480970269408046	1.142964976012371	3.415607311046416	1.3894646644346966e-11	0.0	0.004160598152449032	0.004518026429534758
0.24135431587438028	2.480970269408046	1.144959639779928	3.3184662180418814	1.4103696400571321e-11	0.0	0.004157905756174282	0.004518026429535395
0.24334897964193702	2.480970269408046	1.1469543035474847	3.220789344121393	1.4337091668881774e-11	0.0	0.004155213970957492	0.004518026429535372
0.245343643409494	2.480970269408046	1.1489489673150417	3.1233683874816793	1.459442618566686e-11	0.0	0.004152522828600726	0.004518026429535929
0.24733830717705074	2.480970269408046	1.1509436310825985	3.0270049519819353	1.487329107891871e-11	0.0	0.004149832359936529	0.004518026429536301
0.2493329709446077	2.480970269408046	1.1529382948501554	2.932506126789179	1.5169274868233307e-11	0.0	0.004147142594861889	0.004518026429535933
0.25132763471216446	2.480970269408046	1.1549329586177122	2.8406240217111103	1.547486697009454e-11	0.0	0.004144453562378127	0.0045180264295340755
0.25332229847972143	2.480970269408046	1.1569276223852691	2.7519288366749874	1.5778587366020698e-11	0.0	0.0041417652906128016	0.004518026429534446
0.2553169622472782	2.480970269408046	1.1589222861528259	2.6670569740868526	1.6081750530346468e-11	0.0	0.004139077806865768	0.004518026429535237
0.25731162601483515	2.480970269408046	1.1609169499203829	2.5863043053976567	1.63894283163953e-11	0.0	0.004136391137622994	0.00451802642953521
0.2593062897823919	2.480970269408046	1.1629116136879396	2.5099052451710695	1.6704506677951612e-11	0.0	0.004133705308595452	0.004518026429535166
0.26130095354994887	2.480970269408046	1.1649062774554966	2.4380222946774617	1.702768566926084e-11	0.0	0.004131020344744622	0.004518026429535768
0.2632956173175056	2.480970269408046	1.1669009412230533	2.3707359255662204	1.735747944502884e-11	0.0	0.004128336270305175	0.004518026429534635
0.2652902810850626	2.480970269408046	1.1688956049906103	2.3080352074113364	1.7690216260422133e-11	0.0	0.004125653108817657	0.004518026429534356
0.26728494485261955	2.480970269408046	1.1708902687581673	2.2498095390623396	1.8020038471068036e-11	0.0	0.004122970883144114	0.004518026429534674
0.2692796086201763	2.480970269408046	1.172884932525724	2.1958710925507114	1.8334450095155587e-11	0.0	0.004192499091312028	0.004623322917543072
0.27127427238773305	2.480970269408046	1.1748795962932808	2.1461854346675584	1.859547739483999e-11	0.0	0.004190043555264052	0.004623322917543591
0.27326893615529	2.480970269408046	1.1768742600608377	2.1005227635376618	1.8836635284694408e-11	0.0	0.004187586160547916	0.00462332291754301
0.275263599922847	2.480970269408046	1.1788689238283947	2.0586838763624065	1.906207803251864e-11	0.0	0.004185126974457085	0.00462332291754303
0.27725826369040374	2.480970269408046	1.1808635875959514	2.0204576356154846	1.9275525089576243e-11	0.0	0.004182666062780372	0.004623322917542723
0.2792529274579605	2.480970269408046	1.1828582513635082	1.9856233848175906	1.94802610905961e-11	0.0	0.004180203489844871	0.00462332291754315
0.28124759122551746	2.480970269408046	1.1848529151310652	1.9539534527641214	1.9679135853769747e-11	0.0	0.004177739318550411	0.004623322917543963
0.2832422549930744	2.480970269408046	1.1868475788986221	1.9252156755838303	1.9874564380754114e-11	0.0	0.0041752736104070445	0.004623322917544395
0.2852369187606312	2.480970269408046	1.1888422426661789	1.8991758739796707	2.0068526856670345e-11	0.0	0.004172806425571106	0.004623322917544511
0.2872315825281879	2.480970269408046	1.1908369064337356	1.8756002335808075	2.0262568650103043e-11	0.0	0.004170337822877416	0.004623322917544061
0.2892262462957449	2.480970269408046	1.1928315702012926	1.854292543730739	2.0451259925277442e-11	0.0	0.004167867859879236	0.004623322917542763
0.29122091006330186	2.480970269408046	1.1948262339688496	1.835082414242592	2.0621752390829015e-11	0.0	0.004165396592873805	0.004623322917543327
0.2932155738308586	2.480970269408046	1.1968208977364063	1.817770577536528	2.0774747912032583e-11	0.0	0.004162924076934379	0.004623322917542891
0.2952102375984156	2.480970269408046	1.1988155615039633	1.8022059671825057	2.0908990119935124e-11	0.0	0.004160450365944653	0.004623322917543143
0.29720490136597233	2.480970269408046	1.20081022527152	1.7882425665001807	2.1024912615424564e-11	0.0	0.004157975512627462	0.004623322917543596
0.2991995651335293	2.480970269408046	1.202804889039077	1.7757403616521628	2.1124638969227505e-11	0.0	0.004155499568570055	0.00462332291754291
0.30119422890108605	2.480970269408046	1.2047995528066338	1.7645662071265271	2.1211982721911776e-11	0.0	0.00415302258425992	0.004623322917543282
0.303188892668643	2.480970269408046	1.2067942165741907	1.7545946024737864	2.1292447383883322e-11	0.0	0.0041505446091043546	0.004623322917543592
0.30518355643619977	2.480970269408046	1.2087888803417475	1.745708381478806	2.1373226435389702e-11	0.0	0.004148065691463024	0.004623322917542702
0.30717822020375674	2.480970269408046	1.2107835441093044	1.7377993168768004	2.146320332651719e-11	0.0	0.0041455858786712055	0.004623322917543246
0.3091728839713135	2.480970269408046	1.2127782078768612	1.7307585628468727	2.1559962307231464e-11	0.0	0.0041993669695977835	0.004725460501669003
0.31116754773887045	2.480970269408046	1.2147728716444182	1.7244829053972406	2.1672087502893314e-11	0.0	0.00419713139659327	0.004725460501668667
0.3131622115064272	2.480970269408046	1.216767535411975	1.7188916300847534	2.179473969495098e-11	0.0	0.00419489287699197	0.0047254605016687065
0.31515687527398417	2.480970269408046	1.2187621991795319	1.7139168380095173	2.1919948496148372e-11	0.0	0.004192651475652357	0.004725460501667789
0.3171515390415409	2.480970269408046	1.2207568629470886	1.7094974145369117	2.20417839308991e-11	0.0	0.004190407256385019	0.004725460501668103
0.31914620280909767	2.480970269408046	1.2227515267146454	1.7055792456895322	2.2156356435287923e-11	0.0	0.0041881602819743265	0.004725460501668515
0.32114086657665464	2.480970269408046	1.2247461904822023	1.7021154022416418	2.2261816857068713e-11	0.0	0.004185910614191673	0.004725460501669711
0.3231355303442116	2.480970269408046	1.2267408542497593	1.6990662953778188	2.2358356455666084e-11	0.0	0.004183658313814651	0.00472546050166989
0.32513019411176836	2.480970269408046	1.228735518017316	1.696399807608028	2.2448206902175107e-11	0.0	0.0041814034406479446	0.004725460501670207
0.3271248578793253	2.480970269408046	1.230730181784873	1.6940914023512754	2.2535640279360394e-11	0.0	0.004179146053532841	0.004725460501668984
0.3291195216468821	2.480970269408046	1.2327248455524298	1.6920900469344236	2.2629766924711573e-11	0.0	0.004176886210373352	0.004725460501667417
0.33111418541443904	2.480970269408046	1.2347195093199868	1.6903520149588167	2.2740924268214668e-11	0.0	0.004174623968142848	0.004725460501667535
0.3331088491819958	2.480970269408046	1.2367141730875435	1.6888502861279902	2.2865373315567415e-11	0.0	0.0041723593829075725	0.004725460501668491
0.33510351294955276	2.480970269408046	1.2387088368551005	1.6875572061315494	2.2997848959860253e-11	0.0	0.004170092509830392	0.004725460501668295
0.3370981767171095	2.480970269408046	1.2407035006226572	1.6864514010416245	2.3133605269786862e-11	0.0	0.004167823403203676	0.004725460501668513
0.3390928404846665	2.480970269408046	1.2426981643902142	1.6855178321392437	2.326841548964415e-11	0.0	0.004165552116451425	0.004725460501668668
0.34108750425222323	2.480970269408046	1.244692828157771	1.6847478410795802	2.3398572039332284e-11	0.0	0.004163278702147666	0.004725460501668236
0.3430821680197802	2.480970269408046	1.246687491925328	1.6841391866709012	2.3520886514354473e-11	0.0	0.004161003212033816	0.004725460501668106
0.34507683178733695	2.480970269408046	1.2486821556928847	1.6836960742914402	2.363268968581673e-11	0.0	0.004158725697030415	0.004725460501667201
0.3470714955548939	2.480970269408046	1.2506768194604416	1.6834291786928124	2.3731831500429106e-11	0.0	0.004156446207254314	0.00472546050166833
0.34906615932245066	2.480970269408046	1.2526714832279984	1.683331580557512	2.3819085030626588e-11	0.0	0.004200083605237224	0.004823887259505577
0.35106082309000763	2.480970269408046	1.2546661469955553	1.6833750242783845	2.391567685064992e-11	0.0	0.0041980266211084855	0.004823887259506677
0.3530554868575646	2.480970269408046	1.2566608107631123	1.6835566246410407	2.402247829984692e-11	0.0	0.004195966378457966	0.00482388725950627
0.35505015062512135	2.480970269408046	1.258655474530669	1.6838613762120156	2.4133653638091093e-11	0.0	0.004193902931064037	0.004823887259504755
0.3570448143926781	2.480970269408046	1.2606501382982258	1.6842796010277854	2.4244179790661203e-11	0.0	0.004191836332052428	0.00482388725950512
0.35903947816023507	2.480970269408046	1.2626448020657828	1.684806963689843	2.4349846348241067e-11	0.0	0.004189766633901961	0.0048238872595059235
0.36103414192779204	2.480970269408046	1.2646394658333397	1.685444482267195	2.4447255566919984e-11	0.0	0.004187693888452525	0.004823887259505234
0.3630288056953488	2.480970269408046	1.2666341296008965	1.6861985353452171	2.4533822368192028e-11	0.0	0.004185618146921436	0.004823887259505977
0.36502346946290554	2.480970269408046	1.2686287933684532	1.6870808653794243	2.4607774338956963e-11	0.0	0.004183539459896807	0.004823887259507317
0.3670181332304625	2.480970269408046	1.2706234571360102	1.6881085783247978	2.4668151731519387e-11	0.0	0.004181457877351688	0.00482388725950628
0.3690127969980195	2.480970269408046	1.2726181209035672	1.6893041393173767	2.4714807463589446e-11	0.0	0.004179373448657018	0.004823887259505467
0.3710074607655762	2.480970269408046	1.274612784671124	1.690638310431834	2.4764860521205148e-11	0.0	0.004177286222582713	0.004823887259504407
0.373002124533133	2.480970269408046	1.2766074484386807	1.6921106314425753	2.4823422383667922e-11	0.0	0.004175196247301863	0.00482388725950599
0.37499678830068994	2.480970269408046	1.2786021122062377	1.693716193585898	2.4885556336916813e-11	0.0	0.0041731035703991785	0.00482388725950488
0.3769914520682469	2.480970269408046	1.2805967759737946	1.695447763400105	2.4947112382772893e-11	0.0	0.0041710082388869375	0.004823887259506014
0.37898611583580366	2.480970269408046	1.2825914397413514	1.6972998849005614	2.500518161292124e-11	0.0	0.004168910299199969	0.004823887259506897
0.38098077960336063	2.480970269408046	1.2845861035089083	1.6992688821383917	2.505809620891025e-11	0.0	0.0041668097972062165	0.0048238872595055765
0.3829754433709174	2.480970269408046	1.286580767276465	1.701352860422909	2.5105429442152144e-11	0.0	0.004164706778219763	0.004823887259505753
0.38497010713847435	2.480970269408046	1.288575431044022	1.703551706349976	2.5147995673922687e-11	0.0	0.004162601287000565	0.004823887259505021
0.3869647709060311	2.480970269408046	1.2905700948115788	1.7058670867699555	2.518785035536156e-11	0.0	0.0041604933677623695	0.0048238872595049555
0.38895943467358807	2.480970269408046	1.2925647585791358	1.7083024468183732	2.5228290027471674e-11	0.0	0.004158383064183398	0.004823887259506084
0.3909540984411448	2.480970269408046	1.2945594223466925	1.7108570436625616	2.5276190480919758e-11	0.0	0.004195249153078256	0.004918042741196725
0.3929487622087018	2.480970269408046	1.2965540861142495	1.7135028255616644	2.5341422808792442e-11	0.0	0.004193331332708821	0.004918042741197387
0.39494342597625853	2.480970269408046	1.2985487498818062	1.7162349846384508	2.5423821719872724e-11	0.0	0.004191410345735101	0.004918042741197615
0.3969380897438153	2.480970269408046	1.300543413649363	1.7190596577725836	2.552336801546428e-11	0.0	0.004189486234732521	0.0049180427411967195
0.39893275351137225	2.480970269408046	1.30253807741692	1.7219801018351002	2.5640297697366514e-11	0.0	0.004187559041874147	0.0049180427411970006
0.4009274172789292	2.480970269408046	1.304532741184477	1.7249967032230202	2.5775101967875078e-11	0.0	0.004185628808927749	0.004918042741197314
0.40292208104648597	2.480970269408046	1.3065274049520337	1.728106988556884	2.5928527229781104e-11	0.0	0.004183695577264162	0.004918042741197189
0.40491674481404294	2.480970269408046	1.3085220687195906	1.731305636475264	2.610157508637174e-11	0.0	0.004181759387861239	0.004918042741198342
0.4069114085815997	2.480970269408046	1.3105167324871474	1.7345844904136338	2.62955023414299e-11	0.0	0.004179820281299523	0.0049180427411987205
0.40890607234915666	2.480970269408046	1.3125113962547044	1.7379325722095553	2.6511820999234466e-11	0.0	0.004177878297776491	0.0049180427411983875
0.4109007361167134	2.480970269408046	1.3145060600222611	1.7413360963315192	2.6752298264560167e-11	0.0	0.004175933477100247	0.004918042741197152
0.4128953998842704	2.480970269408046	1.316500723789818	1.7447798338787024	2.7017763371794164e-11	0.0	0.004173985858700883	0.004918042741197326
0.4148900636518271	2.480970269408046	1.3184953875573748	1.748261028627933	2.730290832894396e-11	0.0	0.0041720354816249606	0.004918042741197425
0.4168847274193841	2.480970269408046	1.3204900513249318	1.7517696894359915	2.7609319541199304e-11	0.0	0.004170082384545519	0.004918042741197392
0.41887939118694084	2.480970269408046	1.3224847150924885	1.755306678296593	2.7942185711255874e-11	0.0	0.004168126605761864	0.004918042741197785
0.4208740549544978	2.480970269408046	1.3244793788600455	1.758873424818363	2.830878051316686e-11	0.0	0.004166168183200475	0.00491804274119715
0.42286871872205456	2.480970269408046	1.3264740426276023	1.762471921023813	2.871846259234021e-11	0.0	0.004164207154427384	0.004918042741196746
0.42486338248961153	2.480970269408046	1.3284687063951592	1.7661047161269017	2.9182675565540874e-11	0.0	0.004162243556641767	0.004918042741197442
0.4268580462571683	2.480970269408046	1.330463370162716	1.769774911260824	2.971494802088899e-11	0.0	0.00416027742668205	0.004918042741197134
0.42885271002472525	2.480970269408046	1.332458033930273	1.7734861541557936	3.033089351786112e-11	0.0	0.0041583088010290975	0.00491804274119673
0.4308473737922822	2.480970269408046	1.33445269769783	1.7772426337939704	3.104821058728987e-11	0.0	0.004156337715813089	0.004918042741196354
0.43284203755983897	2.480970269408046	1.3364473614653867	1.7810490750952046	3.1886682731363445e-11	0.0	0.0041543642068120725	0.00491804274119788
0.4348367013273957	2.480970269408046	1.3384420252329434	1.784901949410387	3.2824938285278874e-11	0.0	0.004186415636736632	0.005007363651022817
0.4368313650949527	2.480970269408046	1.3404366890005004	1.7888079022626364	3.390657312334234e-11	0.0	0.004184606384193789	0.005007363651023751
0.43882602886250965	2.480970269408046	1.3424313527680574	1.7927698062381197	3.519149152075336e-11	0.0	0.004182794222823431	0.005007363651022891
0.4408206926300664	2.480970269408046	1.344426016535614	1.7967675479268768	3.670650276190625e-11	0.0	0.004180979186149232	0.005007363651022447
0.44281535639762315	2.480970269408046	1.3464206803031709	1.8007838113433008	3.8490609822352486e-11	0.0	0.004179161307431903	0.0050073636510228085
0.4448100201651801	2.480970269408046	1.3484153440707278	1.804804065121732	4.059500936880265e-11	0.0	0.0041773406196692064	0.005007363651022188
0.4468046839327371	2.480970269408046	1.3504100078382848	1.8088165489759134	4.308309175911735e-11	0.0	0.004175517155610102	0.0050073636510235735
0.44879934770029384	2.480970269408046	1.3524046716058415	1.8128122597149396	4.6030441042322946e-11	0.0	0.0041736909477375775	0.0050073636510234625
0.4507940114678506	2.480970269408046	1.3543993353733983	1.8167849370529483	4.952483495859371e-11	0.0	0.00417186202828864	0.005007363651023806
0.45278867523540756	2.480970269408046	1.3563939991409553	1.8207310493954223	5.366624493926935e-11	0.0	0.004170030429244132	0.005007363651024142
0.4547833390029645	2.480970269408046	1.3583886629085122	1.8246497797311998	5.856683610683858e-11	0.0	0.004168196182331469	0.005007363651023585
0.4567780027705213	2.480970269408046	1.360383326676069	1.8285438636059093	6.434187788996203e-11	0.0	0.004166359319032478	0.00500736365102218
0.45877266653807824	2.480970269408046	1.362377990443626	1.832426102369278	7.119958036502188e-11	0.0	0.004164519870579281	0.0050073636510227495
0.460767330305635	2.480970269408046	1.3643726542111827	1.8363054072679026	7.941248226206635e-11	0.0	0.0041626778679552485	0.005007363651023504
0.46276199407319196	2.480970269408046	1.3663673179787397	1.8401962794982678	8.915205851570969e-11	0.0	0.004160833341898743	0.005007363651022235
0.4647566578407487	2.480970269408046	1.3683619817462964	1.8441078692861375	1.0067787945671645e-10	0.0	0.004158986322908614	0.005007363651022653
0.46675132160830546	2.480970269408046	1.3703566455138532	1.8480440015442106	1.1433761081204418e-10	0.0	0.004157136841235292	0.005007363651022793
0.46874598537586243	2.480970269408046	1.3723513092814101	1.8520032016941521	1.305670137047955e-10	0.0	0.004155284926889789	0.005007363651022928
0.4707406491434194	2.480970269408046	1.374345973048967	1.8559787217145682	1.4988994465425034e-10	0.0	0.004153430609646842	0.005007363651022555
0.47273531291097615	2.480970269408046	1.3763406368165239	1.8599585662876537	1.7291835557585266e-10	0.0	0.004151573919040087	0.005007363651022981
0.4747299766785329	2.480970269408046	1.3783353005840806	1.863925518731239	2.003522937812093e-10	0.0	0.0041497148843692945	0.005007363651023094
0.47672464044608986	2.480970269408046	1.3803299643516376	1.8678571662198389	2.3297990197811933e-10	0.0	0.004147853534696732	0.0050073636510222135
0.47871930421364683	2.480970269408046	1.3823246281191945	1.871725923617872	2.7167741827050645e-10	0.0	0.004145989898855549	0.005007363651022354
0.4807139679812036	2.480970269408046	1.3843192918867513	1.8755539835952366	3.148806008543078e-10	0.0	0.004174383839005828	0.005091290221869824
0.48270863174876033	2.480970269408046	1.386313955654308	1.879302772021975	3.663389797510199e-10	0.0	0.004172660175722671	0.005091290221869145
0.4847032955163173	2.480970269408046	1.388308619421865	1.882954158900183	4.275232216658524e-10	0.0	0.00417093391652944	0.005091290221868929
0.48669795928387427	2.480970269408046	1.390303283189422	1.886505481243134	4.998227482342403e-10	0.0	0.0041692050880300004	0.005091290221869255
0.488692623051431	2.480970269408046	1.3922979469569787	1.8899563380189013	5.851959356949621e-10	0.0	0.004167473716647999	0.005091290221868558
0.490687286818988	2.480970269408046	1.3942926107245357	1.8933085819881317	6.861701148905046e-10	0.0	0.004165739828640313	0.005091290221869037
0.49268195058654474	2.480970269408046	1.3962872744920924	1.8965663123481857	8.058415712666515e-10	0.0	0.004164003450087108	0.005091290221869838
0.4946766143541017	2.480970269408046	1.3982819382596494	1.8997358682015792	9.478755448727206e-10	0.0	0.0041622646068920225	0.005091290221870587
0.49667127812165845	2.480970269408046	1.4002766020272062	1.9028258228471049	1.1165062303615624e-9	0.0	0.004160523324792701	0.005091290221870545
0.4986659418892152	2.480970269408046	1.402271265794763	1.9058469788723642	1.3165367769893928e-9	0.0	0.0041587796293530415	0.005091290221870851
0.5006606056567722	2.480970269408046	1.4042659295623199	1.9088123640062797	1.5533392886160678e-9	0.0	0.0041570335459650285	0.005091290221870645
0.5026552694243291	2.480970269408046	1.4062605933298769	1.9117365799653692	1.832662293112088e-9	0.0	0.004155285099851704	0.005091290221868487
0.5046499331918859	2.480970269408046	1.4082552570974336	1.9145168867571405	2.1627438867664564e-9	0.0	0.004153534316075314	0.005091290221869312
0.5066445969594426	2.480970269408046	1.4102499208649903	1.9172294483938945	2.558743407701311e-9	0.0	0.0041517812195137555	0.005091290221868029
0.5086392607269996	2.480970269408046	1.4122445846325473	1.9198360705463904	3.027890411084538e-9	0.0	0.0041500258348935795	0.005091290221869187
0.5106339244945566	2.480970269408046	1.4142392484001043	1.9223028773497426	3.5816619651517092e-9	0.0	0.0041482681867621276	0.005091290221868822
0.5126285882621133	2.480970269408046	1.416233912167661	1.9246002783107081	4.235782651207092e-9	0.0	0.004146508299509183	0.005091290221870102
0.5146232520296701	2.480970269408046	1.4182285759352178	1.926702935903379	5.010224563621864e-9	0.0	0.004144746197353265	0.005091290221869219
0.516617915797227	2.480970269408046	1.4202232397027748	1.928589734715361	5.929207309836569e-9	0.0	0.004142981904354482	0.0050912902218691915
0.518612579564784	2.480970269408046	1.4222179034703317	1.9302437528825895	7.021198010359562e-9	0.0	0.0041412154444065334	0.005091290221868995
0.5206072433323408	2.480970269408046	1.4242125672378885	1.931652236433779	8.318911298766286e-9	0.0	0.004139446841240385	0.005091290221869502
0.5226019070998975	2.480970269408046	1.4262072310054452	1.9328065770543017	9.85930932170027e-9	0.0	0.004137676118424992	0.0050912902218695905
0.5245965708674545	2.480970269408046	1.4282018947730022	1.933702293674262	1.1683601738874552e-8	0.0	0.004135903299369021	0.0050912902218695055
0.5265912346350115	2.480970269408046	1.4301965585405592	1.9343564564311466	1.3781763350552721e-8	0.0	0.004161206251819461	0.005169272860601677
0.5285858984025682	2.480970269408046	1.432191222308116	1.9347662634039215	1.6191758458397865e-8	0.0	0.004159553166000592	0.005169272860600989
0.5305805621701252	2.480970269408046	1.4341858860756729	1.9349432090629053	1.9069738497236607e-8	0.0	0.004157897781912612	0.005169272860601208
0.5325752259376821	2.480970269408046	1.4361805498432298	1.9349078437986358	2.246946669415693e-8	0.0	0.004156240121043127	0.0051692728606012655
0.5345698897052389	2.480970269408046	1.4381752136107866	1.9346772316247387	2.6472819893735105e-8	0.0	0.004154580204758141	0.005169272860601489
0.5365645534727956	2.480970269408046	1.4401698773783433	1.934264963330627	3.1189788558043406e-8	0.0	0.00415291805429792	0.005169272860599861
0.5385592172403526	2.480970269408046	1.4421645411459003	1.93368116646995	3.6758476766642265e-8	0.0	0.004151253690785945	0.005169272860601131
0.5405538810079096	2.480970269408046	1.4441592049134573	1.9329325124526529	4.33451022165791e-8	0.0	0.00414958713521855	0.005169272860601548
0.5425485447754663	2.480970269408046	1.446153868681014	1.9320222209874767	5.114399622240351e-8	0.0	0.004147918408470496	0.005169272860601703
0.5445432085430231	2.480970269408046	1.4481485324485708	1.9309500621027884	6.037760371614468e-8	0.0	0.004146247531298958	0.005169272860602609
0.54653787231058	2.480970269408046	1.4501431962161278	1.9297123559567346	7.129648324732974e-8	0.0	0.004144574524334186	0.005169272860601115
0.548532536078137	2.480970269408046	1.4521378599836847	1.9283019706324471	8.417930698297819e-8	0.0	0.0041428994080940805	0.005169272860601795
0.5505271998456938	2.480970269408046	1.4541325237512415	1.926685274181445	9.928977956778474e-8	0.0	0.004141222202971198	0.005169272860601178
0.5525218636132505	2.480970269408046	1.4561271875187982	1.9248816398264361	1.1720660667245848e-7	0.0	0.004139542929239593	0.005169272860601155
0.5545165273808075	2.480970269408046	1.4581218512863552	1.9229014730572795	1.3859383456291825e-7	0.0	0.004137861607055506	0.005169272860601262
0.5565111911483644	2.480970269408046	1.4601165150539122	1.9207698301579919	1.6384007309679097e-7	0.0	0.004136178256453163	0.005169272860601367
0.5585058549159212	2.480970269408046	1.462111178821469	1.9185093656120704	1.935484201401739e-7	0.0	0.0041344928973519575	0.00516927286060146
0.5605005186834779	2.480970269408046	1.4641058425890257	1.9161403354335058	2.2853646156753077e-7	0.0	0.0041328055495520035	0.005169272860602139
0.5624951824510349	2.480970269408046	1.4661005063565826	1.9136805990984689	2.6983627126176337e-7	0.0	0.004131116232733898	0.0051692728606000955
0.5644898462185919	2.480970269408046	1.4680951701241396	1.9111456201626666	3.186944111142055e-7	0.0	0.004129424966469404	0.0051692728606016905
0.5664845099861486	2.480970269408046	1.4700898338916963	1.9085484656494125	3.765719310245222e-7	0.0	0.004127731770202101	0.005169272860601465
0.5684791737537054	2.480970269408046	1.472084497659253	1.9058998042936868	4.451443689008989e-7	0.0	0.004126036663269598	0.005169272860601761
0.5704738375212624	2.480970269408046	1.47407916142681	1.9032079037286787	5.263017506599081e-7	0.0	0.004124339664886158	0.00516927286060082
0.5724685012888193	2.480970269408046	1.476073825194367	1.9004786267026192	6.221485902264434e-7	0.0	0.004122640794157412	0.005169272860601028
0.5744631650563761	2.480970269408046	1.4780684889619238	1.897743753711948	7.337497312341176e-7	0.0	0.004145285288988475	0.005240779361963903
0.5764578288239328	2.480970269408046	1.4800631527294805	1.8950531638397146	8.597001256738631e-7	0.0	0.004143688952677471	0.005240779361962798
0.5784524925914898	2.480970269408046	1.4820578164970375	1.8922118629036078	1.0102806745046708e-6	0.0	0.004142090609448145	0.005240779361962571
0.5804471563590468	2.480970269408046	1.4840524802645945	1.8892429624726828	1.187940656815349e-6	0.0	0.0041404902768500985	0.005240779361963208
0.5824418201266035	2.480970269408046	1.4860471440321512	1.8861660735752426	1.3965876605477917e-6	0.0	0.004138887972338694	0.005240779361961846
0.5844364838941605	2.480970269408046	1.4880418077997082	1.8829972927651506	1.6415875824965349e-6	0.0	0.004137283713285821	0.005240779361961924
0.5864311476617174	2.480970269408046	1.4900364715672652	1.8797491859844624	1.9297646283086704e-6	0.0	0.004135677516969058	0.005240779361961923
0.5884258114292742	2.480970269408046	1.492031135334822	1.8764307706702226	2.269401312484359e-6	0.0	0.004134069400578476	0.005240779361962645
0.5904204751968309	2.480970269408046	1.4940257991023786	1.8730474964709634	2.6702384583761972e-6	0.0	0.004132459381212492	0.005240779361962869
0.5924151389643879	2.480970269408046	1.4960204628699356	1.8696012248532514	3.143475198189956e-6	0.0	0.004130847475883676	0.005240779361963859
0.5944098027319449	2.480970269408046	1.4980151266374926	1.8660902077908181	3.701768972983777e-6	0.0	0.0041292337015107925	0.00524077936196374
0.5964044664995016	2.480970269408046	1.5000097904050493	1.8625090656375587	4.359235532668105e-6	0.0	0.004127618074928828	0.0052407793619629215
0.5983991302670584	2.480970269408046	1.502004454172606	1.8588487641915339	5.13144893600723e-6	0.0	0.004126000612885046	0.005240779361963464
0.6003937940346153	2.480970269408046	1.503999117940163	1.8550045089446583	6.032989071547311e-6	0.0	0.004124381332032836	0.0052407793619616335
0.6023884578021723	2.480970269408046	1.50599378170772	1.851111990921141	7.1091743066693985e-6	0.0	0.004122760248944839	0.005240779361961826
0.6043831215697291	2.480970269408046	1.5079884454752768	1.8471708099622315	8.381860456177733e-6	0.0	0.004121137380102664	0.00524077936196281
0.6063777853372858	2.480970269408046	1.5099831092428335	1.8431833566691034	9.876391387025963e-6	0.0	0.004119512741899367	0.0052407793619623595
0.6083724491048428	2.480970269408046	1.5119777730103905	1.8391547187158421	1.1629279427975072e-5	0.0	0.004117886350643337	0.005240779361962792
0.6103671128723998	2.480970269408046	1.5139724367779475	1.8350926952433873	1.3688205369593737e-5	2.008205369593736e-6	0.004116258222554429	0.00524077936196269
0.6123617766399565	2.480970269408046	1.5159671005455042	1.831007811882737	1.611201846426168e-5	4.432018464261678e-6	0.004114628373766476	0.005240779361962477
0.6143564404075132	2.480970269408046	1.517961764313061	1.8269133364278995	1.897073642616479e-5	7.290736426164791e-6	0.004112996820329249	0.00524077936196241
0.6163511041750702	2.480970269408046	1.519956428080618	1.8228252951106323	2.23455454312994e-5	1.06655454312994e-5	0.004111363578206033	0.005240779361963272
0.6183457679426272	2.480970269408046	1.521951091848175	1.8187624893591654	2.632880011747201e-5	1.4648800117472009e-5	0.004109728663270609	0.005240779361962555
0.6203404317101839	2.480970269408046	1.5239457556157316	1.8147465128514755	3.102402358429201e-5	1.934402358429201e-5	0.004108092091314432	0.0052407793619614566
0.6223350954777407	2.480970269408046	1.5259404193832884	1.810801768599593	3.6545907393183964e-5	2.4865907393183964e-5	0.004106453878050038	0.0052407793619627845
0.6243297592452977	2.480970269408046	1.5279350831508454	1.8069985145420415	4.290505265305432e-5	3.1225052653054314e-5	0.00412667286538167	0.005305302235973294
0.6263244230128546	2.480970269408046	1.5299297469184023	1.8032539997404722	5.01693818463183e-5	3.8489381846318295e-5	0.004125122455455804	0.005305302235972859
0.6283190867804114	2.480970269408046	1.531924410685959	1.7996551301935693	5.880171923737216e-5	4.712171923737216e-5	0.0041235703134770655	0.005305302235973023
0.6303137505479681	2.480970269408046	1.5339190744535158	1.7961633620414965	6.894258053303521e-5	5.7262580533035206e-5	0.004122016453925963	0.00530530223597232
0.6323084143155251	2.480970269408046	1.5359137382210728	1.792752593877835	8.080845517717361e-5	6.91284551771736e-5	0.004120460891213566	0.0053053022359726395
0.6343030780830821	2.480970269408046	1.5379084019886298	1.7894092629908218	9.469180635069736e-5	8.301180635069738e-5	0.00411890363968227	0.005305302235972016
0.6362977418506388	2.480970269408046	1.5399030657561865	1.7861324343812155	0.00011096107097155406	9.928107097155406e-5	0.004117344713608065	0.005305302235972394
0.6382924056181958	2.480970269408046	1.5418977295237435	1.7829338827569394	0.00013006065969473716	0.00011838065969473718	0.00411578412719752	0.0053053022359731096
0.6402870693857527	2.480970269408046	1.5438923932913005	1.7798381674914052	0.00015251095691230055	0.00014083095691230056	0.004114221894587795	0.005305302235973364
0.6422817331533095	2.480970269408046	1.5458870570588572	1.7768827002938508	0.00017890832075330228	0.00016722832075330226	0.00411265802985143	0.00530530223597289
0.6442763969208662	2.480970269408046	1.547881720826414	1.7741178050804454	0.0002099250830838877	0.0001982450830838877	0.00411109254699552	0.0053053022359746725
0.646271060688423	2.480970269408046	1.5498763845939707	1.7716067692548485	0.0002463095495072475	0.0002346295495072475	0.004109525459948235	0.005305302235973376
0.64826572445598	2.480970269408046	1.5518710483615277	1.7694258852952922	0.0002888859993635734	0.0002772059993635734	0.004107956782584137	0.005305302235972943
0.6502603882235369	2.480970269408046	1.5538657121290846	1.7676376459210226	0.00033838573153118406	0.00032670573153118404	0.004106386528707565	0.005305302235971634
0.6522550519910937	2.480970269408046	1.5558603758966414	1.7658448527825965	0.00039700786235608785	0.00038532786235608783	0.004104814712052342	0.005305302235972488
0.6542497157586504	2.480970269408046	1.5578550396641981	1.7638821636135205	0.00046615704367244064	0.0004544770436724406	0.00410324134628702	0.005305302235972825
0.6562443795262074	2.480970269408046	1.559849703431755	1.7619460431047917	0.0005470735892835101	0.0005353935892835101	0.004101666445015428	0.00530530223597327
0.6582390432937644	2.480970269408046	1.561844367199312	1.7601873122613882	0.0006415549132139264	0.0006298749132139263	0.0041000900217722375	0.005305302235972914
0.6602337070613211	2.480970269408046	1.5638390309668688	1.7587109572551993	0.0007519555297095399	0.0007402755297095399	0.004098512090029507	0.005305302235973691
0.6622283708288779	2.480970269408046	1.5658336947344256	1.757575918254263	0.0008811870532374728	0.0008695070532374727	0.004096932663190006	0.005305302235972917
0.6642230345964348	2.480970269408046	1.5678283585019825	1.7567949155573885	0.001032718198486122	0.001021038198486122	0.004095351754593218	0.00530530223597262
0.6662176983639918	2.480970269408046	1.5698230222695395	1.7563343455831941	0.0012105747803649897	0.0011988947803649897	0.0040937693775127265	0.005305302235972142
0.6682123621315486	2.480970269408046	1.5718176860370963	1.7561142539534909	0.0014193397140051212	0.0014076597140051212	0.004092185545157056	0.0053053022359716515
0.6702070258991053	2.480970269408046	1.573812349804653	1.756008367299135	0.0016641530147584543	0.0016524730147584542	0.004090600270670335	0.005305302235972715
0.6722016896666623	2.480970269408046	1.57580701357221	1.7558441397769917	0.001950711798198335	0.001939031798198335	0.004089013567128354	0.0053053022359725996
0.6741963534342192	2.480970269408046	1.577801677339767	1.7554027447744107	0.0022852702801195853	0.0022735902801195853	0.004087425447546918	0.0053053022359732405
0.676191017201776	2.480970269408046	1.5797963411073237	1.7562745943407219	0.0026602474814061915	0.0026485674814061915	0.0041053110149284885	0.005362366329540196
0.6781856809693327	2.480970269408046	1.5817910048748804	1.7574070341922627	0.003100776353051449	0.0030890963530514496	0.004103797937654428	0.0053623663295399495
0.6801803447368897	2.480970269408046	1.5837856686424374	1.75841509667353	0.0036174791031455184	0.003605799103145519	0.004102283383308525	0.005362366329539831
0.6821750085044467	2.480970269408046	1.5857803324099944	1.7594909110847095	0.004219403140346018	0.004207723140346018	0.004100767363942611	0.005362366329539996
0.6841696722720034	2.480970269408046	1.5877749961775511	1.7607789389120756	0.004919096999887233	0.004907416999887233	0.004099249891556014	0.005362366329539093
0.6861643360395602	2.480970269408046	1.5897696599451079	1.7623760240290964	0.005732610343575614	0.005720930343575614	0.004097730978098069	0.005362366329539502
0.6881589998071174	2.480970269408046	1.591764323712665	1.7643315241337767	0.00667949395979497	0.00666781395979497	0.00409621063546044	0.0053623663295400146
0.6901536635746741	2.480970269408046	1.5937589874802218	1.7666475043683805	0.007782799763500959	0.0077711197635009594	0.004094688875481386	0.005362366329539425
0.6921483273422309	2.480970269408046	1.5957536512477786	1.7692789812825265	0.009069080796225487	0.009057400796225487	0.004093165709950846	0.005362366329540458
0.6941429911097878	2.480970269408046	1.5977483150153355	1.772134213056161	0.010568391226074503	0.010556711226074503	0.004091641150600524	0.005362366329540684
0.6961376548773448	2.480970269408046	1.5997429787828925	1.7750750399871318	0.012314286347728383	0.012302606347728383	0.004090115209111879	0.005362366329540216
0.6981323186449016	2.480970269408046	1.6017376425504493	1.7779172874224949	0.014343822582441998	0.014332142582441998	0.004088587897114764	0.005362366329539935
0.7001269824124583	2.480970269408046	1.603732306318006	1.7804312518395657	0.01669755747804499	0.01668587747804499	0.0040870592261843825	0.00536236632953931
0.7021216461800153	2.480970269408046	1.605726970085563	1.7846258409990239	0.019489705987867336	0.019478025987867333	0.0040855292078470105	0.005362366329539078
0.7041163099475722	2.480970269408046	1.60772163385312	1.7896150633231667	0.022616355571033062	0.022604675571033062	0.004083997853572854	0.005362366329540012
0.706110973715129	2.480970269408046	1.6097162976206767	1.7947082469773994	0.02623528434208342	0.02622360434208342	0.00408246517478106	0.005362366329539836
0.7081056374826857	2.480970269408046	1.6117109613882334	1.7998495508185355	0.030495220625225344	0.03048354062522534	0.004080931182840777	0.00536236632954024
0.7101003012502427	2.480970269408046	1.6137056251557904	1.8051073165980576	0.035479009079631495	0.035467329079631495	0.004079395889066281	0.005362366329540539
0.7120949650177997	2.480970269408046	1.6157002889233474	1.8106755030434725	0.041203610699425464	0.041191930699425464	0.004077859304722476	0.005362366329540161
0.7140896287853564	2.480970269408046	1.6176949526909041	1.8168867791611847	0.047620102813697385	0.04760842281369739	0.004076321441021186	0.005362366329539584
0.7160842925529132	2.480970269408046	1.6196896164584609	1.8242365575358017	0.054613679086494435	0.054601999086494435	0.004074782309124611	0.0053623663295389035
0.7180789563204701	2.480970269408046	1.6216842802260178	1.8334160990063757	0.06200364951683156	0.06199196951683156	0.004073241920142639	0.005362366329538843
0.7200736200880271	2.480970269408046	1.6236789439935748	1.8453508438387296	0.0695434404386767	0.0695317604386767	0.004071700285135504	0.005362366329539249
0.7220682838555839	2.480970269408046	1.6256736077611316	1.8612372876969598	0.07692059452096194	0.07690891452096194	0.004070157415109916	0.005362366329539361
0.7240629476231406	2.480970269408046	1.6276682715286883	1.8825683602571206	0.0837567707675768	0.0837450907675768	0.004068613321022167	0.005362366329539017
0.7260576113906976	2.480970269408046	1.6296629352962453	1.9111343440090034	0.0896077445173756	0.08959606451737559	0.004067068013780269	0.005362366329539153
0.7280522751582545	2.480970269408046	1.6316575990638023	1.9492702106061155	0.09416603655677838	0.09415435655677837	0.004082541250481953	0.0054115363014016
0.7300469389258113	2.480970269408046	1.633652262831359	1.9969374114120357	0.09754642636026667	0.09753474636026666	0.004081059852735468	0.0054115363014013325
0.732041602693368	2.480970269408046	1.6356469265989158	2.053687742388875	0.09986649224042962	0.09985481224042962	0.004079577202611793	0.005411536301401798
0.734036266460925	2.480970269408046	1.6376415903664727	2.119088012493372	0.10124262206752875	0.10123094206752874	0.004078093310256416	0.005411536301400851
0.736030930228482	2.480970269408046	1.6396362541340297	2.1926580772949076	0.10178611173886469	0.10177443173886468	0.004076608185776342	0.005411536301400804
0.7380255939960387	2.480970269408046	1.6416309179015864	2.273915772132827	0.10160316517877264	0.10159148517877264	0.00407512183923285	0.005411536301401702
0.7400202577635955	2.480970269408046	1.6436255816691432	2.3624163474635904	0.10079489433862178	0.10078321433862178	0.004073634280643073	0.005411536301401546
0.7420149215311524	2.480970269408046	1.6456202454367002	2.457782424757912	0.09945731919681489	0.09944563919681489	0.004072145519985118	0.005411536301401143
0.7440095852987094	2.480970269408046	1.6476149092042571	2.559723430358661	0.09768136775878733	0.09766968775878732	0.004070655567192959	0.005411536301401683
0.7460042490662662	2.480970269408046	1.6496095729718139	2.668045347209245	0.09555287605701217	0.09554119605701215	0.004069164432158031	0.005411536301403177
0.7479989128338231	2.480970269408046	1.6516042367393708	2.782652553410437	0.09315258815099386	0.09314090815099386	0.00406767212472792	0.00541153630140352
0.7499935766013801	2.480970269408046	1.6535989005069278	2.9035437694839628	0.09055615612727082	0.09054447612727082	0.004066178654708889	0.005411536301403303
0.7519882403689369	2.480970269408046	1.6555935642744846	3.030803997933638	0.08783414009941908	0.08782246009941908	0.004064684031866814	0.005411536301402348
0.7539829041364936	2.480970269408046	1.6575882280420413	3.1646224155391516	0.08501268542102484	0.08500100542102484	0.004063188265926582	0.005411536301402446
0.7559775679040506	2.480970269408046	1.6595828918095983	3.3055616013969127	0.08210009508293997	0.08208841508293997	0.004061691366565305	0.005411536301401718
0.7579722316716075	2.480970269408046	1.6615775555771553	3.453883875473594	0.07914015123516542	0.07912847123516542	0.004060193343422684	0.0054115363014006854
0.7599668954391643	2.480970269408046	1.663572219344712	3.609886716853201	0.07615311013466167	0.07614143013466165	0.004058694206099953	0.0054115363014011165
0.761961559206721	2.480970269408046	1.6655668831122687	3.7740373623286434	0.07315651364093344	0.07314483364093344	0.004057193964150895	0.005411536301402163
0.763956222974278	2.480970269408046	1.6675615468798257	3.9469345012319286	0.07016518921602945	0.07015350921602945	0.004055692627086112	0.005411536301401302
0.765950886741835	2.480970269408046	1.6695562106473827	4.129272650690403	0.06719124992454058	0.06717956992454058	0.004054190204384439	0.005411536301402538
0.7679455505093917	2.480970269408046	1.6715508744149394	4.321809845446451	0.06424409443360489	0.06423241443360489	0.004052686705471771	0.005411536301401529
0.7699402142769485	2.480970269408046	1.6735455381824962	4.5253390221402965	0.06133040701290158	0.06131872701290158	0.004051182139742288	0.005411536301401666
0.7719348780445054	2.480970269408046	1.6755402019500532	4.740663315957625	0.05845415753465313	0.058442477534653134	0.00404967651654448	0.005411536301401613
0.7739295418120624	2.480970269408046	1.6775348657176101	4.968575363478463	0.05561660147362816	0.05560492147362816	0.0040481698451866645	0.0054115363014007704
0.7759242055796192	2.480970269408046	1.6795295294851669	5.209840590282975	0.05281627990713909	0.05280459990713909	0.004046662134937415	0.005411536301401557
0.7779188693471759	2.480970269408046	1.6815241932527236	5.465184346354754	0.05004901951504013	0.050037339515040136	0.004045153395023321	0.005411536301401221
0.7799135331147329	2.480970269408046	1.6835188570202806	5.735911278183319	0.047330581319411716	0.047318901319411716	0.00405808113434547	0.005452424024683375
0.7819081968822899	2.480970269408046	1.6855135207878376	6.021485074968671	0.04470739818062328	0.04469571818062329	0.004056626452082173	0.005452424024682586
0.7839028606498466	2.480970269408046	1.6875081845553943	6.321791754298459	0.04211607556199132	0.04210439556199132	0.004055170717669925	0.005452424024682052
0.7858975244174033	2.480970269408046	1.689502848322951	6.639797070850261	0.0395538189962076	0.0395421389962076	0.004053713939728523	0.005452424024682295
0.7878921881849601	2.480970269408046	1.6914975120905078	6.976342503050221	0.03701940980695465	0.037007729806954645	0.00405225612683955	0.005452424024681679
0.7898868519525171	2.480970269408046	1.6934921758580648	7.330576494598062	0.03451320510889392	0.03450152510889392	0.004050797287555295	0.005452424024681569
0.791881515720074	2.480970269408046	1.6954868396256217	7.700337722733284	0.03203713780767202	0.03202545780767202	0.004049337430389609	0.005452424024681142
0.7938761794876308	2.480970269408046	1.6974815033931785	8.082481791542744	0.029594716599915395	0.02958303659991539	0.004047876563823231	0.005452424024682272
0.7958708432551875	2.480970269408046	1.6994761671607352	8.473144519263956	0.027191025973235115	0.027179345973235115	0.004046414696298441	0.005452424024682797
0.7978655070227447	2.480970269408046	1.7014708309282924	8.867940849860315	0.024832726206222476	0.024821046206222476	0.0040449518362259025	0.005452424024683339
0.7998601707903015	2.480970269408046	1.7034654946958492	9.262103762738429	0.02252805336845542	0.02251637336845542	0.004043487991980933	0.005452424024683364
0.8018548345578582	2.480970269408046	1.705460158463406	9.650570604527953	0.020286819320488945	0.020275139320488945	0.004042023171904465	0.005452424024684379
0.8038494983254152	2.480970269408046	1.707454822230963	10.028024951776663	0.018120411713865737	0.018108731713865737	0.004040557384300135	0.005452424024683309
0.8058441620929722	2.480970269408046	1.7094494859985199	10.388901054532447	0.016041793991108267	0.016030113991108267	0.004039090637439819	0.005452424024682906
0.8078388258605289	2.480970269408046	1.7114441497660766	10.712318293033803	0.014027943055869395	0.014016263055869397	0.004037622939564868	0.005452424024682386
0.8098334896280857	2.480970269408046	1.7134388135336334	10.982660066082325	0.012154635108380149	0.012142955108380149	0.004036154298873328	0.0054524240246814045
0.8118281533956426	2.480970269408046	1.7154334773011903	11.202222894060949	0.010447434858639384	0.010435754858639384	0.004034684723537912	0.005452424024682364
0.8138228171631996	2.480970269408046	1.7174281410687473	11.374371605718794	0.008912222338339744	0.008900542338339744	0.004033214221689514	0.005452424024682634
0.8158174809307563	2.480970269408046	1.719422804836304	11.50294483198672	0.007551022405710808	0.007539342405710808	0.004031742801430474	0.00545242402468258
0.8178121446983131	2.480970269408046	1.7214174686038608	11.592369188133075	0.006362004745517229	0.006350324745517229	0.004030270470827433	0.0054524240246829345
0.8198068084658701	2.480970269408046	1.7234121323714178	11.647782437150997	0.005339483869061814	0.005327803869061815	0.004028797237912254	0.0054524240246831245
0.821801472233427	2.480970269408046	1.7254067961389747	11.675165193920924	0.00447391911418387	0.00446223911418387	0.004027323110684492	0.005452424024682934
0.8237961360009838	2.480970269408046	1.7274014599065315	11.681477091622115	0.0037519146452593775	0.003740234645259378	0.0040258480971102715	0.005452424024683495
0.8257907997685405	2.480970269408046	1.7293961236740882	11.674788209362104	0.0031562194532010267	0.003144539453201027	0.004024372205119442	0.005452424024682225
0.8277854635360975	2.480970269408046	1.7313907874416452	11.664389600649928	0.002665727355458539	0.002654047355458539	0.00402289544261257	0.0054524240246826726
0.8297801273036545	2.480970269408046	1.7333854512092022	11.660858175706986	0.002255476996018778	0.002243796996018778	0.004021417817452059	0.005452424024681447
0.8317747910712112	2.480970269408046	1.735380114976759	11.676042334484777	0.0018966518454048137	0.001884971845404814	0.004019939337473382	0.005452424024681923
0.833769454838768	2.480970269408046	1.7373747787443157	11.693041678004379	0.0015782388388826411	0.001566558838882641	0.004030187294792072	0.00548469555969401
0.8357641186063249	2.480970269408046	1.7393694425118726	11.682226085634085	0.0013275037088303898	0.0013158237088303898	0.004028754041766344	0.005484695559693336
0.8377587823738819	2.480970269408046	1.7413641062794296	11.677797521275505	0.0011158095107130603	0.0011041295107130603	0.004027319924382989	0.005484695559693652
0.8397534461414387	2.480970269408046	1.7433587700469864	11.677360479765465	0.0009376934827071876	0.0009260134827071875	0.004025884949984846	0.00548469555969329
0.8417481099089954	2.480970269408046	1.745353433814543	11.678959130731078	0.0007882008287118995	0.0007765208287118995	0.004024449125888077	0.005484695559694127
0.8437427736765524	2.480970269408046	1.7473480975821	11.68108279201331	0.0006628847183484832	0.0006512047183484832	0.0040230124593732056	0.005484695559692385
0.8457374374441093	2.480970269408046	1.749342761349657	11.682667561423296	0.0005578062869603473	0.0005461262869603473	0.004021574957699127	0.005484695559692599
0.8477321012116661	2.480970269408046	1.7513374251172138	11.683096108385419	0.00046953463561327314	0.00045785463561327317	0.004020136628090933	0.005484695559693443
0.8497267649792228	2.480970269408046	1.7533320888847705	11.682197043713762	0.00039514683109499407	0.0003834668310949941	0.004018697477744945	0.005484695559694248
0.85172142874678	2.480970269408046	1.7553267526523277	11.680244689435446	0.00033222790591568154	0.0003205479059156816	0.004017257513829057	0.005484695559695455
0.8537160925143368	2.480970269408046	1.7573214164198845	11.677959476315728	0.0002788708583076367	0.00026719085830763666	0.004015816743480628	0.005484695559695564
0.8557107562818935	2.480970269408046	1.7593160801874412	11.67650860423065	0.00023367665222537526	0.00022199665222537524	0.004014375173809819	0.005484695559695456
0.8577054200494505	2.480970269408046	1.7613107439549982	11.677506005174115	0.00019575421734563	0.00018407421734563	0.004012932811897693	0.00548469555969472
0.8597000838170075	2.480970269408046	1.7633054077225552	11.683010052739581	0.00016472044906736197	0.00015304044906736195	0.004011489664798162	0.005484695559694286
0.8616947475845642	2.480970269408046	1.765300071490112	11.681244781533648	0.00013876784231201954	0.00012708784231201954	0.00401004573953454	0.005484695559692697
0.863689411352121	2.480970269408046	1.7672947352576687	11.679257582218336	0.00011657600887589328	0.0001048960088758933	0.004008601043102732	0.005484695559693137
0.8656840751196779	2.480970269408046	1.7692893990252256	11.67882345690923	9.786634898379176e-5	8.618634898379177e-5	0.004007155582472243	0.005484695559694485
0.8676787388872349	2.480970269408046	1.7712840627927826	11.679260346991	8.21465011821362e-5	7.046650118213618e-5	0.004005709364576115	0.005484695559693908
0.8696734026547916	2.480970269408046	1.7732787265603394	11.680027134509208	6.897059287227666e-5	5.729059287227666e-5	0.004004262396327933	0.005484695559694501
0.8716680664223484	2.480970269408046	1.775273390327896	11.680723925663653	5.7939240310529155e-5	4.625924031052915e-5	0.0040028146846086635	0.005484695559694366
0.8736627301899054	2.480970269408046	1.777268054095453	11.681092073004109	4.869954860816038e-5	3.701954860816038e-5	0.004001366236270877	0.005484695559693239
0.8756573939574623	2.480970269408046	1.77926271786301	11.681014105013425	4.094511173140281e-5	2.9265111731402808e-5	0.003999917058144268	0.005484695559694768
0.8776520577250191	2.480970269408046	1.7812573816305668	11.680513672181378	3.441601250145016e-5	2.2736012501450162e-5	0.003998467157020703	0.005484695559693769
0.8796467214925758	2.480970269408046	1.7832520453981235	11.679755559069646	2.889882259444639e-5	1.721882259444639e-5	0.0039970165396753556	0.005484695559694221
0.8816413852601328	2.480970269408046	1.7852467091656805	11.67904575238468	2.422660254149871e-5	1.2546602541498707e-5	0.003995565212846725	0.005484695559693866
0.8836360490276898	2.480970269408046	1.7872413729332375	11.678831495561239	2.0278901728670185e-5	8.598901728670185e-6	0.0039941131832499635	0.005484695559692912
0.8856307127952465	2.480970269408046	1.7892360367007942	11.679701200721945	1.698175839698954e-5	5.301758396989539e-6	0.003992660457574134	0.0054846955596942375
0.8876253765628033	2.480970269408046	1.791230700468351	11.681241149583654	1.429334927753486e-5	2.613349277534859e-6	0.003999988972755938	0.005508077570312187
0.8896200403303602	2.480970269408046	1.793225364235908	11.680078236092555	1.2028453637124109e-5	3.484536371241075e-7	0.003998573539857584	0.005508077570313834
0.8916147040979172	2.480970269408046	1.795220028003465	11.679615641059373	1.0112592179639957e-5	0.0	0.0039971574122227745	0.005508077570311155
0.893609367865474	2.480970269408046	1.7972146917710217	11.67959445338566	8.498241144129064e-6	0.0	0.003995740596145396	0.005508077570312115
0.8956040316330307	2.480970269408046	1.7992093555385784	11.679802380843878	7.142094709306362e-6	0.0	0.003994323097880192	0.0055080775703105645
0.8975986954005877	2.480970269408046	1.8012040193061354	11.680073815517268	6.00506499356042e-6	0.0	0.003992904923665789	0.005508077570310986
0.8995933591681446	2.480970269408046	1.8031986830736924	11.6802898536477	5.0522820549487025e-6	0.0	0.0039914860797126556	0.005508077570311009
0.9015880229357014	2.480970269408046	1.805193346841249	11.680378293001196	4.2530938912000395e-6	0.0	0.00399006657220727	0.0055080775703117936
0.9035826867032581	2.480970269408046	1.8071880106088059	11.680313624354604	3.5810664397126955e-6	0.0	0.003988646407310014	0.005508077570311937
0.9055773504708151	2.480970269408046	1.8091826743763628	11.680117027183428	3.0139835775565717e-6	0.0	0.003987225591159441	0.005508077570312668
0.9075720142383721	2.480970269408046	1.8111773381439198	11.679856373110047	2.5338471214717935e-6	0.0	0.003985804129867855	0.0055080775703138215
0.9095666780059288	2.480970269408046	1.8131720019114765	11.679646234154552	2.126876827869515e-6	0.0	0.0039843820295205265	0.005508077570312844
0.9115613417734858	2.480970269408046	1.8151666656790335	11.679647886310246	1.783510392830431e-6	0.0	0.003982959296186995	0.005508077570314119
0.9135560055410428	2.480970269408046	1.8171613294465905	11.680069292442628	1.4984034521069986e-6	0.0	0.003981535935900754	0.005508077570312493
0.9155506693085995	2.480970269408046	1.8191559932141472	11.680284735464795	1.2644724984129424e-6	0.0	0.003980111954681567	0.005508077570311262
0.9175453330761563	2.480970269408046	1.821150656981704	11.679973627517729	1.0637118462835615e-6	0.0	0.00397868735852188	0.005508077570312415
0.9195399968437132	2.480970269408046	1.823145320749261	11.679863794276919	8.940948547717147e-7	0.0	0.003977262153384928	0.0055080775703117025
0.9215346606112702	2.480970269408046	1.825139984516818	11.67987724192669	7.51317453785319e-7	0.0	0.003975836345218115	0.005508077570311708
0.923529324378827	2.480970269408046	1.8271346482843747	11.679950588241702	6.314668415619667e-7	0.0	0.003974409939940597	0.005508077570312769
0.9255239881463837	2.480970269408046	1.8291293120519314	11.680035067860748	5.310214846688493e-7	0.0	0.0039729829434438655	0.005508077570311333
0.9275186519139405	2.480970269408046	1.8311239758194882	11.680096533613396	4.4685111800238317e-7	0.0	0.0039715553616055084	0.005508077570313103
0.9295133156814974	2.480970269408046	1.8331186395870451	11.680115456032022	3.762167447887599e-7	0.0	0.003970127200268332	0.005508077570312487
0.9315079794490544	2.480970269408046	1.835113303354602	11.680086922542552	3.1677063658356804e-7	0.0	0.003968698465260121	0.005508077570311934
0.9335026432166111	2.480970269408046	1.8371079671221588	11.68002063718803	2.6655633327198e-7	0.0	0.003967269162380672	0.005508077570312173
0.9354973069841679	2.480970269408046	1.8391026308897156	11.679940921099696	2.2400864306866817e-7	0.0	0.0039658392974080275	0.0055080775703123305
0.9374919707517249	2.480970269408046	1.8410972946572726	11.679886713291289	1.8795364251782328e-7	0.0	0.003964408876096142	0.005508077570312205
0.9394866345192818	2.480970269408046	1.8430919584248295	11.67991157071279	1.5760867649316345e-7	0.0	0.003962977904174996	0.005508077570312117
0.9414812982868386	2.480970269408046	1.8450866221923863	11.680083665860645	1.3258235819792118e-7	0.0	0.003961546387352977	0.005508077570311804
0.9434759620543953	2.480970269408046	1.847081285959943	11.68005535064654	1.1190280274684212e-7	0.0	0.003965708396953286	0.005522362933836353
0.9454706258219523	2.480970269408046	1.8490759497275	11.679981471698678	9.426070782544498e-8	0.0	0.003964307029103137	0.005522362933837082
0.9474652895895093	2.480970269408046	1.851070613495057	11.679959057121048	7.935867202009652e-8	0.0	0.003962905126851111	0.005522362933837084
0.949459953357066	2.480970269408046	1.8530652772626137	11.67996728610805	6.681472168423066e-8	0.0	0.003961502695570299	0.00552236293383784
0.9514546171246228	2.480970269408046	1.8550599410301705	11.679989370383877	5.628228807971535e-8	0.0	0.003960099740610761	0.005522362933836552
0.9534492808921797	2.480970269408046	1.8570546047977274	11.680012554536583	4.7450207376947914e-8	0.0	0.003958696267303913	0.005522362933836998
0.9554439446597367	2.480970269408046	1.8590492685652844	11.680028116083625	4.00427206548206e-8	0.0	0.00395729228095911	0.0055223629338370505
0.9574386084272934	2.480970269408046	1.8610439323328412	11.68003136542257	3.381947390073659e-8	0.0	0.003955887786863421	0.005522362933836934
0.9594332721948502	2.480970269408046	1.863038596100398	11.680021645772452	2.8575518010592858e-8	0.0	0.003954482790285025	0.005522362933837148
0.9614279359624074	2.480970269408046	1.865033259867955	11.680002333162127	2.414130878877648e-8	0.0	0.003953077296469716	0.00552236293383799
0.9634225997299641	2.480970269408046	1.8670279236355118	11.679980836473812	2.038270694819581e-8	0.0	0.0039516713106427775	0.005522362933838748
0.9654172634975209	2.480970269408046	1.8690225874030686	11.67996859750085	1.7200978110244775e-8	0.0	0.003950264838007905	0.005522362933838957
0.9674119272650779	2.480970269408046	1.8710172511706256	11.679981090930529	1.4532792804823783e-8	0.0	0.003948857883747571	0.005522362933837696
0.9694065910326348	2.480970269408046	1.8730119149381825	11.680037824113713	1.2350226470335086e-8	0.0	0.0039474504530274054	0.005522362933836605
0.9714012548001916	2.480970269408046	1.8750065787057393	11.680010612868239	1.0513102428060374e-8	0.0	0.003946042550990949	0.00552236293383698
0.9733959185677483	2.480970269408046	1.877001242473296	11.679994574697874	8.954253999417033e-9	0.0	0.003944634182756782	0.005522362933836001
0.9753905823353053	2.480970269408046	1.878995906240853	11.67999076302064	7.645920856944219e-9	0.0	0.003943225353430482	0.005522362933836311
0.9773852461028623	2.480970269408046	1.88099057000841	11.679993993556435	6.553844947985046e-9	0.0	0.003941816068091755	0.005522362933836636
0.979379909870419	2.480970269408046	1.8829852337759667	11.680000106540499	5.647340845437504e-9	0.0	0.003940406331799251	0.005522362933836942
0.9813745736379758	2.480970269408046	1.8849798975435235	11.680005966741408	4.899295747754715e-9	0.0	0.00393899614959549	0.005522362933836423
0.9833692374055327	2.480970269408046	1.8869745613110804	11.680009463463342	4.28616947894655e-9	0.0	0.003937585526499374	0.005522362933835858
0.9853639011730897	2.480970269408046	1.8889692250786374	11.680009510542076	3.787994488578125e-9	0.0	0.0039361744675124955	0.005522362933836273
0.9873585649406464	2.480970269408046	1.8909638888461942	11.680006046341186	3.3883758517710352e-9	0.0	0.00393476297761356	0.005522362933836391
0.9893532287082032	2.480970269408046	1.892958552613751	11.680000033751936	3.0744912692020762e-9	0.0	0.0039333510617624275	0.005522362933836372
0.9913478924757602	2.480970269408046	1.8949532163813079	11.679993460196796	2.8370910671042427e-9	0.0	0.003931938724900007	0.005522362933836458
0.9933425562433171	2.480970269408046	1.8969478801488648	11.679989337633918	2.6704981972665495e-9	0.0	0.003930525971946396	0.005522362933837037
0.9953372200108739	2.480970269408046	1.8989425439164216	11.679991702556185	2.5726082370336036e-9	0.0	0.00392911280779896	0.005522362933835986


==> _tikz/353s_cmp_wedge1_coarse.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	0.9826105782476002	0.13072445428789706	0.41722936891980367	0.0008026395803261693	0.0007909595803261693	0.004400222148740753	0.006783428555427226
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.7718899055931163	0.001453198946371575	0.001441518946371575	0.004398490615534498	0.006782816491031518
0.0027171788292224336	0.9819073206176481	0.1333490474936889	1.0877378902006563	0.002034165011211496	0.002022485011211496	0.00439675743535442	0.006782204371399742
0.004075768243833651	0.981555691802672	0.1346613440965848	1.3423616315155673	0.002580596420770666	0.002568916420770666	0.004395022612226395	0.0067815921965170625
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.529944622858001	0.0031185207405117978	0.003106840740511798	0.004393286150177844	0.00678097996636797
0.006792947073056083	0.98085243417272	0.13728593730237668	1.663261626424515	0.003664886339620621	0.0036532063396206215	0.004391548053239349	0.0067803676809379074
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.764213544023102	0.004227512829860193	0.004215832829860193	0.004389808325443459	0.006779755340211936
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.8535829658400436	0.00480504035171555	0.00479336035171555	0.004388066970824824	0.006779142944175016
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9457983922881983	0.005386877990803546	0.005375197990803546	0.004386323993421129	0.006778530492811791
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.0472110193212343	0.005953151597817992	0.0059414715978179915	0.004384579397271892	0.0067779179861080984
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.154938106571763	0.006474651275502353	0.006462971275502353	0.004382833186418814	0.0067773054240480414
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.2550089326428164	0.006912778786298413	0.006901098786298414	0.004381085364905734	0.0067766928066169884
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.3212259795912153	0.007219495124409233	0.007207815124409234	0.004379335936778976	0.00677608013379983
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.392060368415977	0.00688973737003729	0.00687805737003729	0.004651995609210152	0.006989389930343133
0.019020251804557034	0.9776877748379353	0.14909660672843997	2.472240558565746	0.006374229547931633	0.0063625495479316336	0.004650110975871993	0.006988757807662618
0.02037884121916825	0.9773361460229593	0.15040890333133589	2.560304142402435	0.005816568396755452	0.0058048883967554525	0.004648224677379645	0.006988125627802425
0.021737430633779493	0.9769845172079832	0.15172119993423183	2.6541916302420048	0.005271882697883558	0.005260202697883558	0.004646336718311708	0.006987493390746864
0.02309602004839071	0.9766328883930071	0.15303349653712775	2.752033964354562	0.004782928417505983	0.0047712484175059825	0.004644447103246791	0.006986861096480465
0.024454609463001927	0.976281259578031	0.15434579314002367	2.8521497373182894	0.004380065490600441	0.004368385490600441	0.004642555836764475	0.0069862287449879235
0.025813198877613144	0.975929630763055	0.1556580897429196	2.9530823457001203	0.004081237853308849	0.004069557853308849	0.00464066292344455	0.006985596336253345
0.02717178829222436	0.9755780019480789	0.1569703863458155	3.053633806152507	0.0038919565271158026	0.003880276527115803	0.004638768367867651	0.006984963870261436
0.028530377706835603	0.9752263731331028	0.15828268294871145	3.152877134671789	0.003805285558621911	0.003793605558621911	0.004636872174614537	0.006984331346996734
0.029888967121446824	0.9748747443181267	0.15959497955160737	3.2501474376043986	0.0038018306191049413	0.0037901506191049417	0.00463497434826635	0.006983698766443564
0.03124755653605804	0.9745231155031506	0.1609072761545033	3.345023374716578	0.003849730068468716	0.003838050068468716	0.00463307489340432	0.006983066128586244
0.03260614595066923	0.9741714866881747	0.1622195727573992	3.4373170479118174	0.0039046482885906324	0.0038929682885906324	0.004631173814610511	0.006982433433409011
0.03396473536528044	0.9738198578731986	0.16353186936029512	3.527093519423318	0.003909771091495901	0.003898091091495902	0.004629271116466523	0.00698180068089684
0.03532332477989169	0.9734682290582225	0.16484416596319107	3.613414423636017	0.003830947755348489	0.0038192677553484894	0.004908090275659397	0.007195799707471993
0.0366819141945029	0.9731166002432464	0.166156462566087	3.6941770718100595	0.0037434741182571923	0.0037317941182571923	0.004906042642620666	0.007195147391692974
0.038040503609114124	0.9727649714282703	0.1674687591689829	3.774333879017677	0.0037160831228708027	0.0037044031228708027	0.00490399335140647	0.007194495016769193
0.03939909302372534	0.9724133426132943	0.16878105577187882	3.8526510879750213	0.003757289819418365	0.003745609819418365	0.00490194240716172	0.007193842582684922
0.04075768243833656	0.9720617137983182	0.17009335237477474	3.928158821557358	0.0038769774119999834	0.003865297411999984	0.004899889815028972	0.0071931900894236424
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.000119803490052	0.004086446420370482	0.004074766420370482	0.004897835580149267	0.007192537536969318
0.04347486126755899	0.971358456168366	0.17271794558056658	4.068005576036582	0.004398464023932753	0.004386784023932753	0.004895779707661677	0.007191884925306048
0.044833450682170234	0.97100682735339	0.17403024218346252	4.131477372555046	0.004827313683809683	0.004815633683809683	0.004893722202702732	0.007191232254417657
0.04619204009678142	0.970655198538414	0.17534253878635844	4.190369949508021	0.0053888451314671754	0.005377165131467176	0.004891663070407197	0.007190579524288061
0.04755062951139264	0.9703035697234379	0.17665483538925436	4.244677523588484	0.0061005248049188394	0.006088844804918839	0.004889602315907213	0.007189926734900709
0.048909218926003854	0.9699519409084618	0.17796713199215028	4.294541555056824	0.0069814868060479604	0.006969806806047961	0.004887539944333177	0.007189273886240058
0.05026780834061507	0.9696003120934857	0.1792794285950462	4.340240558300191	0.008052584445039515	0.008040904445039515	0.004885475960813005	0.007188620978289445
0.051626397755226316	0.9692486832785097	0.18059172519794214	4.382182483707265	0.009336442430318352	0.009324762430318352	0.004883410370472372	0.0071879680110331565
0.05298498716983753	0.9688970544635336	0.18190402180083806	4.420900552946719	0.010857509754748947	0.010845829754748947	0.004881343178434515	0.007187314984454686
0.05434357658444875	0.9685454256485575	0.18321631840373398	4.457053761944087	0.012642113321149201	0.012630433321149201	0.004879274389820403	0.007186661898538196
0.055702165999059965	0.9681937968335814	0.1845286150066299	4.490805999015559	0.014461224515342071	0.014449544515342071	0.005162383950483927	0.0074006075858609665
0.057060755413671185	0.9678421680186053	0.18584091160952582	4.522239643947856	0.01646089396217804	0.01644921396217804	0.005160160721646792	0.00739993488293154
0.05841934482828243	0.9674905392036293	0.18715320821242176	4.552077961304888	0.018845193619334993	0.01883351361933499	0.005157935884746588	0.007399262118843377
0.05977793424289361	0.9671389103886533	0.18846550481531768	4.580747267735728	0.02156430775297916	0.02155262775297916	0.005155709445465747	0.007398589293579776
0.061136523657504833	0.9667872815736772	0.1897778014182136	4.608639121112256	0.024566251073115695	0.02455457107311569	0.005153481409480978	0.00739791640712404
0.062495113072116054	0.9664356527587011	0.19109009802110952	4.636112097447155	0.02779719014907035	0.027785510149070346	0.005151251782464751	0.0073972434594596695
0.06385370248672727	0.9660840239437251	0.19240239462400544	4.663493894522482	0.03120176413523054	0.03119008413523054	0.005149020570082857	0.007396570450569644
0.06521229190133851	0.965732395128749	0.19371469122690138	4.691082820118015	0.03472340464650715	0.03471172464650715	0.005146787777996927	0.007395897380437464
0.0665708813159497	0.9653807663137729	0.19502698782979727	4.719148052062033	0.03830465462779767	0.03829297462779767	0.005144553411862662	0.007395224249046436
0.06792947073056094	0.9650291374987968	0.19633928443269322	4.747928356482705	0.04188748606661974	0.04187580606661974	0.005142317477330269	0.007394551056379749
0.06928806014517216	0.9646775086838207	0.19765158103558914	4.777629228475132	0.04541361640294614	0.04540193640294614	0.005140079980044541	0.007393877802420673
0.07064664955978338	0.9643258798688447	0.19896387763848505	4.808418674797697	0.04882482349523691	0.04881314349523692	0.005137840925644896	0.007393204487152598
0.07200523897439462	0.9639742510538686	0.200276174241381	4.840422083812772	0.05206325900661134	0.05205157900661134	0.005135600319765041	0.0073925311105585
0.07336382838900578	0.9636226222388926	0.2015884708442769	4.873716813441367	0.05507176008010282	0.055060080080102825	0.005133358168033416	0.007391857672621762
0.07472241780361703	0.9632709934239165	0.20290076744717284	4.908327263441335	0.0577941591769856	0.0577824791769856	0.005131114476072827	0.0073911841733256545
0.07608100721822825	0.9629193646089405	0.20421306405006875	4.944315869310662	0.060194464428824195	0.0601827844288242	0.0054166258123528495	0.007604306927415709
0.07743959663283946	0.9625677357939644	0.20552536065296467	4.9817578183509035	0.06227919705775834	0.06226751705775834	0.0054142190296810905	0.007603613827085373
0.07879818604745067	0.9622161069789883	0.2068376572558606	5.020713404863254	0.0640963096360724	0.0640846296360724	0.0054118107293608785	0.007602920663570936
0.08015677546206189	0.9618644781640122	0.2081499538587565	5.061241142429041	0.0656631721913485	0.0656514921913485	0.005409400917531214	0.0076022274368542885
0.08151536487667314	0.9615128493490361	0.20946225046165245	5.103395772277069	0.06699717271958784	0.06698549271958784	0.005406989600322178	0.007601534146918641
0.08287395429128436	0.9611612205340601	0.21077454706454837	5.147228207055692	0.06811569619152659	0.06810401619152659	0.005404576783854994	0.007600840793746151
0.08423254370589557	0.960809591719084	0.2120868436674443	5.192785494541288	0.06903610379340007	0.06902442379340007	0.005402162474241348	0.007600147377319913
0.08559113312050678	0.9604579629041079	0.2133991402703402	5.240110802250128	0.06977571239853754	0.06976403239853754	0.005399746677584227	0.007599453897622484
0.08694972253511797	0.9601063340891319	0.21471143687323613	5.289243423486548	0.07035177426646409	0.07034009426646409	0.005397329399977108	0.0075987603546365115
0.08830831194972923	0.9597547052741559	0.21602373347613207	5.340218804926912	0.0707814569664709	0.0707697769664709	0.005394910647504685	0.007598066748344584
0.08966690136434041	0.9594030764591798	0.21733603007902796	5.393068595418909	0.071081823522911	0.071070143522911	0.0053924904262421525	0.007597373078729652
0.09102549077895165	0.9590514476442037	0.2186483266819239	5.447820715280477	0.07126981277976915	0.07125813277976915	0.005390068742255497	0.007596679345774254
0.09238408019356287	0.9586998188292276	0.21996062328481983	5.504499445021937	0.07136221998235327	0.07135053998235327	0.0053876456016016885	0.007595985549460976
0.0937426696081741	0.9583481900142515	0.22127291988771575	5.563125532098543	0.07137567757424902	0.07136399757424902	0.005385221010328186	0.007595291689772296
0.09510125902278534	0.9579965611992755	0.2225852164906117	5.623716314033764	0.07132663620798388	0.07131495620798388	0.005382794974473848	0.007594597766691317
0.09645984843739652	0.9576449323842994	0.22389751309350758	5.686285856041969	0.07123134596814533	0.07121966596814533	0.005380367500067224	0.0075939037802000625
0.09781843785200776	0.9572933035693233	0.22520980969640353	5.750845101124142	0.07110583780600356	0.07109415780600356	0.005377938593128637	0.007593209730281955
0.09917702726661898	0.9569416747543472	0.22652210629929945	5.817318145399055	0.07091063898983817	0.07089895898983817	0.005663344363969402	0.00780463613386135
0.10053561668123016	0.9565900459393712	0.22783440290219537	5.885756157586963	0.07058577911522486	0.07057409911522486	0.005660745346116098	0.0078039225715018515
0.10189420609584142	0.9562384171243952	0.2291466995050913	5.956254445230019	0.07014503373540418	0.07013335373540418	0.005658144959162961	0.007803208943890887
0.10325279551045263	0.9558867883094191	0.23045899610798723	6.028906085650693	0.0696003869934362	0.0695887069934362	0.005655543209536448	0.007802495251010351
0.10461138492506385	0.955535159494443	0.23177129271088315	6.103797005714084	0.068963223151912	0.068951543151912	0.005652940103649317	0.0078017814928427005
0.10596997433967509	0.9551835306794669	0.2330835893137791	6.181005976200379	0.06824432563682399	0.06823264563682399	0.005650335647901732	0.007801067669369543
0.10732856375428629	0.9548319018644909	0.23439588591667498	6.2606046397567106	0.06745387607950064	0.06744219607950064	0.005647729848680373	0.00780035378057347
0.1086871531688975	0.9544802730495148	0.2357081825195709	6.3426575722803005	0.06660145335667746	0.06658977335667746	0.005645122712358777	0.007799639826436025
0.11004574258350872	0.9541286442345387	0.23702047912246682	6.427222377028392	0.06569603262877158	0.06568435262877158	0.005642514245297635	0.007798925806939983
0.11140433199811996	0.9537770154195626	0.23833277572536277	6.5143498102132655	0.06474598437641697	0.06473430437641697	0.005639904453844263	0.007798211722066319
0.11276292141273114	0.9534253866045865	0.23964507232825866	6.604083936340981	0.06375907343531063	0.06374739343531063	0.005637293344333017	0.007797497571797931
0.11412151082734237	0.9530737577896106	0.2409573689311546	6.6964623111082755	0.06274245802940843	0.06273077802940843	0.005634680923085623	0.007796783356116728
0.11548010024195358	0.9527221289746345	0.24226966553405052	6.791516189293419	0.061702688802505685	0.06169100880250569	0.0056320671964090125	0.007796069075004178
0.1168386896565648	0.9523705001596584	0.24358196213694644	6.889270754776024	0.06064570784822338	0.06063402784822338	0.005629452170599628	0.007795354728443004
0.11819727907117604	0.9520188713446823	0.24489425873984239	6.989745369598992	0.05957684773841782	0.05956516773841783	0.0056268358519389015	0.007794640316414937
0.11955586848578727	0.9516672425297062	0.2462065553427383	7.092953838848293	0.05850083055001828	0.058489150550018285	0.005624218246695692	0.00779392583890177
0.12091445790039848	0.9513156137147302	0.24751885194563422	7.198904688067363	0.05742176689029059	0.05741008689029059	0.005621599361126181	0.007793211295886064
0.12227304731500972	0.9509639848997541	0.24883114854853017	7.307474805788899	0.05640604135313186	0.05639436135313187	0.005904455121192021	0.008002044994502548
0.12363163672962092	0.950612356084778	0.25014344515142606	7.418447890364504	0.05531622094539849	0.05530454094539849	0.005901661604361331	0.008001311110251152
0.12499022614423215	0.9502607272698019	0.251455741754322	7.5319720406611514	0.05415908087708026	0.05414740087708026	0.005898866914542103	0.008000577158681325
0.1263488155588434	0.9499090984548259	0.25276803835721795	7.648174597505024	0.052941869003874355	0.052930189003874355	0.005896071058220908	0.007999843139775205
0.12770740497345456	0.9495574696398499	0.25408033496011384	7.767144056064249	0.05167138075247354	0.05165970075247354	0.005893274041865561	0.007999109053512725
0.12906599438806576	0.9492058408248738	0.25539263156300973	7.888931868099401	0.05035395894695883	0.05034227894695883	0.005890475871929016	0.007998374899876775
0.13042458380267705	0.9488542120098977	0.25670492816590573	8.013554280202673	0.04899549366233313	0.048983813662333134	0.005887676554846463	0.007997640678848067
0.13178317321728825	0.9485025831949216	0.2580172247688016	8.140994197292796	0.04760142210592125	0.047589742105921255	0.005884876097036635	0.007996906390408284
0.13314176263189942	0.9481509543799456	0.2593295213716975	8.27120305624825	0.04617672852738804	0.04616504852738804	0.005882074504901181	0.007996172034538559
0.13450035204651067	0.9477993255649695	0.26064181797459346	8.404102691767505	0.044725944158129714	0.044714264158129714	0.005879271784826135	0.007995437611220775
0.13585894146112193	0.9474476967499934	0.2619541145774894	8.539587175148867	0.04325314718080737	0.04324146718080737	0.005876467943180131	0.007994703120435924
0.1372175308757331	0.9470960679350173	0.2632664111803853	8.677524606469225	0.04176196272980497	0.04175028272980498	0.005873662986315477	0.007993968562165896
0.1385761202903443	0.9467444391200412	0.2645787077832812	8.81775884137973	0.040255562923401725	0.04024388292340173	0.005870856920567866	0.007993233936392013
0.13993470970495553	0.9463928103050652	0.26589100438617713	8.960111135192024	0.03873666692846319	0.0387249869284632	0.005868049752256871	0.007992499243094645
0.14129329911956678	0.9460411814900891	0.2672033009890731	9.104381688877888	0.037207541058470225	0.03719586105847022	0.005865241487684976	0.007991764482256586
0.14265188853417796	0.9456895526751131	0.26851559759196897	9.250351083844167	0.035669998905708065	0.035658318905708065	0.005862432133138921	0.007991029653858565
0.14401047794878918	0.945337923860137	0.2698278941948649	9.397781594691006	0.03412540150846046	0.03411372150846046	0.005859621694888792	0.00799029475788171
0.14536906736340044	0.944986295045161	0.27114019079776086	9.546250563010839	0.032597126487307955	0.032585446487307955	0.006137299752743443	0.00819558128242911
0.1467276567780116	0.9446346662301849	0.27245248740065675	9.69437772739565	0.031160580668780535	0.03114890066878053	0.006134965070277068	0.00819849370152347
0.14808624619262287	0.9442830374152088	0.2737647840035527	9.842475307138253	0.02968606292935402	0.029674382929354017	0.006131982709726893	0.008197740385022904
0.1494448356072341	0.9439314086002327	0.27507708060644864	9.989860550458404	0.028179428588399294	0.02816774858839929	0.0061289994201626195	0.008196986999291564
0.1508034250218453	0.9435797797852566	0.27638937720934453	10.135823229666855	0.026646980681832293	0.026635300681832293	0.006126015207810055	0.008196233544309714
0.1521620144364565	0.9432281509702806	0.2777016738122404	10.279630184586763	0.025095444299823983	0.02508376429982398	0.0061230300788766324	0.008195480020059018
0.1535206038510678	0.9428765221553045	0.2790139704151364	10.420528267511209	0.023531964935209603	0.023520284935209603	0.0061200440395503975	0.008194726426519645
0.15487919326567895	0.9425248933403285	0.2803262670180323	10.557746551763731	0.02196410610973405	0.02195242610973405	0.006117057096000484	0.008193972763673283
0.15623778268029015	0.9421732645253524	0.2816385636209282	10.690497838042583	0.020399846334397172	0.020388166334397172	0.0061140692543765925	0.008193219031499862
0.15759637209490138	0.9418216357103764	0.28295086022382415	10.817979490477258	0.01884757545454787	0.018835895454547866	0.006111080520810204	0.008192465229980761
0.15895496150951263	0.9414700068954003	0.2842631568267201	10.939373628879883	0.01731609042472558	0.01730441042472558	0.006108090901413501	0.008191711359097261
0.16031355092412383	0.9411183780804242	0.285575453429616	11.053846695365534	0.01581459055254087	0.01580291055254087	0.006105100402280099	0.008190957418829364
0.161672140338735	0.9407667492654481	0.2868877500325119	11.16054840252883	0.014352672245174237	0.014340992245174237	0.006102109029485003	0.008190203409158485
0.16303072975334632	0.940415120450472	0.2882000466354079	11.258610056710003	0.012940323286293668	0.012928643286293668	0.00609911678908422	0.008189449330065407
0.1643893191679575	0.940063491635496	0.28951234323830377	11.347142233338571	0.011587916665374388	0.01157623666537439	0.006096123687115335	0.00818869518153091
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.42523176140928	0.010306203975576002	0.010294523975576004	0.006093129729597748	0.008187940963535475
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.491937949989646	0.009106308390429798	0.009094628390429798	0.0060901349225319385	0.008187186676060368
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.546287959995382	0.007999717223670879	0.007988037223670879	0.0060871392719001535	0.008186432319085864
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.587271187429792	0.006998274070579719	0.006986594070579719	0.006084142783666423	0.008185677892593083
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.617498961463554	0.006154879159250917	0.006143199159250917	0.0063537191997491745	0.008386465349189642
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.640536652642147	0.005444646968985273	0.005432966968985274	0.006350550884872141	0.00838569228558584
0.173899445070236	0.9376020899306635	0.2986984194585752	11.65679005342371	0.004814077348013285	0.004802397348013285	0.006347381916213158	0.0083849191507082
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.6676663451801	0.004255271706241204	0.004243591706241204	0.006344212299461921	0.00838414594453664
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.674406291610659	0.0037608465710886373	0.0037491665710886377	0.006341042040288569	0.008383372667051907
0.1779752133140697	0.9365472034857353	0.302635309267263	11.678092431092463	0.003323930163919482	0.003312250163919482	0.006337871144342502	0.008382599318233477
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.67965530701553	0.0029381587462981983	0.0029264787462981983	0.006334699617254484	0.008381825898062288
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.679878284699605	0.002597672738486651	0.002585992738486651	0.006331527464635318	0.008381052406518333
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.679401394311165	0.002297112613196895	0.002285432613196895	0.006328354692076294	0.008380278843581931
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.6787245501582	0.0020316145682119416	0.0020199345682119416	0.006325181305148972	0.008379505209233055
0.1847681603871257	0.934789059410855	0.30919679228174257	11.678210420642234	0.0017968059820977495	0.0017851259820977495	0.006322007309406198	0.008378731503452369
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.678087155431042	0.0015888006578358988	0.0015771206578358988	0.006318832710381095	0.008377957726219635
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.678451114398914	0.0014041938598219864	0.0013925138598219864	0.006315657513587902	0.008377183877515428
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679269685195255	0.0012400571502912492	0.0012283771502912492	0.0063124817245215105	0.008376409957319584
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.680384222457882	0.001093933031856001	0.001082253031856001	0.00630930534865847	0.008375635965612532
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.681513091695885	0.0009638294034644724	0.0009521494034644723	0.006306128391455034	0.008374861902374244
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.68225475492678	0.000848213837720704	0.000836533837720704	0.006302950858350507	0.008374087767584908
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.682090793370953	0.0007460076881392913	0.0007343276881392914	0.006299772754764153	0.008373313561225218
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.680388724673906	0.000656580035547054	0.0006449000355470541	0.006296594086097139	0.008372539283274456
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.677763365172948	0.0005797455211831303	0.0005680655211831303	0.006555291997017371	0.00856768264127879
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.67907751704638	0.0005154294334958898	0.0005037494334958897	0.006551949616974192	0.008566890149963475
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.679891070909159	0.0004579976833929547	0.00044631768339295475	0.006548606875941192	0.008566097585331446
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.680320829050316	0.0004068061779317834	0.00039512617793178344	0.006545263778795274	0.008565304947361534
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.680470191321522	0.00036125048333337156	0.00034957048333337154	0.006541920330395262	0.008564512236033673
0.20378841219168287	0.92986625600119	0.3275689447222856	11.68042928756946	0.00032076541536241903	0.00030908541536241906	0.006538576535582276	0.00856371945132765
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.68027511134038	0.0002848246305458633	0.00027314463054586326	0.006535232399178708	0.008562926593222999
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.680071657686192	0.00025294021831966974	0.00024126021831966975	0.006531887925988874	0.008562133661698994
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.679870067361989	0.00022466229418966746	0.00021298229418966743	0.006528543120799986	0.008561340656735854
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.679708779181507	0.0001995785939882988	0.0001878985939882988	0.006525197988380395	0.008560547578312743
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.67961369179248	0.00017731406930476557	0.00016563406930476557	0.006521852533481299	0.008559754426409164
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679598335646558	0.00015753048416199177	0.00014585048416199177	0.006518506760836037	0.008558961201004927
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.679664055470619	0.0001399260130096806	0.0001282460130096806	0.006515160675160606	0.008558167902079646
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.67980020309944	0.00012423484009838436	0.00011255484009838438	0.0065118142811533275	0.008557374529612591
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.679984340106483	0.00011022676029534614	9.854676029534615e-5	0.006508467583495719	0.008556581083583413
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.68018244927061	9.77067813985327e-5	8.60267813985327e-5	0.006505120586850855	0.0085557875639718
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.68034915354513	8.651472800098598e-5	7.4834728000986e-5	0.006501773295865886	0.00855499397075686
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.680427940852109	7.652484695325635e-5	6.484484695325635e-5	0.006498425715170504	0.008554200303918742
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.680351392709587	6.764541446727512e-5	5.596541446727512e-5	0.006495077849377242	0.008553406563436616
0.2228086639962399	0.924943452591525	0.34594109716282845	11.6800414144136	5.981834490070897e-5	4.813834490070897e-5	0.0064917297030816935	0.00855261274928988
0.22416725341085111	0.924591823776549	0.3472533937657244	11.679409464237898	5.3018801256278354e-5	4.133880125627835e-5	0.006488381280863187	0.008551818861458256
0.2255258428254623	0.924240194961573	0.3485656903686203	11.679780887781487	4.7291436864523525e-5	3.561143686452352e-5	0.0067334259715891714	0.008740194284478994
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.67997381707429	4.219901130317121e-5	3.0519011303171205e-5	0.006729927111409982	0.008739382700446016
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680079000075953	3.763987253134986e-5	2.5959872531349862e-5	0.0067264281790257365	0.008738571041038213
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.680119221722801	3.356451803898209e-5	2.188451803898209e-5	0.006722929178321296	0.008737759306234622
0.23096020048390722	0.9228336797016686	0.353814876780204	11.680114372145793	2.992651317258844e-5	1.824651317258844e-5	0.006719430113167174	0.008736947496013833
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.680081505572588	2.6682458391674536e-5	1.5002458391674536e-5	0.0067159309874198535	0.00873613561035519
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.680034899557034	2.3791956673992347e-5	1.211195667399235e-5	0.006712431804920075	0.008735323649237759
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.679986114575842	2.121758107113313e-5	9.53758107113313e-6	0.006708932569495417	0.008734511612640054
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.679944054014783	1.8924842415602537e-5	7.244842415602535e-6	0.006705433284958449	0.008733699500541583
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.679915024551583	1.6882157180208223e-5	5.202157180208222e-6	0.0067019339551075505	0.008732887312920814
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.67990279692899	1.5060815490307148e-5	3.380815490307149e-6	0.0066984345837272944	0.008732075049756984
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.679908667099715	1.3434949289122453e-5	1.7549492891224527e-6	0.006694935174587722	0.008731262711028791
0.241828915800797	0.9200206491818601	0.3643132496033714	11.679931517714643	1.1981500656040989e-5	3.0150065604098993e-7	0.0066914357314451275	0.008730450296715375
0.24318750521540816	0.919669020366884	0.3656255462062673	11.679967879917555	1.0680190277483166e-5	0.0	0.006687936258042228	0.008729637806795507
0.24454609463001942	0.919317391551908	0.36693784280916325	11.680011995402584	9.513486069618568e-6	0.0	0.006684436758107124	0.008728825241247781
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.68005587868571	8.466571951879614e-6	0.0	0.006680937235355126	0.008728012600051608
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.680089379538126	7.527316769907748e-6	0.0	0.006677437693487209	0.008727199883185785
0.24862186287385304	0.9182625051069797	0.370874732617851	11.680100245527338	6.686243366238289e-6	0.0	0.0066739381361911425	0.008726387090628465
0.24998045228846433	0.9179108762920036	0.372187029220747	11.680074184611623	5.936497796705682e-6	0.0	0.006670438567141511	0.008725574222359622
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.679994927734686	5.273818690222512e-6	0.0	0.006666938989998077	0.008724761278356941
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679844291369905	4.696506749253403e-6	0.0	0.006663439408409593	0.008723948258600431
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.679951011086859	4.205766818948361e-6	0.0	0.006892749852384651	0.008904444429337707
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.67999479239637	3.7665805324473712e-6	0.0	0.006889117128231334	0.008903614330470815
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.6800189605754	3.371998228989194e-6	0.0	0.00688548458203864	0.008902784154205489
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680028515796234	3.018006893151568e-6	0.0	0.0068818522167121855	0.008901953900519628
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.680027824851042	2.7008345894117445e-6	0.0	0.006878220035147797	0.008901123569391826
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.68002063794739	2.4169478867592227e-6	0.0	0.006874588040231836	0.008900293160800177
0.26220775701996524	0.914746216957219	0.38399769864681027	11.680010105338392	2.1630492947835764e-6	0.0	0.006870956234839697	0.008899462674722716
0.26356634643457644	0.914394588142243	0.38530999524970616	11.679998793806263	1.936074711161726e-6	0.0	0.006867324621838198	0.008898632111139062
0.2649249358491877	0.914042959327267	0.3866222918526021	11.679988703020667	1.7331908804613898e-6	0.0	0.006863693204083229	0.00889780147002598
0.2662835252637989	0.9136913305122909	0.387934588455498	11.67998128179508	1.5517928641649422e-6	0.0	0.006860061984421462	0.008896970751362199
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.679977444267323	1.3895015218080829e-6	0.0	0.00685643096569014	0.00889613995512672
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.679977586032674	1.2441610031161771e-6	0.0	0.0068528001507163466	0.008895309081297062
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.679981600260671	1.1138362510113036e-6	0.0	0.006849169542318089	0.00889447812985177
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.679988893829622	9.9681051535139e-7	0.0	0.006845539143303528	0.00889364710076879
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.679998403515723	8.915828772520007e-7	0.0	0.006841908956472041	0.008892815994026563
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.680008612276655	7.968657838307209e-7	0.0	0.006838278984612744	0.008891984809603418
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680017565672657	7.115825932023203e-7	0.0	0.006834649230506733	0.008891153547477647
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680022888471314	6.348651295420357e-7	0.0	0.006831019696924316	0.008890322207627026
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.680021801485811	5.660512480233035e-7	0.0	0.006827390386627784	0.008889490790029958
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.680011138699424	5.046824094243161e-7	0.0	0.006823761302370087	0.008888659294664926
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.679987364733043	4.5050126418705685e-7	0.0	0.006820132446895352	0.008887827721509946
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.679979111074184	4.035894481164057e-7	0.0	0.007032074779982493	0.009059321424621593
0.28394518765374477	0.909120155917602	0.404994444293145	11.67999263725817	3.627852421888542e-7	0.0	0.007028332747040036	0.009058473491473444
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.680000995789333	3.259725149300856e-7	0.0	0.0070245910867085615	0.009057625478945994
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.680005371906491	2.928097809659803e-7	0.0	0.007020849801068324	0.009056777387016232
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.680006810492266	2.629748550232906e-7	0.0	0.007017108892194617	0.009055929215662548
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680006220103076	2.3616464595903601e-7	0.0	0.007013368362157296	0.009055080964861649
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.680004377010127	2.1209495166945064e-7	0.0	0.007009628213020827	0.009054232634592789
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.680001929269556	1.905002548710627e-7	0.0	0.007005888446844062	0.009053384224832494
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.679999400840597	1.7113351974596487e-7	0.0	0.007002149065680091	0.00905253573555841
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.679997195772097	1.537659894428778e-7	0.0	0.006998410071576923	0.009051687166748746
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.679995602478723	1.381869844253478e-7	0.0	0.006994671466577413	0.009050838518380643
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.679994798129139	1.2420370165761755e-7	0.0	0.006990933252718694	0.009049989790431881
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.679994853170086	1.1164101461869368e-7	0.0	0.006987195432032686	0.009049140982880477
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.679995736011008	1.0034127413422703e-7	0.0	0.006983458006546048	0.009048292095702399
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.679997298589685	9.016501907609073e-8	0.0	0.006981947140056419	0.009052362702595396
0.30296543945830184	0.904197352507937	0.4233665967336879	11.679999359036033	8.098797428919492e-8	0.0	0.006978214964343215	0.009051514477595276
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.680001602952357	7.270360883164738e-8	0.0	0.006974483185181678	0.009050666173099825
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.680003638271359	6.522224511335638e-8	0.0	0.0069707518045886915	0.009049817789086608
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.680004990008705	5.847070031872288e-8	0.0	0.006967020824578235	0.009048969325533512
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680005104109668	5.239209310093321e-8	0.0	0.006963290247156757	0.009048120782417807
0.309758386531358	0.9024392084330567	0.4299280797481676	11.68000335138171	4.694565108502287e-8	0.0	0.006959560074326819	0.009047272159717588
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.679999031499937	4.2106519183025394e-8	0.0	0.006955830308086264	0.009046423457410047
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.679994261012531	3.7851050253609243e-8	0.0	0.00714943553189764	0.009207866469500066
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.679997575133578	3.4193281024624764e-8	0.0	0.007145612676315116	0.009207002108118699
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.6799997172491	3.088276800710146e-8	0.0	0.007141790323176628	0.009206137665582353
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680000941333423	2.789084885937542e-8	0.0	0.0071379684739908324	0.009205273141868881
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.680001472287245	2.519041776093456e-8	0.0	0.007134147130264329	0.009204408536955106
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680001506762421	2.275590882566519e-8	0.0	0.007130326293500584	0.009203543850817932
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.680001214036901	2.056327958242005e-8	0.0	0.00712650596520212	0.009202679083434804
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.680000736936238	1.8589994523091468e-8	0.0	0.0071226861468677025	0.009201814234782245
0.32334428067747006	0.898922920283296	0.4430510457771268	11.680000192797456	1.681500871840406e-8	0.0	0.007118866839995634	0.009200949304838174
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.679999674471748	1.521875150160411e-8	0.0	0.007115048046080614	0.009200084293579
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.679999251362378	1.3783110220223248e-8	0.0	0.007111229766615373	0.009199219200981948
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.679998970494342	1.2491414056098468e-8	0.0	0.007107412003091627	0.009198354027024442
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.679998857612475	1.1328417913805145e-8	0.0	0.007103594756997653	0.009197488771682813
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.67999891830497	1.028028637766405e-8	0.0	0.0070997780298199175	0.00919662343493485
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.679999139149219	9.334577737471077e-9	0.0	0.007095961823043147	0.009195758016756891
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.679999488877172	8.480228083089848e-9	0.0	0.007092146138149782	0.009194892517126399
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.679999919557572	7.707535468043304e-9	0.0	0.007088330976620027	0.00919402693602024
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.68000036779251	7.008144142228046e-9	0.0	0.007084516339931925	0.009193161273415205
0.3369301748235823	0.8954066321335353	0.456174011806086	11.680000755925894	6.375028853870318e-9	0.0	0.007080702229561931	0.00919229552928856
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.680000993261679	5.8024792208333e-9	0.0	0.007076888646984287	0.009191429703617299
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.680000977289804	5.28608417137724e-9	0.0	0.007073075593670931	0.009190563796378096
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.680000594917834	4.822716454465379e-9	0.0	0.007069263071091835	0.009189697807548086
0.34236453248202714	0.894000116873631	0.4614231982176697	11.679999723706738	4.4105172197034775e-9	0.0	0.0070654510807153115	0.009188831737104027
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679999011716955	4.0480273492868956e-9	0.0	0.007239739185158917	0.009339010145410508
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999584343456	3.732410501185342e-9	0.0	0.007235854075892924	0.009338129272905001
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999954121172	3.446111333189279e-9	0.0	0.007231969544582196	0.009337248317298574
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.680000167134422	3.1867602746390783e-9	0.0	0.007228085592419678	0.009336367278567013
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.680000263245967	2.952114310047859e-9	0.0	0.007224202220598318	0.009335486156687276
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.680000276456715	2.7400556215964483e-9	0.0	0.007220319430310917	0.009334604951636134
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.680000235271875	2.548590237445015e-9	0.0	0.007216437222749663	0.009333723663389101
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.680000163072632	2.3758466858686367e-9	0.0	0.007212555599106293	0.009332842291923703
0.35459183721352816	0.8908354575388464	0.473233867643733	11.680000078492746	2.2200746552231187e-9	0.0	0.0072086745605724565	0.00933196083721546
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999995799287	2.079643659746069e-9	0.0	0.007204794108338993	0.009331079299241337
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999925276917	1.953041711198998e-9	0.0	0.007200914243597183	0.009330197677977166
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.6799998736151	1.838873996354727e-9	0.0	0.007197034967537333	0.009329315973400216
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.679999844297674	1.7358615603342529e-9	0.0	0.007193156281349507	0.009328434185486012
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.679999837994313	1.6428399957962742e-9	0.0	0.007189278186223344	0.009327552314211441
0.36274337370119547	0.88872568464899	0.48110764726110855	11.679999852953342	1.558758137982386e-9	0.0	0.007185400683348505	0.009326670359552671
0.36410196311580667	0.888374055834014	0.4824199438640045	11.67999988539552	1.482676765620318e-9	0.0	0.007181523773913985	0.00932578832148599
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999929908433	1.413767307686531e-9	0.0	0.007177647459108542	0.009324906199987737
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.679999979841067	1.3513105560297235e-9	0.0	0.007173771740120615	0.009324023995034502
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.68000002769842	1.2946953838555496e-9	0.0	0.007169896618138339	0.009323141706602
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.68000006553572	1.2434174700723021e-9	0.0	0.007166022094349116	0.009322259334666924
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.680000085352233	1.1970780294972602e-9	0.0	0.007162148169940721	0.009321376879205635
0.372253499603474	0.8862642829441576	0.49029372348138	11.680000079484355	1.155382548922125e-9	0.0	0.007158274846100319	0.00932049434019454
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.680000040997989	1.118139529035734e-9	0.0	0.007154402124014357	0.009319611717609371
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999964080077	1.0852592322016263e-9	0.0	0.007150530004869407	0.009318729011426916
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.679999971947016	1.0565277199305655e-9	0.0	0.007305240030964392	0.009456562240409996
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.679999982771694	1.030740582433091e-9	0.0	0.00730131254318988	0.009455665683179536
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.679999989941381	1.007301995311898e-9	0.0	0.007297385660404195	0.009454769040931819
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.679999995627341	9.860237499311335e-10	0.0	0.007293459383719447	0.009453872313643306
0.3817636255057525	0.883802881239325	0.4994797997016515	11.680000001174522	9.667279816728102e-10	0.0	0.007289533714247589	0.0094529755012893
0.38312221492036375	0.883451252424349	0.5007920963045474	11.68000000723031	9.492470576935433e-10	0.0	0.00728560865310118	0.009452078603846016
0.384480804334975	0.8830996236093729	0.5021043929074434	11.680000013872958	9.334234651811537e-10	0.0	0.007281684201392255	0.009451181621288801
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.68000002073943	9.191097001107131e-10	0.0	0.0072777603602339124	0.009450284553593844
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.680000027152685	9.061681564998529e-10	0.0	0.0072738371307382865	0.009449387400736616
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.680000032248229	8.944710161629982e-10	0.0	0.007269914514018589	0.009448490162693075
0.38991516199341986	0.8816931083494687	0.507353579319027	11.680000035099791	8.839001389641551e-10	0.0	0.00726599251118731	0.00944759283943847
0.391273751408031	0.8813414795344926	0.5086658759219229	11.680000034844223	8.743469535679326e-10	0.0	0.007262071123358011	0.009446695430949177
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.680000030805468	8.657123486883156e-10	0.0	0.0072581503516439775	0.009445797937200616
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.680000022617438	8.579065648347973e-10	0.0	0.007254230197158265	0.009444900358168083
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.680000010346092	8.508490865553666e-10	0.0	0.007250310661014982	0.009444002693828252
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999994610329	8.4446853517584e-10	0.0	0.007246391744327221	0.00944310494415568
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.67999997670197	8.387025620349861e-10	0.0	0.007242473448208971	0.009442207109126605
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.679999958704725	8.334977422148707e-10	0.0	0.007238555773774056	0.009441309188716612
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.679999943612204	8.288094687657883e-10	0.0	0.00723463872213711	0.009440411182901625
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.679999935444982	8.24601847425133e-10	0.0	0.007230722294411535	0.009439513091656873
0.4035010561395321	0.878176820199708	0.5204765453479863	11.679999939366809	8.208475918295267e-10	0.0	0.007226806491711904	0.009438614914957871
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.679999961800064	8.17527919219463e-10	0.0	0.007222891315152917	0.009437716652780528
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.680000010540423	8.146324466357194e-10	0.0	0.007218976765848701	0.00943681830510029
0.4075768243833657	0.8771219337547798	0.524413435156674	11.680000094871026	8.121590876067462e-10	0.0	0.00721506284491419	0.009435919871892734
0.408935413797977	0.8767703049398037	0.52572573175957	11.680000052461947	8.100430313436033e-10	0.0	0.007350312363441118	0.009560396725341758
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.680000009708731	8.081146222064778e-10	0.0	0.007346357716999888	0.00955948548606166
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.679999983409273	8.06338912062501e-10	0.0	0.0073424036686138595	0.009558574159910984
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.679999970482298	8.047044374799193e-10	0.0	0.00733845021947426	0.00955766274686518
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.6799999679705	8.032005736013116e-10	0.0	0.007334497370772294	0.009556751246899559
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.679999973077367	8.018175246335906e-10	0.0	0.007330545123698306	0.009555839659988838
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.679999983203176	8.005463143820862e-10	0.0	0.0073265934794422265	0.009554927986108123
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.679999995980241	7.993787768286121e-10	0.0	0.007322642439194605	0.009554016225232548
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.680000009307488	7.983075467534061e-10	0.0	0.0073186920041450896	0.009553104377337621
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.680000021384233	7.973260504008432e-10	0.0	0.0073147421754828825	0.009552192442397965
0.4225213079440891	0.873254016790043	0.5388486977885292	11.680000030743187	7.964284961888025e-10	0.0	0.007310792954397648	0.009551280420388981
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.680000036282868	7.956098654615863e-10	0.0	0.007306844342078071	0.009550368311285327
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.680000037299232	7.948659032862674e-10	0.0	0.007302896339712919	0.009549456115062305
0.4265970761879228	0.8721991303451148	0.542785587597217	11.680000033516661	7.941931092923486e-10	0.0	0.007298948948490714	0.009548543831694838
0.42795566560253406	0.8718475015301388	0.544097884200113	11.680000025118387	7.935887285546191e-10	0.0	0.007295002169599418	0.009547631461157897
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.680000012776235	7.930507425190804e-10	0.0	0.007291056004227426	0.009546719003426959
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999997679877	7.925778599718147e-10	0.0	0.0072871104535617535	0.00954580645847619
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.67999998156557	7.921695080506739e-10	0.0	0.007283165518790406	0.009544893826281617
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.679999966744418	7.918258232996555e-10	0.0	0.007279221201100146	0.009543981106817057
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.67999995613029	7.915476427658273e-10	0.0	0.007275277501677892	0.009543068300058632
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.679999953267332	7.913364951386742e-10	0.0	0.0072713344217104365	0.00954215540598048
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.679999962357273	7.911945919317232e-10	0.0	0.007267391962383836	0.009541242424557627
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.679999988286477	7.911248187062984e-10	0.0	0.0072634501248844754	0.009540329355765485
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.680000036652917	7.911307263372839e-10	0.0	0.007259508910398066	0.009539416199577952
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.680000046943908	7.912073311423402e-10	0.0	0.0073755893900548705	0.009649597322868542
0.44290014916325743	0.867979584565402	0.5585331468319681	11.680000016633365	7.912684955998715e-10	0.0	0.007371618735295462	0.00964867249691477
0.4442587385778685	0.867627955750426	0.5598454434348639	11.679999996875576	7.913001630596084e-10	0.0	0.007367648653608717	0.009647747582307542
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.679999985663207	7.913050382508392e-10	0.0	0.007363679146348314	0.009646822579021592
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.679999981138788	7.912858731297592e-10	0.0	0.007359710214866949	0.009645897487031672
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.679999981601762	7.912454659813718e-10	0.0	0.0073557418605150575	0.009644972306311549
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.679999985515284	7.911866605256818e-10	0.0	0.007351774084643336	0.009644047036836934
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.679999991512588	7.911123450281269e-10	0.0	0.007347806888599761	0.009643121678581237
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.679999998403108	7.910254514141621e-10	0.0	0.007343840273733233	0.009642196231519372
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.680000005178252	7.909289543879517e-10	0.0	0.007339874241389149	0.009641270695625297
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.680000011016972	7.908258705550855e-10	0.0	0.0073359087929137905	0.009640345070873411
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.680000015167456	7.907194152378002e-10	0.0	0.007335899783579835	0.00964558567793595
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.680000017380157	7.906124689403704e-10	0.0	0.007331931334718909	0.00964465928874309
0.459203222138592	0.8637600387856892	0.5742807060667191	11.680000017383602	7.905080671460567e-10	0.0	0.0073279634778521	0.00964373281055925
0.4605618115532032	0.8634084099707131	0.575593002669615	11.680000015169625	7.904093850922881e-10	0.0	0.007323996214311847	0.009642806243360358
0.4619204009678145	0.863056781155737	0.576905299272511	11.680000010940804	7.903196353754397e-10	0.0	0.007320029545427981	0.009641879587119805
0.4632789903824257	0.862705152340761	0.5782175958754069	11.680000005112623	7.902420669715505e-10	0.0	0.007316063472530821	0.009640952841812012
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.679999998314804	7.901799642643702e-10	0.0	0.007312097996948536	0.009640026007411864
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.679999991392044	7.901366460806375e-10	0.0	0.00730813312000941	0.009639099083893177
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.679999985404036	7.901154647324591e-10	0.0	0.007304168843038788	0.00963817207122968
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.679999981624706	7.901198050666788e-10	0.0	0.007300205167363759	0.009637244969397071
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.679999981540961	7.901530835211375e-10	0.0	0.0072962420943082675	0.009636317778368207
0.471430526870093	0.8605953794509046	0.5860913754927825	11.679999986850557	7.902187471876915e-10	0.0	0.007292279625196357	0.00963539049811817
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.679999999459469	7.903202728819105e-10	0.0	0.007288317761350433	0.009634463128620926
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.68000002147854	7.904611662193281e-10	0.0	0.007284356504092667	0.009633535669850948
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.680000014341747	7.906261120746667e-10	0.0	0.007381807338305419	0.009728614140661318
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.680000004310076	7.90752559295478e-10	0.0	0.007377821977132843	0.009727675681816095
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.679999997933367	7.90841219133455e-10	0.0	0.007373837166757142	0.009726737132426179
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.679999994455052	7.908953654706024e-10	0.0	0.007369852908702486	0.009725798492465318
0.4809406527723716	0.858133977746072	0.5952774517130539	11.679999993192906	7.909182523646018e-10	0.0	0.007365869204490192	0.009724859761906965
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.679999993538923	7.909131137677335e-10	0.0	0.007361886055640062	0.009723920940725378
0.4836578316015939	0.85743072011612	0.5979020449188457	11.67999999495904	7.908831632500178e-10	0.0	0.0073579034636694655	0.009722982028894073
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.679999996992523	7.908315937264527e-10	0.0	0.007353921430094792	0.009722043026387017
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.679999999251153	7.907615771882536e-10	0.0	0.007349939956429172	0.009721103933177405
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.680000001418113	7.906762644379866e-10	0.0	0.007345959044184993	0.009720164749239597
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.680000003246784	7.905787848284886e-10	0.0	0.007341978694871448	0.009719225474546744
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.680000004559146	7.904722460054606e-10	0.0	0.007337998909997354	0.00971828610907288
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.680000005244112	7.903597336536407e-10	0.0	0.007334019691068332	0.009717346652791508
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.680000005255561	7.90244311246439e-10	0.0	0.007330041039589137	0.009716407105676388
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.680000004610214	7.901290197989342e-10	0.0	0.007326062957061837	0.009715467467701026
0.49588513633309494	0.8542660607813353	0.609712714344909	11.680000003385363	7.900168776241213e-10	0.0	0.007322085444987218	0.009714527738839088
0.49724372574770626	0.8539144319663592	0.611025010947805	11.680000001716296	7.899108800923056e-10	0.0	0.007318108504864236	0.009713587919064709
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.679999999793688	7.898139993935364e-10	0.0	0.007314132138189193	0.009712648008350665
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.679999997860723	7.897291843029717e-10	0.0	0.007310156346457807	0.009711708006671017
0.50131949399154	0.8528595455214311	0.6149619007564928	11.679999996210096	7.896593599490688e-10	0.0	0.007306181131162938	0.009710767913999295
0.502678083406151	0.852507916706455	0.6162741973593887	11.679999995180863	7.896074275844924e-10	0.0	0.007302206493796117	0.009709827730308955
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.679999995155143	7.895762643596342e-10	0.0	0.007298232435847361	0.009708887455573894
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.679999996554656	7.895687230986358e-10	0.0	0.0072942589588041555	0.009707947089767117
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.67999999983716	7.895876320778094e-10	0.0	0.007290286064152777	0.009707006632862442
0.508112441064596	0.8511014014465507	0.6215233837709724	11.680000005492744	7.896357948063464e-10	0.0	0.0072863137533776216	0.00970606608483381
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.680000003430457	7.897019436480171e-10	0.0	0.007365269264782941	0.0097852213009219
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.680000001117591	7.897362435899194e-10	0.0	0.007361277957111034	0.00978427097052801
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.679999999648274	7.897385093913861e-10	0.0	0.007357287179355204	0.009783320547821144
0.5135467987230408	0.8496948861866465	0.626772570182556	11.67999999883491	7.89711468526141e-10	0.0	0.007353296933198484	0.009782370032774546
0.514905388137652	0.8493432573716704	0.628084866785452	11.679999998513527	7.89657821950912e-10	0.0	0.007349307220321177	0.009781419425360855
0.5162639775522633	0.8489916285566943	0.629397163388348	11.679999998542625	7.895802439312231e-10	0.0	0.007345318042401397	0.00978046872555347
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.679999998802073	7.894813818697037e-10	0.0	0.007341329401114545	0.009779517933325247
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.679999999191926	7.89363856136824e-10	0.0	0.007337341298132552	0.009778567048649489
0.520339745796097	0.8479367421117661	0.6333340531970357	11.679999999631157	7.892302599039453e-10	0.0	0.0073333537351257996	0.009777616071499247
0.5216983352107081	0.84758511329679	0.6346463497999316	11.6800000000565	7.890831589785789e-10	0.0	0.0073293667137610775	0.009776665001847219
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.680000000421058	7.889250916417501e-10	0.0	0.0073253802357032905	0.009775713839666415
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.680000000693099	7.887585684873563e-10	0.0	0.007321394302614	0.009774762584930026
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.680000000854623	7.885860722634069e-10	0.0	0.0073174089161531595	0.009773811237611077
0.527132692869153	0.8461785980368858	0.6398955362115153	11.68000000090007	7.88410057715039e-10	0.0	0.00731342407797695	0.009772859797682368
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.68000000083491	7.88232951429189e-10	0.0	0.0073094397897401145	0.009771908265116713
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.680000000674264	7.880571516808086e-10	0.0	0.007305456053093861	0.009770956639887307
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.680000000441492	7.878850282805136e-10	0.0	0.007301472869687764	0.009770004921967125
0.5325670505275978	0.8447720827769815	0.645144722623099	11.680000000166748	7.877189224235395e-10	0.0	0.00729749024116837	0.009769053111328963
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999885588	7.875611465398909e-10	0.0	0.00729350816917947	0.009768101207945527
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.679999999637502	7.874139841455613e-10	0.0	0.007289526655363124	0.009767149211790244
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.679999999464478	7.872796896947046e-10	0.0	0.007285545701358177	0.00976619712283523
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.679999999409562	7.871604884326349e-10	0.0	0.007281565308801665	0.009765244941053892
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.679999999515376	7.870585762495191e-10	0.0	0.007277585479327244	0.009764292666418732
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.679999999822746	7.869761195346566e-10	0.0	0.0072736062145672496	0.009763340298902972
0.5420771764298764	0.842310681072149	0.6543307988433704	11.68000000036915	7.869152550311951e-10	0.0	0.007269627516150921	0.009762387838479063
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.680000000336342	7.868730795369097e-10	0.0	0.007330417461533121	0.009824998141553177
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.680000000163979	7.868100208596816e-10	0.0	0.007326422863057092	0.009824037197001206
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000053886	7.867212012187432e-10	0.0	0.007322428785774826	0.009823076158444148
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.679999999986826	7.866087567869095e-10	0.0	0.007318435231485373	0.009822115025855062
0.5488701235029324	0.8405525369972686	0.66089228185785	11.679999999947958	7.864747959313562e-10	0.0	0.007314442201984728	0.00982115379920619
0.5502287129175437	0.8402009081822925	0.662204578460746	11.67999999992626	7.86321399073202e-10	0.0	0.007310449699065417	0.009820192478470016
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.679999999914068	7.861506185479834e-10	0.0	0.007306457724517094	0.009819231063618693
0.552945891746766	0.8394976505523405	0.6648291716665378	11.679999999906544	7.859644784669005e-10	0.0	0.007302466280126058	0.009818269554624651
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.679999999901202	7.857649745786999e-10	0.0	0.007298475367675791	0.009817307951460186
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.679999999897397	7.855540741320726e-10	0.0	0.007294484988946486	0.009816346254097661
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.679999999895848	7.85333715738428e-10	0.0	0.007290495145715108	0.0098153844625096
0.558380249405211	0.8380911352924362	0.6700783580781215	11.679999999898174	7.851058092349155e-10	0.0	0.007286505839755608	0.00981442257666789
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.679999999906375	7.84872235547556e-10	0.0	0.0072825170728392135	0.009813460596545125
0.5610974282344334	0.837387877662484	0.6727029512839133	11.679999999922432	7.846348465543472e-10	0.0	0.007278528846733705	0.009812498522113399
0.5624560176490446	0.837036248847508	0.6740152478868093	11.679999999947782	7.843954649482046e-10	0.0	0.007274541163203983	0.009811536353344955
0.5638146070636559	0.836684620032532	0.6753275444897052	11.679999999982936	7.841558840995947e-10	0.0	0.007270554024012124	0.009810574090212361
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.680000000026967	7.839178679187194e-10	0.0	0.007266567430917156	0.009809611732687571
0.5665317858928782	0.8359813624025798	0.677952137695497	11.680000000077154	7.83683150717106e-10	0.0	0.007262581385674564	0.009808649280742574
0.5678903753074895	0.8356297335876037	0.679264434298393	11.680000000128496	7.834534370684594e-10	0.0	0.007258595890038132	0.009807686734350143
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000173333	7.832304016686194e-10	0.0	0.007254610945757127	0.009806724093482115
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.680000000200938	7.830156891944844e-10	0.0	0.007250626554579202	0.00980576135811099
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.68000000019711	7.82810914161739e-10	0.0	0.007246642718248581	0.00980479852820828
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000143805	7.82617660781234e-10	0.0	0.007242659438506315	0.009803835603746692
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.68000000001875	7.824374828138652e-10	0.0	0.007238676717091233	0.009802872584698193
0.576041911795157	0.8335199606977473	0.6871382139157686	11.679999999795077	7.822719034237909e-10	0.0	0.007234694555738889	0.009801909471034749
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.679999999754079	7.821223358933917e-10	0.0	0.0072775798972842115	0.009847490192832023
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.679999999918687	7.819639613291035e-10	0.0	0.0072735836341859365	0.009846519968910422
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.680000000027782	7.817860047081635e-10	0.0	0.007269587899217977	0.00984554964937831
0.5814762694536018	0.832113445437843	0.6923874003273522	11.680000000090386	7.81590037813284e-10	0.0	0.007265592694243107	0.009844579234207953
0.582834858868213	0.831761816622867	0.6936996969302481	11.68000000011535	7.813776043833276e-10	0.0	0.007261598021120384	0.009843608723370855
0.5841934482828242	0.8314101878078909	0.695011993533144	11.680000000111287	7.811502199841157e-10	0.0	0.007257603881704856	0.009842638116838743
0.5855520376974355	0.8310585589929148	0.69632429013604	11.680000000086396	7.809093718782642e-10	0.0	0.007253610277848935	0.00984166741458368
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.680000000048324	7.80656518893894e-10	0.0	0.0072496172114006625	0.009840696616576744
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.680000000004082	7.803930912920521e-10	0.0	0.007245624684205714	0.009839725722789938
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.679999999959902	7.801204906327001e-10	0.0	0.007241632698106277	0.00983875473319456
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.679999999921094	7.798400896391022e-10	0.0	0.00723764125494087	0.009837783647762466
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999891983	7.795532320604512e-10	0.0	0.007233650356545154	0.009836812466465566
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999875768	7.7926123253258e-10	0.0	0.007229660004751389	0.009835841189275347
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.679999999874425	7.789653764365804e-10	0.0	0.007225670201388188	0.009834869816162713
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.679999999888643	7.786669197551683e-10	0.0	0.0072216809482819055	0.009833898347100025
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.679999999917671	7.783670889266304e-10	0.0	0.007217692247254728	0.009832926782058464
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.679999999959271	7.780670806961733e-10	0.0	0.007213704100126494	0.009831955121009877
0.6004965212581589	0.827190642028178	0.7107595527678952	11.680000000009597	7.777680619645058e-10	0.0	0.007209716508712806	0.009830983363925573
0.60185511067277	0.826839013213202	0.712071849370791	11.68000000006312	7.774711696334827e-10	0.0	0.0072057294748276	0.009830011510777188
0.6032137000873813	0.8264873843982259	0.713384145973687	11.680000000112575	7.771775104486242e-10	0.0	0.007201743000280215	0.009829039561536045
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.680000000148853	7.768881608383396e-10	0.0	0.007197757086877411	0.00982806751617338
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.6800000001609	7.766041667496662e-10	0.0	0.007193771736423607	0.00982709537466119
0.607289468331215	0.8254324979532977	0.7173210357823748	11.680000000135683	7.763265434803484e-10	0.0	0.007189786950718596	0.009826123136970762
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.680000000058095	7.760562755070642e-10	0.0	0.007185802731561261	0.00982515080307382
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.67999999991089	7.757943163096101e-10	0.0	0.007181819080745302	0.009824178372941495
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999812479	7.755420739537002e-10	0.0	0.007211122332103623	0.009859637608188147
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999922735	7.75289716755995e-10	0.0	0.0072071028013342055	0.009858654485432125
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999996605	7.750242664432756e-10	0.0	0.00720308383423212	0.009857671264627424
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.680000000040762	7.747467455874054e-10	0.0	0.0071990654326796605	0.00985668794574469
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.68000000006143	7.744581558679753e-10	0.0	0.0071950475985551165	0.009855704528755496
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.680000000064277	7.741594778972451e-10	0.0	0.0071910303337331186	0.009854721013629287
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.680000000054457	7.738516710489547e-10	0.0	0.00718701364008479	0.009853737400337124
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.680000000036575	7.735356732909075e-10	0.0	0.0071829975194790535	0.009852753688849324
0.6222339518919383	0.821564580988561	0.73175629841423	11.680000000014626	7.732124010212256e-10	0.0	0.0071789819737805415	0.009851769879137348
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.679999999992038	7.728827489081812e-10	0.0	0.00717496700485078	0.009850785971170154
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.679999999971622	7.725475897334889e-10	0.0	0.007170952614548882	0.009849801964919944
0.626309720135772	0.8205096945436328	0.7356931882229177	11.679999999955553	7.722077742389708e-10	0.0	0.007166938804730037	0.009848817860356586
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.679999999945409	7.718641309764694e-10	0.0	0.007162925577246099	0.009847833657450452
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.679999999942094	7.715174661609152e-10	0.0	0.007158912933946146	0.009846849356171892
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.67999999994587	7.711685635264301e-10	0.0	0.0071549008766762946	0.009845864956492235
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.679999999956397	7.708181841853591e-10	0.0	0.007150889407278677	0.009844880458381059
0.633102667208828	0.8187515504687525	0.7422546712373973	11.67999999997263	7.7046706649011e-10	0.0	0.007146878527593348	0.00984389586180942
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.679999999992901	7.70115925897693e-10	0.0	0.007142868239456456	0.009842911166747643
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000014894	7.697654548368391e-10	0.0	0.007138858544701	0.009841926373166067
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000035658	7.694163225775762e-10	0.0	0.007134849445157709	0.009840941481035198
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000051601	7.690691751031444e-10	0.0	0.00713084094265353	0.009839956490325215
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.680000000058497	7.68724634984124e-10	0.0	0.007126833039012225	0.009838971401006515
0.6412542036964953	0.816641777578896	0.7501284508547729	11.68000000005151	7.683833012546548e-10	0.0	0.007122825736055472	0.009837986213050166
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000025196	7.680457492906201e-10	0.0	0.007118819035601015	0.009837000926425633
0.6439713825257177	0.815938519948944	0.7527530440605646	11.6799999999735	7.677125306896558e-10	0.0	0.0071148129394635355	0.009836015541103475
0.645329971940329	0.8155868911339679	0.7540653406634606	11.679999999889825	7.673841731528747e-10	0.0	0.007110807449455548	0.00983503005705462
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.679999999964478	7.670584207445814e-10	0.0	0.007118368487821762	0.009845670094277819
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.679999999992779	7.667301104179497e-10	0.0	0.007114346940044876	0.009844679377974863
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.680000000010041	7.663999349454669e-10	0.0	0.007110325999048114	0.009843688561961363
0.650764329598774	0.8141803758740636	0.7593145270750443	11.68000000001869	7.660684051475951e-10	0.0	0.007106305666681062	0.009842697646207259
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.680000000020925	7.657360993808912e-10	0.0	0.007102285944790755	0.009841706630682324
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.68000000001866	7.65403663815746e-10	0.0	0.007098266835221153	0.0098407155153565
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.680000000013603	7.650718127126488e-10	0.0	0.007094248339812888	0.009839724300199772
0.6561986872572187	0.8127738606141592	0.764563713486628	11.680000000007176	7.647413286971006e-10	0.0	0.007090230460403836	0.009838732985182088
0.65755727667183	0.8124222317991832	0.7658760100895239	11.680000000000561	7.644130630333208e-10	0.0	0.0070862131988284685	0.009837741570272776
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.679999999994713	7.640879358968733e-10	0.0	0.00708219655691829	0.009836750055441844
0.6602744555010525	0.811718974169231	0.7685006032953158	11.679999999990342	7.637669366463834e-10	0.0	0.0070781805365025974	0.00983575844065952
0.6616330449156637	0.811367345354255	0.7698128998982117	11.679999999987933	7.63451124094486e-10	0.0	0.0070741651394064286	0.009834766725894797
0.6629916343302749	0.811015716539279	0.7711251965011076	11.679999999987752	7.631416267781713e-10	0.0	0.007070150367452451	0.009833774911117974
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.679999999989851	7.628396432287045e-10	0.0	0.007066136222460842	0.009832782996298684
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.679999999994074	7.625464422412823e-10	0.0	0.007062122706247724	0.009831790981406428
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.68000000000005	7.622633631446233e-10	0.0	0.007058109820627141	0.009830798866410959
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.68000000000723	7.61991816070674e-10	0.0	0.007054097567410298	0.00982980665128216
0.669784581403331	0.8092575724643986	0.7776866795155872	11.680000000014882	7.617332822246247e-10	0.0	0.007050085948404932	0.009828814335989861
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.680000000022087	7.614893141554474e-10	0.0	0.007046074965415939	0.009827821920503113
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.680000000027771	7.612615360271582e-10	0.0	0.007042064620245581	0.009826829404792207
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000030692	7.61051643891026e-10	0.0	0.007038054914693101	0.009825836788826406
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000029453	7.608614059589485e-10	0.0	0.007034045850555153	0.009824844072575382
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000022538	7.606926628782293e-10	0.0	0.0070300374296251925	0.009823851256008745
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000008276	7.605473280079972e-10	0.0	0.007026029653693821	0.00982285833909582


==> _tikz/353s_cmp_wedge1_refined.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	0.9826105782476002	0.13072445428789706	0.3390862423095642	5.226051484577479e-5	4.058051484577479e-5	0.0022001110743704202	0.003391714277713768
0.0013585894146112168	0.9822589494326242	0.13203675089079298	0.6285521426019998	9.012372224666864e-5	7.844372224666865e-5	0.0021992453077674693	0.0033914082455159113
0.0027171788292224336	0.9819073206176481	0.1333490474936889	0.8665873699342103	0.00012602640858899134	0.00011434640858899134	0.002198378717677447	0.0033911021856999277
0.004075768243833651	0.981555691802672	0.1346613440965848	1.0682977245355176	0.00016281283277513447	0.00015113283277513447	0.0021975113061132754	0.0033907960982583986
0.0054343576584448385	0.981204062987696	0.13597364069948073	1.2567134138186213	0.00019680051581680706	0.00018512051581680704	0.002196643075088956	0.0033904899831839674
0.006792947073056083	0.98085243417272	0.13728593730237668	1.4437161751271288	0.00021771122938152857	0.00020603122938152858	0.0021957740266196303	0.0033901838404688123
0.0081515364876673	0.9805008053577439	0.1385982339052726	1.6193793046769347	0.00019713804086745194	0.00018545804086745195	0.0021949041627216	0.003389877670105817
0.009510125902278517	0.9801491765427678	0.1399105305081685	1.79987669161614	0.0001452827570188186	0.00013360275701881862	0.0021940334854125025	0.003389571472087513
0.010868715316889732	0.9797975477277917	0.14122282711106443	1.9865922681832222	9.894261173456736e-5	8.726261173456736e-5	0.0021931619967106852	0.003389265246406002
0.012227304731500951	0.9794459189128156	0.14253512371396035	2.1757922816062174	6.511266162455227e-5	5.343266162455228e-5	0.0021922896986359824	0.0033889589930537816
0.013585894146112167	0.9790942900978395	0.14384742031685627	2.365641618444098	4.510177101278464e-5	3.3421771012784634e-5	0.0021914165932094996	0.003388652712023909
0.014944483560723412	0.9787426612828635	0.1451597169197522	2.5563436548624088	3.448456099901365e-5	2.280456099901365e-5	0.002190542682452876	0.0033883464033082804
0.016303072975334627	0.9783910324678874	0.14647201352264813	2.7500935441755137	2.305198241600451e-5	1.137198241600451e-5	0.002189667968389068	0.003388040066899692
0.017661662389945845	0.9780394036529113	0.14778431012554405	2.939982966467302	1.6563240393353143e-5	4.883240393353143e-6	0.002325997804605036	0.0034946949651717698
0.019020251804557034	0.9776877748379353	0.14909660672843997	3.128113230446673	1.2204748340925425e-5	5.247483409254241e-7	0.0023250554879359533	0.003494378903831266
0.02037884121916825	0.9773361460229593	0.15040890333133589	3.310857710646401	9.316040982901716e-6	0.0	0.002324112338689765	0.003494062813900959
0.021737430633779493	0.9769845172079832	0.15172119993423183	3.485791616419851	7.503788774654219e-6	0.0	0.0023231683591557724	0.003493746695373218
0.02309602004839071	0.9766328883930071	0.15303349653712775	3.651663294634428	6.523318180509778e-6	0.0	0.002322223551623246	0.003493430548240052
0.024454609463001927	0.976281259578031	0.15434579314002367	3.808186238974712	6.28049354677435e-6	0.0	0.002321277918382224	0.0034931143724937883
0.025813198877613144	0.975929630763055	0.1556580897429196	3.955681315250392	6.824260511752931e-6	0.0	0.0023203314617226793	0.0034927981681269387
0.02717178829222436	0.9755780019480789	0.1569703863458155	4.091305503081146	8.16064237202438e-6	0.0	0.002319384183933743	0.0034924819351305368
0.028530377706835603	0.9752263731331028	0.15828268294871145	4.215844517091773	1.04942718595099e-5	0.0	0.002318436087307165	0.0034921656734982617
0.029888967121446824	0.9748747443181267	0.15959497955160737	4.3289753233079695	1.4039299914903133e-5	2.359299914903132e-6	0.0023174871741331524	0.003491849383221619
0.03124755653605804	0.9745231155031506	0.1609072761545033	4.430865379341314	1.923598032075787e-5	7.555980320757869e-6	0.002316537446702257	0.0034915330642931023
0.03260614595066923	0.9741714866881747	0.1622195727573992	4.522108317838313	2.6757342147700954e-5	1.5077342147700952e-5	0.0023155869073051933	0.003491216716704459
0.03396473536528044	0.9738198578731986	0.16353186936029512	4.603683963077309	3.751599058583852e-5	2.5835990585838514e-5	0.0023146355582332446	0.003490900340448283
0.03532332477989169	0.9734682290582225	0.16484416596319107	4.676837758970383	5.2284970713445e-5	4.0604970713444996e-5	0.002454045137829832	0.0035978998537359408
0.0366819141945029	0.9731166002432464	0.166156462566087	4.74214561033322	7.136284350186383e-5	5.968284350186383e-5	0.0024530213213102728	0.003597573695846145
0.038040503609114124	0.9727649714282703	0.1674687591689829	4.800680402621548	9.825139760410408e-5	8.657139760410408e-5	0.00245199667570319	0.0035972475083846426
0.03939909302372534	0.9724133426132943	0.16878105577187882	4.853176437741075	0.0001352152760195294	0.0001235352760195294	0.002450971203580822	0.0035969212913425424
0.04075768243833656	0.9720617137983182	0.17009335237477474	4.900248057990181	0.0001863164617819749	0.0001746364617819749	0.002449944907514455	0.0035965950447119062
0.04211627185294777	0.9717100849833421	0.17140564897767066	4.942405614865741	0.00025746869950437034	0.0002457886995043703	0.0024489177900746395	0.0035962687684847764
0.04347486126755899	0.971358456168366	0.17271794558056658	4.980069062995534	0.0003564929624229688	0.0003448129624229688	0.0024478898538309365	0.003595942462653385
0.044833450682170234	0.97100682735339	0.17403024218346252	5.013579695107397	0.0004931740146965435	0.0004814940146965436	0.0024468611013516864	0.0035956161272090717
0.04619204009678142	0.970655198538414	0.17534253878635844	5.043420344511498	0.0006811385998327972	0.0006694585998327972	0.002445831535203475	0.0035952897621438955
0.04755062951139264	0.9703035697234379	0.17665483538925436	5.069659065301522	0.0009463295975740022	0.0009346495975740022	0.0024448011579536874	0.0035949633674505466
0.048909218926003854	0.9699519409084618	0.17796713199215028	5.0925620071734725	0.0013097682939635607	0.0012980882939635607	0.002443769972166676	0.003594636943120276
0.05026780834061507	0.9696003120934857	0.1792794285950462	5.112414234589661	0.0018100807620037471	0.0017984007620037471	0.002442737980406678	0.003594310489145108
0.051626397755226316	0.9692486832785097	0.18059172519794214	5.129523308713943	0.0025053881599748713	0.0024937081599748718	0.002441705185236283	0.0035939840055168666
0.05298498716983753	0.9688970544635336	0.18190402180083806	5.144232687007926	0.0034738503436483764	0.0034621703436483763	0.002440671589217215	0.0035936574922274312
0.05434357658444875	0.9685454256485575	0.18321631840373398	5.156935017269818	0.004814202314582385	0.004802522314582385	0.0024396371949101064	0.003593330949269147
0.055702165999059965	0.9681937968335814	0.1845286150066299	5.168447261612607	0.006494879580486776	0.006483199580486776	0.002581191975241471	0.0037003037929303623
0.057060755413671185	0.9678421680186053	0.18584091160952582	5.179775514500936	0.008842650456845288	0.008830970456845288	0.0025800803608235466	0.0036999674414660887
0.05841934482828243	0.9674905392036293	0.18715320821242176	5.19360480110006	0.01183806056080739	0.011826380560807391	0.0025789679423734845	0.003699631059421937
0.05977793424289361	0.9671389103886533	0.18846550481531768	5.212471238992412	0.01523280777883487	0.01522112777883487	0.002577854722732901	0.00369929464678996
0.061136523657504833	0.9667872815736772	0.1897778014182136	5.238242545710227	0.018769755535166778	0.018758075535166778	0.0025767407047405755	0.0036989582035619932
0.062495113072116054	0.9664356527587011	0.19109009802110952	5.272108589333176	0.022191301460167453	0.022179621460167453	0.0025756258912321755	0.0036986217297296166
0.06385370248672727	0.9660840239437251	0.19240239462400544	5.314534418929624	0.0252478134790129	0.025236133479012896	0.00257451028504141	0.0036982852252847873
0.06521229190133851	0.965732395128749	0.19371469122690138	5.365192743536804	0.027706121733095494	0.027694441733095494	0.0025733938889984627	0.0036979486902183794
0.0665708813159497	0.9653807663137729	0.19502698782979727	5.424147281153487	0.029635059190797855	0.029623379190797855	0.002572276705931297	0.00369761212452316
0.06792947073056094	0.9650291374987968	0.19633928443269322	5.491368649673158	0.031087244276702085	0.03107556427670208	0.002571158738664968	0.0036972755281896104
0.06928806014517216	0.9646775086838207	0.19765158103558914	5.566909340068	0.03211057982365277	0.03209889982365277	0.0025700399900221867	0.003696938901210199
0.07064664955978338	0.9643258798688447	0.19896387763848505	5.650845023739006	0.03277032157843655	0.03275864157843655	0.0025689204628224806	0.0036966022435760996
0.07200523897439462	0.9639742510538686	0.200276174241381	5.743222053684537	0.033135307333360876	0.033123627333360876	0.002567800159882571	0.0036962655552792204
0.07336382838900578	0.9636226222388926	0.2015884708442769	5.844060892617846	0.03327758255067315	0.03326590255067315	0.0025666790840169103	0.003695928836310913
0.07472241780361703	0.9632709934239165	0.20290076744717284	5.953361804529995	0.033272064319969354	0.033260384319969354	0.0025655572380362296	0.003695592086662662
0.07608100721822825	0.9629193646089405	0.20421306405006875	6.0710675564435554	0.033190514889492914	0.033178834889492914	0.002708312906176221	0.0038021534637075623
0.07743959663283946	0.9625677357939644	0.20552536065296467	6.19693998227944	0.032909931970707525	0.032898251970707525	0.002707109514840672	0.0038018069135428126
0.07879818604745067	0.9622161069789883	0.2068376572558606	6.331464755617706	0.032395728921713426	0.032384048921713426	0.0027059053646804783	0.003801460331785553
0.08015677546206189	0.9618644781640122	0.2081499538587565	6.47516827968415	0.031698624529443636	0.031686944529443636	0.0027047004587658074	0.003801113718427409
0.08151536487667314	0.9615128493490361	0.20946225046165245	6.628544877804368	0.030860210394667645	0.03084853039466764	0.002703494800161282	0.0038007670734593038
0.08287395429128436	0.9611612205340601	0.21077454706454837	6.792051419679405	0.029912967380301355	0.02990128738030135	0.002702288391927551	0.003800420396873076
0.08423254370589557	0.960809591719084	0.2120868436674443	6.966103164053432	0.028880281835499778	0.028868601835499778	0.0027010812371206566	0.0038000736886598394
0.08559113312050678	0.9604579629041079	0.2133991402703402	7.151070852265805	0.02777646160914867	0.02776478160914867	0.0026998733387920823	0.003799726948811019
0.08694972253511797	0.9601063340891319	0.21471143687323613	7.3472947747802	0.026607470079900046	0.026595790079900043	0.0026986646999884118	0.00379938017731804
0.08830831194972923	0.9597547052741559	0.21602373347613207	7.555035549122221	0.02538880681687908	0.02537712681687908	0.0026974553237522616	0.0037990333741722924
0.08966690136434041	0.9594030764591798	0.21733603007902796	7.774315895898716	0.024128706296977123	0.024117026296977123	0.0026962452131210433	0.003798686539364746
0.09102549077895165	0.9590514476442037	0.2186483266819239	8.00540555529916	0.022831873460479275	0.022820193460479272	0.0026950343711278097	0.0037983396728872337
0.09238408019356287	0.9586998188292276	0.21996062328481983	8.248099454083432	0.021504149926841874	0.02149246992684187	0.002693822800800877	0.0037979927747305874
0.0937426696081741	0.9583481900142515	0.22127291988771575	8.501770037497604	0.02015251262435841	0.020140832624358406	0.0026926105051641247	0.003797645844886085
0.09510125902278534	0.9579965611992755	0.2225852164906117	8.765419749177354	0.018785072565015222	0.01877339256501522	0.002691397487237051	0.00379729888334575
0.09645984843739652	0.9576449323842994	0.22389751309350758	9.03773120442404	0.017411073762876445	0.017399393762876445	0.0026901837500335844	0.0037969518901002134
0.09781843785200776	0.9572933035693233	0.22520980969640353	9.317112921746894	0.01604089229597127	0.01602921229597127	0.002688969296563825	0.00379660486514074
0.09917702726661898	0.9569416747543472	0.22652210629929945	9.59936553687678	0.01475959680425041	0.014747916804250409	0.002831672181984767	0.0039023180669306738
0.10053561668123016	0.9565900459393712	0.22783440290219537	9.881368059135994	0.013401315619829221	0.013389635619829221	0.0028303726730581503	0.0039019612857510116
0.10189420609584142	0.9562384171243952	0.2291466995050913	10.160008353998423	0.011990152479688262	0.011978472479688262	0.0028290724795813826	0.0039016044719452974
0.10325279551045263	0.9558867883094191	0.23045899610798723	10.43112545560998	0.010551910946237007	0.010540230946237007	0.0028277716047682994	0.003901247625505234
0.10461138492506385	0.955535159494443	0.23177129271088315	10.689626037727876	0.009113436873345943	0.009101756873345943	0.0028264700518246797	0.0039008907464213364
0.10596997433967509	0.9551835306794669	0.2330835893137791	10.929562709679313	0.007702734379975	0.007691054379975	0.002825167823950768	0.0039005338346848224
0.10732856375428629	0.9548319018644909	0.23439588591667498	11.144161257469726	0.006349079077292092	0.006337399077292092	0.0028238649243400808	0.003900176890286515
0.1086871531688975	0.9544802730495148	0.2357081825195709	11.32578995926466	0.005083129275877826	0.005071449275877826	0.002822561356179608	0.003899819913218297
0.11004574258350872	0.9541286442345387	0.23702047912246682	11.468610189948938	0.003937450534971947	0.003925770534971947	0.002821257122648816	0.0038994629034699423
0.11140433199811996	0.9537770154195626	0.23833277572536277	11.567182061651117	0.003000021613906729	0.0029883416139067295	0.0028199522269220967	0.003899105861033217
0.11276292141273114	0.9534253866045865	0.23964507232825866	11.627665232715406	0.0022693212019365685	0.0022576412019365685	0.0028186466721662577	0.003898748785898899
0.11412151082734237	0.9530737577896106	0.2409573689311546	11.66066212644249	0.001709363500033681	0.0016976835000336809	0.002817340461542491	0.003898391678058192
0.11548010024195358	0.9527221289746345	0.24226966553405052	11.67532640100672	0.0012862674864368472	0.0012745874864368472	0.0028160335982046055	0.003898034537501941
0.1168386896565648	0.9523705001596584	0.24358196213694644	11.679365308238017	0.0009691926486013331	0.0009575126486013331	0.0028147260852998623	0.0038976773642215696
0.11819727907117604	0.9520188713446823	0.24489425873984239	11.67895332717976	0.0007312411041460639	0.0007195611041460639	0.0028134179259696798	0.0038973201582074655
0.11955586848578727	0.9516672425297062	0.2462065553427383	11.678590481360565	0.0005503155245019527	0.0005386355245019527	0.002812109123347844	0.0038969629194508977
0.12091445790039848	0.9513156137147302	0.24751885194563422	11.680933163302283	0.0004099211015307918	0.0003982411015307918	0.002810799680562582	0.0038966056479427004
0.12227304731500972	0.9509639848997541	0.24883114854853017	11.680162608816076	0.0003139138567054006	0.0003022338567054006	0.002952227560595967	0.0040010224972511065
0.12363163672962092	0.950612356084778	0.25014344515142606	11.679940053442305	0.00024019557829594999	0.00022851557829595	0.0029508308021806	0.004000655555125304
0.12499022614423215	0.9502607272698019	0.251455741754322	11.679950609744052	0.00018382741420283462	0.0001721474142028346	0.0029494334572713046	0.004000288579340643
0.1263488155588434	0.9499090984548259	0.25276803835721795	11.680024343868688	0.00014085944991408406	0.00012917944991408406	0.0029480355291104203	0.003999921569887452
0.12770740497345456	0.9495574696398499	0.25408033496011384	11.680064119360692	0.00010804726988289518	9.636726988289519e-5	0.002946637020932715	0.003999554526756417
0.12906599438806576	0.9492058408248738	0.25539263156300973	11.68003817210188	8.283277472044262e-5	7.115277472044262e-5	0.0029452379359642816	0.0039991874499382876
0.13042458380267705	0.9488542120098977	0.25670492816590573	11.67997247496327	6.33254096713396e-5	5.1645409671339594e-5	0.0029438382774233177	0.003998820339423963
0.13178317321728825	0.9485025831949216	0.2580172247688016	11.679942884419361	4.8283772049268054e-5	3.660377204926806e-5	0.0029424380485182713	0.003998453195204135
0.13314176263189942	0.9481509543799456	0.2593295213716975	11.680040507599495	3.705403675741926e-5	2.5374036757419257e-5	0.0029410372524509	0.003998086017269229
0.13450035204651067	0.9477993255649695	0.26064181797459346	11.680004542153057	2.8371458318626767e-5	1.6691458318626767e-5	0.002939635892413148	0.003997718805610346
0.13585894146112193	0.9474476967499934	0.2619541145774894	11.679994926392505	2.168668679347172e-5	1.0006686793471717e-5	0.0029382339715900746	0.0039973515602181485
0.1372175308757331	0.9470960679350173	0.2632664111803853	11.67999720961317	1.657570432894002e-5	4.895704328940019e-6	0.0029368314931577954	0.003996984281083062
0.1385761202903443	0.9467444391200412	0.2645787077832812	11.680001897421752	1.2679702425629474e-5	9.997024256294737e-7	0.0029354284602839406	0.003996616968195968
0.13993470970495553	0.9463928103050652	0.26589100438617713	11.680003910195145	9.703611567899826e-6	0.0	0.002934024876128376	0.003996249621547519
0.14129329911956678	0.9460411814900891	0.2672033009890731	11.68000201102085	7.4146430747402385e-6	0.0	0.002932620743842513	0.003995882241128135
0.14265188853417796	0.9456895526751131	0.26851559759196897	11.679998197284588	5.640841601236924e-6	0.0	0.0029312160665694587	0.00399551482692937
0.14401047794878918	0.945337923860137	0.2698278941948649	11.679997049208707	4.269646602222609e-6	0.0	0.0029298108474443136	0.003995147378940787
0.14536906736340044	0.944986295045161	0.27114019079776086	11.680001846832726	3.251104907203988e-6	0.0	0.0030686498763717474	0.004097790641214591
0.1467276567780116	0.9446346662301849	0.27245248740065675	11.68000013326161	2.519759636595257e-6	0.0	0.003067482535138499	0.004099246850761991
0.14808624619262287	0.9442830374152088	0.2737647840035527	11.679999688004656	1.9503361211895696e-6	0.0	0.0030659913548632704	0.004098870192511617
0.1494448356072341	0.9439314086002327	0.27507708060644864	11.679999808294411	1.5097924703128185e-6	0.0	0.003064499710081192	0.004098493499646119
0.1508034250218453	0.9435797797852566	0.27638937720934453	11.680000050180125	1.169984623383254e-6	0.0	0.003063007603905226	0.004098116772155105
0.1521620144364565	0.9432281509702806	0.2777016738122404	11.680000182140697	9.075498176137507e-7	0.0	0.0030615150394384103	0.004097740010029642
0.1535206038510678	0.9428765221553045	0.2790139704151364	11.680000142979855	7.037968650274231e-7	0.0	0.0030600220197755895	0.0040973632132603474
0.15487919326567895	0.9425248933403285	0.2803262670180323	11.679999997692386	5.445975979069465e-7	0.0	0.003058528548000483	0.0040969863818369435
0.15623778268029015	0.9421732645253524	0.2816385636209282	11.679999891915067	4.2027950633276564e-7	0.0	0.0030570346271882325	0.004096609515749971
0.15759637209490138	0.9418216357103764	0.28295086022382415	11.680000005536467	3.255195890985848e-7	0.0	0.003055540260404402	0.004096232614990242
0.15895496150951263	0.9414700068954003	0.2842631568267201	11.680000016010041	2.5256651695799983e-7	0.0	0.0030540454507069744	0.004095855679548807
0.16031355092412383	0.9411183780804242	0.285575453429616	11.679999999725545	1.953971600508361e-7	0.0	0.0030525502011401013	0.004095478709414763
0.161672140338735	0.9407667492654481	0.2868877500325119	11.679999992038315	1.5111479392443363e-7	0.0	0.003051054514742483	0.004095101704579296
0.16303072975334632	0.940415120450472	0.2882000466354079	11.67999998792642	1.169542857118241e-7	0.0	0.0030495583945421107	0.004094724665032497
0.1643893191679575	0.940063491635496	0.28951234323830377	11.679999988854416	9.059904715389922e-8	0.0	0.003048061843557718	0.0040943475907654365
0.1657479085825687	0.9397118628205199	0.29082463984119966	11.679999997370938	7.01707068539436e-8	0.0	0.003046564864798957	0.004093970481767762
0.16710649799717991	0.9393602340055438	0.2921369364440956	11.68000001178232	5.421890786504949e-8	0.0	0.003045067461265912	0.0040935933380298545
0.16846508741179117	0.9390086051905677	0.29344923304699155	11.680000020947551	4.1711230408513676e-8	0.0	0.0030435696359500906	0.004093216159542733
0.16982367682640234	0.9386569763755918	0.29476152964988744	11.67999999923512	3.202323943831999e-8	0.0	0.0030420713918328903	0.004092838946296496
0.17118226624101351	0.9383053475606157	0.29607382625278333	11.679999990320757	2.49557726834539e-8	0.0	0.0031768595998745057	0.004193232674594465
0.17254085565562477	0.9379537187456396	0.2973861228556793	11.680000004960506	1.9602131872934276e-8	0.0	0.0031752754424359043	0.00419284614279273
0.173899445070236	0.9376020899306635	0.2986984194585752	11.680000004869758	1.5400947114432245e-8	0.0	0.0031736909581064647	0.004192459575353834
0.1752580344848472	0.9372504611156874	0.3000107160614711	11.67999999894503	1.2120846367949938e-8	0.0	0.003172106149731069	0.004192072972268403
0.17661662389945845	0.9368988323007114	0.30132301266436706	11.679999993868721	9.564669377305015e-9	0.0	0.0031705210201442443	0.004191686333525819
0.1779752133140697	0.9365472034857353	0.302635309267263	11.679999993557018	7.56868333416241e-9	0.0	0.003168935572171229	0.004191299659116749
0.17933380272868088	0.9361955746707592	0.3039476058701589	11.6799999986409	6.001808277058545e-9	0.0	0.003167349808627172	0.004190912949031052
0.18069239214329214	0.9358439458557831	0.30525990247305484	11.680000005981865	4.764852160865695e-9	0.0	0.003165763732317641	0.004190526203258878
0.18205098155790334	0.9354923170408072	0.3065721990759508	11.680000008224459	3.789755529438472e-9	0.0	0.003164177346038104	0.0041901394217908425
0.18340957097251454	0.9351406882258311	0.3078844956788467	11.679999993386401	3.0388457214333457e-9	0.0	0.003162590652574511	0.004189752604616547
0.1847681603871257	0.934789059410855	0.30919679228174257	11.67999999855284	2.455583393056052e-9	0.0	0.003161003654702948	0.004189365751726006
0.18612674980173702	0.9344374305958789	0.3105090888846386	11.680000002171841	1.9935192946292906e-9	0.0	0.0031594163551903805	0.004188978863109735
0.18748533921634822	0.9340858017809028	0.31182138548753446	11.680000001389082	1.6318276258971293e-9	0.0	0.003157828756793885	0.004188591938757674
0.1888439286309594	0.9337341729659268	0.31313368209043035	11.679999999291024	1.3499297334684497e-9	0.0	0.0031562408622608927	0.004188204978659772
0.19020251804557065	0.9333825441509507	0.3144459786933263	11.679999997928912	1.130414442271409e-9	0.0	0.003154652674329254	0.004187817982806312
0.19156110746018187	0.9330309153359746	0.31575827529622225	11.679999998264089	9.589652906472667e-10	0.0	0.003153064195727604	0.004187430951187135
0.19291969687479307	0.9326792865209985	0.31707057189911814	11.680000000120614	8.242886755081199e-10	0.0	0.003151475429175375	0.0041870438837925015
0.1942782862894043	0.9323276577060224	0.3183828685020141	11.68000000214477	7.180429001489971e-10	0.0	0.003149886377382162	0.004186656780612544
0.19563687570401556	0.9319760288910464	0.31969516510491003	11.680000001771452	6.347681171502741e-10	0.0	0.0031482970430487273	0.004186269641637358
0.19699546511862673	0.9316244000760704	0.3210074617078059	11.679999997582138	5.719223064380172e-10	0.0	0.0032776459985088477	0.004283841320639439
0.19835405453323796	0.9312727712610943	0.32231975831070186	11.680000000081048	5.259392583032813e-10	0.0	0.003275974808487106	0.004283445074981787
0.1997126439478492	0.9309211424461182	0.3236320549135978	11.680000000659886	4.893897695945555e-10	0.0	0.0032743034379704937	0.0042830487926658
0.2010712333624604	0.9305695136311422	0.3249443515164937	11.680000000304782	4.6050183436007754e-10	0.0	0.003272631889397792	0.0042826524736809014
0.20242982277707158	0.9302178848161661	0.3262566481193896	11.67999999973888	4.377428138266315e-10	0.0	0.0032709601651976956	0.004282256118016865
0.20378841219168287	0.92986625600119	0.3275689447222856	11.679999999420495	4.1981381565393777e-10	0.0	0.003269288267791063	0.004281859725663692
0.2051470016062941	0.9295146271862139	0.3288812413251815	11.679999999542416	4.0564414286462334e-10	0.0	0.0032676161995893347	0.004281463296611488
0.20650559102090527	0.9291629983712378	0.3301935379280774	11.680000000032157	3.9438581185035414e-10	0.0	0.0032659439629943673	0.004281066830849819
0.20786418043551652	0.9288113695562618	0.3315058345309733	11.680000000553312	3.854081388552511e-10	0.0	0.00326427156039995	0.0042806703283680145
0.20922276985012775	0.9284597407412857	0.33281813113386927	11.68000000050788	3.78292394338149e-10	0.0	0.0032625989941902802	0.004280273789156532
0.21058135926473892	0.9281081119263097	0.33413042773676516	11.679999999039477	3.728265246159496e-10	0.0	0.0032609262667406347	0.004279877213204787
0.21193994867935015	0.9277564831113336	0.3354427243396611	11.679999999978959	3.684872379716305e-10	0.0	0.0032592533804181936	0.0042794806005027235
0.2132985380939614	0.9274048542963576	0.33675502094255705	11.680000000174259	3.6509293054287957e-10	0.0	0.003257580337580205	0.004279083951039918
0.2146571275085726	0.9270532254813815	0.33806731754545294	11.680000000097413	3.624775661351187e-10	0.0	0.003255907140576399	0.004278687264806041
0.21601571692318378	0.9267015966664054	0.33937961414834883	11.679999999948947	3.6050909611863623e-10	0.0	0.0032542337917476002	0.004278290541791678
0.21737430633779495	0.9263499678514293	0.3406919107512447	11.679999999856244	3.590839310420217e-10	0.0	0.0032525602934254374	0.004277893781985891
0.21873289575240626	0.9259983390364532	0.3420042073541407	11.679999999875317	3.581264469634414e-10	0.0	0.0032508866479330828	0.004277496985378326
0.22009148516701746	0.9256467102214772	0.3433165039570366	11.679999999992773	3.575884980892612e-10	0.0	0.00324921285758538	0.004277100151959444
0.22145007458162863	0.9252950814065011	0.3446288005599325	11.680000000128233	3.5744893556678607e-10	0.0	0.0032475389246888293	0.004276703281718301
0.2228086639962399	0.924943452591525	0.34594109716282845	11.680000000137028	3.577131322666555e-10	0.0	0.0032458648515408905	0.0042763063746451375
0.22416725341085111	0.924591823776549	0.3472533937657244	11.679999999814957	3.5841252294377994e-10	0.0	0.0032441906404313756	0.004275909430729238
0.2255258428254623	0.924240194961573	0.3485656903686203	11.679999999984652	3.5921192562664865e-10	0.0	0.003366712985794731	0.0043700971422396696
0.22688443224007354	0.9238885661465969	0.34987798697151623	11.680000000042073	3.5982088201691976e-10	0.0	0.0033649635557050916	0.004369691350223187
0.2282430216546848	0.9235369373316208	0.3511902835744122	11.680000000030411	3.602792196623349e-10	0.0	0.0033632140895127906	0.004369285520518942
0.22960161106929597	0.9231853085166447	0.35250258017730807	11.679999999995825	3.606167336096001e-10	0.0	0.0033614645891606185	0.004368879653117069
0.23096020048390722	0.9228336797016686	0.353814876780204	11.679999999968945	3.60859955059467e-10	0.0	0.0033597150565836007	0.004368473748006789
0.23231878989851845	0.9224820508866926	0.35512717338309996	11.679999999965325	3.610320948869101e-10	0.0	0.0033579654937101384	0.004368067805177723
0.23367737931312965	0.9221304220717165	0.35643946998599585	11.679999999986062	3.611529873326949e-10	0.0	0.0033562159024602013	0.00436766182461888
0.23503596872774085	0.9217787932567404	0.35775176658889174	11.680000000018511	3.612390339448541e-10	0.0	0.003354466284748116	0.004367255806320184
0.23639455814235205	0.9214271644417644	0.3590640631917877	11.680000000037113	3.613031478402768e-10	0.0	0.003352716642479118	0.004366849750270789
0.23775314755696328	0.9210755356267883	0.36037635979468363	11.68000000000429	3.613546983482596e-10	0.0	0.0033509669775533832	0.004366443656460183
0.2391117369715745	0.9207239068118123	0.3616886563975795	11.67999999997954	3.6140179695221557e-10	0.0	0.003349217291864232	0.004366037524878697
0.24047032638618573	0.9203722779968362	0.36300095300047547	11.680000000006066	3.614668538930277e-10	0.0	0.0033474675872938986	0.004365631355514463
0.241828915800797	0.9200206491818601	0.3643132496033714	11.680000000009727	3.615608076230346e-10	0.0	0.0033457178657225863	0.004365225148357456
0.24318750521540816	0.919669020366884	0.3656255462062673	11.680000000003426	3.6169339220963343e-10	0.0	0.0033439681290210414	0.004364818903397665
0.24454609463001942	0.919317391551908	0.36693784280916325	11.67999999999604	3.618794644496864e-10	0.0	0.003342218379053391	0.00436441262062384
0.24590468404463064	0.9189657627369319	0.3682501394120592	11.679999999992683	3.621390181784942e-10	0.0	0.003340468617677537	0.004364006300025871
0.24726327345924187	0.9186141339219558	0.3695624360149551	11.679999999994992	3.624971986292303e-10	0.0	0.003338718846743759	0.004363599941592876
0.24862186287385304	0.9182625051069797	0.370874732617851	11.68000000000147	3.629843168041184e-10	0.0	0.003336969068095579	0.004363193545314017
0.24998045228846433	0.9179108762920036	0.372187029220747	11.680000000007817	3.636358638289497e-10	0.0	0.0033352192835708412	0.0043627871111797546
0.25133904170307547	0.9175592474770277	0.37349932582364287	11.680000000007286	3.644925252729066e-10	0.0	0.0033334694949989758	0.004362380639178324
0.25269763111768667	0.9172076186620516	0.37481162242653876	11.679999999991018	3.656001954261252e-10	0.0	0.00333171970420465	0.004361974129300035
0.2540562205322979	0.9168559898470755	0.3761239190294347	11.680000000000422	3.666407588186945e-10	0.0	0.00344637492619223	0.0044522222146687615
0.2554148099469092	0.9165043610320994	0.37743621563233065	11.680000000002783	3.6744975016718476e-10	0.0	0.003444558564115655	0.004451807165235509
0.2567733993615204	0.9161527322171233	0.37874851223522654	11.68000000000245	3.680707479785396e-10	0.0	0.0034427422910194537	0.004451392077102706
0.25813198877613164	0.9158011034021473	0.3800608088381225	11.680000000001213	3.685393787050506e-10	0.0	0.003440926108356025	0.004450976950259767
0.2594905781907429	0.9154494745871712	0.38137310544101843	11.680000000000202	3.688871804579764e-10	0.0	0.0034391100175739284	0.004450561784695807
0.26084916760535404	0.9150978457721951	0.3826854020439143	11.679999999999964	3.691415879845881e-10	0.0	0.003437294020115795	0.004450146580399905
0.26220775701996524	0.914746216957219	0.38399769864681027	11.680000000000542	3.6932591774021797e-10	0.0	0.0034354781174197675	0.0044497313373615
0.26356634643457644	0.914394588142243	0.38530999524970616	11.680000000001566	3.6945935304797417e-10	0.0	0.0034336623109188793	0.004449316055569212
0.2649249358491877	0.914042959327267	0.3866222918526021	11.68000000000234	3.695569293300263e-10	0.0	0.0034318466020417365	0.004448900735013001
0.2662835252637989	0.9136913305122909	0.387934588455498	11.680000000001849	3.6962951938557203e-10	0.0	0.0034300309922109997	0.004448485375681194
0.2676421146784101	0.9133397016973148	0.38924688505839394	11.680000000000053	3.6968462822024926e-10	0.0	0.0034282154828455084	0.004448069977563361
0.2690007040930213	0.9129880728823387	0.39055918166128983	11.680000000000895	3.697415799065125e-10	0.0	0.00342640007535826	0.004447654540648519
0.2703592935076326	0.9126364440673627	0.3918714782641858	11.680000000001169	3.6981545798970793e-10	0.0	0.003424584771158921	0.004447239064925763
0.27171788292224375	0.9122848152523866	0.39318377486708167	11.680000000001158	3.699140387134853e-10	0.0	0.0034227695716517754	0.004446823550384243
0.27307647233685495	0.9119331864374105	0.3944960714699776	11.680000000001058	3.700491026180698e-10	0.0	0.0034209544782358376	0.004446407997013292
0.27443506175146626	0.9115815576224344	0.39580836807287356	11.68000000000096	3.702364491302504e-10	0.0	0.0034191394923063483	0.0044459924048015536
0.27579365116607746	0.9112299288074583	0.39712066467576945	11.680000000000916	3.7049591122568727e-10	0.0	0.0034173246152532453	0.0044455767737386145
0.27715224058068866	0.9108782999924823	0.3984329612786654	11.680000000000915	3.708513702302031e-10	0.0	0.0034155098484621492	0.00444516110381358
0.2785108299952999	0.9105266711775063	0.39974525788156134	11.680000000000938	3.7133077083712753e-10	0.0	0.003413695193314077	0.0044447453950152115
0.2798694194099111	0.9101750423625302	0.40105755448445723	11.680000000000964	3.719661364282182e-10	0.0	0.003411880651185287	0.004444329647332635
0.2812280088245223	0.9098234135475541	0.4023698510873532	11.68000000000101	3.727935847962297e-10	0.0	0.0034100662234476456	0.004443913860755205
0.2825865982391335	0.9094717847325781	0.40368214769024907	11.680000000001115	3.738005949683063e-10	0.0	0.003516037389991346	0.004529660712311066
0.28394518765374477	0.909120155917602	0.404994444293145	11.68000000000126	3.7463908787725514e-10	0.0	0.003514166373520147	0.004529236745736803
0.28530377706835597	0.9087685271026259	0.40630674089604096	11.680000000001359	3.752897713322171e-10	0.0	0.0035122955433541346	0.0045288127394728225
0.28666236648296717	0.9084168982876498	0.40761903749893685	11.680000000001398	3.75785277848782e-10	0.0	0.0035104249005340755	0.004528388693508141
0.2880209558975785	0.9080652694726737	0.4089313341018328	11.68000000000137	3.7615488137890084e-10	0.0	0.003508554446097152	0.004527964607831104
0.2893795453121897	0.9077136406576977	0.4102436307047287	11.680000000001236	3.7642448531399244e-10	0.0	0.003506684181078747	0.004527540482431258
0.2907381347268008	0.9073620118427217	0.41155592730762464	11.680000000001009	3.7661661023338837e-10	0.0	0.0035048141065105814	0.0045271163172965045
0.2920967241414121	0.9070103830277456	0.4128682239105206	11.680000000000735	3.7675038130477666e-10	0.0	0.0035029442234222868	0.004526692112416481
0.2934553135560233	0.9066587542127695	0.4141805205134165	11.680000000000495	3.768415152343567e-10	0.0	0.0035010745328400324	0.004526267867779289
0.2948139029706345	0.9063071253977935	0.4154928171163124	11.68000000000037	3.769023066554139e-10	0.0	0.0034992050357885	0.004525843583374349
0.2961724923852457	0.9059554965828174	0.4168051137192083	11.680000000000447	3.7694161383495597e-10	0.0	0.0034973357332882147	0.0045254192591900515
0.29753108179985693	0.9056038677678413	0.41811741032210425	11.68000000000066	3.76965671735445e-10	0.0	0.0034954666263597644	0.004524994895216345
0.29888967121446813	0.9052522389528652	0.4194297069250002	11.680000000000806	3.769914603811927e-10	0.0	0.003493597716016216	0.004524570491440014
0.30024826062907933	0.9049006101378891	0.4207420035278961	11.680000000000998	3.7703145327568857e-10	0.0	0.003491729003272878	0.0045241460478512435
0.30160685004369064	0.9045489813229131	0.42205430013079204	11.680000000001021	3.770921471340557e-10	0.0	0.0034909735700283783	0.0045261813512982065
0.30296543945830184	0.904197352507937	0.4233665967336879	11.680000000000986	3.7718303332685026e-10	0.0	0.0034891074821714737	0.0045257572387979806
0.30432402887291304	0.9038457236929609	0.4246788933365839	11.680000000000943	3.773170103756148e-10	0.0	0.0034872415925907797	0.004525333086550147
0.3056826182875243	0.9034940948779848	0.4259911899394798	11.68000000000091	3.775102714655566e-10	0.0	0.003485375902294605	0.0045249088945435315
0.3070412077021355	0.9031424660630089	0.4273034865423757	11.680000000000886	3.7778228514069774e-10	0.0	0.003483510412289173	0.0045244846627668315
0.3083997971167467	0.9027908372480328	0.42861578314527166	11.680000000000856	3.781558089754922e-10	0.0	0.003481645123578464	0.004524060391209117
0.309758386531358	0.9024392084330567	0.4299280797481676	11.680000000000778	3.786569025942615e-10	0.0	0.003479780037163666	0.004523636079859036
0.31111697594596915	0.9020875796180806	0.4312403763510635	11.680000000000623	3.793149401661672e-10	0.0	0.0034779151540432185	0.004523211728705122
0.31247556536058035	0.9017359508031045	0.43255267295395944	11.680000000000359	3.8016225130054465e-10	0.0	0.003574717765949761	0.004603933234750407
0.31383415477519155	0.9013843219881285	0.43386496955685533	11.680000000000426	3.809447434319978e-10	0.0	0.0035728063381576256	0.004603501054059346
0.31519274418980275	0.9010326931731524	0.4351772661597512	11.680000000000383	3.815539516350498e-10	0.0	0.0035708951615881003	0.004603068832791016
0.316551333604414	0.9006810643581763	0.43648956276264717	11.680000000000282	3.8201841548751933e-10	0.0	0.003568984236995351	0.004602636570934478
0.3179099230190252	0.9003294355432003	0.4378018593655431	11.680000000000193	3.823639187760243e-10	0.0	0.003567073565131867	0.004602204268477247
0.31926851243363635	0.8999778067282242	0.439114155968439	11.680000000000135	3.8261347686185665e-10	0.0	0.0035651631467501035	0.004601771925408688
0.32062710184824766	0.8996261779132482	0.44042645257133495	11.680000000000138	3.8278732459670737e-10	0.0	0.0035632529826011058	0.004601339541717277
0.32198569126285886	0.8992745490982721	0.44173874917423084	11.680000000000193	3.829029046881447e-10	0.0	0.0035613430734340087	0.004600907117391232
0.32334428067747006	0.898922920283296	0.4430510457771268	11.680000000000298	3.8297485642206755e-10	0.0	0.0035594334199979477	0.004600474652419107
0.3247028700920814	0.8985712914683199	0.44436334238002273	11.680000000000431	3.8301500465673547e-10	0.0	0.0035575240230402766	0.004600042146789533
0.3260614595066926	0.8982196626533439	0.4456756389829186	11.68000000000057	3.830323490103978e-10	0.0	0.0035556148833076817	0.004599609600490837
0.3274200489213037	0.8978680338383678	0.44698793558581457	11.680000000000694	3.830330531720251e-10	0.0	0.0035537060015453517	0.0045991770135117745
0.3287786383359149	0.8975164050233917	0.44830023218871046	11.68000000000094	3.8302408682856214e-10	0.0	0.003551797378499131	0.004598744385841569
0.33013722775052623	0.8971647762084156	0.4496125287916064	11.680000000001089	3.8302214458688116e-10	0.0	0.0035498890149098924	0.004598311717467314
0.33149581716513743	0.8968131473934395	0.45092482539450235	11.680000000001021	3.8303352933846874e-10	0.0	0.003547980911521243	0.004597879008378263
0.3328544065797486	0.8964615185784636	0.45223712199739824	11.680000000000815	3.8306452897963563e-10	0.0	0.003546073069074812	0.004597446258563039
0.3342129959943599	0.8961098897634875	0.4535494186002942	11.680000000000556	3.831240479803411e-10	0.0	0.003544165488309773	0.004597013468010016
0.3355715854089711	0.8957582609485114	0.4548617152031901	11.680000000000275	3.8322361729256185e-10	0.0	0.003542258169965855	0.004596580636707567
0.3369301748235823	0.8954066321335353	0.456174011806086	11.680000000000014	3.8337740426228046e-10	0.0	0.0035403511147811036	0.004596147764644286
0.3382887642381936	0.8950550033185593	0.45748630840898197	11.679999999999776	3.836022225906306e-10	0.0	0.0035384443234922126	0.004595714851808565
0.33964735365280474	0.8947033745035832	0.45879860501187786	11.67999999999958	3.839175423816798e-10	0.0	0.003536537796835621	0.004595281898189047
0.34100594306741594	0.8943517456886071	0.46011090161477375	11.679999999999415	3.8434550030618745e-10	0.0	0.003534631535545766	0.004594848903773773
0.34236453248202714	0.894000116873631	0.4614231982176697	11.6799999999993	3.8491090990249773e-10	0.0	0.003532725540357382	0.004594415868552018
0.3437231218966383	0.8936484880586549	0.4627354948205656	11.679999999999165	3.8563522954694116e-10	0.0	0.003619869592579773	0.004669505072705242
0.3450817113112496	0.893296859243679	0.46404779142346153	11.679999999998916	3.862870122383429e-10	0.0	0.0036179270379464914	0.004669064636452463
0.3464403007258608	0.8929452304287029	0.4653600880263575	11.679999999998834	3.86790804371978e-10	0.0	0.003615984772290962	0.004668624158649142
0.34779889014047194	0.8925936016137268	0.46667238462925337	11.679999999998838	3.8717052213770153e-10	0.0	0.003614042796209807	0.004668183639283486
0.34915747955508325	0.8922419727987507	0.4679846812321493	11.6799999999989	3.8744781261552706e-10	0.0	0.003612101110299062	0.004667743078343785
0.35051606896969445	0.8918903439837746	0.46929697783504526	11.679999999998994	3.876420449318599e-10	0.0	0.0036101597151554383	0.004667302475818077
0.35187465838430565	0.8915387151687986	0.47060927443794115	11.679999999999099	3.877703013284933e-10	0.0	0.0036082186113748508	0.004666861831694625
0.3532332477989169	0.8911870863538225	0.4719215710408371	11.679999999999218	3.8784736813272293e-10	0.0	0.0036062777995535178	0.0046664211459621265
0.35459183721352816	0.8908354575388464	0.473233867643733	11.679999999999357	3.878857266241296e-10	0.0	0.003604337280286674	0.004665980418608049
0.3559504266281393	0.8904838287238703	0.47454616424662893	11.679999999999533	3.878955438008037e-10	0.0	0.0036023970541698147	0.004665539649621132
0.3573090160427506	0.8901321999088943	0.4758584608495249	11.679999999999735	3.8788466305508885e-10	0.0	0.0036004571217988206	0.00466509883898905
0.3586676054573618	0.8897805710939182	0.47717075745242077	11.679999999999948	3.878585947762384e-10	0.0	0.0035985174837682527	0.004664657986700017
0.36002619487197296	0.8894289422789422	0.4784830540553167	11.680000000000094	3.878220521243216e-10	0.0	0.0035965781406744907	0.004664217092743081
0.36138478428658416	0.8890773134639661	0.4797953506582126	11.680000000000048	3.877888645606481e-10	0.0	0.0035946390931114926	0.004663776157105751
0.36274337370119547	0.88872568464899	0.48110764726110855	11.680000000000003	3.8776584995525606e-10	0.0	0.003592700341674188	0.004663335179776241
0.36410196311580667	0.888374055834014	0.4824199438640045	11.679999999999957	3.877577294878878e-10	0.0	0.0035907618869570656	0.00466289416074309
0.36546055253041787	0.8880224270190379	0.4837322404669004	11.679999999999872	3.8777133131152725e-10	0.0	0.003588823729554459	0.004662453099994031
0.3668191419450291	0.8876707982040618	0.48504453706979633	11.679999999999767	3.878155992619676e-10	0.0	0.0035868858700604713	0.00466201199751728
0.3681777313596403	0.8873191693890857	0.4863568336726922	11.679999999999625	3.8790160160681216e-10	0.0	0.003584948309069035	0.004661570853300998
0.3695363207742515	0.8869675405741096	0.48766913027558817	11.679999999999461	3.880425397910936e-10	0.0	0.003583011047174367	0.004661129667333343
0.3708949101888628	0.8866159117591336	0.4889814268784841	11.679999999999307	3.882537571290948e-10	0.0	0.0035810740849702297	0.0046606884396027766
0.372253499603474	0.8862642829441576	0.49029372348138	11.67999999999919	3.8855274738435886e-10	0.0	0.0035791374230500893	0.004660247170097252
0.3736120890180851	0.8859126541291815	0.49160602008427595	11.679999999999133	3.889591631721939e-10	0.0	0.0035772010620073835	0.004659805858804956
0.37497067843269644	0.8855610253142054	0.4929183166871719	11.679999999999145	3.8949482411126733e-10	0.0	0.0035752650024344886	0.0046593645057132335
0.37632926784730764	0.8852093964992294	0.4942306132900678	11.67999999999892	3.900985543350795e-10	0.0	0.0036526200154823225	0.0047282811202046795
0.37768785726191884	0.8848577676842533	0.49554290989296373	11.679999999998556	3.905714884497381e-10	0.0	0.003650656271594311	0.004727832841588887
0.3790464466765301	0.8845061388692772	0.4968552064958596	11.679999999998634	3.9092806654821966e-10	0.0	0.0036486928302020254	0.004727384520465978
0.38040503609114135	0.8841545100543011	0.49816750309875557	11.679999999998735	3.9118741012843847e-10	0.0	0.0036467296918597887	0.004726936156821973
0.3817636255057525	0.883802881239325	0.4994797997016515	11.679999999998763	3.9136678830687475e-10	0.0	0.0036447668571240755	0.004726487750644847
0.38312221492036375	0.883451252424349	0.5007920963045474	11.67999999999878	3.91481583426146e-10	0.0	0.00364280432655081	0.0047260393019232195
0.384480804334975	0.8830996236093729	0.5021043929074434	11.679999999998849	3.9154529425380816e-10	0.0	0.003640842100696288	0.004725590810644524
0.3858393937495862	0.8827479947943968	0.5034166895103392	11.679999999999023	3.9156952858598484e-10	0.0	0.0036388801801168222	0.004725142276796852
0.3871979831641974	0.8823963659794207	0.5047289861132351	11.679999999999293	3.91563995602761e-10	0.0	0.0036369185653689867	0.004724693700368184
0.38855657257880866	0.8820447371644448	0.5060412827161311	11.679999999999596	3.915364980420884e-10	0.0	0.0036349572570090784	0.004724245081346243
0.38991516199341986	0.8816931083494687	0.507353579319027	11.679999999999831	3.9149292425233234e-10	0.0	0.003632996255593685	0.004723796419719212
0.391273751408031	0.8813414795344926	0.5086658759219229	11.67999999999982	3.914372401769343e-10	0.0	0.003631035561679108	0.004723347715474499
0.39263234082264237	0.8809898507195165	0.5099781725248189	11.679999999999838	3.913749965333025e-10	0.0	0.0036290751758223587	0.004722898968600204
0.3939909302372535	0.8806382219045404	0.5112904691277148	11.679999999999866	3.913179356771943e-10	0.0	0.003627115098579275	0.0047224501790841715
0.3953495196518647	0.8802865930895644	0.5126027657306107	11.679999999999895	3.9127006363792663e-10	0.0	0.003625155330507111	0.004722001346913801
0.396708109066476	0.8799349642745883	0.5139150623335067	11.679999999999943	3.9123571536027797e-10	0.0	0.00362319587216342	0.004721552472077655
0.3980666984810872	0.8795833354596122	0.5152273589364026	11.680000000000005	3.912209239626736e-10	0.0	0.003621236724104252	0.004721103554563372
0.39942528789569837	0.8792317066446361	0.5165396555392985	11.680000000000081	3.912334279249019e-10	0.0	0.003619277886887171	0.004720654594358424
0.4007838773103096	0.8788800778296602	0.5178519521421945	11.680000000000144	3.912826782931509e-10	0.0	0.0036173193610686476	0.004720205591450758
0.4021424667249208	0.8785284490146841	0.5191642487450904	11.68000000000017	3.913798458723166e-10	0.0	0.0036153611472058813	0.004719756545828334
0.4035010561395321	0.878176820199708	0.5204765453479863	11.680000000000172	3.915378283821544e-10	0.0	0.0036134032458557865	0.00471930745747863
0.40485964555414333	0.8778251913847319	0.5217888419508823	11.680000000000136	3.917712575604936e-10	0.0	0.003611445657576327	0.0047188583263901495
0.40621823496875453	0.8774735625697558	0.5231011385537782	11.680000000000112	3.920965062034469e-10	0.0	0.0036094883829241413	0.0047184091525501425
0.4075768243833657	0.8771219337547798	0.524413435156674	11.680000000000158	3.925316951392901e-10	0.0	0.0036075314224567846	0.004717959935946419
0.408935413797977	0.8767703049398037	0.52572573175957	11.68000000000002	3.9301997321277376e-10	0.0	0.0036751561817205134	0.004780198362670534
0.4102940032125881	0.8764186761248276	0.5270380283624658	11.679999999999911	3.9339687402278464e-10	0.0	0.00367317885849988	0.004779742743030694
0.4116525926271994	0.8760670473098515	0.5283503249653618	11.679999999999893	3.9367513169035707e-10	0.0	0.003671201834306887	0.004779287079955523
0.4130111820418107	0.8757154184948754	0.5296626215682578	11.679999999999918	3.938707031921565e-10	0.0	0.003669225109737282	0.004778831373432868
0.4143697714564218	0.8753637896798994	0.5309749181711536	11.679999999999927	3.939980113774107e-10	0.0	0.0036672486853862093	0.004778375623449792
0.41572836087103304	0.8750121608649234	0.5322872147740496	11.679999999999895	3.9406993843519675e-10	0.0	0.0036652725618491946	0.004777919829994528
0.41708695028564424	0.8746605320499473	0.5335995113769455	11.679999999999797	3.9409781943520823e-10	0.0	0.003663296739721324	0.004777463993054119
0.41844553970025544	0.8743089032349712	0.5349118079798414	11.679999999999632	3.940914359407678e-10	0.0	0.0036613212195975003	0.004777008112616499
0.4198041291148667	0.8739572744199952	0.5362241045827374	11.679999999999415	3.9405900968670334e-10	0.0	0.0036593460020727343	0.004776552188668818
0.4211627185294779	0.8736056456050191	0.5375364011856333	11.679999999999165	3.940071963084991e-10	0.0	0.003657371087741384	0.004776096221198985
0.4225213079440891	0.873254016790043	0.5388486977885292	11.679999999998895	3.939410791029217e-10	0.0	0.0036553964771989063	0.004775640210194561
0.42387989735870035	0.8729023879750669	0.5401609943914252	11.679999999998616	3.93864162794019e-10	0.0	0.0036534221710389477	0.004775184155642602
0.4252384867733116	0.8725507591600908	0.5414732909943211	11.679999999998575	3.9378013142586e-10	0.0	0.0036514481698568923	0.004774728057531293
0.4265970761879228	0.8721991303451148	0.542785587597217	11.6799999999987	3.936990072178614e-10	0.0	0.0036494744742455038	0.004774271915847618
0.42795566560253406	0.8718475015301388	0.544097884200113	11.679999999998698	3.9362483251848914e-10	0.0	0.0036475010847997575	0.004773815730578892
0.42931425501714526	0.8714958727151627	0.5454101808030088	11.67999999999865	3.9356090623453975e-10	0.0	0.003645528002113445	0.004773359501713221
0.43067284443175646	0.8711442439001866	0.5467224774059047	11.679999999998628	3.9351188792880505e-10	0.0	0.0036435552267807	0.004772903229238055
0.4320314338463677	0.8707926150852106	0.5480347740088007	11.679999999998662	3.934838033759824e-10	0.0	0.003641582759395091	0.004772446913140537
0.4333900232609789	0.8704409862702345	0.5493470706116966	11.679999999998767	3.934840501773684e-10	0.0	0.003639610600549959	0.004771990553408415
0.43474861267559006	0.8700893574552584	0.5506593672145925	11.679999999998927	3.935214034768647e-10	0.0	0.0036376387508392028	0.00477153415002949
0.4361072020902014	0.8697377286402823	0.5519716638174885	11.679999999999131	3.936060218267651e-10	0.0	0.00363566721085555	0.004771077702990321
0.43746579150481246	0.8693860998253062	0.5532839604203843	11.679999999999378	3.937494532577769e-10	0.0	0.003633695981192343	0.0047706212122789445
0.4388243809194238	0.8690344710103302	0.5545962570232803	11.67999999999965	3.939646416137559e-10	0.0	0.003631725062442341	0.004770164677882782
0.44018297033403486	0.8686828421953541	0.5559085536261761	11.679999999999968	3.942659332176986e-10	0.0	0.0036297544551986004	0.004769708099788893
0.4415415597486461	0.8683312133803781	0.5572208502290721	11.680000000000222	3.9465491244195983e-10	0.0	0.003687794695027057	0.004824798661434167
0.44290014916325743	0.867979584565402	0.5585331468319681	11.68000000000015	3.949822440438465e-10	0.0	0.003685809367647519	0.004824336248457417
0.4442587385778685	0.867627955750426	0.5598454434348639	11.680000000000037	3.952210860598848e-10	0.0	0.0036838243268043497	0.004823873791153764
0.44561732799247983	0.8672763269354499	0.5611577400377599	11.679999999999916	3.95385162865736e-10	0.0	0.0036818395731743874	0.004823411289510948
0.4469759174070911	0.8669246981204738	0.5624700366406559	11.679999999999776	3.9548694676810775e-10	0.0	0.003679855107433499	0.004822948743515921
0.4483345068217022	0.8665730693054977	0.5637823332435516	11.67999999999965	3.9553765303007455e-10	0.0	0.0036778709302574646	0.004822486153155999
0.4496930962363135	0.8662214404905216	0.5650946298464476	11.679999999999575	3.9554723470092383e-10	0.0	0.003675887042321315	0.004822023518418159
0.4510516856509247	0.8658698116755456	0.5664069264493435	11.679999999999593	3.955243771863898e-10	0.0	0.0036739034442997602	0.004821560839290462
0.4524102750655359	0.8655181828605695	0.5677192230522394	11.679999999999731	3.954764924894869e-10	0.0	0.0036719201368663797	0.004821098115759445
0.45376886448014714	0.8651665540455935	0.5690315196551354	11.679999999999975	3.95409713046493e-10	0.0	0.003669937120694474	0.0048206353478126625
0.45512745389475834	0.8648149252306174	0.5703438162580313	11.680000000000277	3.9532888507690874e-10	0.0	0.003667954396456987	0.004820172535436836
0.45648604330936954	0.8644632964156413	0.5716561128609272	11.680000000000224	3.9523759499933077e-10	0.0	0.003667949891789737	0.004822792838967507
0.45784463272398085	0.8641116676006653	0.5729684094638232	11.680000000000165	3.9513781477465225e-10	0.0	0.0036659656673598134	0.0048223296443717254
0.459203222138592	0.8637600387856892	0.5742807060667191	11.680000000000117	3.950354246146356e-10	0.0	0.0036639817389265733	0.004821866405279985
0.4605618115532032	0.8634084099707131	0.575593002669615	11.680000000000083	3.9493696115944943e-10	0.0	0.003661998107156156	0.004821403121680549
0.4619204009678145	0.863056781155737	0.576905299272511	11.680000000000065	3.948447971662439e-10	0.0	0.0036600147727140183	0.00482093979355993
0.4632789903824257	0.862705152340761	0.5782175958754069	11.68000000000004	3.9476209075710745e-10	0.0	0.003658031736265403	0.004820476420906148
0.46463757979703685	0.8623535235257849	0.5795298924783028	11.680000000000003	3.9469308390827483e-10	0.0	0.0036560489984741834	0.004820013003705755
0.46599616921164816	0.8620018947108088	0.5808421890811988	11.679999999999936	3.946431080548847e-10	0.0	0.003654066560004411	0.004819549541946409
0.46735475862625936	0.8616502658958327	0.5821544856840947	11.679999999999858	3.9461858931144985e-10	0.0	0.0036520844215197244	0.00481908603561494
0.46871334804087056	0.8612986370808566	0.5834667822869906	11.679999999999776	3.946270533747049e-10	0.0	0.003650102583681975	0.004818622484698599
0.4700719374554818	0.8609470082658807	0.5847790788898866	11.679999999999714	3.9467713017119905e-10	0.0	0.003648121047154532	0.004818158889184325
0.471430526870093	0.8605953794509046	0.5860913754927825	11.67999999999971	3.947785583076347e-10	0.0	0.0036461398125979864	0.0048176952490588875
0.4727891162847042	0.8602437506359285	0.5874036720956783	11.679999999999774	3.949421893775807e-10	0.0	0.0036441588806748622	0.004817231564310382
0.4741477056993155	0.8598921218209524	0.5887159686985743	11.67999999999996	3.951799921737776e-10	0.0	0.003642178252045495	0.004816767834924927
0.47550629511392656	0.8595404930059763	0.5900282653014701	11.679999999999866	3.9546852696410296e-10	0.0	0.0036909036691531545	0.004864307070330674
0.47686488452853787	0.8591888641910003	0.5913405619043661	11.679999999999719	3.95685608294903e-10	0.0	0.0036889109885663504	0.004863837840907991
0.4782234739431492	0.8588372353760242	0.5926528585072621	11.679999999999717	3.958322450311961e-10	0.0	0.0036869185833784497	0.0048633685662128855
0.47958206335776027	0.8584856065610481	0.5939651551101579	11.67999999999977	3.95919431325905e-10	0.0	0.003684926454351081	0.004862899246232428
0.4809406527723716	0.858133977746072	0.5952774517130539	11.67999999999983	3.9595713948525494e-10	0.0	0.0036829346022449944	0.004862429880953204
0.4822992421869827	0.8577823489310961	0.5965897483159498	11.679999999999875	3.959543151161144e-10	0.0	0.0036809430278199693	0.004861960470362716
0.4836578316015939	0.85743072011612	0.5979020449188457	11.67999999999992	3.959188724513242e-10	0.0	0.003678951731834659	0.00486149101444669
0.4850164210162052	0.8570790913011439	0.5992143415217417	11.67999999999997	3.95857689808591e-10	0.0	0.003676960715047527	0.0048610215131936335
0.4863750104308164	0.8567274624861678	0.6005266381246376	11.68000000000002	3.957766051426984e-10	0.0	0.0036749699782145963	0.004860551966588543
0.4877335998454276	0.8563758336711917	0.6018389347275335	11.680000000000055	3.956804116550209e-10	0.0	0.0036729795220924177	0.004860082374619703
0.4890921892600389	0.8560242048562157	0.6031512313304295	11.679999999999998	3.955728534285716e-10	0.0	0.0036709893474358496	0.0048596127372733805
0.49045077867465003	0.8556725760412396	0.6044635279333254	11.679999999999744	3.9545662106109487e-10	0.0	0.0036689994549986707	0.004859143054536535
0.4918093680892613	0.8553209472262635	0.6057758245362213	11.679999999999257	3.95333607266117e-10	0.0	0.0036670098455339646	0.004858673326395633
0.49316795750387254	0.8549693184112874	0.6070881211391173	11.679999999999605	3.9520922694272113e-10	0.0	0.003665020519794549	0.004858203552838172
0.49452654691848374	0.8546176895963113	0.6084004177420131	11.679999999999803	3.950882252309191e-10	0.0	0.0036630314785309074	0.00485773373385066
0.49588513633309494	0.8542660607813353	0.609712714344909	11.679999999999922	3.949724031462591e-10	0.0	0.0036610427224937517	0.004857263869419717
0.49724372574770626	0.8539144319663592	0.611025010947805	11.680000000000001	3.948644047318284e-10	0.0	0.0036590542524321326	0.004856793959532413
0.4986023151623174	0.8535628031513832	0.6123373075507009	11.680000000000069	3.9476772039207885e-10	0.0	0.003657066069094553	0.004856324004175202
0.4999609045769286	0.8532111743364071	0.6136496041535968	11.680000000000101	3.946866902662752e-10	0.0	0.003655078173229023	0.004855854003335466
0.50131949399154	0.8528595455214311	0.6149619007564928	11.680000000000103	3.946265076528875e-10	0.0	0.0036530905655814787	0.004855383956999613
0.502678083406151	0.852507916706455	0.6162741973593887	11.680000000000065	3.9459322249257193e-10	0.0	0.0036511032468982364	0.004854913865154516
0.5040366728207623	0.8521562878914789	0.6175864939622846	11.680000000000009	3.9459374491367317e-10	0.0	0.003649116217923815	0.004854443727786982
0.5053952622353736	0.8518046590765028	0.6188987905651806	11.679999999999959	3.9463584884044257e-10	0.0	0.0036471294794020387	0.0048539735448835455
0.5067538516499847	0.8514530302615267	0.6202110871680764	11.679999999999954	3.9472817566040955e-10	0.0	0.003645143032076503	0.004853503316431315
0.508112441064596	0.8511014014465507	0.6215233837709724	11.68000000000003	3.948802379435482e-10	0.0	0.003643156876688815	0.0048530330424170825
0.5094710304792072	0.8507497726315747	0.6228356803738684	11.68000000000057	3.9507211979522084e-10	0.0	0.003682634632391003	0.004892610650460598
0.5108296198938183	0.8503981438165986	0.6241479769767642	11.680000000000994	3.9520621280332993e-10	0.0	0.003680638978555259	0.0048921354852638375
0.5121882093084296	0.8500465150016225	0.6254602735796602	11.680000000001137	3.9528351209976787e-10	0.0	0.003678643589677566	0.004891660273910724
0.5135467987230408	0.8496948861866465	0.626772570182556	11.68000000000108	3.9531283045740384e-10	0.0	0.00367664846659929	0.004891185016387214
0.514905388137652	0.8493432573716704	0.628084866785452	11.680000000000911	3.953021619140176e-10	0.0	0.0036746536101609105	0.004890709712680789
0.5162639775522633	0.8489916285566943	0.629397163388348	11.680000000000708	3.952586782447739e-10	0.0	0.0036726590212007087	0.0048902343627766605
0.5176225669668745	0.8486399997417182	0.6307094599912438	11.680000000000517	3.9518872538281677e-10	0.0	0.0036706647005572348	0.004889758966662733
0.5189811563814857	0.8482883709267421	0.6320217565941397	11.680000000000389	3.9509781979609653e-10	0.0	0.0036686706490662207	0.004889283524324669
0.520339745796097	0.8479367421117661	0.6333340531970357	11.680000000000334	3.949906448322265e-10	0.0	0.003666676867562514	0.004888808035749176
0.5216983352107081	0.84758511329679	0.6346463497999316	11.680000000000327	3.948710470468785e-10	0.0	0.003664683356880513	0.004888332500923469
0.5230569246253194	0.8472334844818139	0.6359586464028275	11.680000000000328	3.9474203253496035e-10	0.0	0.0036626901178515763	0.0048878569198332975
0.5244155140399306	0.8468818556668378	0.6372709430057235	11.680000000000277	3.946057632875776e-10	0.0	0.003660697151307203	0.004887381292465132
0.5257741034545418	0.8465302268518617	0.6385832396086194	11.68000000000008	3.9446355360157183e-10	0.0	0.003658704458077367	0.004886905618806418
0.527132692869153	0.8461785980368858	0.6398955362115153	11.680000000000012	3.943199733943845e-10	0.0	0.0036567120389886416	0.004886429898841089
0.5284912822837643	0.8458269692219097	0.6412078328144113	11.679999999999948	3.941784817512902e-10	0.0	0.003654719894870067	0.004885954132558423
0.5298498716983755	0.8454753404069336	0.6425201294173072	11.679999999999916	3.940406347513685e-10	0.0	0.003652728026547033	0.004885478319943729
0.5312084611129866	0.8451237115919575	0.6438324260202031	11.679999999999895	3.9390844190187064e-10	0.0	0.003650736434843959	0.004885002460983544
0.5325670505275978	0.8447720827769815	0.645144722623099	11.679999999999877	3.9378455015494314e-10	0.0	0.003648745120584171	0.00488452655566441
0.533925639942209	0.8444204539620054	0.6464570192259949	11.679999999999904	3.936722580783289e-10	0.0	0.0036467540845897817	0.004884050603972817
0.5352842293568202	0.8440688251470294	0.6477693158288907	11.680000000000003	3.9357548758156576e-10	0.0	0.0036447633276815578	0.004883574605895248
0.5366428187714315	0.8437171963320533	0.6490816124317867	11.680000000000136	3.9349882908852363e-10	0.0	0.003642772850679038	0.004883098561417316
0.5380014081860427	0.8433655675170773	0.6503939090346826	11.6800000000003	3.934475054676171e-10	0.0	0.0036407826544008134	0.0048826224705269435
0.5393599976006539	0.8430139387021012	0.6517062056375785	11.680000000000492	3.934273902948767e-10	0.0	0.003638792739663434	0.004882146333209117
0.5407185870152652	0.8426623098871251	0.6530185022404745	11.680000000000684	3.9344501065026185e-10	0.0	0.00363680310728342	0.00488167014945127
0.5420771764298764	0.842310681072149	0.6543307988433704	11.680000000000836	3.9350754994326406e-10	0.0	0.003634813758075737	0.004881193919239803
0.5434357658444875	0.8419590522571729	0.6556430954462663	11.680000000000856	3.936096948604139e-10	0.0	0.0036652087307659344	0.004912499070776238
0.5447943552590988	0.8416074234421969	0.6569553920491623	11.680000000000662	3.9367375777118417e-10	0.0	0.003663211431528348	0.0049120185985003
0.54615294467371	0.8412557946272208	0.6582676886520582	11.680000000000566	3.936925757847337e-10	0.0	0.0036612143928874356	0.0049115380792221644
0.5475115340883212	0.8409041658122447	0.6595799852549541	11.680000000000538	3.936730710199979e-10	0.0	0.0036592176157431416	0.004911057512927963
0.5488701235029324	0.8405525369972686	0.66089228185785	11.680000000000526	3.9362152929661314e-10	0.0	0.0036572211009926474	0.004910576899603166
0.5502287129175437	0.8402009081822925	0.662204578460746	11.680000000000494	3.935435974080254e-10	0.0	0.003655224849532831	0.004910096239235124
0.5515873023321549	0.8398492793673166	0.6635168750636419	11.68000000000042	3.9344428033547155e-10	0.0	0.003653228862258627	0.004909615531809359
0.552945891746766	0.8394976505523405	0.6648291716665378	11.680000000000312	3.9332793842480006e-10	0.0	0.003651233140063062	0.004909134777312312
0.5543044811613774	0.8391460217373644	0.6661414682694338	11.680000000000208	3.9319828454526377e-10	0.0	0.003649237683837957	0.0049086539757300105
0.5556630705759886	0.8387943929223883	0.6674537648723297	11.680000000000149	3.9305838124657727e-10	0.0	0.0036472424944729485	0.004908173127048429
0.5570216599905997	0.8384427641074123	0.6687660614752255	11.680000000000163	3.929106379276723e-10	0.0	0.003645247572857508	0.004907692231254648
0.558380249405211	0.8380911352924362	0.6700783580781215	11.680000000000277	3.927568080276916e-10	0.0	0.003643252919877954	0.004907211288334155
0.5597388388198222	0.8377395064774601	0.6713906546810174	11.680000000000446	3.9259798624685797e-10	0.0	0.0036412585364193036	0.004906730298272621
0.5610974282344334	0.837387877662484	0.6727029512839133	11.680000000000353	3.924368399798102e-10	0.0	0.0036392644233667155	0.004906249261056605
0.5624560176490446	0.837036248847508	0.6740152478868093	11.680000000000232	3.9227670288777116e-10	0.0	0.003637270581602145	0.004905768176672679
0.5638146070636559	0.836684620032532	0.6753275444897052	11.68000000000014	3.921186817465721e-10	0.0	0.0036352770120062295	0.004905287045106426
0.5651731964782671	0.8363329912175559	0.6766398410926011	11.680000000000064	3.919641791782895e-10	0.0	0.0036332837154585142	0.004904805866343876
0.5665317858928782	0.8359813624025798	0.677952137695497	11.679999999999998	3.918150465236209e-10	0.0	0.0036312906928373774	0.004904324640371406
0.5678903753074895	0.8356297335876037	0.679264434298393	11.679999999999986	3.916735856940071e-10	0.0	0.00362929794501913	0.004903843367175363
0.5692489647221007	0.8352781047726276	0.6805767309012889	11.680000000000003	3.915425510049148e-10	0.0	0.003627305472878659	0.004903362046741245
0.5706075541367119	0.8349264759576516	0.6818890275041848	11.68000000000006	3.9142515099088407e-10	0.0	0.003625313277289795	0.004902880679055602
0.5719661435513232	0.8345748471426755	0.6832013241070808	11.680000000000154	3.9132505020498343e-10	0.0	0.003623321359124436	0.004902399264104032
0.5733247329659344	0.8342232183276994	0.6845136207099767	11.680000000000247	3.912463710073706e-10	0.0	0.003621329719253271	0.004901917801873324
0.5746833223805456	0.8338715895127233	0.6858259173128726	11.680000000000307	3.9119369534973826e-10	0.0	0.0036193383585455736	0.004901436292349003
0.576041911795157	0.8335199606977473	0.6871382139157686	11.680000000000282	3.9117206656449524e-10	0.0	0.0036173472778689257	0.004900954735517344
0.5774005012097682	0.8331683318827712	0.6884505105186645	11.68000000000021	3.911846756182437e-10	0.0	0.0036387899486417805	0.004923745096415772
0.5787590906243794	0.8328167030677951	0.6897628071215604	11.680000000000044	3.9118083843827825e-10	0.0	0.003636791817092867	0.0049232599844550315
0.5801176800389906	0.8324650742528191	0.6910751037244564	11.679999999999927	3.9114296528427724e-10	0.0	0.003634793949608985	0.004922774824689111
0.5814762694536018	0.832113445437843	0.6923874003273522	11.679999999999849	3.910761856493032e-10	0.0	0.003632796347121681	0.004922289617103937
0.582834858868213	0.831761816622867	0.6936996969302481	11.67999999999981	3.909851613132738e-10	0.0	0.0036307990105602264	0.0049218043616852765
0.5841934482828242	0.8314101878078909	0.695011993533144	11.679999999999792	3.9087408444850485e-10	0.0	0.0036288019408525786	0.004921319058419458
0.5855520376974355	0.8310585589929148	0.69632429013604	11.67999999999982	3.9074667573964096e-10	0.0	0.003626805138924513	0.004920833707291863
0.5869106271120466	0.8307069301779387	0.6976365867389359	11.679999999999854	3.906061825076258e-10	0.0	0.0036248086057002644	0.004920348308288326
0.5882692165266579	0.8303553013629627	0.6989488833418318	11.6799999999999	3.904553768251782e-10	0.0	0.0036228123421026505	0.0049198628613947295
0.5896278059412691	0.8300036725479866	0.7002611799447278	11.679999999999893	3.902965536090329e-10	0.0	0.003620816349053064	0.004919377366597297
0.5909863953558803	0.8296520437330106	0.7015734765476237	11.679999999999792	3.901315286719978e-10	0.0	0.003618820627470318	0.004918891823881178
0.5923449847704915	0.8293004149180345	0.7028857731505196	11.679999999999525	3.899616367156384e-10	0.0	0.0036168251782728194	0.004918406233232914
0.5937035741851028	0.8289487861030584	0.7041980697534156	11.679999999998968	3.89787729242158e-10	0.0	0.0036148300023759496	0.004917920594637671
0.5950621635997139	0.8285971572880824	0.7055103663563115	11.679999999998827	3.8961116238097126e-10	0.0	0.003612835100694373	0.004917434908081445
0.5964207530143252	0.8282455284731063	0.7068226629592074	11.67999999999888	3.8943457043338e-10	0.0	0.00361084047414085	0.004916949173549975
0.5977793424289363	0.8278938996581302	0.7081349595621033	11.679999999998827	3.8925877330840115e-10	0.0	0.003608846123627208	0.00491646339102919
0.5991379318435476	0.8275422708431541	0.7094472561649993	11.679999999998753	3.890846534125593e-10	0.0	0.003606852050062962	0.004915977560504784
0.6004965212581589	0.827190642028178	0.7107595527678952	11.679999999998687	3.889133642204733e-10	0.0	0.003604858254356376	0.004915491681962755
0.60185511067277	0.826839013213202	0.712071849370791	11.679999999998648	3.8874633135309436e-10	0.0	0.0036028647374136413	0.004915005755388278
0.6032137000873813	0.8264873843982259	0.713384145973687	11.67999999999866	3.8858525371669887e-10	0.0	0.0036008715001400156	0.004914519780767596
0.6045722895019925	0.8261357555832498	0.7146964425765829	11.67999999999871	3.8843210471788653e-10	0.0	0.0035988785434388146	0.004914033758086713
0.6059308789166037	0.8257841267682737	0.7160087391794788	11.679999999998785	3.882891335710976e-10	0.0	0.0035968858682117535	0.004913547687330303
0.607289468331215	0.8254324979532977	0.7173210357823748	11.679999999998897	3.881588667164414e-10	0.0	0.0035948934753594845	0.004913061568485542
0.6086480577458261	0.8250808691383217	0.7186333323852707	11.679999999999051	3.880441093669172e-10	0.0	0.0035929013657806813	0.004912575401537105
0.6100066471604373	0.8247292403233456	0.7199456289881666	11.679999999999286	3.8794794720541136e-10	0.0	0.0035909095403724505	0.004912089186470793
0.6113652365750486	0.8243776115083695	0.7212579255910626	11.679999999999879	3.878738644021211e-10	0.0	0.0036055611660521752	0.0049298188040943994
0.6127238259896598	0.8240259826933934	0.7225702221939585	11.679999999999561	3.8779868790862545e-10	0.0	0.003603551400666866	0.004929327242716221
0.614082415404271	0.8236743538784174	0.7238825187968544	11.679999999999572	3.877010384976715e-10	0.0	0.0036015419171164863	0.004928835632314274
0.6154410048188822	0.8233227250634413	0.7251948153997503	11.679999999999659	3.875842214649278e-10	0.0	0.003599532716340092	0.004928343972872709
0.6167995942334935	0.8229710962484652	0.7265071120026463	11.679999999999733	3.8745124067876185e-10	0.0	0.0035975237992777404	0.004927852264378004
0.6181581836481046	0.8226194674334892	0.7278194086055422	11.679999999999733	3.873047963693826e-10	0.0	0.003595515166866608	0.004927360506814756
0.6195167730627159	0.8222678386185132	0.7291317052084381	11.679999999999676	3.871472831207546e-10	0.0	0.003593506820042402	0.004926868700168702
0.6208753624773271	0.8219162098035371	0.7304440018113341	11.679999999999586	3.869807880401968e-10	0.0	0.0035914987597395684	0.004926376844424807
0.6222339518919383	0.821564580988561	0.73175629841423	11.679999999999483	3.868070890818985e-10	0.0	0.003589490986890228	0.004925884939568516
0.6235925413065495	0.8212129521735849	0.7330685950171258	11.679999999999412	3.866276535019117e-10	0.0	0.0035874835024253867	0.004925392985585126
0.6249511307211608	0.8208613233586088	0.7343808916200218	11.67999999999937	3.864436364235115e-10	0.0	0.003585476307274494	0.0049249009824598134
0.626309720135772	0.8205096945436328	0.7356931882229177	11.679999999999369	3.862558794931849e-10	0.0	0.0035834694023648135	0.00492440893017812
0.6276683095503832	0.8201580657286567	0.7370054848258136	11.679999999999408	3.860649096088412e-10	0.0	0.003581462788622742	0.00492391682872488
0.6290268989649944	0.8198064369136806	0.7383177814287095	11.679999999999582	3.858713637038003e-10	0.0	0.0035794564669727647	0.004923424678085689
0.6303854883796057	0.8194548080987045	0.7396300780316055	11.679999999999886	3.8567677390712387e-10	0.0	0.0035774504383380736	0.004922932478245732
0.6317440777942168	0.8191031792837284	0.7409423746345013	11.680000000000035	3.8548160288660737e-10	0.0	0.003575444703639281	0.00492244022919039
0.633102667208828	0.8187515504687525	0.7422546712373973	11.680000000000115	3.852863044709417e-10	0.0	0.0035734392637966897	0.004921947930904865
0.6344612566234392	0.8183999216537764	0.7435669678402932	11.680000000000193	3.8509143295925314e-10	0.0	0.0035714341197280075	0.004921455583373664
0.6358198460380504	0.8180482928388003	0.7448792644431891	11.680000000000273	3.8489764333183917e-10	0.0	0.003569429272350601	0.004920963186582897
0.6371784354526617	0.8176966640238242	0.7461915610460851	11.680000000000343	3.847056914491798e-10	0.0	0.0035674247225788544	0.004920470740517381
0.6385370248672729	0.8173450352088482	0.747503857648981	11.680000000000398	3.845164342439941e-10	0.0	0.0035654204713267013	0.004919978245162233
0.6398956142818841	0.8169934063938721	0.7488161542518769	11.68000000000043	3.8433082991061324e-10	0.0	0.0035634165195062443	0.004919485700503223
0.6412542036964953	0.816641777578896	0.7501284508547729	11.68000000000041	3.8414993809539674e-10	0.0	0.003561412868027794	0.004918993106524828
0.6426127931111065	0.8162901487639199	0.7514407474576688	11.680000000000339	3.8397492009140937e-10	0.0	0.0035594095178005437	0.004918500463212737
0.6439713825257177	0.815938519948944	0.7527530440605646	11.680000000000229	3.8380703904002975e-10	0.0	0.0035574064697318484	0.004918007770551973
0.645329971940329	0.8155868911339679	0.7540653406634606	11.680000000000108	3.836476601416385e-10	0.0	0.003555403724727852	0.004917515028527604
0.6466885613549402	0.8152352623189918	0.7553776372663565	11.679999999999598	3.8349019461808097e-10	0.0	0.0035591842439107258	0.004922835047138687
0.6480471507695514	0.8148836335040157	0.7566899338692524	11.6799999999992	3.833238210845125e-10	0.0	0.0035571734700224128	0.0049223396889872505
0.6494057401841626	0.8145320046890396	0.7580022304721483	11.679999999998966	3.831498626216321e-10	0.0	0.0035551629995239113	0.004921844280980374
0.650764329598774	0.8141803758740636	0.7593145270750443	11.679999999998874	3.829696205649383e-10	0.0	0.0035531528333404535	0.004921348823103526
0.6521229190133851	0.8138287470590875	0.7606268236779402	11.679999999998886	3.8278429689589827e-10	0.0	0.0035511429723953823	0.004920853315341048
0.6534815084279962	0.8134771182441114	0.7619391202808361	11.679999999998996	3.825949940181481e-10	0.0	0.0035491334176105415	0.004920357757678303
0.6548400978426075	0.8131254894291353	0.7632514168837321	11.679999999999204	3.82402714534403e-10	0.0	0.0035471241699066413	0.0049198621501000735
0.6561986872572187	0.8127738606141592	0.764563713486628	11.67999999999946	3.822083610211033e-10	0.0	0.003545115230201982	0.004919366492591074
0.65755727667183	0.8124222317991832	0.7658760100895239	11.679999999999744	3.820127357984876e-10	0.0	0.003543106599414021	0.004918870785136268
0.6589158660864413	0.8120706029842071	0.7671883066924199	11.680000000000025	3.818165406944713e-10	0.0	0.003541098278459069	0.004918375027720844
0.6602744555010525	0.811718974169231	0.7685006032953158	11.68000000000022	3.816203768013986e-10	0.0	0.003539090268251186	0.004917879220329668
0.6616330449156637	0.811367345354255	0.7698128998982117	11.68000000000025	3.814247442254328e-10	0.0	0.003537082569703454	0.004917383362947604
0.6629916343302749	0.811015716539279	0.7711251965011076	11.679999999999978	3.812300731955046e-10	0.0	0.0035350751837263565	0.004916887455559037
0.6643502237448862	0.8106640877243029	0.7724374931040036	11.679999999999756	3.8103790266212484e-10	0.0	0.003533068111230323	0.00491639149814964
0.6657088131594973	0.8103124589093268	0.7737497897068994	11.679999999999708	3.808491024547553e-10	0.0	0.0035310613531237293	0.004915895490703364
0.6670674025741085	0.8099608300943507	0.7750620863097953	11.679999999999774	3.8066420040604125e-10	0.0	0.0035290549103137005	0.00491539943320584
0.6684259919887198	0.8096092012793746	0.7763743829126913	11.679999999999913	3.8048407740358675e-10	0.0	0.003527048783705122	0.004914903325641165
0.669784581403331	0.8092575724643986	0.7776866795155872	11.680000000000053	3.803099686824097e-10	0.0	0.003525042974202524	0.004914407167995066
0.6711431708179422	0.8089059436494225	0.7789989761184831	11.680000000000172	3.8014346512714264e-10	0.0	0.003523037482707851	0.004913910960251485
0.6725017602325535	0.8085543148344465	0.7803112727213791	11.680000000000232	3.7998651458417427e-10	0.0	0.0035210323101228687	0.004913414702396264
0.6738603496471646	0.8082026860194704	0.781623569324275	11.680000000000232	3.7984142318312233e-10	0.0	0.00351902745734652	0.0049129183944130635
0.6752189390617759	0.8078510572044943	0.7829358659271709	11.680000000000174	3.7971085666622466e-10	0.0	0.0035170229252776035	0.004912422036287681
0.6765775284763872	0.8074994283895183	0.7842481625300669	11.680000000000087	3.7959784172341473e-10	0.0	0.0035150187148125255	0.004911925628004316
0.6779361178909983	0.8071477995745422	0.7855604591329628	11.680000000000012	3.795057673300324e-10	0.0	0.003513014826847162	0.004911429169548347


==> _tikz/353s_cmp_wedge2_coarse.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	1.847978678216381	0.5813680996874881	0.4022574335742097	2.0312762397036756e-5	8.632762397036754e-6	0.003949200062055972	0.0073877513458180015
0.00150504924656943	1.847011251208718	0.582521034299443	0.7828385365088709	2.456498018668186e-5	1.2884980186681857e-5	0.003950637759038926	0.007388443883195158
0.00301009849313886	1.846043824201055	0.5836739689113979	1.1439213540247932	2.21045355315841e-5	1.0424535531584099e-5	0.003952075543632311	0.007389136355665822
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.4516285743415551	1.6771446415767748e-5	5.0914464157677485e-6	0.003953513415695572	0.007389828763247301
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.6757350444910184	1.1432387003771191e-5	0.0	0.003954951375089258	0.00739052110595847
0.007525246232847093	1.8431415431780664	0.5871327727472626	1.8065623645891864	7.947148634116662e-6	0.0	0.003956389421672934	0.0073912133838169225
0.00903029547941638	1.8421741161704037	0.5882857073592175	1.860879226435754	7.135522104861227e-6	0.0	0.003957827555307236	0.0073919055968414745
0.010535344725985895	1.8412066891627408	0.5894386419711725	1.8725034688584588	8.745481210929014e-6	0.0	0.003959265775852023	0.007392597745049519
0.012040393972555326	1.8402392621550778	0.5905915765831273	1.879202929379081	1.1423690177272032e-5	0.0	0.003960704083167558	0.007393289828459567
0.013545443219124613	1.839271835147415	0.5917445111950822	1.915770255190696	1.2689499341573654e-5	1.0094993415736531e-6	0.003962142477113759	0.007393981847089374
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.006307120241617	9.973765384476842e-6	0.0	0.004195994862174454	0.0076270139818093545
0.016555541712263557	1.8373369811320892	0.594050380418992	2.095446379019136	1.0161785748174247e-5	0.0	0.004197523544759719	0.007627734238467093
0.018060590958832844	1.8363695541244265	0.5952033150309469	2.1815152159841884	1.062849774255295e-5	0.0	0.004199052316608351	0.007628454427120689
0.019565640205402277	1.8354021271167635	0.5963562496429018	2.263247075706163	1.1376561834781899e-5	0.0	0.004200581177573734	0.007629174547788001
0.021070689451971707	1.8344347001091006	0.5975091842548567	2.3399822327499455	1.2419275319040577e-5	7.392753190405774e-7	0.004202110127511383	0.007629894600490352
0.022575738698540997	1.8334672731014379	0.5986621188668115	2.4115407500121386	1.3777454503677025e-5	2.0974545036770238e-6	0.0042045037476757365	0.007639923415729262
0.02408078794511051	1.832499846093775	0.5998150534787665	2.478191822707816	1.548413582886185e-5	3.8041358288618498e-6	0.004206033250731364	0.0076406440692237294
0.02558583719167994	1.831532419086112	0.6009679880907214	2.5403980961709096	1.759764539060408e-5	5.917645390604078e-6	0.004207562842483401	0.0076413646547543
0.027090886438249227	1.8305649920784492	0.6021209227026763	2.598754861298304	2.0188801308728447e-5	8.508801308728446e-6	0.004209092522785661	0.007642085172339536
0.02859593568481866	1.8295975650707863	0.6032738573146311	2.653919910095106	2.3347218925606046e-5	1.1667218925606048e-5	0.0042106222914924185	0.007642805621998256
0.030100984931388172	1.8286301380631234	0.6044267919265861	2.706534834894558	2.7182996095102047e-5	1.5502996095102047e-5	0.004212152148458418	0.00764352600375035
0.03160603417795746	1.8276627110554606	0.605579726538541	2.7571496027913462	3.1829002076686265e-5	2.0149002076686265e-5	0.004213682093539056	0.007644246317615496
0.03311108342452689	1.8266952840477977	0.6067326611504958	2.8033671816894516	3.7172088532912876e-5	2.5492088532912873e-5	0.0044528486460616405	0.00787894399561693
0.03461613267109632	1.8257278570401347	0.6078855957624507	2.8426036025466677	4.325523382980008e-5	3.1575233829800075e-5	0.004454468873292667	0.007879692769984722
0.03612118191766569	1.824760430032472	0.6090385303744057	2.875719648262882	5.048919295787074e-5	3.880919295787074e-5	0.004456089189103741	0.007880441473205789
0.03762623116423512	1.823793003024809	0.6101914649863606	2.902507594516476	5.906166140258745e-5	4.738166140258745e-5	0.004457709593341471	0.00788119010530063
0.039131280410804554	1.8228255760171461	0.6113443995983154	2.922809118513248	6.919742955226921e-5	5.751742955226921e-5	0.004459330085855552	0.007881938666290826
0.04063632965737384	1.8218581490094834	0.6124973342102703	2.936512464579103	8.116376848254283e-5	6.948376848254283e-5	0.004460950666491692	0.007882687156194867
0.04214137890394335	1.8208907220018204	0.6136502688222253	2.943552177403221	9.52764369031901e-5	8.35964369031901e-5	0.004462571335098911	0.007883435575033784
0.043646428150512784	1.8199232949941575	0.6148032034341802	2.943911284619612	0.00011190639923598972	0.00010022639923598973	0.004464192091525449	0.00788418392282839
0.04515147739708207	1.8189558679864948	0.615956138046135	2.9376258798708803	0.0001314873473270921	0.00011980734732709211	0.004465812935618644	0.007884932199598278
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.9247921255331066	0.00015452412081423374	0.00014284412081423377	0.004467433867227183	0.007885680405363348
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.9055757551938557	0.0001816021236668037	0.00016992212366680372	0.004469054886199278	0.007886428540144663
0.049666625136790446	1.816053586963506	0.6194149418819997	2.8802242032731256	0.00021339783689635952	0.00020171783689635952	0.004470675992382623	0.007887176603961623
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.8489302586561527	0.00025045619304360793	0.0002387761930436079	0.004713534493734408	0.0081225105695331
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.8131635840445175	0.0002905753052692523	0.0002788953052692523	0.004715244547198758	0.00812328718820358
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.7726661581420613	0.00033747881640886206	0.0003257988164088621	0.0047169546851597135	0.008124063732633087
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.7280670491290953	0.0003922004122354653	0.00038052041223546535	0.004718664907456509	0.008124840202843766
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.679985952159741	0.0004559616820726951	0.00044428168207269513	0.004720375213928374	0.008125616598855885
0.05869692061620683	1.8102490249175287	0.6263325495537291	2.6290322468365255	0.0005301989719465981	0.0005185189719465981	0.00472208560441524	0.008126392920691228
0.060201969862776115	1.809281597909866	0.627485484165684	2.5758027176772615	0.0006165937727749025	0.0006049137727749024	0.004723796078757298	0.008127169168371081
0.06170701910934563	1.808314170902203	0.6286384187776389	2.520878178130958	0.000717106777775625	0.0007054267777756249	0.004725506636794565	0.00812794534191673
0.06321206835591507	1.80734674389454	0.6297913533895938	2.4648192569015697	0.0008340156830700424	0.0008223356830700424	0.004727217278365953	0.008128721441349001
0.06471711760248436	1.8063793168868774	0.6309442880015487	2.4081616462711852	0.0009699567456564469	0.0009582767456564469	0.004728928003311845	0.008129497466689005
0.06622216684905378	1.8054118898792144	0.6320972226135035	2.3514111709310352	0.0011279700535420025	0.0011162900535420025	0.004730638811472058	0.008130273417957837
0.0677272160956233	1.8044444628715515	0.6332501572254585	2.2950391060100834	0.0013115484038422273	0.0012998684038422275	0.004732349702688471	0.008131049295178279
0.06923226534219258	1.8034770358638887	0.6344030918374134	2.2394782462953264	0.0015246896260805447	0.0015130096260805449	0.0047340606767997	0.008131825098369672
0.07073731458876202	1.8025096088562258	0.6355560264493683	2.185120295773029	0.0017719521297518215	0.0017602721297518215	0.004735771733647807	0.008132600827555098
0.07224236383533145	1.8015421818485629	0.6367089610613231	2.132392117258924	0.002039791684129483	0.002028111684129483	0.0049808009200968915	0.008367804723815963
0.07374741308190082	1.8005747548409001	0.6378618956732781	2.081357266558838	0.0023460515085130247	0.0023343715085130247	0.004982597949404981	0.008368608872419471
0.07525246232847024	1.7996073278332372	0.639014830285233	2.0320611612733	0.002699762234501315	0.0026880822345013156	0.0049843950543701	0.00836941294375833
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.9846010341141447	0.0031078384612403015	0.003096158461240302	0.004986192234821755	0.008370216937855755
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.93906173543145	0.003578341830417093	0.003566661830417093	0.00498798949058772	0.00837102085473349
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.8955086726712156	0.0041206236022166476	0.0041089436022166475	0.004989786821496693	0.008371824694413199
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.8539822287520988	0.004745492819865382	0.004733812819865382	0.004991584227378127	0.008372628456918744
0.0827777085613172	1.794770192794923	0.6447795033450074	1.8144951812297991	0.005465416029983538	0.005453736029983538	0.004993381708060585	0.008373432142270923
0.08428275780788662	1.79380276578726	0.6459324379569623	1.7770349028511259	0.006294755115871584	0.006283075115871585	0.004995179263372383	0.008374235750491463
0.08578780705445616	1.792835338779597	0.6470853725689173	1.7415900922824747	0.007250957721511996	0.007239277721511996	0.004997987437441825	0.008381267440414295
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.7079379951355054	0.008345163563067779	0.008333483563067779	0.004999789792506702	0.00838207320795849
0.08879790554759485	1.7909004847642713	0.649391241792827	1.676241544000689	0.009609897083230977	0.009598217083230977	0.005001592222383123	0.008382878898052079
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.6465365163553176	0.011071701791415341	0.011060021791415341	0.005003394726898603	0.008383684510717365
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.6188708314473363	0.01275894707304032	0.01274726707304032	0.005005197305881637	0.008384490045976559
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.5924413486852114	0.014596509039391277	0.014584829039391277	0.0052506704693173634	0.008618836987738155
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.5677379557934328	0.016674395036901067	0.016662715036901067	0.005252555248651739	0.008619670935401181
0.0963231517804418	1.786063349725957	0.6551559148526015	1.5448840107889217	0.019028287883732665	0.019016607883732665	0.005254440089834085	0.008620504802388275
0.09782820102701124	1.785095922718294	0.6563088494645564	1.5236636902206258	0.02168409287161936	0.021672412871619355	0.0052563249926765145	0.00862133858872291
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.50382679290738	0.024696939931102	0.024685259931101995	0.005258209956989701	0.00862217229442759
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.4851589450341602	0.028148981497978533	0.028137301497978533	0.005260094982586205	0.008623005919527305
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.4675321413916023	0.032141117137743674	0.03212943713774367	0.005261980069277924	0.008623839464044948
0.1038483980132889	1.7812262146876425	0.660920587912376	1.4509351978023426	0.03678078410795487	0.03676910410795487	0.005263865216874568	0.008624672928002255
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.4354846600522932	0.04216771967576784	0.04215603967576784	0.005265750425189529	0.008625506311423815
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.42141874196126	0.048379369232949526	0.048367689232949526	0.005267635694035171	0.0086263396143336
0.10836354575299714	1.778323933664654	0.6643793917482407	1.4090791170198318	0.0554573840564328	0.0554457040564328	0.005269521023221645	0.00862717283675325
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.3988866470293777	0.06339642394129057	0.06338474394129057	0.005271406412563026	0.008628005978707876
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.3913161855242167	0.07213625287699382	0.07212457287699382	0.005273291861871148	0.008628839040220156
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.3868717871572374	0.08155789043992688	0.08154621043992687	0.005275177370956451	0.008629672021312214
0.11438374273927467	1.7744542256340026	0.6689911301960603	1.3860575578709686	0.09148435762743203	0.09147267762743201	0.005277062939633663	0.00863050492200933
0.11588879198584409	1.7734867986263396	0.6701440648080151	1.3890088082621874	0.10107440065140975	0.10106272065140974	0.0055208095442680315	0.00886286296129933
0.1173938412324136	1.7725193716186767	0.6712969994199701	1.3961221357840619	0.11037497046224577	0.11036329046224577	0.005522770438183454	0.008863723550327211
0.11889889047898304	1.7715519446110137	0.672449934031925	1.4074323549089416	0.11926940758467876	0.11925772758467876	0.005524731371963298	0.008864584055807409
0.12040393972555233	1.770584517603351	0.6736028686438799	1.4228275169697029	0.127589280900877	0.127577600900877	0.005526692345397002	0.008865444477764174
0.12190898897212175	1.769617090595688	0.6747558032558347	1.442113684988836	0.1352181203997063	0.13520644039970628	0.0055286533582733915	0.0088663048162222
0.12341403821869112	1.7686496635880253	0.6759087378677897	1.4650321881703254	0.14208741775218986	0.14207573775218985	0.005530614410381211	0.008867165071205867
0.12491908746526055	1.7676822365803624	0.6770616724797446	1.4912865104336404	0.14817103168681814	0.14815935168681812	0.0055325755015098324	0.008868025242739061
0.12642413671182998	1.7667148095726994	0.6782146070916995	1.5205726112220637	0.1534784724979106	0.15346679249791062	0.00553453663144792	0.00886888533084626
0.12792918595839942	1.7657473825650365	0.6793675417036543	1.5526061380323157	0.15804751427178576	0.15803583427178577	0.005536497799984715	0.008869745335552048
0.12943423520496872	1.7647799555573738	0.6805204763156092	1.5871415410433807	0.16193655783848176	0.16192487783848178	0.005538459006909236	0.00887060525688028
0.1309392844515382	1.7638125285497108	0.6816734109275642	1.6239805678550132	0.16521714205116259	0.1652054620511626	0.005540420252011034	0.008871465094855134
0.13244433369810765	1.7628451015420479	0.682826345539519	1.662970151663357	0.1679669757601012	0.1679552957601012	0.005542381535079565	0.008872324849500948
0.13394938294467693	1.7618776745343852	0.6839792801514739	1.7039918077519445	0.17026383778235515	0.17025215778235517	0.005544342855904949	0.008873184520843054
0.13545443219124645	1.7609102475267222	0.6851322147634289	1.7469461584277188	0.1721806672711973	0.1721689872711973	0.005546304214274772	0.008874044108904317
0.1369594814378159	1.7599428205190593	0.6862851493753838	1.7917371655110126	0.17378214216020682	0.17377046216020683	0.00554826560997917	0.008874903613708194
0.13846453068438516	1.7589753935113965	0.6874380839873386	1.838261189520644	0.1751230187949936	0.1751113387949936	0.0055502270428087865	0.008875763035280773
0.1399695799309546	1.7580079665037336	0.6885910185992935	1.886425341411012	0.1760266470044432	0.17601496700444322	0.0057900787734690784	0.009105090160223548
0.14147462917752404	1.7570405394960706	0.6897439532112484	1.9362377976977443	0.176506000917088	0.17649432091708803	0.005792106526565079	0.0091059761986624
0.1429796784240934	1.756073112488408	0.6908968878232034	1.9877196524663225	0.17660930179597528	0.1765976217959753	0.0057941342886399716	0.009106862150894481
0.14448472767066284	1.755105685480745	0.6920498224351582	2.040900651586381	0.1763766972860503	0.1763650172860503	0.0057961620594535685	0.0091077480169472
0.14598977691723225	1.754138258473082	0.6932027570471131	2.095816059224454	0.17584552400015804	0.17583384400015806	0.005798189838762014	0.009108633796844196
0.14749482616380155	1.7531708314654193	0.694355691659068	2.1525048625792	0.17505048956367783	0.17503880956367784	0.005800217626323219	0.00910951949061066
0.14899987541037096	1.7522034044577564	0.6955086262710228	2.21100811958684	0.17402383481449957	0.17401215481449958	0.005802245421895214	0.009110405098272007
0.1505049246569405	1.7512359774500934	0.6966615608829778	2.271354156727196	0.17279519405161062	0.1727835140516106	0.00580539316708302	0.009113752098928694
0.15200997390350976	1.7502685504424307	0.6978144954949327	2.3336032991706794	0.17139401272757882	0.17138233272757883	0.005807437647355179	0.009114644776506786
0.1535150231500792	1.7493011234347677	0.6989674301068876	2.397825846735562	0.16984631713487017	0.16983463713487018	0.00580948213532577	0.009115537366665562
0.15502007239664872	1.7483336964271048	0.7001203647188425	2.4640755715451084	0.16817568845404351	0.16816400845404353	0.005811526630747393	0.009116429869431055
0.15652512164321802	1.747366269419442	0.7012732993307974	2.532408818969319	0.1664037027254748	0.16639202272547482	0.005813571133372597	0.009117322284828465
0.15803017088978744	1.7463988424117791	0.7024262339427523	2.6028846435152007	0.16455001339008615	0.16453833339008614	0.005815615642954195	0.009118214612884003
0.15953522013635688	1.7454314154041162	0.7035791685547071	2.6755649261579064	0.1626324343253989	0.16262075432539888	0.005817660159243313	0.009119106853622229
0.16104026938292618	1.7444639883964534	0.704732103166662	2.750514514164534	0.16066702054536267	0.16065534054536265	0.005819704681994535	0.009119999007070263
0.16254531862949567	1.7434965613887905	0.705885037778617	2.8278014143330115	0.15866814413765942	0.15865646413765944	0.00582174921095863	0.009120891073252148
0.1640503678760651	1.7425291343811276	0.7070379723905719	2.9074909964636535	0.1566670411369427	0.15665536113694267	0.006055523526812731	0.009346111510161036
0.1655554171226344	1.7415617073734648	0.7081909070025267	2.9896129020288953	0.1546194088832868	0.1546077288832868	0.006057624747671306	0.009347029334565195
0.1670604663692039	1.7405942803658019	0.7093438416144817	3.0743048038906795	0.1523975659705325	0.15238588597053251	0.006059725936699932	0.009347947068853397
0.16856551561577332	1.739626853358139	0.7104967762264366	3.1617439054307774	0.15001969134429619	0.1500080113442962	0.006061827093609659	0.00934886471305172
0.1700705648623428	1.738659426350476	0.7116497108383915	3.2521145811677283	0.14750291849824654	0.14749123849824652	0.006063928218109493	0.009349782267186673
0.17157561410891206	1.7376919993428133	0.7128026454503463	3.3456091930798397	0.14486333392272682	0.1448516539227268	0.006066029309910173	0.009350699731285663
0.1730806633554815	1.7367245723351503	0.7139555800623012	3.4424288266209975	0.14211597838041307	0.14210429838041305	0.006068130368722166	0.00935161710537429
0.17458571260205086	1.7357571453274876	0.7151085146742562	3.542783956685592	0.13927485068444967	0.13926317068444966	0.006070231394253681	0.009352534389479038
0.1760907618486203	1.7347897183198246	0.716261449286211	3.6468950487879095	0.13635291366782992	0.1363412336678299	0.006072332386216653	0.009353451583626783
0.1775958110951897	1.7338222913121617	0.7174143838981659	3.7549930968816536	0.13336210204618015	0.13335042204618014	0.006074433344320168	0.00935436868784369
0.17910086034175915	1.7328548643044988	0.7185673185101208	3.8673200964467074	0.13031333188928826	0.13030165188928824	0.006076534268274803	0.009355285702156541
0.18060590958832842	1.731887437296836	0.7197202531220757	3.984129449592092	0.1272165114298454	0.12720483142984543	0.0060786351577898	0.009356202626591419
0.18211095883489795	1.730920010289173	0.7208731877340306	4.105686297854311	0.1240805529509464	0.1240688729509464	0.0060807360125755975	0.009357119461174615
0.18361600808146739	1.7299525832815101	0.7220261223459855	4.232267778002679	0.12091338550685862	0.12090170550685861	0.006082836832342867	0.009358036205933375
0.18512105732803666	1.7289851562738474	0.7231790569579404	4.364163196391629	0.11772196824440781	0.1177102882444078	0.006084937616800234	0.009358952860893064
0.18662610657460618	1.7280177292661845	0.7243319915698954	4.501674118116414	0.11451230410512304	0.11450062410512304	0.006087038365658593	0.009359869426080745
0.18813115582117562	1.7270503022585215	0.7254849261818502	4.645114368328275	0.11128945370105399	0.11127777370105399	0.0060891390786278615	0.009360785901522672
0.18963620506774492	1.7260828752508588	0.7266378607938051	4.794809944456416	0.10805754916967196	0.10804586916967196	0.006091239755417833	0.00936170228724472
0.19114125431431433	1.7251154482431958	0.72779079540576	4.951076308007381	0.10488683156274112	0.1048751515627411	0.006316601550495102	0.009581571500121696
0.19264630356088377	1.724148021235533	0.7289437300177148	5.114054588157662	0.10172559558421773	0.10171391558421773	0.006318745418606862	0.009582511574277867
0.19415135280745313	1.7231805942278702	0.7300966646296698	5.284133654805211	0.09847400531824639	0.09846232531824639	0.006320889202543244	0.009583451556219785
0.19565640205402257	1.7222131672202072	0.7312495992416247	5.461807577082135	0.09514403921068904	0.09513235921068904	0.006323032901960791	0.0095843914459731
0.197161451300592	1.7212457402125443	0.7324025338535796	5.647580743561992	0.09174702302123457	0.09173534302123455	0.006325176516518544	0.009585331243565469
0.19866650054716128	1.7202783132048816	0.7335554684655344	5.841955320434084	0.08829367529661063	0.08828199529661063	0.006327320045875295	0.009586270949024894
0.2001715497937307	1.7193108861972186	0.7347084030774893	6.04541603440754	0.08479416255435906	0.08478248255435905	0.006329463489687078	0.009587210562376932
0.20167659904030022	1.7183434591895557	0.7358613376894443	6.2584124312741	0.08125816329422798	0.08124648329422797	0.0063316068476134465	0.009588150083649712
0.20318164828686952	1.717376032181893	0.7370142723013992	6.481338829846395	0.07769493961829599	0.07768325961829599	0.006333750119311603	0.00958908951286971
0.20468669753343896	1.71640860517423	0.738167206913354	6.7145122367373435	0.07411341490762113	0.07410173490762113	0.006335893304439741	0.009590028850064365
0.20619174678000846	1.715441178166567	0.739320141525309	6.958148503194465	0.0705222556719074	0.0705105756719074	0.006338036402655183	0.009590968095260348
0.20769679602657776	1.7144737511589043	0.7404730761372639	7.212336985746092	0.06692995536003259	0.06691827536003259	0.006340179413615503	0.009591907248484586
0.2092018452731472	1.7135063241512414	0.7416260107492187	7.477013915029069	0.06334491759277605	0.06333323759277605	0.006342322336978548	0.0095928463097646
0.2107068945197166	1.7125388971435784	0.7427789453611736	7.751934581544438	0.05977553595516163	0.059763855955161635	0.006344465172402776	0.00959378527912779
0.2122119437662859	1.7115714701359157	0.7439318799731285	8.036644314923674	0.05623026716383199	0.05621858716383199	0.0063466079195443476	0.009594724156599886
0.21371699301285543	1.7106040431282528	0.7450848145850835	8.330170406555727	0.05271697253337497	0.05270529253337498	0.0063500762721862575	0.009593714468947537
0.21522204225942485	1.7096366161205898	0.7462377491970383	8.626635744337927	0.0492585940100606	0.0492469140100606	0.00635225358032715	0.0095946683095344
0.21672709150599412	1.708669189112927	0.7473906838089932	8.93013026765823	0.04584605543320218	0.04583437543320218	0.0063544307955062315	0.009595622055305503
0.21823214075256367	1.7077017621052641	0.7485436184209482	9.238382476033495	0.042487196237589724	0.042475516237589724	0.006356607917364467	0.009596575706289813
0.21973718999913308	1.7067343350976012	0.7496965530329031	9.544382413762909	0.03931070787713237	0.03929902787713237	0.006571322351249162	0.009809781172974244
0.22124223924570235	1.7057669080899385	0.7508494876448579	9.845637754201384	0.036225059015449965	0.03621337901544996	0.0065735275023983035	0.009810756126991262
0.2227472884922718	1.7047994810822755	0.7520024222568128	10.136582394656381	0.033202193559885386	0.033190513559885386	0.006575732500905006	0.00981173098413074
0.22425233773884123	1.7038320540746126	0.7531553568687677	10.410245407603428	0.030270617743697652	0.030258937743697648	0.006577937346349323	0.009812705744422303
0.22575738698541062	1.7028646270669499	0.7543082914807226	10.660844855813044	0.027457988430764864	0.02744630843076486	0.006580142038307482	0.00981368040789326
0.22726243623198003	1.701897200059287	0.7554612260926775	10.884127418059313	0.024788966353130736	0.024777286353130736	0.006582346576358812	0.009814654974574137
0.22876748547854944	1.700929773051624	0.7566141607046324	11.07746679166958	0.02228375050114494	0.022272070501144936	0.006584550960079647	0.009815629444492796
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.239814245703043	0.01995719771007122	0.01994551771007122	0.006586755189048464	0.00981660381767747
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.37156156695502	0.017818437029068105	0.017806757029068105	0.006588959262842918	0.009817578094158123
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.474352284592982	0.01587089396233954	0.01585921396233954	0.0065911631810407255	0.009818552273963792
0.23478768246482698	1.6970600650209726	0.761225899152452	11.550860908296425	0.01411264513852463	0.01410096513852463	0.006593366943218188	0.009819526357122034
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.604550285481926	0.012537029392965695	0.012525349392965695	0.006595570548953452	0.009820500343662686
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.63941240499216	0.011133446638766552	0.011121766638766553	0.006597773997822332	0.009821474233613606
0.23930283020453522	1.694157783997984	0.7646847029883167	11.659696738711363	0.009888281256503588	0.009876601256503588	0.0065999772894019355	0.009822448027003832
0.24080787945110466	1.693190356990321	0.7658376376002716	11.669631524445595	0.008785892049453957	0.008774212049453957	0.006602180423269434	0.009823421723862554
0.24231292869767407	1.692222929982658	0.7669905722122264	11.67314638467688	0.007809616091306589	0.007797936091306589	0.006604383399000689	0.009824395324217573
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.67360842546146	0.00694273903675691	0.00693105903675691	0.006606586216173597	0.009825368828099153
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.673587422774922	0.00616938967234032	0.0061577096723403205	0.0066087888743613776	0.009826342235533686
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.674667805764901	0.005475321655471887	0.005463641655471888	0.006610991373142118	0.00982731554655135
0.2483331256839516	1.6883532219520068	0.771602310660046	11.677002977272384	0.004849687996905428	0.004838007996905428	0.006812957530056458	0.010032503920111692
0.2498381749305211	1.6873857949443438	0.772755245272001	11.676659244485666	0.004327128470039461	0.004315448470039462	0.006815170545830815	0.010033494924609672
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.676986123565044	0.003860404257948693	0.003848724257948693	0.006817383335442227	0.01003448583123709
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.677679986385423	0.003443598758750904	0.0034319187587509045	0.006819595898401647	0.010035476640021659
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.678452607364504	0.003071413250725987	0.0030597332507259875	0.006821808234224097	0.010036467350993023
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.67907513780083	0.002739105638325792	0.0027274256383257923	0.0068240203424194765	0.010037457964178854
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.679404740711664	0.002442433503701249	0.0024307535037012495	0.0068262322225038285	0.01003844847961002
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.679394431397313	0.0021776018474565155	0.0021659218474565155	0.006828443873986572	0.010039438897314198
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.679087470451936	0.0019412157415835407	0.0019295357415835407	0.006830655296380609	0.010040429217320289
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.678598427198398	0.0017302379578820269	0.0017185579578820268	0.006832866489198239	0.010041419439658016
0.2633836181496457	1.678678951875378	0.7831316567795951	11.678083797558251	0.0015419514766657524	0.0015302714766657526	0.0068350774519508085	0.010042409564355745
0.26488866739621514	1.677711524867715	0.7842845913915499	11.677705839602954	0.0013739266231725907	0.0013622466231725907	0.006837288184149495	0.010043399591442256
0.26639371664278455	1.676744097860052	0.7854375260035048	11.677594087140928	0.001223992422827162	0.001212312422827162	0.006839498685305585	0.010044389520946207
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.677809806545286	0.0010902116113492618	0.0010785316113492618	0.0068417089549308455	0.010045379352897291
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.678319455143995	0.0009708585816603584	0.0009591785816603584	0.0068439189925347185	0.010046369087323363
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.678983962901233	0.000864399396585884	0.000852719396585884	0.006846128797629572	0.010047358724254862
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.679571389414527	0.0007694728445078209	0.0007577928445078208	0.006848338369724222	0.010048348263718311
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.67980122633103	0.0006848713643605079	0.0006731913643605079	0.006850547708330005	0.010049337705744678
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.679429364620626	0.0006095205166891293	0.0005978405166891293	0.0068527568129558595	0.010050327050361086
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.678383569016066	0.0005424555288952314	0.0005307755288952314	0.006854965683111539	0.010051316297596933
0.2784341106153398	1.6690046817987492	0.794661002899144	11.67915965536394	0.0004824405608102854	0.00047076056081028544	0.006859879189246602	0.010045522785542209
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.679500607368114	0.0004295695917293721	0.0004178895917293721	0.007047076280512489	0.010241167521320697
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.679787214767543	0.0003838709862572394	0.00037219098625723945	0.007049329801849429	0.010242194463994754
0.282949258355048	1.6661024007757606	0.7981198067350087	11.679986098000285	0.0003429916293368337	0.00033131162933683366	0.007051582998299935	0.01024322130371117
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.680085781439972	0.0003064335223076266	0.0002947535223076266	0.007053835869272217	0.010244248040501277
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.680103311381533	0.0002737477333835505	0.0002620677333835505	0.007056088414173245	0.010245274674396277
0.2874644060947562	1.663200119752772	0.8015786105708734	11.680067743488156	0.0002445299339068055	0.0002328499339068055	0.007058340632411709	0.010246301205427735
0.2889694553413257	1.662232692745109	0.8027315451828283	11.68000914678467	0.00021841630184471787	0.00020673630184471785	0.007060592523391316	0.010247327633625269
0.2904745045878951	1.661265265737446	0.8038844797947832	11.679952038790551	0.0001950797669618356	0.00018339976696183556	0.007062844086520413	0.010248353959020977
0.2919795538344644	1.6602978387297833	0.805037414406738	11.679912268031117	0.00017422657326079643	0.00016254657326079643	0.007065095321203793	0.010249380181644821
0.2934846030810339	1.6593304117221204	0.806190349018693	11.679896460258446	0.0001555931354385296	0.0001439131354385296	0.007067346226848109	0.010250406301528157
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.679903243374506	0.00013894316724979015	0.00012726316724979015	0.0070695968028585444	0.010251432318702325
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.679925563704709	0.00012406506080759152	0.00011238506080759154	0.00707184704863982	0.010252458233197233
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.67995350326377	0.00011076949697980755	9.908949697980755e-5	0.0070740969635977435	0.010253484045043946
0.29950480006731134	1.655460703691469	0.8108020874665125	11.679977104135052	9.888726816272482e-5	8.720726816272482e-5	0.007076346547136084	0.010254509754273496
0.30100984931388086	1.654493276683806	0.8119550220784675	11.679988802027232	8.82672958271933e-5	7.658729582719331e-5	0.007078595798659005	0.010255535360915924
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679985166378218	7.877482633885742e-5	6.709482633885743e-5	0.007080844717572698	0.010256560865003773
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.679967738951238	7.02897896530842e-5	5.860978965308421e-5	0.007083093303277744	0.010257586266565914
0.305524997053589	1.6515909956608175	0.8154138259143321	11.679942856678256	6.270530657628724e-5	5.102530657628724e-5	0.007085341555179569	0.010258611565633726
0.3070300463001584	1.6506235686531545	0.816566760526287	11.67992043758649	5.592633136907634e-5	4.424633136907634e-5	0.007087589472681442	0.010259636762238608
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.679911801075587	4.986841754247649e-5	3.8188417542476486e-5	0.007089837055186048	0.01026066185641016
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679926685667423	4.445659576726759e-5	3.2776595767267584e-5	0.007092084302095366	0.01026168684817979
0.3115451940398667	1.647721287630166	0.8200255643621517	11.679969718643026	3.962435387738715e-5	2.7944353877387147e-5	0.0070943312128127125	0.01026271173757819
0.31305024328643616	1.646753860622503	0.8211784989741067	11.679986660612542	3.541004559169439e-5	2.373004559169439e-5	0.007265316044060776	0.010447355694304553
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.679996884182458	3.170424148385533e-5	2.0024241483855332e-5	0.007267528756830409	0.010448385756156614
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680005248004466	2.838390938671435e-5	1.670390938671435e-5	0.007269741062269965	0.010449415716468355
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.68001047510068	2.5409472067204744e-5	1.3729472067204744e-5	0.007271952959743961	0.010450445575271368
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.680012188490663	2.2745272332516906e-5	1.1065272332516904e-5	0.007274164448613001	0.01045147533259489
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.680010751409709	2.0359212999233925e-5	8.679212999233923e-6	0.007276375528238649	0.010452504988468826
0.3220805387658526	1.6409492985765257	0.828096106645836	11.68000706209182	1.8222427514494704e-5	6.542427514494704e-6	0.007278586197983137	0.010453534542923732
0.3235855880124218	1.639981871568863	0.8292490412577909	11.68000232003409	1.6308978371743576e-5	4.628978371743575e-6	0.007280796457206684	0.0104545639959889
0.32509063725899134	1.6390144445612	0.8304019758697458	11.67999778199143	1.4595580762693883e-5	2.9155807626938826e-6	0.007283006305270966	0.010455593347694839
0.3265956865055608	1.638047017553537	0.8315549104817007	11.679994527274495	1.3061349204057048e-5	1.3813492040570474e-6	0.007285215741534904	0.010456622598070618
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.679993253238836	1.1687565172539704e-5	9.482598220686728e-10	0.007287424765361015	0.010457651747147198
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.679994123157899	1.0457464074402465e-5	0.0	0.007289633376107746	0.010458680794953715
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.679996689967306	9.356040166747746e-6	0.0	0.007291841573135873	0.010459709741520811
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.67999992065164	8.369868336433076e-6	0.0	0.007294049355804572	0.010460738586877818
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680002347318995	7.4869419293011475e-6	0.0	0.007296256723472948	0.010461767331055255
0.3356259819849772	1.6322424555075599	0.83847251815343	11.680002372273641	6.696526107139679e-6	0.0	0.007298463675498674	0.01046279597408135
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679998755653987	5.989026492550174e-6	0.0	0.007300670211242948	0.010463824515987622
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679991315453519	5.355873142644016e-6	0.0	0.007302876330062583	0.010464852956803694
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.679981870983438	4.789420171273471e-6	0.0	0.0073050820313152985	0.010465881296557447
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.679990372250549	4.282020260698323e-6	0.0	0.007314605087941631	0.010454866269538671
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679995850310865	3.826966271937293e-6	0.0	0.007316882673660894	0.010455929539266254
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680000409653307	3.4195868702023548e-6	0.0	0.007319159800993583	0.010456992700879283
0.34616132671096295	1.62547046645392	0.8465430604371144	11.680003801245054	3.055149848268008e-6	0.0	0.0073214364692217974	0.010458055754412726
0.34766637595753236	1.624503039446257	0.8476959950490692	11.67999919879562	2.73934224080927e-6	0.0	0.007474529540194609	0.01062991043989648
0.34917142520410177	1.623535612438594	0.8488489296610241	11.679997455703914	2.4572741477210894e-6	0.0	0.007476728171859038	0.010630961288693027
0.35067647445067107	1.6225681854309313	0.850001864272979	11.679996802423462	2.204104198589051e-6	0.0	0.007478926287299996	0.010632012033626534
0.3521815236972406	1.6216007584232683	0.851154798884934	11.679996742194048	1.9769263233304326e-6	0.0	0.007481123885803255	0.010633062674726598
0.35368657294381	1.6206333314156054	0.8523077334968888	11.679996994783481	1.773112247662327e-6	0.0	0.0074833209666526745	0.010634113212024057
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.679997406688774	1.590287290349739e-6	0.0	0.007485517529134775	0.010635163645550198
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.679997892181747	1.4263080182207534e-6	0.0	0.007487713572533505	0.010636213975335058
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.67999839808486	1.2792416414046178e-6	0.0	0.007489909096133867	0.010637264201409653
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679998885932678	1.1473470361371382e-6	0.0	0.007492104099219851	0.010638314323805114
0.36121181917665696	1.615796196377291	0.8580724065566633	11.67999932593799	1.0290572873500766e-6	0.0	0.007494298581077351	0.010639364342552474
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.679999697939495	9.229636480884826e-7	0.0	0.007496492540988033	0.010640414257681176
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.679999995261621	8.278008176018892e-7	0.0	0.007498685978235862	0.010641464069221354
0.3657269669163652	1.6128939153543025	0.861531210392528	11.680000228164513	7.424334447217828e-7	0.0	0.007500878892106042	0.010642513777206085
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.680000424304744	6.658437678732632e-7	0.0	0.00750307128188035	0.010643563381664563
0.368737065409504	1.6109590613389768	0.8638370796164379	11.680000624365055	5.971203077706683e-7	0.0	0.00750526314684161	0.010644612882627236
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.68000087174292	5.35447533519341e-7	0.0	0.0075074544862734315	0.010645662280124958
0.37174716390264284	1.609024207323651	0.8661429488403476	11.680001195915551	4.800964274843087e-7	0.0	0.007509645299457277	0.01064671157418795
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680001589820046	4.3041587889435667e-7	0.0	0.007511835585676741	0.010647760764848076
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680001982304708	3.858248407265167e-7	0.0	0.007514025344212772	0.01064880985213478
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.680002207418912	3.4580518896097594e-7	0.0	0.007516214574347341	0.010649858836078909
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680001973015564	3.098952278102322e-7	0.0	0.007518403275361815	0.010650907716710793
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000831841763	2.7768378900901176e-7	0.0	0.007520591446537708	0.010651956494061218
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.679998158989697	2.488048777041095e-7	0.0	0.007522779087156449	0.010653005168160331
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679997204661333	2.2306175047353328e-7	0.0	0.007657498416607707	0.010810398580344216
0.383787557875198	1.601284791262348	0.8753664257359868	11.679999440249441	2.005912660880997e-7	0.0	0.007659589589299394	0.010811426294682984
0.38529260712176744	1.600317364254685	0.8765193603479416	11.680000965466272	1.8037870246707388e-7	0.0	0.007661680193965971	0.010812453911338107
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.680001851927404	1.6220099755330154e-7	0.0	0.007663770229929869	0.010813481430337854
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.68000219630323	1.4585636824976788e-7	0.0	0.007665859696510837	0.010814508851709802
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680002112889754	1.311624083251118e-7	0.0	0.007667948593029506	0.010815536175482369
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680001725431891	1.1795434288605247e-7	0.0	0.007670036918805013	0.01081656340168209
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680001158492736	1.0608342759625656e-7	0.0	0.007672124673158455	0.010817590530338478
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000528735944	9.541548156062695e-8	0.0	0.0076742118554092515	0.010818617561477983
0.39582795184775327	1.5935453752010451	0.884589902631626	11.679999936561948	8.582954352833575e-8	0.0	0.007676298464876387	0.010819644495128346
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.67999945861152	7.721664179685187e-8	0.0	0.007678384500880592	0.01082067133131796
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.679999141722504	6.947866892457277e-8	0.0	0.007680469962741107	0.010821698070074819
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.679998998997652	6.252735307883822e-8	0.0	0.00768255484977722	0.010822724711426347
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.679999008712517	5.628331856158946e-8	0.0	0.007684639161307699	0.01082375125539958
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.679999116863582	5.067522876497639e-8	0.0	0.007686722896652044	0.010824777702023013
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.679999244226783	4.56390055148597e-8	0.0	0.00768880605512897	0.010825804051323691
0.40636329657373904	1.586773386147405	0.8926604449153102	11.679999243535645	4.109922281046399e-8	0.0	0.007710830829987314	0.010809185851898799
0.40786834582030856	1.585805959139742	0.8938133795272651	11.679999354582199	3.701688812882308e-8	0.0	0.007712901104482309	0.010810209620607074
0.409373395066878	1.584838532132079	0.89496631413922	11.679999454117663	3.334380047562265e-8	0.0	0.007714970783875348	0.010811233292369316
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.679999517101228	3.003923069525289e-8	0.0	0.007717039867477474	0.010812256867213429
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.679999546136342	2.7066668669602527e-8	0.0	0.0077191083545988005	0.010813280345166848
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.67999958477795	2.439341477525734e-8	0.0	0.007721176244550085	0.010814303726256767
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.679999729853897	2.1990206373430446e-8	0.0	0.007723243536641444	0.010815327010511395
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.680000142179116	1.9830876877227496e-8	0.0	0.007725310230183573	0.010816350197957925
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.68000105512987	1.7892045053798358e-8	0.0	0.007727376324485831	0.010817373288623845
0.4199087397928637	1.578066543078439	0.9030368564229043	11.680000644059614	1.6174404597821888e-8	0.0	0.007842176328823208	0.01095810521182514
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999971960912	1.4651774934848931e-8	0.0	0.00784407079895984	0.01095906814296283
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999494412401	1.3279968826781506e-8	0.0	0.007845964693716592	0.01096003098949863
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999215757976	1.2044303988461564e-8	0.0	0.007847858012529924	0.01096099375145449
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.679999123898796	1.0931458946134228e-8	0.0	0.007849750754835886	0.010961956428853916
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.679999193289198	9.929357941391521e-9	0.0	0.007851642920070727	0.010962919021718833
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999388505616	9.027064381167438e-9	0.0	0.007853534507668286	0.01096388153007088
0.4304440845188496	1.571294554024799	0.9111073987065885	11.679999668094135	8.21468231863977e-9	0.0	0.007855425517066455	0.01096484395393283
0.43194913376541905	1.570327127017136	0.9122603333185435	11.67999998843665	7.48326547006178e-9	0.0	0.007857315947699312	0.010965806293326672
0.4334541830119884	1.569359700009473	0.9134132679304983	11.680000307410063	6.824733292502499e-9	0.0	0.007859205799003344	0.010966768548274471
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.68000058764689	6.231793667335023e-9	0.0	0.00786109507041382	0.010967730718798944
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.680000799239455	5.697871754059128e-9	0.0	0.007862983761367626	0.0109686928049224
0.43796933075169664	1.5664574189864844	0.916872071766363	11.680000921763659	5.21704459866874e-9	0.0	0.007864871871299053	0.010969654806666375
0.439474379998266	1.5654899919788217	0.918025006378318	11.680000945531642	4.783981100271715e-9	0.0	0.007866759399644489	0.01097061672405336
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.68000087201592	4.393886959063233e-9	0.0	0.007868646345840427	0.010971578557106237
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.680000713420522	4.042454248027505e-9	0.0	0.007870532709321493	0.010972540305846093
0.44398952773797423	1.562587710955833	0.9214838102141827	11.68000049140755	3.725815269882022e-9	0.0	0.007872418489524028	0.010973501970295806
0.4454945769845436	1.56162028394817	0.9226367448261374	11.680000235020213	3.4405003798347284e-9	0.0	0.007874303685884456	0.010974463550477225
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999977875635	3.183399473628624e-9	0.0	0.00787618829783716	0.010975425046412505
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.679999754733084	2.951726859168962e-9	0.0	0.007878072324818873	0.010976386458123686
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.679999597575197	2.742989248711551e-9	0.0	0.00787995576626526	0.010977347785632936
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999531371484	2.5549566271721595e-9	0.0	0.007881838621613402	0.010978309028963571
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999569725224	2.3856357705811742e-9	0.0	0.007883720890295829	0.01097927018813509
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.679999710635927	2.233246207057885e-9	0.0	0.00788560257175196	0.01098023126317165
0.4560299217105296	1.55484829489453	0.9307072871098219	11.679999932640891	2.0961984309191115e-9	0.0	0.007887483665416356	0.010981192254095606
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.680000191630501	1.973074198661114e-9	0.0	0.0078893641707248	0.010982153160927249
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.6800000814864	1.8644981954681497e-9	0.0	0.007984854896525501	0.01110441798054953
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.68000009346545	1.7669630193517277e-9	0.0	0.007986559301062493	0.011105311100945361
0.462050118696807	1.5509785868638786	0.9353190255576413	11.680000120314356	1.6790016113743015e-9	0.0	0.007988263166313108	0.011106204149519325
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.680000137680222	1.5997060592050067e-9	0.0	0.00798996649184096	0.011107097126289227
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.680000131649237	1.5282517280018634e-9	0.0	0.007991669277208414	0.011107990031272531
0.46656526643651525	1.54807630584089	0.9387778293935061	11.68000009741663	1.46389004820296e-9	0.0	0.007993371521977962	0.011108882864485694
0.4680703156830847	1.547108878833227	0.939930764005461	11.680000037640756	1.4059418893890015e-9	0.0	0.007995073225714218	0.01110977562594746
0.4695753649296541	1.546141451825564	0.9410836986174158	11.67999997143935	1.3537232249667262e-9	0.0	0.008042364105089753	0.011087012906878654
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999877916353	1.3066492404212233e-9	0.0	0.008043616247699205	0.011087675599818294
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.679999776207008	1.264192413058986e-9	0.0	0.008044868076356192	0.011088338253151687
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.679999679908983	1.2259063614535942e-9	0.0	0.008046119590879202	0.011089000866886231
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999602905921	1.1913867645568367e-9	0.0	0.008047370791086084	0.011089663441030226
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999557953359	1.1602677804015956e-9	0.0	0.008048621676792943	0.011090325975588965
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.679999555410166	1.132218729837771e-9	0.0	0.008049872247818817	0.011090988470570655
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999602102992	1.1069410298436186e-9	0.0	0.008051122503979921	0.011091650925981794
0.4816157589022093	1.5384020357642612	0.950307175513055	11.679999700312473	1.0841653615143117e-9	0.0	0.008052372445095064	0.011092313341830393
0.4831208081487788	1.5374346087565982	0.95146011012501	11.67999984687142	1.0636490583856854e-9	0.0	0.00805362207098093	0.01109297571812282
0.484625857395348	1.5364671817489355	0.9526130447369647	11.680000032366163	1.0451737013057507e-9	0.0	0.008054871381454989	0.01109363805486598
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.680000240433912	1.0285429066177267e-9	0.0	0.00805612037633623	0.011094300352066953
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.680000447149984	1.0135802949688628e-9	0.0	0.008057369055441405	0.011094962609733368
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.680000620500218	1.0001276286057326e-9	0.0	0.008058617418588765	0.011095624827872037
0.49064605438162573	1.532597473718284	0.9572247831847844	11.68000071993495	9.88043105562495e-10	0.0	0.008059865465594927	0.011096287006489658
0.49215110362819514	1.531630046710621	0.9583777177967393	11.6800006960025	9.771997996908394e-10	0.0	0.008061113196279421	0.011096949145593995
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.680000490061015	9.674842360213108e-10	0.0	0.008062360610460105	0.011097611245192212
0.495161202121334	1.5296951926952953	0.9606835870206492	11.680000034069177	9.58795091483536e-10	0.0	0.008063607707953249	0.011098273305290432
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.679999250457081	9.51042011549295e-10	0.0	0.008064854488578086	0.011098935325896585
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.679999218756782	9.441665076589199e-10	0.0	0.00813976003269653	0.01120029744358646
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.679999692278551	9.380908730884854e-10	0.0	0.008140776210332733	0.011200849931008866
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.680000017225115	9.326274150889865e-10	0.0	0.00814179215837586	0.011201402391181718
0.502686448354181	1.524858057656981	0.9664482600804236	11.68000021766993	9.277185709163896e-10	0.0	0.008142807876725071	0.011201954824108129
0.5041914976007502	1.523890630649318	0.9676011946923784	11.680000316766145	9.233121347435989e-10	0.0	0.008143823365279496	0.011202507229792118
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.680000336462436	9.19360807196696e-10	0.0	0.008144838623939133	0.011203059608238704
0.507201596093889	1.5219557766339924	0.9699070639162882	11.68000029725627	9.15821778711092e-10	0.0	0.008145853652601747	0.011203611959449607
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.680000217978893	9.126563445403949e-10	0.0	0.008146868451168424	0.01120416428343083
0.510211694587028	1.5200209226186665	0.9722129331401981	11.6800001156074	9.09829549345975e-10	0.0	0.008147883019538386	0.011204716580185535
0.5117167438335973	1.5190534956110038	0.973365867752153	11.680000005100167	9.073098593900603e-10	0.0	0.008148897357611158	0.011205268849718392
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999899253108	9.050688604496432e-10	0.0	0.00814991146528644	0.011205821092033264
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.679999808574976	9.030809796626656e-10	0.0	0.008150925342463061	0.011206373307133824
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.679999741181128	9.013232296117835e-10	0.0	0.008151938989041548	0.011206925495024105
0.517736940819875	1.5151837875803522	0.9779776061999725	11.67999970270603	8.997749730445231e-10	0.0	0.008152952404920935	0.011207477655708764
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.679999696236006	8.984177067218397e-10	0.0	0.008153965590000783	0.011208029789190506
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.679999722264144	8.972348629799357e-10	0.0	0.008154978544181266	0.011208581895474643
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.67999977867125	8.962116276827623e-10	0.0	0.008155991267362432	0.011209133974565142
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.679999860736544	8.953347733348207e-10	0.0	0.008157003759443606	0.011209686026465836
0.5252621870527219	1.510346652542038	0.983742279259747	11.679999961183684	8.945925062157985e-10	0.0	0.008158016020324068	0.011210238051179948
0.5267672362992915	1.509379225534375	0.984895213871702	11.680000070268317	8.939743264901566e-10	0.0	0.008159028049903694	0.011210790048712208
0.5282722855458608	1.508411798526712	0.9860481484836567	11.680000175914234	8.934709003360048e-10	0.0	0.008160039848082633	0.011211342019066116
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.680000263906402	8.930739432285967e-10	0.0	0.008161051414761731	0.011211893962246856
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.680000318149885	8.927761136043505e-10	0.0	0.008162062749840337	0.011212445878258278
0.532787433285569	1.5055095175037234	0.9895069523195215	11.680000323808251	8.92563025506536e-10	0.0	0.00823197785077948	0.011183261903569216
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.680000260290866	8.924141795539021e-10	0.0	0.008231741346332585	0.011183130865005799
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.68000010518723	8.923256048608247e-10	0.0	0.008231504827938923	0.01118299982490793
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.679999834903246	8.922938589276459e-10	0.0	0.008231268295599618	0.011182868783274402
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.679999424368395	8.923160440219358e-10	0.0	0.008231031749315273	0.01118273774010523
0.540312679518416	1.5006723824654091	0.9952716253792959	11.679999799903799	8.923740960206776e-10	0.0	0.008285511501190685	0.011261962913693425
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.679999945445415	8.924413972560872e-10	0.0	0.008285159992550493	0.011261764129335957
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000040302156	8.925166037648694e-10	0.0	0.008284808451079491	0.011261565341469635
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000094190726	8.925984946055321e-10	0.0	0.008284456876782337	0.011261366550094517
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.680000116022555	8.926860793648185e-10	0.0	0.008284105269663557	0.01126116775520916
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.68000011385058	8.927785792219327e-10	0.0	0.008283753629728562	0.011260968956815502
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000094839768	8.928754090807264e-10	0.0	0.008283401956980392	0.011260770154911854
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000065256749	8.929761607071357e-10	0.0	0.008283050251424161	0.01126057134949787
0.5523530734909713	1.492932966404106	1.004495102274935	11.68000003047468	8.930805868137218e-10	0.0	0.008282698513064585	0.011260372540574498
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999994989437	8.931885860377124e-10	0.0	0.00828234674190591	0.011260173728140442
0.5553631719841102	1.4909981123887803	1.006800971498845	11.679999962444116	8.93300188763507e-10	0.0	0.00828199493795267	0.01125997491219677
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999935658612	8.934155437451587e-10	0.0	0.008281643101209329	0.01125977609274212
0.558373270477249	1.4890632583734544	1.0091068407227548	11.679999916662117	8.935349054889486e-10	0.0	0.008281291231680086	0.011259577269776702
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.679999906726193	8.936586223607017e-10	0.0	0.008280939329370003	0.011259378443300492
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.679999906396816	8.937871253871165e-10	0.0	0.008280587394283749	0.011259179613313615
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.679999915524059	8.939209177249503e-10	0.0	0.008280235426424608	0.011258980779814617
0.5643934674635265	1.485193550342803	1.0137185791705743	11.679999933288478	8.940605647764835e-10	0.0	0.008279883425798563	0.011258781942804835
0.565898516710096	1.4842261233351401	1.0148715137825293	11.679999958223759	8.942066849343245e-10	0.0	0.008279531392408642	0.011258583102282775
0.5674035659566654	1.4832586963274772	1.016024448394484	11.679999988235364	8.943599409431797e-10	0.0	0.008279179326261094	0.01125838425824938
0.5689086152032348	1.4822912693198145	1.017177383006439	11.680000020615653	8.945210318708562e-10	0.0	0.008278827227359082	0.01125818541070418
0.5704136644498042	1.4813238423121515	1.018330317618394	11.680000052055927	8.946906856853702e-10	0.0	0.008278475095707869	0.011257986559646285
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.68000007865668	8.948696524396562e-10	0.0	0.008278122931311272	0.011257787705076773
0.573423762942943	1.4793889882968259	1.0206361868423037	11.680000095937448	8.950586980700055e-10	0.0	0.008277770734173625	0.011257588846993686
0.5749288121895124	1.478421561289163	1.0217891214542587	11.680000098848062	8.952585988190039e-10	0.0	0.00827741850430001	0.01125738998539785
0.5764338614360818	1.4774541342815	1.0229420560662135	11.68000008178374	8.954701362983638e-10	0.0	0.00827706624169551	0.011257191120290085
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.680000038606572	8.956940932117099e-10	0.0	0.008276713946363746	0.011256992251668598
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.67999996267652	8.959312497620215e-10	0.0	0.008276361618309021	0.011256793379533536
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.679999846895464	8.961823807730973e-10	0.0	0.008276009257536215	0.0112565945038851
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.679999932132286	8.964406033271188e-10	0.0	0.008315394437809239	0.011315277228907905
0.583959107668929	1.4726169992431857	1.0287067291259882	11.679999977790462	8.96688191800405e-10	0.0	0.00831494308893281	0.011315018495638833
0.5854641569154982	1.4716495722355227	1.029859663737943	11.680000008046035	8.96926067887753e-10	0.0	0.008314491683841527	0.01131475975645335
0.5869692061620677	1.47068214522786	1.031012598349898	11.68000002579627	8.971551543273759e-10	0.0	0.008314040222544849	0.011314501011350868
0.588474255408637	1.469714718220197	1.0321655329618526	11.680000033683399	8.973763521536186e-10	0.0	0.008313588705052706	0.011314242260331129
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.68000003410013	8.975905383594089e-10	0.0	0.008313137131374578	0.01131398350339396
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.680000029192444	8.977985636417153e-10	0.0	0.00831268550151901	0.01131372474053886
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.68000002086006	8.980012502623753e-10	0.0	0.008312233815496136	0.01131346597176485
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.680000010853655	8.981999161620265e-10	0.0	0.008370963869819347	0.011292164289543966
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000000648377	8.983841353153516e-10	0.0	0.008369145579830192	0.011291107136347624
0.5975045508880534	1.4639101561742198	1.039083140633582	11.679999990916796	8.985481768625052e-10	0.0	0.008367326305923259	0.011290049884163681
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.679999982539178	8.986936161903644e-10	0.0	0.008365506048743983	0.011288992532964387
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.679999976189713	8.988219861216099e-10	0.0	0.008363684808938922	0.01128793508272247
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.679999972331908	8.989347797884274e-10	0.0	0.008361862587153294	0.011286877533409028
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.679999971218436	8.990334529734287e-10	0.0	0.008360039384035779	0.011285819884997227
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.679999972894487	8.991194259720901e-10	0.0	0.00835821520023487	0.01128476213745926
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.67999997720344	8.991940850292009e-10	0.0	0.00835639003639792	0.011283704290766083
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.679999983794426	8.992587834001368e-10	0.0	0.008354563893175359	0.011282646344890604
0.6095449448606086	1.456170740112917	1.0483066175292213	11.679999992130742	8.993148420859246e-10	0.0	0.008352736771218623	0.011281588299805191
0.611049994107178	1.455203313105254	1.049459552141176	11.680000001498696	8.99363550289332e-10	0.0	0.00835090867117811	0.011280530155481727
0.6125550433537476	1.454235886097591	1.050612486753131	11.68000001101618	8.994061656373924e-10	0.0	0.008349079593706343	0.011279471911891987
0.6140600926003169	1.4532684590899283	1.051765421365086	11.680000019640781	8.99443914213971e-10	0.0	0.008347249539455174	0.01127841356900763
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.680000026176849	8.994779904441586e-10	0.0	0.00834541850907937	0.011277355126801879
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.680000029281535	8.995095568704365e-10	0.0	0.008343586503232863	0.011276296585246613
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.68000002746948	8.995397438587084e-10	0.0	0.008341753522569474	0.011275237944312084
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.68000001911628	8.995696492704391e-10	0.0	0.008339919567747715	0.011274179203972593
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.680000002460725	8.996003381352469e-10	0.0	0.008338084639421546	0.011273120364198662
0.6230903880797332	1.447463897043951	1.0586830290368152	11.679999975606055	8.996328423564349e-10	0.0	0.008336248738249683	0.011272061424962588
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.6799999700397	8.996683568478068e-10	0.0	0.008360708980424948	0.011310986982189162
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999986164479	8.996971793966519e-10	0.0	0.008358947136762255	0.01130996017986012
0.6276055358194415	1.4445616160209624	1.06214183287268	11.679999997355857	8.997138572185988e-10	0.0	0.008357184372056702	0.011308933284302257
0.6291105850660109	1.4435941890132995	1.063294767484635	11.6800000045073	8.997192852511859e-10	0.0	0.008355420686886314	0.01130790629548934
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.680000008424663	8.997143265116356e-10	0.0	0.008353656081831721	0.011306879213396227
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.680000009830005	8.996998127961121e-10	0.0	0.008351890557473806	0.011305852037998266
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.680000009365465	8.996765451710221e-10	0.0	0.008350124114393065	0.01130482476926875
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000007597014	8.996452942934738e-10	0.0	0.008348356753171549	0.01130379740718341
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.68000000501787	8.996068005964595e-10	0.0	0.00834658847439164	0.011302769951715828
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.68000000205153	8.995617743727782e-10	0.0	0.008344819278636286	0.0113017424028414
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.67999999905446	8.995108957901512e-10	0.0	0.00834304916649085	0.011300714760534644
0.6411509790385661	1.4358547729519966	1.072518244380274	11.679999996318234	8.994548148683826e-10	0.0	0.008341278138537545	0.01129968702476902
0.6426560282851357	1.4348873459443336	1.073671178992229	11.679999994071308	8.993941514478667e-10	0.0	0.00833950619536332	0.011298659195519731
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.679999992480381	8.993294951770915e-10	0.0	0.00833773333755303	0.011297631272761151
0.6456661267782743	1.432952491929008	1.0759770482161388	11.679999991651464	8.99261405545228e-10	0.0	0.008335959565694249	0.011296603256468033
0.6471711760248436	1.431985064921345	1.0771299828280936	11.67999999163083	8.991904119842408e-10	0.0	0.008334184880373212	0.01129557514661405
0.6486762252714132	1.431017637913682	1.0782829174400486	11.67999999240589	8.991170140633307e-10	0.0	0.008332409282179076	0.011294546943174631
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.679999993906408	8.990416817968786e-10	0.0	0.008330632771699778	0.01129351864612414
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.679999996006035	8.989648560854004e-10	0.0	0.00832885534952377	0.01129249025543565
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.67999999852462	8.988869493073622e-10	0.0	0.00832707701624371	0.011291461771086803
0.6546964222576906	1.4271479298830307	1.082894655887868	11.680000001231651	8.988083460780222e-10	0.0	0.008325297772446585	0.011290433193047249
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000003850964	8.987294041897726e-10	0.0	0.00832351761872538	0.011289404521293839
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000006070678	8.986500059953361e-10	0.0	0.008350043890179992	0.011280064216393887
0.6592115699973989	1.424245648860042	1.0863534597237328	11.680000007609546	8.985635385749447e-10	0.0	0.008347299736776776	0.011278469549049767
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000008042994	8.98469698175316e-10	0.0	0.008344553354058513	0.011276874656203023
0.662221668490538	1.4223107948447162	1.0886593289476427	11.680000006931095	8.983694011551798e-10	0.0	0.008341804744237527	0.0112752795377581
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.680000003800009	8.98263535944471e-10	0.0	0.00833905390952783	0.011273684193618808
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.679999998145782	8.981529631709632e-10	0.0	0.00833630085214989	0.011272088623689782
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.67999998943768	8.980385157257587e-10	0.0	0.008333545574326851	0.011270492827875282
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.679999993417601	8.979206152400788e-10	0.0	0.008345043010619186	0.011290553823705468
0.6697469147233848	1.4174736598064017	1.094424002007417	11.679999997377834	8.977928911768183e-10	0.0	0.008342413971185873	0.011289023839234585
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000053516	8.976544966203216e-10	0.0	0.008339782887631443	0.011287493647379786
0.6727570132165237	1.415538805791076	1.096729871231327	11.68000000168531	8.975061025335518e-10	0.0	0.008337149761886015	0.011285963248055465
0.6742620624630931	1.414571378783413	1.0978828058432817	11.680000002492577	8.973483514060215e-10	0.0	0.008334514595884732	0.01128443264117787
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.680000002672584	8.971818586204017e-10	0.0	0.008331877391565243	0.011282901826662514
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.680000002400234	8.9700721362954e-10	0.0	0.008329238150867444	0.011281370804424777
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.680000001828173	8.968249809647474e-10	0.0	0.008326596875737067	0.0112798395743804
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.680000001087308	8.966357010951444e-10	0.0	0.008323953568120773	0.011278308136444329
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.680000000287512	8.964398911567973e-10	0.0	0.008321308229969467	0.011276776490531703
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.679999999518499	8.962380455692913e-10	0.0	0.00831866086323805	0.011275244636558372
0.6847974071890789	1.4077993897297731	1.105953348126966	11.679999998850832	8.960306365562991e-10	0.0	0.008316011469883833	0.011273712574439326
0.6863024564356484	1.4068319627221102	1.107106282738921	11.67999999833691	8.958181145855959e-10	0.0	0.008313360051867388	0.01127218030408916
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.679999998011972	8.956009087428687e-10	0.0	0.008310706611153115	0.011270647825423209
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.679999997895038	8.953794270525326e-10	0.0	0.008308051149708652	0.011269115138356961
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.679999997989782	8.951540567576359e-10	0.0	0.008305393669505147	0.011267582242804976
0.692322653421926	1.4029622546914586	1.1117180211867406	11.679999998285245	8.949251645697899e-10	0.0	0.008302734172514955	0.011266049138681934
0.6938277026684951	1.401994827683796	1.1128709557986953	11.679999998756578	8.946930968988941e-10	0.0	0.008300072660716511	0.01126451582590315
0.6953327519150647	1.401027400676133	1.1140238904106503	11.679999999365505	8.944581800712591e-10	0.0	0.008297409136089765	0.011262982304382975
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000060831	8.942207205435514e-10	0.0	0.008294743600617877	0.011261448574036555
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000000778833	8.93981005118781e-10	0.0	0.008292076056288542	0.011259914634778745
0.699847899654773	1.3981251196531443	1.117482694246515	11.680000001443618	8.937393011693493e-10	0.0	0.008289406505090576	0.01125838048652315
0.7013529489013425	1.3971576926454814	1.11863562885847	11.680000001967556	8.934958568709646e-10	0.0	0.008286734949016987	0.011256846129185242
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.68000000225172	8.932509014499785e-10	0.0	0.008284061390063836	0.01125531156267891
0.704363047394481	1.3952228386301557	1.1209414980823795	11.680000002186535	8.930046454454858e-10	0.0	0.00828138583023115	0.011253776786919224
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.68000000165264	8.92757280986246e-10	0.0	0.008278708271520382	0.011252241801820507
0.7073731458876198	1.39328798461483	1.1232473673062895	11.68000000052207	8.925089820812321e-10	0.0	0.008276028715936657	0.0112507066072965
0.7088781951341891	1.392320557607167	1.1244003019182442	11.679999998659882	8.922599049213265e-10	0.0	0.008273347165488661	0.011249171203261426
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.67999999796723	8.920103345720049e-10	0.0	0.008273144578031725	0.011251334640260303
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.679999999173766	8.917595111163887e-10	0.0	0.008270568497250557	0.011249859917709003
0.7133933428738974	1.3894182765841785	1.127859105754109	11.68000000000914	8.91507401453138e-10	0.0	0.00826799058092408	0.011248385001813964
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000540968	8.912539712895595e-10	0.0	0.008265410830835832	0.011246909892498713
0.7164034413670364	1.3874834225688528	1.130164974978019	11.680000000831024	8.90999208950569e-10	0.0	0.008262829248771445	0.011245434589687672
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000000935339	8.907431250258459e-10	0.0	0.008260245836519211	0.011243959093304277
0.7194135398601752	1.385548568553527	1.1324708442019287	11.68000000090433	8.904857524100653e-10	0.0	0.008257660595868816	0.01124248340327204
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.680000000799701	8.90226870466898e-10	0.0	0.008256801866221502	0.011233771103959676
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.680000000635305	8.899664474361167e-10	0.0	0.008253649007235894	0.011231968869799885
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000444835	8.897050033284213e-10	0.0	0.008250493412207523	0.01123016634641511
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000253614	8.89443053631531e-10	0.0	0.008247335084409602	0.011228363533665825
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.68000000008235	8.89181145726737e-10	0.0	0.008244174027119409	0.011226560431412758
0.7284438353395915	1.3797440065075497	1.139388451873658	11.679999999946924	8.889198606186356e-10	0.0	0.008241010243619961	0.011224757039516137
0.729948884586161	1.378776579499887	1.140541386485613	11.679999999858433	8.886598141076643e-10	0.0	0.008237843737200512	0.01122295335783658
0.7314539338327304	1.377809152492224	1.1416943210975679	11.679999999823332	8.884016574917191e-10	0.0	0.00823467451115472	0.01122114938623344
0.7329589830792997	1.376841725484561	1.1428472557095226	11.679999999843583	8.88146077880763e-10	0.0	0.008231502568784152	0.011219345124568045
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.679999999916928	8.878937982059425e-10	0.0	0.008228327913393688	0.011217540572700252
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.680000000037113	8.876455770022623e-10	0.0	0.008225150548293992	0.01121573573049009
0.737474130819008	1.3739394444615725	1.1463060595453873	11.68000000019425	8.874022080414375e-10	0.0	0.008221970476800802	0.011213930597796302
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.68000000037503	8.87164519889014e-10	0.0	0.008218787702236625	0.011212125174479582
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000563032	8.869333754573188e-10	0.0	0.008215602227927225	0.011210319460398526
0.7419892785587162	1.3710371634385838	1.149764863381252	11.680000000738954	8.867096716232552e-10	0.0	0.008212414057206564	0.011208513455414465
0.7434943278052856	1.3700697364309211	1.150917797993207	11.680000000880847	8.864943389773266e-10	0.0	0.008209223193410773	0.011206707159385182
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000000964293	8.862883417676737e-10	0.0	0.008206029639882647	0.011204900572170025
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.680000000962554	8.860926781002132e-10	0.0	0.008202833399970695	0.011203093693628654
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.680000000846665	8.859083804532957e-10	0.0	0.008199634477027746	0.01120128652361979
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.680000000585563	8.857365165625438e-10	0.0	0.008196432874411883	0.01119947906200238
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.680000000146077	8.855781907287657e-10	0.0	0.008193228595485956	0.011197671308635316


==> _tikz/353s_cmp_wedge2_refined.dat <==
s	x	y	Mach	nu	nu_hat	hmin	havg
0.0	1.847978678216381	0.5813680996874881	0.7082392842091229	6.829411697900602e-5	5.661411697900602e-5	0.0019746000310281353	0.003693875672909326
0.00150504924656943	1.847011251208718	0.582521034299443	1.3254004329623479	7.623959437223182e-5	6.455959437223181e-5	0.00197531887952026	0.0036942219415985462
0.00301009849313886	1.846043824201055	0.5836739689113979	1.684753926868981	7.186601130344603e-5	6.018601130344603e-5	0.0019760377718166617	0.0036945681778333935
0.004515147739708233	1.8450763971933923	0.5848269035233529	1.8163787604170785	7.081151811341683e-5	5.9131518113416835e-5	0.0019767567078482575	0.0036949143816240953
0.006020196986277663	1.8441089701857294	0.5859798381353077	1.9098516506633514	6.167755470625735e-5	4.999755470625735e-5	0.0019774756875437557	0.003695260552978538
0.007525246232847093	1.8431415431780664	0.5871327727472626	2.059839539212784	3.787616902706694e-5	2.6196169027066935e-5	0.0019781947108368724	0.0036956066919089296
0.00903029547941638	1.8421741161704037	0.5882857073592175	2.216725999503417	2.5972358794490003e-5	1.4292358794490005e-5	0.0019789137776543534	0.0036959527984214715
0.010535344725985895	1.8412066891627408	0.5894386419711725	2.388394087249586	1.7787828543250743e-5	6.107828543250743e-6	0.001979632887926229	0.0036962988725248785
0.012040393972555326	1.8402392621550778	0.5905915765831273	2.5590513603901894	1.2057915973437903e-5	3.779159734379036e-7	0.00198035204158391	0.003696644914230015
0.013545443219124613	1.839271835147415	0.5917445111950822	2.7228739411254472	8.045955670348658e-6	0.0	0.00198107123855726	0.0036969909235451317
0.015050492465694044	1.8383044081397522	0.5928974458070371	2.8812086499365286	5.391200535607695e-6	0.0	0.0020979974310878936	0.0038135069909051686
0.016555541712263557	1.8373369811320892	0.594050380418992	3.02187581148042	3.723844230080397e-6	0.0	0.0020987617723800056	0.0038138671192336528
0.018060590958832844	1.8363695541244265	0.5952033150309469	3.1509822932486973	2.576443087953789e-6	0.0	0.002099526158304143	0.0038142272135602657
0.019565640205402277	1.8354021271167635	0.5963562496429018	3.26799333444248	1.7893592009894033e-6	0.0	0.0021002905887868907	0.0038145872738941885
0.021070689451971707	1.8344347001091006	0.5975091842548567	3.3717297706966143	1.250635453682307e-6	0.0	0.002101055063756066	0.003814947300245435
0.022575738698540997	1.8334672731014379	0.5986621188668115	3.460396952428968	8.833825820974193e-7	0.0	0.002102251873838081	0.003819961707865023
0.02408078794511051	1.832499846093775	0.5998150534787665	3.5310846941567022	6.351352177205851e-7	0.0	0.0021030166253654366	0.003820322034611836
0.02558583719167994	1.831532419086112	0.6009679880907214	3.582179911139865	4.70863145848383e-7	0.0	0.002103781421241385	0.003820682327377146
0.027090886438249227	1.8305649920784492	0.6021209227026763	3.6161071511499645	3.6753506726081147e-7	0.0	0.002104546261392043	0.003821042586169049
0.02859593568481866	1.8295975650707863	0.6032738573146311	3.6345910274396225	3.103476549467117e-7	0.0	0.002105311145745926	0.0038214028109987753
0.030100984931388172	1.8286301380631234	0.6044267919265861	3.6387563092459136	2.9027482461292484e-7	0.0	0.0021060760742295454	0.003821763001875577
0.03160603417795746	1.8276627110554606	0.605579726538541	3.629241111429354	3.032346218621528e-7	0.0	0.0021068410467695925	0.003822123158807802
0.03311108342452689	1.8266952840477977	0.6067326611504958	3.606620285576527	3.4755434018085544e-7	0.0	0.0022264243230305405	0.003939471997808138
0.03461613267109632	1.8257278570401347	0.6078855957624507	3.572129316558886	4.233329970717158e-7	0.0	0.0022272344366458794	0.003939846384991638
0.03612118191766569	1.824760430032472	0.6090385303744057	3.5279929257588893	5.377137636649316e-7	0.0	0.002228044594551872	0.0039402207366028156
0.03762623116423512	1.823793003024809	0.6101914649863606	3.476307091034082	7.002460619625321e-7	0.0	0.0022288547966707282	0.003940595052650111
0.039131280410804554	1.8228255760171461	0.6113443995983154	3.4178945458248733	9.24698036175439e-7	0.0	0.002229665042927688	0.003940969333145418
0.04063632965737384	1.8218581490094834	0.6124973342102703	3.3521103072648706	1.2301005239281285e-6	0.0	0.0022304753332452695	0.003941343578096873
0.04214137890394335	1.8208907220018204	0.6136502688222253	3.277059723676068	1.6420452200044696e-6	0.0	0.002231285667549514	0.00394171778751699
0.043646428150512784	1.8199232949941575	0.6148032034341802	3.1902800431348775	2.1955296114377965e-6	0.0	0.002232096045762463	0.003942091961413977
0.04515147739708207	1.8189558679864948	0.615956138046135	3.087948513741772	2.9364793894050315e-6	0.0	0.0022329064678096935	0.003942466099799645
0.046656526643651504	1.8179884409788318	0.6171090726580899	2.9696985670883604	3.926051020062676e-6	0.0	0.0022337169336143266	0.003942840202682734
0.04816157589022102	1.8170210139711689	0.6182620072700449	2.8372909040533965	5.2461823400958805e-6	0.0	0.00223452744309997	0.003943214270072737
0.049666625136790446	1.816053586963506	0.6194149418819997	2.6947103761318805	7.005307690189689e-6	0.0	0.0022353379961915338	0.003943588301981161
0.05117167438335974	1.8150861599558432	0.6205678764939546	2.5482237796489584	9.330990781463458e-6	0.0	0.002356767246866282	0.004061255284765678
0.05267672362992917	1.8141187329481803	0.6217208111059095	2.403062252751444	1.2198181906487651e-5	5.181819064876519e-7	0.002357622273599544	0.004061643594102089
0.05418177287649868	1.8131513059405173	0.6228737457178645	2.26493169498287	1.597085814229947e-5	4.290858142299471e-6	0.002358477342580525	0.004062031866318261
0.05568682212306797	1.8121838789328546	0.6240266803298193	2.1363025848831043	2.092364750524037e-5	9.243647505240372e-6	0.002359332453728298	0.00406242010142214
0.0571918713696374	1.8112164519251917	0.6251796149417742	2.018831816782133	2.746700524714424e-5	1.578700524714424e-5	0.002360187606964108	0.00406280829942799
0.05869692061620683	1.8102490249175287	0.6263325495537291	1.9132100466557254	3.609239860173635e-5	2.441239860173635e-5	0.0023610428022080077	0.004063196460346024
0.060201969862776115	1.809281597909866	0.627485484165684	1.8190900739804383	4.743913597073378e-5	3.575913597073378e-5	0.002361898039378268	0.004063584584185059
0.06170701910934563	1.808314170902203	0.6286384187776389	1.7354683871361398	6.233856918744366e-5	5.065856918744366e-5	0.002362753318397117	0.00406397267095824
0.06321206835591507	1.80734674389454	0.6297913533895938	1.66170991662569	8.191316240879227e-5	7.023316240879226e-5	0.002363608639182771	0.004064360720674505
0.06471711760248436	1.8063793168868774	0.6309442880015487	1.596852309733459	0.00010759423967652994	9.591423967652996e-5	0.0023644640016555287	0.004064748733344503
0.06622216684905378	1.8054118898792144	0.6320972226135035	1.5399750804578234	0.0001412703136283059	0.0001295903136283059	0.00236531940573586	0.004065136708978716
0.0677272160956233	1.8044444628715515	0.6332501572254585	1.4901691657587737	0.00018545495355556466	0.00017377495355556466	0.002366174851344214	0.004065524647588935
0.06923226534219258	1.8034770358638887	0.6344030918374134	1.446578090934398	0.0002434607451093776	0.00023178074510937758	0.002367030338400196	0.004065912549185204
0.07073731458876202	1.8025096088562258	0.6355560264493683	1.408436760192727	0.00031959791805977785	0.00030791791805977783	0.0023678858668227266	0.004066300413776599
0.07224236383533145	1.8015421818485629	0.6367089610613231	1.375212774636202	0.0004132516126722453	0.0004015716126722453	0.002490400460048605	0.0041839023619080875
0.07374741308190082	1.8005747548409001	0.6378618956732781	1.346197943174753	0.0005342117216925172	0.0005225317216925172	0.002491298974702421	0.004184304436209725
0.07525246232847024	1.7996073278332372	0.639014830285233	1.3209184487944774	0.0006917747228022931	0.0006800947228022932	0.002492197527184737	0.004184706471879247
0.07675751157503968	1.7986399008255742	0.6401677648971879	1.2989921290545963	0.0008970611763335678	0.0008853811763335678	0.0024930961174107744	0.0041851084689279285
0.07826256082160897	1.7976724738179115	0.6413206995091427	1.2800718292715636	0.0011647468545616358	0.0011530668545616358	0.0024939947452935138	0.004185510427366451
0.07976761006817848	1.7967050468102486	0.6424736341210977	1.2638475218092478	0.0015140360498241566	0.0015023560498241566	0.0024948934107482815	0.004185912347206727
0.0812726593147479	1.7957376198025856	0.6436265687330526	1.2501094388780092	0.001969880351816103	0.001958200351816103	0.0024957921136883193	0.004186314228458623
0.0827777085613172	1.794770192794923	0.6447795033450074	1.2385221737974699	0.0025651857686663443	0.0025535057686663447	0.0024966908540300574	0.004186716071134841
0.08428275780788662	1.79380276578726	0.6459324379569623	1.2288992880145415	0.003343821483176409	0.0033321414831764093	0.002497589631685964	0.0041871178752453915
0.08578780705445616	1.792835338779597	0.6470853725689173	1.2212509958591633	0.004360872265138147	0.004349192265138147	0.0024989937187212038	0.004190633720207512
0.08729285630102543	1.7918679117719343	0.6482383071808722	1.213610812502654	0.005714223922007362	0.005702543922007363	0.0024998948962538696	0.004191036603979709
0.08879790554759485	1.7909004847642713	0.649391241792827	1.2071133071864135	0.00749064636460126	0.007478966364601261	0.0025007961111924155	0.004191439449027018
0.0903029547941643	1.7899330577566084	0.6505441764047819	1.2020608505181236	0.009771843401104222	0.009760163401104222	0.0025016973634497453	0.004191842255358751
0.09180800404073367	1.7889656307489457	0.6516971110167369	1.1980218570224488	0.012714728121730154	0.012703048121730154	0.002502598652938449	0.004192245022986573
0.09331305328730309	1.7879982037412827	0.6528500456286918	1.1942288434381456	0.016386363844939123	0.016374683844939123	0.0026253352346589914	0.004309418493869245
0.09481810253387253	1.7870307767336198	0.6540029802406466	1.1900455010716484	0.021193847237160092	0.021182167237160092	0.0026262776243258317	0.004309835467700609
0.0963231517804418	1.786063349725957	0.6551559148526015	1.1879882543033118	0.027422550649602275	0.02741087064960227	0.0026272200449167804	0.004310252401193966
0.09782820102701124	1.785095922718294	0.6563088494645564	1.1921713596052375	0.03493141927582378	0.03491973927582378	0.002628162496338031	0.004310669294361199
0.09933325027358075	1.7841284957106311	0.6574617840765113	1.2068551176751419	0.043225075419604034	0.04321339541960404	0.0026291049784943478	0.0043110861472133825
0.10083829952015004	1.7831610687029684	0.6586147186884662	1.235516837260805	0.051587091042010175	0.051575411042010175	0.0026300474912935813	0.004311502959763845
0.10234334876671948	1.7821936416953055	0.6597676533004211	1.2797963880018404	0.0592691348713619	0.05925745487136191	0.002630990034638655	0.004311919732022128
0.1038483980132889	1.7812262146876425	0.660920587912376	1.3388167055704725	0.0657164235633347	0.0657047435633347	0.0026319326084372806	0.004312336464001231
0.10535344725985828	1.7802587876799798	0.6620735225243309	1.4104925621609723	0.07077548253357471	0.07076380253357471	0.0026328752125949887	0.004312753155712367
0.10685849650642772	1.7792913606723169	0.6632264571362858	1.4925609178484294	0.0744958121865862	0.0744841321865862	0.0026338178470172737	0.0043131698071666195
0.10836354575299714	1.778323933664654	0.6643793917482407	1.5835657524614546	0.07706119694694512	0.0770495169469451	0.002634760511610945	0.004313586418376826
0.10986859499956643	1.7773565066569912	0.6655323263601955	1.6825701339336918	0.07869525665494524	0.07868357665494523	0.002635703206282261	0.0043140029893545765
0.11137364424613594	1.7763890796493282	0.6666852609721505	1.788997873537644	0.07961723630160604	0.07960555630160604	0.0026366459309359793	0.004314419520110593
0.11287869349270536	1.7754216526416653	0.6678381955841054	1.9024635765223294	0.08002462139599735	0.08001294139599734	0.002637588685478391	0.004314836010656145
0.11438374273927467	1.7744542256340026	0.6689911301960603	2.0226881376004022	0.08009536181584696	0.08008368181584695	0.002638531469814694	0.004315252461003034
0.11588879198584409	1.7734867986263396	0.6701440648080151	2.149482564002876	0.07976035860930737	0.07974867860930736	0.002760404772134099	0.004431431480649893
0.1173938412324136	1.7725193716186767	0.6712969994199701	2.283471667995046	0.07879963636314931	0.07878795636314931	0.002761385219091569	0.004431861775163529
0.11889889047898304	1.7715519446110137	0.672449934031925	2.425396577153965	0.07734216031210811	0.0773304803121081	0.002762365685981549	0.004432292027903657
0.12040393972555233	1.770584517603351	0.6736028686438799	2.576401653012112	0.07549728641817068	0.07548560641817066	0.0027633461726984544	0.004432722238882203
0.12190898897212175	1.769617090595688	0.6747558032558347	2.737588449610601	0.07334845737197554	0.07333677737197554	0.002764326679136048	0.004433152408110474
0.12341403821869112	1.7686496635880253	0.6759087378677897	2.9101449708124694	0.07095779758007233	0.07094611758007233	0.0027653072051895874	0.00443358253560183
0.12491908746526055	1.7676822365803624	0.6770616724797446	3.0954078366845637	0.06836778290626651	0.06835610290626651	0.002766287750755178	0.004434012621369571
0.12642413671182998	1.7667148095726994	0.6782146070916995	3.294876959951282	0.06560279149750739	0.06559111149750739	0.002767268315725769	0.004434442665424416
0.12792918595839942	1.7657473825650365	0.6793675417036543	3.510439951171001	0.06269602543921551	0.06268434543921551	0.002768248899992343	0.004434872667775615
0.12943423520496872	1.7647799555573738	0.6805204763156092	3.7441474250707185	0.05967462443262006	0.05966294443262006	0.0027692295034542364	0.0044353026284396895
0.1309392844515382	1.7638125285497108	0.6816734109275642	3.998557098924953	0.05655478978352958	0.05654310978352959	0.0027702101260054235	0.004435732547427514
0.13244433369810765	1.7628451015420479	0.682826345539519	4.276549076382856	0.05335556724197902	0.05334388724197902	0.002771190767540197	0.004436162424750887
0.13394938294467693	1.7618776745343852	0.6839792801514739	4.581324976100805	0.05009846576589497	0.05008678576589497	0.0027721714279525115	0.004436592260421521
0.13545443219124645	1.7609102475267222	0.6851322147634289	4.91640492447985	0.04680702648139318	0.046795346481393184	0.002773152107137373	0.004437022054451863
0.1369594814378159	1.7599428205190593	0.6862851493753838	5.285583071360577	0.04350628841005473	0.04349460841005473	0.002774132804989775	0.004437451806854289
0.13846453068438516	1.7589753935113965	0.6874380839873386	5.692820309010656	0.04022218734728548	0.04021050734728548	0.002775113521404843	0.004437881517640649
0.1399695799309546	1.7580079665037336	0.6885910185992935	6.140593672284065	0.03703766748758586	0.03702598748758586	0.0028950393867347756	0.004552545080112416
0.14147462917752404	1.7570405394960706	0.6897439532112484	6.631352827876912	0.03371675918704448	0.03370507918704448	0.0028960532632826383	0.004552988099331261
0.1429796784240934	1.756073112488408	0.6908968878232034	7.168577356398063	0.030318581790760704	0.030306901790760704	0.0028970671443200183	0.004553431075447586
0.14448472767066284	1.755105685480745	0.6920498224351582	7.752240512391038	0.026902471397536154	0.026890791397536154	0.0028980810297265414	0.0045538740084734965
0.14598977691723225	1.754138258473082	0.6932027570471131	8.376822906059134	0.023525437949180855	0.023513757949180855	0.0028990949193807777	0.004554316898421778
0.14749482616380155	1.7531708314654193	0.694355691659068	9.02928480635013	0.020243594138726582	0.02023191413872658	0.0029001088131615544	0.004554759745305677
0.14899987541037096	1.7522034044577564	0.6955086262710228	9.686831737708454	0.017113036856888003	0.017101356856888003	0.00290112271094793	0.0045552025491358075
0.1505049246569405	1.7512359774500934	0.6966615608829778	10.305921206762852	0.014177289498352744	0.014165609498352744	0.002902696583541836	0.0045568760494648025
0.15200997390350976	1.7502685504424307	0.6978144954949327	10.831106011253596	0.011502299816900553	0.011490619816900553	0.002903718823677636	0.004557322388253453
0.1535150231500792	1.7493011234347677	0.6989674301068876	11.218746304971187	0.009183164536628019	0.009171484536628019	0.0029047410676626894	0.004557768683333017
0.15502007239664872	1.7483336964271048	0.7001203647188425	11.46626662220514	0.00725760292382247	0.00724592292382247	0.0029057633153740793	0.004558214934715822
0.15652512164321802	1.747366269419442	0.7012732993307974	11.601254352647013	0.005706749137125042	0.005695069137125043	0.0029067855666871758	0.0045586611424146785
0.15803017088978744	1.7463988424117791	0.7024262339427523	11.660743883044367	0.004480105780519758	0.004468425780519758	0.002907807821477323	0.00455910730644189
0.15953522013635688	1.7454314154041162	0.7035791685547071	11.679165261976236	0.0035166690939891767	0.0035049890939891767	0.0029088300796222344	0.004559553426811323
0.16104026938292618	1.7444639883964534	0.704732103166662	11.681515046587187	0.002759081090266237	0.0027474010902662368	0.0029098523409971325	0.004559999503534563
0.16254531862949567	1.7434965613887905	0.705885037778617	11.680723546155274	0.0021613653898440274	0.0021496853898440274	0.002910874605478649	0.004560445536625479
0.1640503678760651	1.7425291343811276	0.7070379723905719	11.679745825362351	0.0016949790404103841	0.0016832990404103839	0.003027761763405736	0.004673055755079879
0.1655554171226344	1.7415617073734648	0.7081909070025267	11.681241388793655	0.0013431596529909406	0.0013314796529909406	0.0030288123738354874	0.00467351466728244
0.1670604663692039	1.7405942803658019	0.7093438416144817	11.682754150632157	0.0010641225161213306	0.0010524425161213306	0.003029862968349831	0.004673973534426637
0.16856551561577332	1.739626853358139	0.7104967762264366	11.683170993333807	0.0008428400193027059	0.0008311600193027059	0.003030913546804647	0.0046744323565257925
0.1700705648623428	1.738659426350476	0.7116497108383915	11.682259734020786	0.0006673120400796584	0.0006556320400796584	0.0030319641090552187	0.004674891133594079
0.17157561410891206	1.7376919993428133	0.7128026454503463	11.680840600542831	0.000528040446787444	0.000516360446787444	0.003033014654955123	0.004675349865642765
0.1730806633554815	1.7367245723351503	0.7139555800623012	11.6801444040276	0.00041754862588798457	0.00040586862588798454	0.003034065184360787	0.004675808552687018
0.17458571260205086	1.7357571453274876	0.7151085146742562	11.680725190112998	0.00032994964732636645	0.00031826964732636643	0.0030351156971267896	0.004676267194739864
0.1760907618486203	1.7347897183198246	0.716261449286211	11.681644535163999	0.0002605808264614147	0.00024890082646141475	0.0030361661931089536	0.00467672579181395
0.1775958110951897	1.7338222913121617	0.7174143838981659	11.681575909986075	0.00020573354151623324	0.00019405354151623324	0.0030372166721603735	0.004677184343921825
0.17910086034175915	1.7328548643044988	0.7185673185101208	11.68073598199284	0.00016240050078905198	0.00015072050078905196	0.0030382671341365793	0.004677642851077986
0.18060590958832842	1.731887437296836	0.7197202531220757	11.679048145381813	0.0001282079369820723	0.00011652793698207231	0.0030393175788945115	0.004678101313295553
0.18211095883489795	1.730920010289173	0.7208731877340306	11.679370838203772	0.00010121826726458037	8.953826726458039e-5	0.0030403680062873807	0.004678559730587111
0.18361600808146739	1.7299525832815101	0.7220261223459855	11.679859139848206	7.980417219135319e-5	6.812417219135318e-5	0.0030414184161720124	0.004679018102967384
0.18512105732803666	1.7289851562738474	0.7231790569579404	11.679734808662198	6.285652403195339e-5	5.1176524031953396e-5	0.003042468808400865	0.004679476430447055
0.18662610657460618	1.7280177292661845	0.7243319915698954	11.679563140828156	4.945037577449096e-5	3.777037577449096e-5	0.0030435191828302507	0.00467993471304077
0.18813115582117562	1.7270503022585215	0.7254849261818502	11.679572877015987	3.88507609031371e-5	2.7170760903137097e-5	0.003044569539313242	0.004680392950760305
0.18963620506774492	1.7260828752508588	0.7266378607938051	11.679731713596736	3.0476322679425695e-5	1.8796322679425698e-5	0.0030456198777073047	0.004680851143621137
0.19114125431431433	1.7251154482431958	0.72779079540576	11.679893692164384	2.400961558738847e-5	1.2329615587388471e-5	0.00315830077524649	0.004790785750060254
0.19264630356088377	1.724148021235533	0.7289437300177148	11.67993798810169	1.904687608154773e-5	7.36687608154773e-6	0.0031593727093034026	0.00479125578713902
0.19415135280745313	1.7231805942278702	0.7300966646296698	11.679909891857232	1.5107514985064615e-5	3.427514985064616e-6	0.003160444601271035	0.004791725778109336
0.19565640205402257	1.7222131672202072	0.7312495992416247	11.67987301495662	1.1981805787736939e-5	3.018057877369388e-7	0.0031615164509807806	0.004792195722986808
0.197161451300592	1.7212457402125443	0.7324025338535796	11.679875778505751	9.501888620694915e-6	0.0	0.0031625882582596103	0.004792665621782926
0.19866650054716128	1.7202783132048816	0.7335554684655344	11.679926476896847	7.533983539247986e-6	0.0	0.003163660022938196	0.004793135474512863
0.2001715497937307	1.7193108861972186	0.7347084030774893	11.679993470228487	5.971921711149356e-6	0.0	0.003164731744843941	0.0047936052811887245
0.20167659904030022	1.7183434591895557	0.7358613376894443	11.680030164946142	4.7317867484766466e-6	0.0	0.0031658034238072927	0.004794075041825231
0.20318164828686952	1.717376032181893	0.7370142723013992	11.680015345925044	3.7474890925293638e-6	0.0	0.0031668750596556662	0.004794544756434853
0.20468669753343896	1.71640860517423	0.738167206913354	11.679987431332377	2.967020445891801e-6	0.0	0.0031679466522213664	0.004795014425032769
0.20619174678000846	1.715441178166567	0.739320141525309	11.679972724277604	2.3476875672636643e-6	0.0	0.00316901820132741	0.004795484047629772
0.20769679602657776	1.7144737511589043	0.7404730761372639	11.679985863713938	1.8564475320241963e-6	0.0	0.0031700897068069785	0.00479595362424199
0.2092018452731472	1.7135063241512414	0.7416260107492187	11.68001324232011	1.4672672487217402e-6	0.0	0.0031711611684886675	0.004796423154882029
0.2107068945197166	1.7125388971435784	0.7427789453611736	11.680017977941754	1.1593178879025005e-6	0.0	0.003172232586201051	0.004796892639563653
0.2122119437662859	1.7115714701359157	0.7439318799731285	11.679981484638915	9.159765579513393e-7	0.0	0.0031733039597725767	0.004797362078300037
0.21371699301285543	1.7106040431282528	0.7450848145850835	11.6799700852269	7.237612304039083e-7	0.0	0.003175038136094185	0.004796857234474908
0.21522204225942485	1.7096366161205898	0.7462377491970383	11.67999483422673	5.709315826770354e-7	0.0	0.003176126790164294	0.004797334154767706
0.21672709150599412	1.708669189112927	0.7473906838089932	11.679994056899186	4.497305667645747e-7	0.0	0.00317721539775388	0.004797811027653453
0.21823214075256367	1.7077017621052641	0.7485436184209482	11.679993987567014	3.537315456968035e-7	0.0	0.003178303958680602	0.004798287853144017
0.21973718999913308	1.7067343350976012	0.7496965530329031	11.67999437833596	2.803751701980475e-7	0.0	0.0032856611756249578	0.0049048905864873295
0.22124223924570235	1.7057669080899385	0.7508494876448579	11.679995951008783	2.2294577348898245e-7	0.0	0.003286763751198941	0.004905378063495367
0.2227472884922718	1.7047994810822755	0.7520024222568128	11.67999865673641	1.7726629474873443e-7	0.0	0.0032878662504524582	0.004905865492065041
0.22425233773884123	1.7038320540746126	0.7531553568687677	11.679999642303569	1.4095242502082193e-7	0.0	0.0032889686731743502	0.004906352872210722
0.22575738698541062	1.7028646270669499	0.7543082914807226	11.679998993848336	1.1208912512443189e-7	0.0	0.0032900710191531087	0.004906840203946063
0.22726243623198003	1.701897200059287	0.7554612260926775	11.679998417638187	8.91452059870826e-8	0.0	0.00329117328817924	0.004907327487286827
0.22876748547854944	1.700929773051624	0.7566141607046324	11.679999167016655	7.090180168836528e-8	0.0	0.0032922754800399586	0.004907814722246211
0.23027253472511883	1.6999623460439612	0.7577670953165874	11.680000801737776	5.639280651604598e-8	0.0	0.0032933775945243426	0.004908301908838737
0.23177758397168827	1.6989949190362983	0.7589200299285422	11.68000155787321	4.485553857435971e-8	0.0	0.0032944796314219415	0.004908789047079622
0.23328263321825768	1.6980274920286353	0.7600729645404971	11.680000304180288	3.5690082389923435e-8	0.0	0.0032955815905201693	0.004909276136981642
0.23478768246482698	1.6970600650209726	0.761225899152452	11.680000154866542	2.8403228204161224e-8	0.0	0.0032966834716088886	0.0049097631785606525
0.23629273171139642	1.6960926380133097	0.7623788337644068	11.679999970068687	2.2606582234508762e-8	0.0	0.0032977852744761876	0.004910250171831187
0.23779778095796594	1.6951252110056467	0.7635317683763618	11.6800000164618	1.7998989585829706e-8	0.0	0.0032988869989110207	0.0049107371168068
0.23930283020453522	1.694157783997984	0.7646847029883167	11.680000235809628	1.433874448605536e-8	0.0	0.00329998864470061	0.004911224013501621
0.24080787945110466	1.693190356990321	0.7658376376002716	11.680000343048686	1.14326116034067e-8	0.0	0.0033010902116353716	0.004911710861931495
0.24231292869767407	1.692222929982658	0.7669905722122264	11.680000187635935	9.126588954582475e-9	0.0	0.003302191699501036	0.004912197662109354
0.24381797794424337	1.6912555029749954	0.7681435068241813	11.680000022925281	7.2983010326796125e-9	0.0	0.0033032931080875147	0.00491268441405035
0.24532302719081286	1.6902880759673324	0.7692964414361363	11.680000376934547	5.850758321096665e-9	0.0	0.0033043944371814907	0.004913171117767204
0.2468280764373823	1.6893206489596695	0.7704493760480912	11.68000011280272	4.698353589100965e-9	0.0	0.0033054956865708374	0.004913657773275746
0.2483331256839516	1.6883532219520068	0.771602310660046	11.680000089781224	3.783946116839286e-9	0.0	0.0034064787650282683	0.005016251960056025
0.2498381749305211	1.6873857949443438	0.772755245272001	11.680000034862223	3.0914493401861695e-9	0.0	0.0034075852729149422	0.005016747462304712
0.25134322417709054	1.6864183679366809	0.7739081798839559	11.68000001399467	2.538701613726374e-9	0.0	0.0034086916677209186	0.005017242915618459
0.25284827342365984	1.6854509409290181	0.7750611144959108	11.680000004935575	2.0979283630503093e-9	0.0	0.0034097979492008304	0.005017738320010723
0.25435332267022925	1.6844835139213552	0.7762140491078656	11.67999999684252	1.7466504573645808e-9	0.0	0.0034109041171117116	0.005018233675496141
0.25585837191679867	1.6835160869136923	0.7773669837198205	11.679999989360734	1.4667600354572167e-9	0.0	0.0034120101712102973	0.005018728982089685
0.2573634211633681	1.6825486599060295	0.7785199183317755	11.679999986227562	1.2437379192467707e-9	0.0	0.0034131161112518323	0.005019224239804938
0.2588684704099375	1.6815812328983666	0.7796728529437303	11.679999989099455	1.0659948689294638e-9	0.0	0.003414221936993182	0.005019719448656954
0.2603735196565069	1.6806138058907036	0.7808257875556852	11.679999995145895	9.243203841190098e-10	0.0	0.00341532764819058	0.005020214608660256
0.2618785689030764	1.6796463788830407	0.7819787221676402	11.679999999810512	8.1142419575987e-10	0.0	0.0034164332445993893	0.005020709719829084
0.2633836181496457	1.678678951875378	0.7831316567795951	11.680000004009113	7.215570240304783e-10	0.0	0.0034175387259745677	0.0050212047821772045
0.26488866739621514	1.677711524867715	0.7842845913915499	11.679999998764266	6.500335060443967e-10	0.0	0.0034186440920752023	0.00502169979572146
0.26639371664278455	1.676744097860052	0.7854375260035048	11.6799999963148	5.930440588839957e-10	0.0	0.003419749342652666	0.005022194760472979
0.26789876588935385	1.6757766708523893	0.7865904606154597	11.679999998140476	5.476988595570083e-10	0.0	0.0034208544774650997	0.005022689676448753
0.2694038151359234	1.6748092438447264	0.7877433952274147	11.679999999099298	5.116691033447727e-10	0.0	0.003421959496267356	0.00502318454366178
0.27090886438249284	1.6738418168370635	0.7888963298393695	11.67999999902596	4.830918737016945e-10	0.0	0.003423064398814607	0.005023679362127229
0.2724139136290621	1.6728743898294007	0.7900492644513244	11.68000000053139	4.604840863693899e-10	0.0	0.0034241691848624655	0.0050241741318593535
0.2739189628756316	1.6719069628217378	0.7912021990632794	11.680000003341853	4.4267123120692525e-10	0.0	0.0034252738541658283	0.005024668852872908
0.2754240121222011	1.6709395358140748	0.7923551336752342	11.680000001128759	4.2872856134783474e-10	0.0	0.003426378406478302	0.0050251635251804885
0.2769290613687703	1.6699721088064121	0.7935080682871891	11.679999989751241	4.179327216598765e-10	0.0	0.003427482841556429	0.005025658148799461
0.2784341106153398	1.6690046817987492	0.794661002899144	11.679999999230713	4.0967598325000075e-10	0.0	0.0034299395946243015	0.0050227613927722485
0.2799391598619092	1.6680372547910862	0.7958139375110989	11.68000000111219	4.035624758544309e-10	0.0	0.003523538140257565	0.005120583760661651
0.28144420910847856	1.6670698277834235	0.7969668721230538	11.68000000035458	3.9894780533834365e-10	0.0	0.0035246649009245765	0.005121097231997275
0.282949258355048	1.6661024007757606	0.7981198067350087	11.680000000675125	3.952894963026677e-10	0.0	0.003525791499149438	0.005121610651855071
0.28445430760161744	1.6651349737680976	0.7992727413469636	11.679999999991368	3.9239682664510154e-10	0.0	0.0035269179346354594	0.0051221240202501675
0.2859593568481868	1.6641675467604349	0.8004256759589186	11.67999999932953	3.9011746636692757e-10	0.0	0.003528044207086368	0.005122637337197399
0.2874644060947562	1.663200119752772	0.8015786105708734	11.679999999341169	3.883303001637386e-10	0.0	0.003529170316205328	0.00512315060271325
0.2889694553413257	1.662232692745109	0.8027315451828283	11.679999999662506	3.8693933151675495e-10	0.0	0.0035302962616957116	0.005123663816812496
0.2904745045878951	1.661265265737446	0.8038844797947832	11.6799999996016	3.858685366400602e-10	0.0	0.003531422043259771	0.005124176979509987
0.2919795538344644	1.6602978387297833	0.805037414406738	11.679999999035656	3.850575468932353e-10	0.0	0.003532547660601775	0.005124690090822098
0.2934846030810339	1.6593304117221204	0.806190349018693	11.679999998794791	3.8445804845143645e-10	0.0	0.0035336731134237996	0.005125203150763758
0.2949896523276031	1.6583629847144576	0.8073432836306478	11.680000000200238	3.840307981362451e-10	0.0	0.003534798401429386	0.005125716159350995
0.2964947015741726	1.6573955577067947	0.8084962182426028	11.680000000511367	3.837451502264828e-10	0.0	0.0035359235243202884	0.005126229116598701
0.29799975082074204	1.6564281306991318	0.8096491528545576	11.679999999807139	3.835870700600053e-10	0.0	0.00353704848179872	0.005126742022521932
0.29950480006731134	1.655460703691469	0.8108020874665125	11.679999999905743	3.8354034145844196e-10	0.0	0.0035381732735679005	0.0051272548771365955
0.30100984931388086	1.654493276683806	0.8119550220784675	11.6799999999432	3.835928669770838e-10	0.0	0.0035392978993292606	0.00512776768045793
0.3025148985604503	1.6535258496761431	0.8131079566904224	11.679999999717404	3.8373931382578885e-10	0.0	0.003540422358785225	0.005128280432501431
0.3040199478070195	1.6525584226684804	0.8142608913023772	11.67999999955673	3.8398042369150344e-10	0.0	0.003541546651638852	0.005128793133282632
0.305524997053589	1.6515909956608175	0.8154138259143321	11.679999999759044	3.8432243491690905e-10	0.0	0.0035426707775902044	0.0051293057828170965
0.3070300463001584	1.6506235686531545	0.816566760526287	11.680000000014276	3.8477660032589437e-10	0.0	0.0035437947363408297	0.005129818381119023
0.3085350955467279	1.6496561416454916	0.8177196951382419	11.679999999452942	3.85358786913047e-10	0.0	0.00354491852759347	0.005130330928205098
0.3100401447932972	1.6486887146378288	0.8188726297501968	11.679999999550784	3.860889308640829e-10	0.0	0.003546042151047631	0.00513084342409002
0.3115451940398667	1.647721287630166	0.8200255643621517	11.680000000019014	3.869911068777789e-10	0.0	0.003547165606406277	0.005131355868789065
0.31305024328643616	1.646753860622503	0.8211784989741067	11.679999999971976	3.8798625267713176e-10	0.0	0.0036326580220306546	0.005223677847152576
0.31455529253300546	1.6457864336148402	0.8223314335860615	11.680000000061392	3.8882958483296535e-10	0.0	0.0036337643784149585	0.005224192878078129
0.31606034177957487	1.6448190066071773	0.8234843681980164	11.680000000066116	3.895436497371746e-10	0.0	0.0036348705311345982	0.005224707858233857
0.31756539102614434	1.6438515795995143	0.8246373028099713	11.680000000013008	3.9015126335101084e-10	0.0	0.003635976479871768	0.005225222787635391
0.31907044027271364	1.6428841525918516	0.8257902374219261	11.679999999986697	3.9067291405360484e-10	0.0	0.003637082224306376	0.00522573766629752
0.3205754895192831	1.6419167255841887	0.8269431720338811	11.68000000000363	3.911267260416917e-10	0.0	0.003638187764119276	0.0052262524942341656
0.3220805387658526	1.6409492985765257	0.828096106645836	11.68000000002194	3.915284319870809e-10	0.0	0.0036392930989913707	0.005226767271461846
0.3235855880124218	1.639981871568863	0.8292490412577909	11.680000000000543	3.9189135192464543e-10	0.0	0.0036403982286040424	0.005227281997994926
0.32509063725899134	1.6390144445612	0.8304019758697458	11.679999999947162	3.9222637623595123e-10	0.0	0.003641503152635381	0.005227796673847298
0.3265956865055608	1.638047017553537	0.8315549104817007	11.679999999920533	3.9254195147967704e-10	0.0	0.0036426078707679508	0.005228311299035771
0.32810073575213006	1.6370795905458744	0.8327078450936556	11.679999999978047	3.928440686997894e-10	0.0	0.0036437123826807702	0.005228825873573988
0.3296057849986996	1.6361121635382114	0.8338607797056106	11.680000000023625	3.9313735375161696e-10	0.0	0.0036448166880545716	0.00522934039747727
0.33111083424526894	1.6351447365305485	0.8350137143175653	11.679999999996392	3.934354651837872e-10	0.0	0.0036459207865680455	0.005229854870760515
0.3326158834918383	1.6341773095228858	0.8361666489295203	11.680000000006991	3.9374618356453395e-10	0.0	0.003647024677902204	0.005230369293439016
0.3341209327384077	1.6332098825152228	0.8373195835414752	11.680000000005045	3.940744011089655e-10	0.0	0.003648128361736309	0.0052308836655276456
0.3356259819849772	1.6322424555075599	0.83847251815343	11.679999999984767	3.944273333871329e-10	0.0	0.003649231837749406	0.005231397987040858
0.33713103123154653	1.6312750284998971	0.839625452765385	11.679999999971018	3.94814505248332e-10	0.0	0.00365033510562147	0.005231912257993515
0.3386360804781159	1.6303076014922342	0.8407783873773398	11.679999999984208	3.9524773461285714e-10	0.0	0.0036514381650312013	0.005232426478401428
0.3401411297246854	1.6293401744845712	0.8419313219892948	11.680000000004972	3.9574111035615104e-10	0.0	0.00365254101565782	0.005232940648278818
0.3416461789712547	1.6283727474769085	0.8430842566012496	11.679999999992125	3.9631059474499367e-10	0.0	0.0036573025439710994	0.005227433134770182
0.3431512282178241	1.6274053204692456	0.8442371912132045	11.679999999999177	3.969708566934666e-10	0.0	0.0036584413368307336	0.005227964769633804
0.34465627746439365	1.6264378934615826	0.8453901258251595	11.680000000009565	3.9774169683043563e-10	0.0	0.0036595799004974323	0.00522849635044068
0.34616132671096295	1.62547046645392	0.8465430604371144	11.679999999988919	3.986458003913775e-10	0.0	0.0036607182346087446	0.005229027877205486
0.34766637595753236	1.624503039446257	0.8476959950490692	11.680000000001868	3.995358476829444e-10	0.0	0.0037372647700969217	0.005314955219947878
0.34917142520410177	1.623535612438594	0.8488489296610241	11.68000000000641	4.002899793401312e-10	0.0	0.0037383640859286224	0.005315480644345763
0.35067647445067107	1.6225681854309313	0.850001864272979	11.680000000004789	4.0093435229741833e-10	0.0	0.003739463143649148	0.005316006016812602
0.3521815236972406	1.6216007584232683	0.851154798884934	11.680000000003439	4.014878697284265e-10	0.0	0.0037405619429008354	0.005316531337362641
0.35368657294381	1.6206333314156054	0.8523077334968888	11.680000000004364	4.0196743115593464e-10	0.0	0.003741660483326312	0.0053170566060117335
0.3551916221903793	1.6196659044079427	0.8534606681088437	11.680000000005641	4.023879510603271e-10	0.0	0.0037427587645673405	0.005317581822774937
0.35669667143694883	1.6186984774002797	0.8546136027207987	11.68000000000455	4.027623718266185e-10	0.0	0.0037438567862665808	0.005318106987667245
0.3582017206835182	1.6177310503926168	0.8557665373327534	11.680000000000424	4.0310167375285715e-10	0.0	0.003744954548066782	0.005318632100704685
0.35970676993008754	1.616763623384954	0.8569194719447084	11.679999999995529	4.034148841399856e-10	0.0	0.0037460520496100445	0.005319157161902493
0.36121181917665696	1.615796196377291	0.8580724065566633	11.679999999993644	4.0370908678543105e-10	0.0	0.0037471492905388304	0.005319682171276015
0.36271686842322637	1.6148287693696282	0.8592253411686182	11.679999999996832	4.039894325098456e-10	0.0	0.0037482462704938662	0.005320207128840234
0.3642219176697958	1.6138613423619654	0.8603782757805731	11.680000000000586	4.0425954318057e-10	0.0	0.003749342989119936	0.005320732034611553
0.3657269669163652	1.6128939153543025	0.861531210392528	11.679999999999193	4.045287086442592e-10	0.0	0.003750439446053617	0.005321256888603703
0.36723201616293466	1.6119264883466395	0.8626841450044829	11.679999999999794	4.048054003381319e-10	0.0	0.003751535640940179	0.005321781690832365
0.368737065409504	1.6109590613389768	0.8638370796164379	11.679999999999938	4.0509298234691306e-10	0.0	0.00375263157342001	0.005322306441312958
0.3702421146560733	1.6099916343313139	0.8649900142283926	11.679999999999813	4.053964893430568e-10	0.0	0.0037537272431359577	0.005322831140061885
0.37174716390264284	1.609024207323651	0.8661429488403476	11.680000000000804	4.0572261503690884e-10	0.0	0.003754822649729165	0.005323355787094636
0.37325221314921214	1.6080567803159882	0.8672958834523025	11.680000000002016	4.060797141519698e-10	0.0	0.0037559177928387665	0.005323880382424517
0.3747572623957816	1.6070893533083253	0.8684488180642573	11.680000000001385	4.0647782373642894e-10	0.0	0.003757012672106802	0.00532440492606763
0.37626231164235113	1.6061219263006623	0.8696017526762123	11.680000000001643	4.069289068053182e-10	0.0	0.003758107287173594	0.00532492941803926
0.3777673608889203	1.6051544992929996	0.8707546872881671	11.680000000002691	4.0744619446294583e-10	0.0	0.003759201637681331	0.005325453858355514
0.37927241013548985	1.6041870722853366	0.871907621900122	11.680000000003279	4.0804455827842814e-10	0.0	0.0037602957232690313	0.005325978247030472
0.3807774593820592	1.6032196452776737	0.8730605565120769	11.680000000001781	4.087404988424155e-10	0.0	0.0037613895435772713	0.005326502584079817
0.38228250862862856	1.602252218270011	0.8742134911240318	11.679999999999856	4.095412736766713e-10	0.0	0.0038287492083043427	0.005405199290172601
0.383787557875198	1.601284791262348	0.8753664257359868	11.68000000000195	4.1027363822739496e-10	0.0	0.0038297947946494488	0.005405713147341226
0.38529260712176744	1.600317364254685	0.8765193603479416	11.6800000000024	4.1090595508911626e-10	0.0	0.0038308400969828908	0.005406226955668898
0.38679765636833674	1.5993499372470223	0.8776722949598965	11.680000000001979	4.1145434949625373e-10	0.0	0.0038318851149647956	0.0054067407151686475
0.38830270561490626	1.5983825102393594	0.8788252295718515	11.680000000001296	4.1193345450408235e-10	0.0	0.003832929848256078	0.005407254425855221
0.3898077548614756	1.5974150832316965	0.8799781641838063	11.680000000000703	4.123564240627154e-10	0.0	0.0038339742965148174	0.005407768087741175
0.391312804108045	1.5964476562240337	0.8811310987957612	11.680000000000335	4.127349446741146e-10	0.0	0.0038350184594028902	0.005408281700841398
0.39281785335461444	1.5954802292163708	0.8822840334077161	11.680000000000218	4.1307924428729207e-10	0.0	0.0038360623365793984	0.0054087952651693215
0.39432290260118386	1.5945128022087078	0.883436968019671	11.680000000000259	4.1339809810464886e-10	0.0	0.003837105927704978	0.005409308780739119
0.39582795184775327	1.5935453752010451	0.884589902631626	11.680000000000339	4.1369883198324016e-10	0.0	0.0038381492324388857	0.005409822247564737
0.3973330010943227	1.5925779481933822	0.8857428372435808	11.680000000000366	4.13987325118704e-10	0.0	0.0038391922504409496	0.005410335665659599
0.3988380503408921	1.5916105211857192	0.8868957718555357	11.680000000000328	4.142680146966714e-10	0.0	0.003840234981370521	0.005410849035037585
0.4003430995874615	1.5906430941780565	0.8880487064674907	11.680000000000524	4.1454390618672265e-10	0.0	0.003841277424886948	0.005411362355712049
0.4018481488340308	1.5896756671703935	0.8892016410794454	11.67999999999993	4.1482192059565363e-10	0.0	0.003842319580653943	0.0054118756276996995
0.40335319808060033	1.5887082401627306	0.8903545756914004	11.6799999999995	4.1511003811143546e-10	0.0	0.003843361448325605	0.005412388851011389
0.40485824732716963	1.5877408131550679	0.8915075103033553	11.679999999999271	4.1541133736807144e-10	0.0	0.0038444030275640332	0.005412902025661694
0.40636329657373904	1.586773386147405	0.8926604449153102	11.680000000000142	4.157235061653312e-10	0.0	0.00385541541499332	0.005404592925949583
0.40786834582030856	1.585805959139742	0.8938133795272651	11.680000000000607	4.160453891324237e-10	0.0	0.0038564505522415008	0.005405104810303668
0.409373395066878	1.584838532132079	0.89496631413922	11.680000000000803	4.163833503986553e-10	0.0	0.0038574853919379885	0.005405616646184665
0.4108784443134473	1.5838711051244163	0.8961192487511749	11.680000000000675	4.167448161303807e-10	0.0	0.0038585199337392673	0.005406128433606782
0.41238349356001675	1.5829036781167534	0.8972721833631299	11.68000000000028	4.1713833615264035e-10	0.0	0.0038595541772992858	0.005406640172583009
0.41388854280658616	1.5819362511090904	0.8984251179750846	11.679999999999787	4.1757358219429516e-10	0.0	0.003860588122274978	0.005407151863128225
0.4153935920531555	1.5809688241014277	0.8995780525870396	11.679999999999398	4.180613478377817e-10	0.0	0.0038616217683208505	0.005407663505255641
0.4168986412997249	1.5800013970937647	0.9007309871989945	11.67999999999929	4.1861354705955615e-10	0.0	0.0038626551150917725	0.005408175098979111
0.4184036905462944	1.5790339700861018	0.9018839218109493	11.679999999999533	4.1924320929425325e-10	0.0	0.003863688162242552	0.0054086866443116
0.4199087397928637	1.578066543078439	0.9030368564229043	11.679999999999842	4.19925729660026e-10	0.0	0.003921088164411279	0.005479052605912432
0.4214137890394331	1.5770991160707761	0.9041897910348591	11.679999999999993	4.2052554250129877e-10	0.0	0.0039220353994797045	0.00547953407148124
0.4229188382860026	1.5761316890631132	0.9053427256468141	11.679999999999936	4.2104692404976253e-10	0.0	0.003922982346857856	0.005480015494748999
0.42442388753257204	1.5751642620554502	0.9064956602587689	11.679999999999719	4.2150205723699033e-10	0.0	0.003923929006265034	0.005480496875727395
0.4259289367791413	1.5741968350477875	0.9076485948707238	11.67999999999947	4.219019852172649e-10	0.0	0.003924875377418275	0.005480978214427214
0.42743398602571087	1.5732294080401246	0.9088015294826788	11.679999999999248	4.2225661651679366e-10	0.0	0.003925821460035238	0.005481459510859534
0.4289390352722802	1.5722619810324616	0.9099544640946337	11.679999999999113	4.225747301152869e-10	0.0	0.003926767253834512	0.005481940765035485
0.4304440845188496	1.571294554024799	0.9111073987065885	11.67999999999906	4.2286398169739625e-10	0.0	0.003927712758533751	0.005482421976966979
0.43194913376541905	1.570327127017136	0.9122603333185435	11.67999999999909	4.231309114930627e-10	0.0	0.0039286579738501025	0.005482903146663598
0.4334541830119884	1.569359700009473	0.9134132679304983	11.679999999999183	4.233809533125336e-10	0.0	0.003929602899501859	0.0054833842741372285
0.4349592322585578	1.5683922730018103	0.9145662025424532	11.679999999999273	4.2361844357362193e-10	0.0	0.0039305475352072496	0.0054838653593995085
0.43646428150512717	1.5674248459941473	0.9157191371544081	11.67999999999908	4.2384662831573255e-10	0.0	0.003931491880683011	0.005484346402460208
0.43796933075169664	1.5664574189864844	0.916872071766363	11.679999999998719	4.240678021611311e-10	0.0	0.003932435935649665	0.005484827403333215
0.439474379998266	1.5654899919788217	0.918025006378318	11.679999999999072	4.242866131763612e-10	0.0	0.003933379699822746	0.005485308362026851
0.4409794292448354	1.5645225649711587	0.9191779409902728	11.679999999999211	4.2450988863448574e-10	0.0	0.003934323172919968	0.005485789278552944
0.4424844784914049	1.5635551379634958	0.9203308756022277	11.67999999999918	4.2473976713360233e-10	0.0	0.003935266354660508	0.0054862701529228486
0.44398952773797423	1.562587710955833	0.9214838102141827	11.679999999999152	4.2497872862005216e-10	0.0	0.003936209244761571	0.005486750985147601
0.4454945769845436	1.56162028394817	0.9226367448261374	11.679999999999124	4.2523016924948726e-10	0.0	0.003937151842941742	0.005487231775238287
0.4469996262311131	1.5606528569405071	0.9237896794380924	11.679999999999064	4.254983913163188e-10	0.0	0.003938094148918539	0.005487712523206203
0.4485046754776824	1.5596854299328444	0.9249426140500473	11.67999999999901	4.2578859140361503e-10	0.0	0.003939036162409609	0.005488193229062021
0.4500097247242518	1.5587180029251815	0.9260955486620022	11.67999999999897	4.261068494891984e-10	0.0	0.003939977883133004	0.005488673892816575
0.45151477397082135	1.5577505759175185	0.9272484832739571	11.679999999998968	4.264601202283013e-10	0.0	0.0039409193108065205	0.005489154514481662
0.45301982321739065	1.5567831489098558	0.928401417885912	11.679999999998982	4.268562261272685e-10	0.0	0.003941860445148482	0.005489635094067776
0.45452487246396006	1.5558157219021929	0.9295543524978669	11.67999999999895	4.2730385082639065e-10	0.0	0.003942801285875974	0.005490115631585986
0.4560299217105296	1.55484829489453	0.9307072871098219	11.679999999998762	4.2781252922297506e-10	0.0	0.003943741832708141	0.005490596127047854
0.4575349709570988	1.5538808678868672	0.9318602217217766	11.679999999998344	4.2839262968818697e-10	0.0	0.003944682085360727	0.00549107658046293
0.4590400202036683	1.5529134408792042	0.9330131563337316	11.679999999998838	4.28980825917321e-10	0.0	0.0039924274482628025	0.005552208990275113
0.4605450694502377	1.5519460138715413	0.9341660909456865	11.679999999999069	4.295069267534645e-10	0.0	0.003993279650531266	0.0055526555504729356
0.462050118696807	1.5509785868638786	0.9353190255576413	11.679999999999088	4.2998328281854993e-10	0.0	0.003994131583156464	0.005553102074759786
0.46355516794337653	1.5500111598562156	0.9364719601695963	11.67999999999909	4.3041952285932363e-10	0.0	0.003994983245920609	0.005553548563144874
0.46506021718994595	1.5490437328485527	0.9376248947815512	11.679999999999167	4.3082450506907824e-10	0.0	0.003995834638604013	0.005553995015636044
0.46656526643651525	1.54807630584089	0.9387778293935061	11.679999999999326	4.3120630899480614e-10	0.0	0.0039966857609889175	0.005554441432243012
0.4680703156830847	1.547108878833227	0.939930764005461	11.679999999999513	4.31572224376574e-10	0.0	0.003997536612856521	0.0055548878129733975
0.4695753649296541	1.546141451825564	0.9410836986174158	11.679999999999277	4.3191883238449634e-10	0.0	0.004021182052545136	0.0055435064534398205
0.4710804141762235	1.5451740248179013	0.9422366332293708	11.679999999999149	4.3223379699797874e-10	0.0	0.004021808123849544	0.005543837799909452
0.4725854634227929	1.5442065978102384	0.9433895678413257	11.679999999999096	4.3252214178767347e-10	0.0	0.004022434038178248	0.005544169126575849
0.4740905126693623	1.5432391708025754	0.9445425024532805	11.679999999999136	4.327882535787904e-10	0.0	0.004023059795439999	0.0055445004334434
0.4755955619159317	1.5422717437949127	0.9456954370652355	11.679999999999279	4.3303568760411573e-10	0.0	0.004023685395542955	0.005544831720514957
0.47710061116250113	1.5413043167872498	0.9468483716771904	11.679999999999458	4.3326716932168517e-10	0.0	0.0040243108383964075	0.005545162987794181
0.47860566040907054	1.5403368897795868	0.9480013062891453	11.679999999999525	4.3348626757871894e-10	0.0	0.004024936123909529	0.005545494235284997
0.48011070965563996	1.539369462771924	0.9491542409011002	11.679999999999541	4.336991099155751e-10	0.0	0.004025561251989467	0.005545825462990722
0.4816157589022093	1.5384020357642612	0.950307175513055	11.679999999999543	4.3390828199241055e-10	0.0	0.004026186222546852	0.0055461566709147855
0.4831208081487788	1.5374346087565982	0.95146011012501	11.679999999999515	4.3411625283014717e-10	0.0	0.004026811035489685	0.005546487859060984
0.484625857395348	1.5364671817489355	0.9526130447369647	11.679999999999453	4.343259747831185e-10	0.0	0.004027435690727291	0.005546819027432787
0.48613090664191755	1.5354997547412725	0.9537659793489197	11.679999999999383	4.3454088439407717e-10	0.0	0.004028060188168185	0.005547150176033665
0.48763595588848696	1.5345323277336096	0.9549189139608746	11.679999999999318	4.34764903526976e-10	0.0	0.004028684527720884	0.005547481304866738
0.4891410051350562	1.5335649007259469	0.9560718485728295	11.679999999999229	4.3500243872647543e-10	0.0	0.004029308709294386	0.005547812413936118
0.49064605438162573	1.532597473718284	0.9572247831847844	11.679999999999115	4.352583778527073e-10	0.0	0.004029932732798223	0.0055481435032454125
0.49215110362819514	1.531630046710621	0.9583777177967393	11.67999999999897	4.355380841346879e-10	0.0	0.004030556598140177	0.00554847457279729
0.4936561528747645	1.5306626197029582	0.9595306524086942	11.679999999998792	4.358473888759557e-10	0.0	0.004031180305230217	0.005548805622596448
0.495161202121334	1.5296951926952953	0.9606835870206492	11.679999999998609	4.361925851314862e-10	0.0	0.004031803853976514	0.005549136652645341
0.4966662513679033	1.5287277656876324	0.9618365216326039	11.679999999998383	4.3658042575576374e-10	0.0	0.004032427244288678	0.005549467662948456
0.4981713006144727	1.5277603386799696	0.9629894562445589	11.679999999998282	4.3701180819733746e-10	0.0	0.004069880016348157	0.005600148721793413
0.49967634986104215	1.5267929116723067	0.9641423908565138	11.679999999998717	4.3741004148392745e-10	0.0	0.004070388105165306	0.00560042496550411
0.5011813991076115	1.5258254846646437	0.9652953254684686	11.679999999998905	4.377612639225074e-10	0.0	0.004070896079188391	0.005600701195591151
0.502686448354181	1.524858057656981	0.9664482600804236	11.679999999998921	4.380735404676529e-10	0.0	0.004071403938362864	0.005600977412054601
0.5041914976007502	1.523890630649318	0.9676011946923784	11.679999999998978	4.3835329553075376e-10	0.0	0.004071911682639551	0.005601253614896205
0.5056965468473198	1.5229232036416551	0.9687541293043334	11.67999999999911	4.386062163060013e-10	0.0	0.004072419311969283	0.005601529804119287
0.507201596093889	1.5219557766339924	0.9699070639162882	11.679999999999282	4.388375090308331e-10	0.0	0.004072926826300897	0.00560180597972484
0.5087066453404585	1.5209883496263295	0.9710599985282431	11.679999999999445	4.3905189506779853e-10	0.0	0.004073434225584378	0.005602082141715254
0.510211694587028	1.5200209226186665	0.9722129331401981	11.679999999999572	4.3925361318907203e-10	0.0	0.004073941509769386	0.005602358290092726
0.5117167438335973	1.5190534956110038	0.973365867752153	11.679999999999678	4.394464232746846e-10	0.0	0.004074448678805843	0.00560263442485931
0.5132217930801668	1.5180860686033408	0.9745188023641078	11.679999999999792	4.3963360815777227e-10	0.0	0.004074955732642964	0.00560291054601628
0.5147268423267363	1.5171186415956779	0.9756717369760628	11.679999999999932	4.3981797186700505e-10	0.0	0.0040754626712312895	0.005603186653566602
0.5162318915733055	1.5161512145880152	0.9768246715880176	11.680000000000014	4.400018340278561e-10	0.0	0.0040759694945202195	0.005603462747511534
0.517736940819875	1.5151837875803522	0.9779776061999725	11.679999999999815	4.4018702169051726e-10	0.0	0.00407647620246014	0.005603738827853913
0.5192419900664444	1.5142163605726893	0.9791305408119274	11.680000000000208	4.4037615241674e-10	0.0	0.00407698279500057	0.005604014894595423
0.5207470393130137	1.5132489335650265	0.9802834754238823	11.680000000000655	4.4057386995744805e-10	0.0	0.004077489272089981	0.005604290947737145
0.5222520885595832	1.5122815065573636	0.9814364100358373	11.68000000000087	4.407822432074441e-10	0.0	0.004077995633681028	0.005604566987282919
0.5237571378061526	1.5113140795497007	0.9825893446477921	11.680000000001025	4.410033170200048e-10	0.0	0.004078501879721509	0.005604843013232634
0.5252621870527219	1.510346652542038	0.983742279259747	11.680000000001193	4.412395508690035e-10	0.0	0.0040790080101617615	0.0056051190255895994
0.5267672362992915	1.509379225534375	0.984895213871702	11.680000000001362	4.4149381372092057e-10	0.0	0.0040795140249523494	0.005605395024356533
0.5282722855458608	1.508411798526712	0.9860481484836567	11.680000000001487	4.417693778305523e-10	0.0	0.004080019924041705	0.0056056710095332175
0.5297773347924302	1.5074443715190493	0.9872010830956117	11.680000000001577	4.4206990768453935e-10	0.0	0.004080525707381356	0.005605946981123803
0.5312823840389996	1.5064769445113864	0.9883540177075666	11.680000000001712	4.4239943921412365e-10	0.0	0.004081031374920098	0.005606222939128925
0.532787433285569	1.5055095175037234	0.9895069523195215	11.680000000001415	4.4274680227427065e-10	0.0	0.0041159889253901336	0.00559163095178494
0.5342924825321386	1.5045420904960605	0.9906598869314764	11.680000000001316	4.4308895053539704e-10	0.0	0.004115870673166747	0.005591565432503435
0.5357975317787078	1.5035746634883977	0.9918128215434313	11.680000000001217	4.4343191463500597e-10	0.0	0.004115752413969157	0.005591499912453753
0.5373025810252773	1.5026072364807348	0.9929657561553862	11.680000000000941	4.4378225813456754e-10	0.0	0.004115634147798952	0.005591434391637019
0.5388076302718467	1.5016398094730719	0.9941186907673412	11.680000000000305	4.4414675551783505e-10	0.0	0.004115515874657031	0.005591368870052291
0.540312679518416	1.5006723824654091	0.9952716253792959	11.680000000000211	4.4449902140844125e-10	0.0	0.004142755750594735	0.005630981456845956
0.5418177287649855	1.4997049554577462	0.9964245599912509	11.68000000000008	4.448012089963449e-10	0.0	0.004142579996274791	0.005630882064667584
0.5433227780115549	1.4987375284500832	0.9975774946032058	11.680000000000021	4.450601401002015e-10	0.0	0.004142404225539402	0.005630782670734527
0.5448278272581244	1.4977701014424203	0.9987304292151606	11.680000000000012	4.4528175445360765e-10	0.0	0.0041422284383907946	0.00563068327504692
0.5463328765046938	1.4968026744347576	0.9998833638271156	11.680000000000028	4.454714584611156e-10	0.0	0.0041420526348317195	0.005630583877604669
0.5478379257512631	1.4958352474270946	1.0010362984390704	11.680000000000053	4.456341446992213e-10	0.0	0.0041418768148642916	0.0056304844784078175
0.5493429749978326	1.4948678204194317	1.0021892330510254	11.680000000000069	4.457742024930498e-10	0.0	0.004141700978490086	0.005630385077455702
0.5508480242444019	1.493900393411769	1.0033421676629803	11.680000000000055	4.458955239408985e-10	0.0	0.004141525125712479	0.005630285674749493
0.5523530734909713	1.492932966404106	1.004495102274935	11.680000000000007	4.460015086120682e-10	0.0	0.00414134925653257	0.0056301862702874805
0.5538581227375408	1.491965539396443	1.00564803688689	11.679999999999929	4.460950689952351e-10	0.0	0.004141173370953416	0.0056300868640708
0.5553631719841102	1.4909981123887803	1.006800971498845	11.679999999999863	4.46178637624956e-10	0.0	0.004140997468976866	0.005629987456098814
0.5568682212306796	1.4900306853811174	1.0079539061107998	11.679999999999852	4.462541756628059e-10	0.0	0.004140821550604267	0.00562988804637083
0.558373270477249	1.4890632583734544	1.0091068407227548	11.679999999999936	4.463231815570552e-10	0.0	0.004140645615839692	0.005629788634888336
0.5598783197238184	1.4880958313657917	1.0102597753347098	11.68000000000003	4.463866972507676e-10	0.0	0.004140469664684022	0.005629689221649799
0.5613833689703878	1.4871284043581288	1.0114127099466645	11.680000000000133	4.464466958740345e-10	0.0	0.004140293697142002	0.00562958980665672
0.5628884182169572	1.4861609773504658	1.0125656445586195	11.680000000000161	4.4650567083121357e-10	0.0	0.004140117713211135	0.005629490389906467
0.5643934674635265	1.485193550342803	1.0137185791705743	11.680000000000271	4.46565395929087e-10	0.0	0.004139941712899614	0.005629390971402932
0.565898516710096	1.4842261233351401	1.0148715137825293	11.680000000000174	4.4662774542866383e-10	0.0	0.004139765696205016	0.005629291551141841
0.5674035659566654	1.4832586963274772	1.016024448394484	11.680000000000057	4.466939795538982e-10	0.0	0.004139589663130148	0.005629192129124519
0.5689086152032348	1.4822912693198145	1.017177383006439	11.679999999999938	4.4676551398233306e-10	0.0	0.004139413613679125	0.005629092705351847
0.5704136644498042	1.4813238423121515	1.018330317618394	11.679999999999803	4.4684408827260364e-10	0.0	0.00413923754785343	0.005628993279822838
0.5719187136963736	1.4803564153044886	1.0194832522303487	11.679999999999643	4.46931757052884e-10	0.0	0.0041390614656555726	0.00562889385253814
0.573423762942943	1.4793889882968259	1.0206361868423037	11.679999999999488	4.470308812400209e-10	0.0	0.004138885367086661	0.005628794423496598
0.5749288121895124	1.478421561289163	1.0217891214542587	11.679999999999351	4.471441202196865e-10	0.0	0.004138709252150628	0.005628694992699258
0.5764338614360818	1.4774541342815	1.0229420560662135	11.679999999999263	4.472744253450515e-10	0.0	0.0041385331208481715	0.005628595560144972
0.5779389106826511	1.4764867072738372	1.0240949906781684	11.679999999999227	4.474250345379042e-10	0.0	0.004138356973181693	0.005628496125833982
0.5794439599292207	1.4755192802661743	1.0252479252901234	11.679999999999225	4.4759946720184114e-10	0.0	0.004138180809154228	0.0056283966897666725
0.5809490091757901	1.4745518532585113	1.0264008599020782	11.679999999999222	4.4780151808212813e-10	0.0	0.004138004628766592	0.005628297251942026
0.5824540584223594	1.4735844262508486	1.0275537945140332	11.679999999999588	4.480196752587593e-10	0.0	0.004157697218904823	0.005657638614454053
0.583959107668929	1.4726169992431857	1.0287067291259882	11.679999999999891	4.482198069457644e-10	0.0	0.004157471544466661	0.005657509247819942
0.5854641569154982	1.4716495722355227	1.029859663737943	11.67999999999999	4.4840456387284486e-10	0.0	0.004157245841920557	0.005657379878226511
0.5869692061620677	1.47068214522786	1.031012598349898	11.680000000000005	4.4857779712838443e-10	0.0	0.0041570201112722666	0.0056572505056753705
0.588474255408637	1.469714718220197	1.0321655329618526	11.680000000000039	4.4874311650998855e-10	0.0	0.004156794352526437	0.0056571211301660275
0.5899793046552065	1.4687472912125341	1.0333184675738076	11.680000000000094	4.489038814272415e-10	0.0	0.00415656856568645	0.005656991751696611
0.5914843539017757	1.4677798642048714	1.0344714021857624	11.680000000000131	4.4906318902321865e-10	0.0	0.0041563427507596154	0.005656862370269701
0.5929894031483453	1.4668124371972084	1.0356243367977174	11.680000000000037	4.492238610776921e-10	0.0	0.004156116907748737	0.0056567329858829675
0.5944944523949147	1.4658450101895455	1.0367772714096724	11.679999999999884	4.493885540042821e-10	0.0	0.004185481934910356	0.005646082144772555
0.595999501641484	1.4648775831818828	1.037930206021627	11.680000000000046	4.4953844200071194e-10	0.0	0.004184572789914963	0.0056455535681739786
0.5975045508880534	1.4639101561742198	1.039083140633582	11.68000000000009	4.4966052540190094e-10	0.0	0.0041836631529616	0.005645024942081819
0.5990096001346228	1.4629427291665569	1.0402360752455369	11.68000000000003	4.497581365498805e-10	0.0	0.004182753024372542	0.005644496266482765
0.6005146493811921	1.4619753021588942	1.0413890098574918	11.6799999999999	4.498342028322587e-10	0.0	0.004181842404469054	0.00564396754136067
0.6020196986277615	1.4610078751512312	1.0425419444694466	11.679999999999714	4.49891247636364e-10	0.0	0.0041809312935765395	0.005643438766703914
0.6035247478743311	1.4600404481435683	1.0436948790814016	11.679999999999739	4.49931789006196e-10	0.0	0.0041800196920184	0.005642909942498536
0.6050297971209004	1.4590730211359055	1.0448478136933566	11.67999999999996	4.4995926337312655e-10	0.0	0.004179107600116642	0.005642381068729173
0.6065348463674698	1.4581055941282426	1.0460007483053113	11.680000000000078	4.4997585660137775e-10	0.0	0.004178195018198555	0.005641852145382763
0.6080398956140393	1.4571381671205796	1.0471536829172663	11.680000000000096	4.499834503826492e-10	0.0	0.004177281946587786	0.005641323172445595
0.6095449448606086	1.456170740112917	1.0483066175292213	11.68000000000004	4.49983933030928e-10	0.0	0.004176368385609288	0.005640794149902644
0.611049994107178	1.455203313105254	1.049459552141176	11.67999999999997	4.499792095594826e-10	0.0	0.0041754543355889155	0.005640265077740462
0.6125550433537476	1.454235886097591	1.050612486753131	11.679999999999895	4.4997121168320017e-10	0.0	0.004174539796852917	0.005639735955945548
0.6140600926003169	1.4532684590899283	1.051765421365086	11.679999999999863	4.499619069860417e-10	0.0	0.004173624769727439	0.005639206784503764
0.6155651418468863	1.4523010320822654	1.0529183559770408	11.679999999999865	4.499533068874651e-10	0.0	0.004172709254539913	0.005638677563401194
0.6170701910934557	1.4513336050746024	1.0540712905889957	11.679999999999858	4.49947473438425e-10	0.0	0.004171793251616963	0.005638148292623372
0.6185752403400251	1.4503661780669397	1.0552242252009507	11.679999999999803	4.4994652537701e-10	0.0	0.00417087676128508	0.005637618972155931
0.6200802895865944	1.4493987510592767	1.0563771598129055	11.67999999999969	4.499526442759189e-10	0.0	0.004169959783873819	0.005637089601986187
0.6215853388331639	1.4484313240516138	1.0575300944248605	11.679999999999591	4.4996808201884583e-10	0.0	0.004169042319711042	0.0056365601820993596
0.6230903880797332	1.447463897043951	1.0586830290368152	11.67999999999969	4.499951712504256e-10	0.0	0.004168124369125001	0.005636030712481586
0.6245954373263026	1.4464964700362881	1.0598359636487702	11.68000000000019	4.5003603780922137e-10	0.0	0.004180354490211936	0.005655493491094154
0.6261004865728721	1.4455290430286252	1.060988898260725	11.679999999999708	4.500708097365039e-10	0.0	0.004179473568381242	0.005654980089930607
0.6276055358194415	1.4445616160209624	1.06214183287268	11.679999999999511	4.500896785409176e-10	0.0	0.0041785921860287316	0.005654466642151763
0.6291105850660109	1.4435941890132995	1.063294767484635	11.67999999999961	4.500950659758464e-10	0.0	0.0041777103434430425	0.0056539531477447285
0.6306156343125803	1.4426267620056366	1.0644477020965897	11.679999999999792	4.5008889051611145e-10	0.0	0.004176828040915653	0.005653439606698205
0.6321206835591496	1.4416593349979738	1.0656006367085447	11.679999999999932	4.5007295720580326e-10	0.0	0.0041759452787363234	0.00565292601899863
0.6336257328057191	1.4406919079903109	1.0667535713204996	11.679999999999998	4.500489505042427e-10	0.0	0.0041750620571960415	0.005652412384634156
0.6351307820522885	1.439724480982648	1.0679065059324544	11.680000000000005	4.500184289193585e-10	0.0	0.004174178376585803	0.005651898703591696
0.6366358312988578	1.4387570539749852	1.0690594405444094	11.680000000000005	4.4998282044698274e-10	0.0	0.004173294237195243	0.005651384975857342
0.6381408805454274	1.4377896269673223	1.0702123751563644	11.680000000000023	4.4994341808326984e-10	0.0	0.004172409639318067	0.005650871201420314
0.6396459297919967	1.4368221999596593	1.0713653097683191	11.68000000000008	4.499013749278084e-10	0.0	0.004171524583245108	0.0056503573802670435
0.6411509790385661	1.4358547729519966	1.072518244380274	11.680000000000142	4.4985769864699264e-10	0.0	0.00417063906926921	0.005649843512384519
0.6426560282851357	1.4348873459443336	1.073671178992229	11.680000000000165	4.498132453208908e-10	0.0	0.004169753097681545	0.005649329597759844
0.6441610775317049	1.4339199189366707	1.0748241136041838	11.680000000000144	4.497687129521744e-10	0.0	0.004168866668776556	0.0056488156363802165
0.6456661267782743	1.432952491929008	1.0759770482161388	11.680000000000108	4.497246351726728e-10	0.0	0.004167979782846225	0.005648301628233391
0.6471711760248436	1.431985064921345	1.0771299828280936	11.680000000000033	4.496821263394337e-10	0.0	0.004167092440187096	0.005647787573307007
0.6486762252714132	1.431017637913682	1.0782829174400486	11.680000000000051	4.4964232235381477e-10	0.0	0.004166204641089246	0.005647273471587427
0.6501812745179825	1.4300502109060194	1.0794358520520033	11.680000000000124	4.496057778429403e-10	0.0	0.004165316385849759	0.0056467593230619005
0.6516863237645519	1.4290827838983564	1.0805887866639583	11.680000000000243	4.4957308596353474e-10	0.0	0.00416442767476191	0.005646245127718235
0.6531913730111215	1.4281153568906935	1.0817417212759133	11.680000000000414	4.4954490218516513e-10	0.0	0.004163538508121556	0.005645730885542937
0.6546964222576906	1.4271479298830307	1.082894655887868	11.680000000000625	4.4952194202175533e-10	0.0	0.004162648886223056	0.005645216596523518
0.6562014715042601	1.4261805028753678	1.084047590499823	11.680000000000813	4.495049788414256e-10	0.0	0.004161758809362733	0.005644702260647095
0.6577065207508297	1.4252130758677048	1.085200525111778	11.680000000000993	4.494929884847808e-10	0.0	0.004175021945090483	0.00564003210819753
0.6592115699973989	1.424245648860042	1.0863534597237328	11.680000000000982	4.4947340849741033e-10	0.0	0.004173649868388602	0.005639234774525087
0.6607166192439684	1.4232782218523792	1.0875063943356877	11.680000000000978	4.4944579999499384e-10	0.0	0.004172276677029301	0.005638437328101494
0.662221668490538	1.4223107948447162	1.0886593289476427	11.68000000000099	4.4941235438496154e-10	0.0	0.004170902372118557	0.005637639768878869
0.6637267177371072	1.4213433678370533	1.0898122635595975	11.680000000000994	4.4937525466453867e-10	0.0	0.00416952695476405	0.005636842096809448
0.6652317669836766	1.4203759408293906	1.0909651981715525	11.680000000000975	4.493366825882056e-10	0.0	0.004168150426074938	0.005636044311844832
0.6667368162302462	1.4194085138217276	1.0921181327835074	11.680000000000938	4.492988252174408e-10	0.0	0.004166772787163236	0.005635246413938036
0.6682418654768154	1.4184410868140647	1.0932710673954622	11.68000000000071	4.4926160280109184e-10	0.0	0.004172521505309355	0.005645276911852233
0.6697469147233848	1.4174736598064017	1.094424002007417	11.680000000000527	4.492125093802329e-10	0.0	0.00417120698559262	0.005644511919616661
0.6712519639699543	1.416506232798739	1.0955769366193722	11.680000000000534	4.4915085554078197e-10	0.0	0.00416989144381549	0.005643746823689727
0.6727570132165237	1.415538805791076	1.096729871231327	11.680000000000527	4.490782476438635e-10	0.0	0.004168574880943072	0.005642981624027765
0.6742620624630931	1.414571378783413	1.0978828058432817	11.680000000000442	4.4899614245507916e-10	0.0	0.004167257297942757	0.0056422163205893045
0.6757671117096624	1.4136039517757504	1.0990357404552367	11.680000000000316	4.4890585078390027e-10	0.0	0.004165938695783048	0.005641450913331711
0.6772721609562319	1.4126365247680874	1.1001886750671916	11.680000000000183	4.4880854010351657e-10	0.0	0.004164619075433788	0.005640685402212502
0.6787772102028014	1.4116690977604245	1.1013416096791464	11.680000000000131	4.4870523669040284e-10	0.0	0.004163298437868909	0.005639919787190482
0.6802822594493707	1.4107016707527618	1.1024945442911014	11.680000000000202	4.485968276646364e-10	0.0	0.004161976784060865	0.005639154068222456
0.6817873086959402	1.4097342437450988	1.1036474789030564	11.68000000000035	4.484840631521862e-10	0.0	0.004160654114985701	0.0056383882452665365
0.6832923579425095	1.4087668167374359	1.1048004135150111	11.680000000000517	4.483675586290095e-10	0.0	0.004159330431620251	0.005637622318280006
0.6847974071890789	1.4077993897297731	1.105953348126966	11.680000000000623	4.482477973438269e-10	0.0	0.004158005734942351	0.005636856287219726
0.6863024564356484	1.4068319627221102	1.107106282738921	11.680000000000744	4.4812513255187825e-10	0.0	0.0041566800259323295	0.005636090152043192
0.6878075056822177	1.4058645357144472	1.1082592173508758	11.680000000001254	4.479997891257857e-10	0.0	0.004155353305574509	0.005635323912709054
0.6893125549287871	1.4048971087067845	1.1094121519628308	11.680000000001115	4.4787222480480007e-10	0.0	0.00415402557485434	0.005634557569178534
0.6908176041753566	1.4039296816991216	1.1105650865747858	11.680000000000762	4.4774319949006195e-10	0.0	0.004152696834752835	0.005633791121402757
0.692322653421926	1.4029622546914586	1.1117180211867406	11.680000000000778	4.476128774783778e-10	0.0	0.0041513670862570575	0.005633024569340659
0.6938277026684951	1.401994827683796	1.1128709557986953	11.680000000000744	4.474814324529303e-10	0.0	0.004150036330357645	0.005632257912951332
0.6953327519150647	1.401027400676133	1.1140238904106503	11.680000000000579	4.4734904832739207e-10	0.0	0.004148704568044233	0.005631491152191115
0.6968378011616342	1.40005997366847	1.1151768250226053	11.680000000000328	4.472159183999501e-10	0.0	0.004147371800308941	0.005630724287018111
0.6983428504082034	1.3990925466608073	1.11632975963456	11.680000000000073	4.4708224448689624e-10	0.0	0.004146038028144098	0.005629957317389046
0.699847899654773	1.3981251196531443	1.117482694246515	11.67999999999987	4.469482360613518e-10	0.0	0.004144703252545562	0.005629190243261623
0.7013529489013425	1.3971576926454814	1.11863562885847	11.679999999999739	4.468141094134721e-10	0.0	0.004143367474508698	0.005628423064592607
0.7028579981479116	1.3961902656378187	1.1197885634704248	11.679999999999673	4.4668008683913447e-10	0.0	0.004142030695032062	0.005627655781339244
0.704363047394481	1.3952228386301557	1.1209414980823795	11.679999999999655	4.4654639585470297e-10	0.0	0.004140692915115397	0.00562688839345952
0.7058680966410508	1.3942554116224928	1.1220944326943347	11.679999999999643	4.464132684259528e-10	0.0	0.004139354135759779	0.005626120900909833
0.7073731458876198	1.39328798461483	1.1232473673062895	11.679999999999573	4.46280940189623e-10	0.0	0.004138014357968538	0.005625353303648281
0.7088781951341891	1.392320557607167	1.1244003019182442	11.679999999999326	4.4614964963637766e-10	0.0	0.004136673582744377	0.005624585601631246
0.7103832443807587	1.3913531305995042	1.1255532365301992	11.679999999999005	4.46019650420482e-10	0.0	0.004136572289016515	0.005625667320129965
0.7118882936273281	1.3903857035918414	1.1267061711421542	11.67999999999991	4.4588940247882684e-10	0.0	0.0041352842486254895	0.005624929958854438
0.7133933428738974	1.3894182765841785	1.127859105754109	11.680000000000398	4.45757290892947e-10	0.0	0.004133995290462103	0.005624192500907559
0.7148983921204669	1.3884508495765155	1.129012040366064	11.680000000000481	4.456232734414634e-10	0.0	0.004132705415418042	0.005623454946249653
0.7164034413670364	1.3874834225688528	1.130164974978019	11.680000000000284	4.4548728749027183e-10	0.0	0.004131414624385994	0.005622717294843933
0.7179084906136056	1.3865159955611899	1.1313179095899737	11.680000000000046	4.4534924666045534e-10	0.0	0.004130122918259372	0.0056219795466523614
0.7194135398601752	1.385548568553527	1.1324708442019287	11.68000000000002	4.45209037448735e-10	0.0	0.004128830297935639	0.005621241701637792
0.7209185891067446	1.3845811415458642	1.1336237788138837	11.679999999999977	4.450659149703145e-10	0.0	0.004128400933110838	0.005616885551980093
0.7224236383533139	1.3836137145382013	1.1347767134258384	11.679999999999996	4.4491955465418803e-10	0.0	0.0041268245036184354	0.005615984434900542
0.7239286875998835	1.3826462875305383	1.1359296480377934	11.680000000000055	4.447705361546595e-10	0.0	0.004125246706103868	0.005615083173207557
0.7254337368464528	1.3816788605228756	1.1370825826497484	11.680000000000147	4.446193927267418e-10	0.0	0.004123667542204693	0.005614181766832662
0.7269387860930221	1.3807114335152126	1.1382355172617031	11.680000000000256	4.4446662197067323e-10	0.0	0.004122087013559175	0.005613280215705834
0.7284438353395915	1.3797440065075497	1.139388451873658	11.680000000000378	4.4431268698543407e-10	0.0	0.004120505121809409	0.005612378519757668
0.729948884586161	1.378776579499887	1.140541386485613	11.680000000000515	4.4415801743383693e-10	0.0	0.004118921868599751	0.005611476678917681
0.7314539338327304	1.377809152492224	1.1416943210975679	11.680000000000645	4.440030105523381e-10	0.0	0.0041173372555771475	0.0056105746931160196
0.7329589830792997	1.376841725484561	1.1428472557095226	11.680000000000264	4.438480450383199e-10	0.0	0.004115751284392302	0.005609672562284469
0.7344640323258691	1.3758742984768983	1.1440001903214776	11.680000000000117	4.436941741190014e-10	0.0	0.004114163956696825	0.005608770286349986
0.7359690815724386	1.3749068714692354	1.1451531249334326	11.680000000000101	4.435416865988053e-10	0.0	0.004112575274146303	0.005607867865244767
0.737474130819008	1.3739394444615725	1.1463060595453873	11.680000000000136	4.4339097151065745e-10	0.0	0.00411098523840031	0.005606965298898153
0.7389791800655774	1.3729720174539097	1.1474589941573423	11.680000000000172	4.432425716133463e-10	0.0	0.0041093938511181025	0.005606062587239849
0.7404842293121469	1.3720045904462468	1.1486119287692973	11.680000000000181	4.4309718439067785e-10	0.0	0.004107801113963736	0.005605159730199447
0.7419892785587162	1.3710371634385838	1.149764863381252	11.680000000000158	4.429556631044429e-10	0.0	0.0041062070286035845	0.0056042567277074205
0.7434943278052856	1.3700697364309211	1.150917797993207	11.68000000000009	4.4281901908254473e-10	0.0	0.004104611596705498	0.0056033535796922995
0.744999377051855	1.3691023094232582	1.152070732605162	11.680000000000003	4.426884258518078e-10	0.0	0.0041030148199419575	0.005602450286085279
0.7465044262984244	1.3681348824155952	1.1532236672171168	11.6799999999999	4.4256522514647014e-10	0.0	0.00410141669998535	0.005601546846813961
0.7480094755449939	1.3671674554079325	1.1543766018290718	11.67999999999984	4.424509342381055e-10	0.0	0.0040998172385141194	0.00560064326180954
0.7495145247915633	1.3662000284002696	1.1555295364410267	11.679999999999874	4.4234725344063876e-10	0.0	0.004098216437205	0.005599739531000506
0.7510195740381327	1.3652326013926066	1.1566824710529815	11.679999999999946	4.4225605526578656e-10	0.0	0.004096614297743568	0.005598835654318339


==> _tikz/367s_offaxis_baseline.dat <==
# θ = π/14 ≈ 12.857142857142858 deg
r Mach AV
1.0010000000e+00 1.2667403848e-01 3.9971004237e-05
1.0110452261e+00 4.0882988775e-01 7.5099983259e-05
1.0210904523e+00 6.5446693327e-01 1.0225614961e-04
1.0311356784e+00 8.6299004692e-01 1.2246500074e-04
1.0411809045e+00 1.0387642770e+00 1.3670037606e-04
1.0512261307e+00 1.1857324478e+00 1.4588445691e-04
1.0612713568e+00 1.3072767999e+00 1.5088776662e-04
1.0713165829e+00 1.4063040352e+00 1.5252917043e-04
1.0813618090e+00 1.4853389344e+00 1.5157587556e-04
1.0914070352e+00 1.5466044170e+00 1.4874343118e-04
1.1014522613e+00 1.5920882347e+00 1.4469572838e-04
1.1114974874e+00 1.6235992775e+00 1.4004500025e-04
1.1215427136e+00 1.6428159387e+00 1.3535182180e-04
1.1315879397e+00 1.6513278029e+00 1.3112511000e-04
1.1416331658e+00 1.6506706216e+00 1.2782212376e-04
1.1516783920e+00 1.6423533613e+00 1.2584846396e-04
1.1617236181e+00 1.6278752758e+00 1.2555807343e-04
1.1717688442e+00 1.6087307175e+00 1.2725323694e-04
1.1818140704e+00 1.5863999872e+00 1.3118458122e-04
1.1918592965e+00 1.5623259465e+00 1.3755107495e-04
1.2019045226e+00 1.5378781595e+00 1.4650002875e-04
1.2119497487e+00 1.5143085203e+00 1.5812709522e-04
1.2219949749e+00 1.4927041142e+00 1.7247626888e-04
1.2320402010e+00 1.4739439985e+00 1.8953988622e-04
1.2420854271e+00 1.4586664754e+00 2.0925862568e-04
1.2521306533e+00 1.4472523606e+00 2.3152150764e-04
1.2621758794e+00 1.4398280825e+00 2.5616589446e-04
1.2722211055e+00 1.4362907774e+00 2.8297749041e-04
1.2822663317e+00 1.4363566891e+00 3.1169034175e-04
1.2923115578e+00 1.4396351465e+00 3.4198683666e-04
1.3023567839e+00 1.4457345018e+00 3.7349770531e-04
1.3124020101e+00 1.4544157171e+00 4.0580201978e-04
1.3224472362e+00 1.4658277649e+00 4.3842719412e-04
1.3324924623e+00 1.4590440193e+00 4.5917273510e-04
1.3425376884e+00 1.4458862499e+00 4.4967690342e-04
1.3525829146e+00 1.4351853841e+00 4.4081354545e-04
1.3626281407e+00 1.4265885553e+00 4.3285216377e-04
1.3726733668e+00 1.4197908820e+00 4.2606340317e-04
1.3827185930e+00 1.4145247771e+00 4.2071905068e-04
1.3927638191e+00 1.4105517927e+00 4.1709203557e-04
1.4028090452e+00 1.4076566790e+00 4.1545642935e-04
1.4128542714e+00 1.4056433228e+00 4.1608744574e-04
1.4228994975e+00 1.4043322363e+00 4.1926144071e-04
1.4329447236e+00 1.4035592803e+00 4.2525591245e-04
1.4429899497e+00 1.4031753282e+00 4.3434950141e-04
1.4530351759e+00 1.4030466040e+00 4.4682199024e-04
1.4630804020e+00 1.4030554598e+00 4.6295430384e-04
1.4731256281e+00 1.4031013907e+00 4.8302850934e-04
1.4831708543e+00 1.4031021197e+00 5.0732781611e-04
1.4932160804e+00 1.4029946213e+00 5.3613657574e-04
1.5032613065e+00 1.4027359827e+00 5.6974028206e-04
1.5133065327e+00 1.4023040380e+00 6.0842557114e-04
1.5233517588e+00 1.4016977402e+00 6.5248022128e-04
1.5333969849e+00 1.4009372706e+00 7.0219315299e-04
1.5434422111e+00 1.4000639145e+00 7.5785442904e-04
1.5534874372e+00 1.3991397655e+00 8.1975525444e-04
1.5635326633e+00 1.3982473542e+00 8.8818797639e-04
1.5735778894e+00 1.3974893294e+00 9.6344608438e-04
1.5836231156e+00 1.3969883525e+00 1.0458242101e-03
1.5936683417e+00 1.3968873979e+00 1.1356181274e-03
1.6037135678e+00 1.3973506797e+00 1.2331247526e-03
1.6137587940e+00 1.3985654474e+00 1.3386421440e-03
1.6238040201e+00 1.4007449079e+00 1.4524695022e-03
1.6338492462e+00 1.4041325263e+00 1.5749071700e-03
1.6438944724e+00 1.4090079458e+00 1.7062566327e-03
1.6539396985e+00 1.4156947170e+00 1.8468205175e-03
1.6639849246e+00 1.4204857504e+00 1.9427531076e-03
1.6740301508e+00 1.4225228476e+00 2.0154047383e-03
1.6840753769e+00 1.4245811009e+00 2.0975784816e-03
1.6941206030e+00 1.4266612046e+00 2.1899302268e-03
1.7041658291e+00 1.4287806950e+00 2.2932706299e-03
1.7142110553e+00 1.4309661776e+00 2.4085651146e-03
1.7242562814e+00 1.4332476489e+00 2.5369338719e-03
1.7343015075e+00 1.4356545400e+00 2.6796518598e-03
1.7443467337e+00 1.4382131570e+00 2.8381488039e-03
1.7543919598e+00 1.4409452301e+00 3.0140091971e-03
1.7644371859e+00 1.4438673171e+00 3.2089722993e-03
1.7744824121e+00 1.4469908365e+00 3.4249321381e-03
1.7845276382e+00 1.4503225326e+00 3.6639375082e-03
1.7945728643e+00 1.4538652003e+00 3.9281919715e-03
1.8046180905e+00 1.4576185268e+00 4.2200538575e-03
1.8146633166e+00 1.4615799301e+00 4.5420362627e-03
1.8247085427e+00 1.4657453023e+00 4.8968070512e-03
1.8347537688e+00 1.4701095961e+00 5.2871888540e-03
1.8447989950e+00 1.4746672143e+00 5.7161590699e-03
1.8548442211e+00 1.4794121935e+00 6.1868498647e-03
1.8648894472e+00 1.4843381963e+00 6.7025481715e-03
1.8749346734e+00 1.4894383530e+00 7.2666956907e-03
1.8849798995e+00 1.4947050145e+00 7.8828888903e-03
1.8950251256e+00 1.5001295021e+00 8.5548790052e-03
1.9050703518e+00 1.5057019582e+00 9.2865720378e-03
1.9151155779e+00 1.5114114207e+00 1.0082028758e-02
1.9251608040e+00 1.5172462591e+00 1.0945464702e-02
1.9352060302e+00 1.5231951235e+00 1.1881250175e-02
1.9452512563e+00 1.5292485750e+00 1.2893910249e-02
1.9552964824e+00 1.5354015711e+00 1.3988124762e-02
1.9653417085e+00 1.5416569972e+00 1.5168728320e-02
1.9753869347e+00 1.5480304406e+00 1.6440710297e-02
1.9854321608e+00 1.5565501454e+00 1.7714272986e-02
1.9954773869e+00 1.5634019146e+00 1.9780906382e-02
2.0055226131e+00 1.5703769839e+00 2.1515533308e-02
2.0155678392e+00 1.5772273340e+00 2.3033422989e-02
2.0256130653e+00 1.5837738661e+00 2.4440409747e-02
2.0356582915e+00 1.5898990399e+00 2.5832892998e-02
2.0457035176e+00 1.5955392048e+00 2.7297837258e-02
2.0557487437e+00 1.6006772163e+00 2.8912772136e-02
2.0657939698e+00 1.6053357095e+00 3.0745792340e-02
2.0758391960e+00 1.6095712394e+00 3.2855557675e-02
2.0858844221e+00 1.6134693991e+00 3.5291293040e-02
2.0959296482e+00 1.6171409781e+00 3.8092788434e-02
2.1059748744e+00 1.6207192110e+00 4.1290398949e-02
2.1160201005e+00 1.6243581785e+00 4.4905044776e-02
2.1260653266e+00 1.6282324510e+00 4.8948211203e-02
2.1361105528e+00 1.6325380935e+00 5.3421948612e-02
2.1461557789e+00 1.6374951599e+00 5.8318872485e-02
2.1562010050e+00 1.6433517981e+00 6.3622163397e-02
2.1662462312e+00 1.6503900170e+00 6.9305567022e-02
2.1762914573e+00 1.6589330380e+00 7.5333394130e-02
2.1863366834e+00 1.6693539310e+00 8.1660520588e-02
2.1963819095e+00 1.6820849099e+00 8.8232387359e-02
2.2064271357e+00 1.6976262447e+00 9.4985000502e-02
2.2164723618e+00 1.7165532673e+00 1.0184493117e-01
2.2265175879e+00 1.7395195034e+00 1.0872931563e-01
2.2365628141e+00 1.7672536829e+00 1.1554585521e-01
2.2466080402e+00 1.8005484707e+00 1.2219281638e-01
2.2566532663e+00 1.8402393905e+00 1.2855903066e-01
2.2666984925e+00 1.8871736998e+00 1.3452389470e-01
2.2767437186e+00 1.9421708169e+00 1.3995737024e-01
2.2867889447e+00 2.0059779514e+00 1.4471998411e-01
2.2968341709e+00 2.0792262659e+00 1.4866282823e-01
2.3068793970e+00 2.1623935882e+00 1.5162755963e-01
2.3169246231e+00 2.2469669109e+00 1.5331933124e-01
2.3269698492e+00 2.3244983395e+00 1.5413985676e-01
2.3370150754e+00 2.4078857260e+00 1.5432637579e-01
2.3470603015e+00 2.4967038559e+00 1.5392695381e-01
2.3571055276e+00 2.5904495246e+00 1.5298817479e-01
2.3671507538e+00 2.6885617499e+00 1.5155514123e-01
2.3771959799e+00 2.7904410792e+00 1.4967147410e-01
2.3872412060e+00 2.8954667279e+00 1.4737931292e-01
2.3972864322e+00 3.0030107994e+00 1.4471931567e-01
2.4073316583e+00 3.1124492937e+00 1.4173065888e-01
2.4173768844e+00 3.2231699798e+00 1.3845103754e-01
2.4274221106e+00 3.3345774409e+00 1.3491666520e-01
2.4374673367e+00 3.4460957267e+00 1.3116227386e-01
2.4475125628e+00 3.5571690867e+00 1.2722111407e-01
2.4575577889e+00 3.6672612334e+00 1.2312495485e-01
2.4676030151e+00 3.7758535276e+00 1.1890408376e-01
2.4776482412e+00 3.8824424054e+00 1.1458730684e-01
2.4876934673e+00 3.9865362927e+00 1.1020194865e-01
2.4977386935e+00 4.0876521809e+00 1.0577385225e-01
2.5077839196e+00 4.1853119794e+00 1.0132737920e-01
2.5178291457e+00 4.2790387078e+00 9.6885409581e-02
2.5278743719e+00 4.3683525490e+00 9.2469341967e-02
2.5379195980e+00 4.4527667478e+00 8.8099093443e-02
2.5479648241e+00 4.5317833117e+00 8.3793099600e-02
2.5580100503e+00 4.6048884385e+00 7.9568314532e-02
2.5680552764e+00 4.6715475707e+00 7.5440210842e-02
2.5781005025e+00 4.7311999405e+00 7.1422779638e-02
2.5881457286e+00 4.7832524357e+00 6.7528530530e-02
2.5981909548e+00 4.8270725634e+00 6.3768491641e-02
2.6082361809e+00 4.8619802251e+00 6.0152209594e-02
2.6182814070e+00 4.8872379275e+00 5.6687749520e-02
2.6283266332e+00 4.9020389242e+00 5.3381695055e-02
2.6383718593e+00 4.9054926076e+00 5.0239148342e-02
2.6484170854e+00 4.9197099070e+00 4.7259355838e-02
2.6584623116e+00 4.9397790192e+00 4.4447961507e-02
2.6685075377e+00 4.9589656164e+00 4.1785596287e-02
2.6785527638e+00 4.9770634123e+00 3.9265840378e-02
2.6885979899e+00 4.9938940225e+00 3.6882442784e-02
2.6986432161e+00 5.0093060897e+00 3.4629321316e-02
2.7086884422e+00 5.0231744688e+00 3.2500562588e-02
2.7187336683e+00 5.0353994928e+00 3.0490422020e-02
2.7287788945e+00 5.0459063357e+00 2.8593323835e-02
2.7388241206e+00 5.0546444829e+00 2.6803861063e-02
2.7488693467e+00 5.0615873176e+00 2.5116795538e-02
2.7589145729e+00 5.0667318262e+00 2.3527057897e-02
2.7689597990e+00 5.0700984236e+00 2.2029747585e-02
2.7790050251e+00 5.0717308974e+00 2.0620132850e-02
2.7890502513e+00 5.0716964658e+00 1.9293650745e-02
2.7990954774e+00 5.0700859432e+00 1.8045907127e-02
2.8091407035e+00 5.0670140033e+00 1.6872676660e-02
2.8191859296e+00 5.0626195283e+00 1.5769902810e-02
2.8292311558e+00 5.0570660266e+00 1.4733697849e-02
2.8392763819e+00 5.0505421005e+00 1.3760342856e-02
2.8493216080e+00 5.0432619403e+00 1.2846287711e-02
2.8593668342e+00 5.0354658141e+00 1.1988151101e-02
2.8694120603e+00 5.0274205206e+00 1.1182720518e-02
2.8794572864e+00 5.0194197642e+00 1.0426952257e-02
2.8895025126e+00 5.0117844049e+00 9.7179714209e-03
2.8995477387e+00 5.0048625329e+00 9.0530719139e-03
2.9095929648e+00 4.9990293069e+00 8.4297164471e-03
2.9196381910e+00 4.9946864958e+00 7.8455365359e-03
2.9296834171e+00 4.9922616560e+00 7.2983325005e-03
2.9397286432e+00 4.9922068778e+00 6.7860734660e-03
2.9497738693e+00 4.9949970378e+00 6.3068973621e-03
2.9598190955e+00 5.0011274984e+00 5.8591109235e-03
2.9698643216e+00 5.0111112102e+00 5.4411896895e-03
2.9799095477e+00 5.0069711151e+00 5.0446192383e-03
2.9899547739e+00 5.0041413923e+00 4.6759846509e-03
3.0000000000e+00 5.0019734255e+00 4.3320400992e-03


==> _tikz/367s_offaxis_der_wide.dat <==
# θ = π/14 ≈ 12.857142857142858 deg
r Mach AV
1.0010000000e+00 1.3263417668e-01 4.8491872993e-05
1.0110452261e+00 4.0203890221e-01 4.5284307778e-04
1.0210904523e+00 6.3972182995e-01 8.5169953997e-04
1.0311356784e+00 8.4510981877e-01 1.2457218332e-03
1.0411809045e+00 1.0205765346e+00 1.6355527245e-03
1.0512261307e+00 1.1685841300e+00 2.0218171740e-03
1.0612713568e+00 1.2915141250e+00 2.4051223352e-03
1.0713165829e+00 1.3916526310e+00 2.7860575549e-03
1.0813618090e+00 1.4711982450e+00 3.1651943731e-03
1.0914070352e+00 1.5322727992e+00 3.5430865232e-03
1.1014522613e+00 1.5769304034e+00 3.9202699316e-03
1.1114974874e+00 1.6071634336e+00 4.2972627185e-03
1.1215427136e+00 1.6249050436e+00 4.6745651967e-03
1.1315879397e+00 1.6320281370e+00 5.0526598729e-03
1.1416331658e+00 1.6303409569e+00 5.4320114467e-03
1.1516783920e+00 1.6215796025e+00 5.8130668110e-03
1.1617236181e+00 1.6073978811e+00 6.1962550521e-03
1.1717688442e+00 1.5893549330e+00 6.5819874497e-03
1.1818140704e+00 1.5689010211e+00 6.9706574764e-03
1.1918592965e+00 1.5473617824e+00 7.3626407983e-03
1.2019045226e+00 1.5259211698e+00 7.7582952749e-03
1.2119497487e+00 1.5056033607e+00 8.1579609587e-03
1.2219949749e+00 1.4872541679e+00 8.5619600957e-03
1.2320402010e+00 1.4715229946e+00 8.9705971251e-03
1.2420854271e+00 1.4588470600e+00 9.3841586793e-03
1.2521306533e+00 1.4494403161e+00 9.8029135840e-03
1.2621758794e+00 1.4432899605e+00 1.0227112858e-02
1.2722211055e+00 1.4401635919e+00 1.0656989715e-02
1.2822663317e+00 1.4396299211e+00 1.1092759558e-02
1.2923115578e+00 1.4410958851e+00 1.1534619988e-02
1.3023567839e+00 1.4438636186e+00 1.1982750797e-02
1.3124020101e+00 1.4472127702e+00 1.2437313969e-02
1.3224472362e+00 1.4505179914e+00 1.2898453684e-02
1.3324924623e+00 1.4431701018e+00 1.3359685216e-02
1.3425376884e+00 1.4341054546e+00 1.3812723907e-02
1.3525829146e+00 1.4267407926e+00 1.4272493166e-02
1.3626281407e+00 1.4208385847e+00 1.4739667420e-02
1.3726733668e+00 1.4161929846e+00 1.5214914982e-02
1.3827185930e+00 1.4126224084e+00 1.5698898061e-02
1.3927638191e+00 1.4099637377e+00 1.6192272751e-02
1.4028090452e+00 1.4080681052e+00 1.6695689042e-02
1.4128542714e+00 1.4067981206e+00 1.7209790809e-02
1.4228994975e+00 1.4060263212e+00 1.7735215823e-02
1.4329447236e+00 1.4056346091e+00 1.8272595741e-02
1.4429899497e+00 1.4055144270e+00 1.8822556115e-02
1.4530351759e+00 1.4055674399e+00 1.9385716384e-02
1.4630804020e+00 1.4057065175e+00 1.9962689880e-02
1.4731256281e+00 1.4058568434e+00 2.0554083824e-02
1.4831708543e+00 1.4059570112e+00 2.1160499329e-02
1.4932160804e+00 1.4059600043e+00 2.1782531398e-02
1.5032613065e+00 1.4058339892e+00 2.2420768923e-02
1.5133065327e+00 1.4055628783e+00 2.3075794690e-02
1.5233517588e+00 1.4051466513e+00 2.3748185374e-02
1.5333969849e+00 1.4046014449e+00 2.4438511539e-02
1.5434422111e+00 1.4039594490e+00 2.5147337642e-02
1.5534874372e+00 1.4032686695e+00 2.5875222030e-02
1.5635326633e+00 1.4025926450e+00 2.6622716940e-02
1.5735778894e+00 1.4020102316e+00 2.7390368500e-02
1.5836231156e+00 1.4016155960e+00 2.8178716729e-02
1.5936683417e+00 1.4015185855e+00 2.8988295536e-02
1.6037135678e+00 1.4018456692e+00 2.9819632720e-02
1.6137587940e+00 1.4027416586e+00 3.0673249973e-02
1.6238040201e+00 1.4043724275e+00 3.1549662876e-02
1.6338492462e+00 1.4069288329e+00 3.2449380900e-02
1.6438944724e+00 1.4106320036e+00 3.3372907408e-02
1.6539396985e+00 1.4157400824e+00 3.4320739652e-02
1.6639849246e+00 1.4191472499e+00 3.5295322228e-02
1.6740301508e+00 1.4223221952e+00 3.6297490105e-02
1.6840753769e+00 1.4253761730e+00 3.7328144761e-02
1.6941206030e+00 1.4283386392e+00 3.8387975211e-02
1.7041658291e+00 1.4312433495e+00 3.9477717384e-02
1.7142110553e+00 1.4341251338e+00 4.0598154124e-02
1.7242562814e+00 1.4370176070e+00 4.1750115187e-02
1.7343015075e+00 1.4399516445e+00 4.2934477247e-02
1.7443467337e+00 1.4429544680e+00 4.4152163890e-02
1.7543919598e+00 1.4460492102e+00 4.5404145615e-02
1.7644371859e+00 1.4492548378e+00 4.6691439837e-02
1.7744824121e+00 1.4525863295e+00 4.8015110885e-02
1.7845276382e+00 1.4560550210e+00 4.9376270001e-02
1.7945728643e+00 1.4596690368e+00 5.0776075343e-02
1.8046180905e+00 1.4634337487e+00 5.2215731982e-02
1.8146633166e+00 1.4673522084e+00 5.3696491902e-02
1.8247085427e+00 1.4714255172e+00 5.5219654005e-02
1.8347537688e+00 1.4756531101e+00 5.6786564103e-02
1.8447989950e+00 1.4800329409e+00 5.8398614924e-02
1.8548442211e+00 1.4845615704e+00 6.0057246111e-02
1.8648894472e+00 1.4892341720e+00 6.1763944220e-02
1.8749346734e+00 1.4940444777e+00 6.3520242722e-02
1.8849798995e+00 1.4989847017e+00 6.5327722000e-02
1.8950251256e+00 1.5040454876e+00 6.7188009354e-02
1.9050703518e+00 1.5092159336e+00 6.9102778997e-02
1.9151155779e+00 1.5144837612e+00 7.1073752057e-02
1.9251608040e+00 1.5198356993e+00 7.3102696574e-02
1.9352060302e+00 1.5252581626e+00 7.5191427504e-02
1.9452512563e+00 1.5307383133e+00 7.7341806717e-02
1.9552964824e+00 1.5362655976e+00 7.9555742998e-02
1.9653417085e+00 1.5418338604e+00 8.1835192043e-02
1.9753869347e+00 1.5474441446e+00 8.4182156467e-02
1.9854321608e+00 1.5531632810e+00 8.6583504402e-02
1.9954773869e+00 1.5611795739e+00 8.9159642637e-02
2.0055226131e+00 1.5685366868e+00 9.1720160581e-02
2.0155678392e+00 1.5752432028e+00 9.4291425088e-02
2.0256130653e+00 1.5813424590e+00 9.6897069785e-02
2.0356582915e+00 1.5869037868e+00 9.9557995064e-02
2.0457035176e+00 1.5920154762e+00 1.0229236809e-01
2.0557487437e+00 1.5967793026e+00 1.0511562279e-01
2.0657939698e+00 1.6013064549e+00 1.0804045986e-01
2.0758391960e+00 1.6057147154e+00 1.1107684678e-01
2.0858844221e+00 1.6101267654e+00 1.1423201779e-01
2.0959296482e+00 1.6146695095e+00 1.1751047388e-01
2.1059748744e+00 1.6194743292e+00 1.2091398283e-01
2.1160201005e+00 1.6246781857e+00 1.2444157920e-01
2.1260653266e+00 1.6304254946e+00 1.2808956429e-01
2.1361105528e+00 1.6368706832e+00 1.3185150618e-01
2.1461557789e+00 1.6441813155e+00 1.3571823973e-01
2.1562010050e+00 1.6525416350e+00 1.3967786655e-01
2.1662462312e+00 1.6621563179e+00 1.4371575503e-01
2.1762914573e+00 1.6732541653e+00 1.4781454034e-01
2.1863366834e+00 1.6860913849e+00 1.5195412439e-01
2.1963819095e+00 1.7009540427e+00 1.5611167589e-01
2.2064271357e+00 1.7181591990e+00 1.6026163029e-01
2.2164723618e+00 1.7380542212e+00 1.6437568983e-01
2.2265175879e+00 1.7610137883e+00 1.6842282351e-01
2.2365628141e+00 1.7874342098e+00 1.7236926711e-01
2.2466080402e+00 1.8177248748e+00 1.7617852315e-01
2.2566532663e+00 1.8522969338e+00 1.7981136095e-01
2.2666984925e+00 1.8915496706e+00 1.8322581659e-01
2.2767437186e+00 1.9358553931e+00 1.8637719291e-01
2.2867889447e+00 1.9855439984e+00 1.8921805953e-01
2.2968341709e+00 2.0408885630e+00 1.9169825283e-01
2.3068793970e+00 2.1020933221e+00 1.9376487596e-01
2.3169246231e+00 2.1659460888e+00 1.9541661959e-01
2.3269698492e+00 2.2291258749e+00 1.9679766453e-01
2.3370150754e+00 2.2953228616e+00 1.9785510618e-01
2.3470603015e+00 2.3642734665e+00 1.9860387799e-01
2.3571055276e+00 2.4356990729e+00 1.9905861823e-01
2.3671507538e+00 2.5093126268e+00 1.9923366990e-01
2.3771959799e+00 2.5848243600e+00 1.9914308080e-01
2.3872412060e+00 2.6619465205e+00 1.9880060349e-01
2.3972864322e+00 2.7403970887e+00 1.9821969533e-01
2.4073316583e+00 2.8199025299e+00 1.9741351843e-01
2.4173768844e+00 2.9001996799e+00 1.9639493969e-01
2.4274221106e+00 2.9810368853e+00 1.9517653077e-01
2.4374673367e+00 3.0621745276e+00 1.9377056812e-01
2.4475125628e+00 3.1433850579e+00 1.9218903296e-01
2.4575577889e+00 3.2244526563e+00 1.9044361128e-01
2.4676030151e+00 3.3051726167e+00 1.8854569386e-01
2.4776482412e+00 3.3853505393e+00 1.8650637625e-01
2.4876934673e+00 3.4648013990e+00 1.8433645875e-01
2.4977386935e+00 3.5433485422e+00 1.8204644647e-01
2.5077839196e+00 3.6208226510e+00 1.7964654928e-01
2.5178291457e+00 3.6970607036e+00 1.7714668183e-01
2.5278743719e+00 3.7719049506e+00 1.7455646353e-01
2.5379195980e+00 3.8452019193e+00 1.7188521858e-01
2.5479648241e+00 3.9168014521e+00 1.6914197596e-01
2.5580100503e+00 3.9865557826e+00 1.6633546941e-01
2.5680552764e+00 4.0543186461e+00 1.6347413745e-01
2.5781005025e+00 4.1199444230e+00 1.6056612338e-01
2.5881457286e+00 4.1832873079e+00 1.5761927528e-01
2.5981909548e+00 4.2442004979e+00 1.5464114599e-01
2.6082361809e+00 4.3025353915e+00 1.5163899312e-01
2.6182814070e+00 4.3581407898e+00 1.4861977909e-01
2.6283266332e+00 4.4108620875e+00 1.4559017107e-01
2.6383718593e+00 4.4605404448e+00 1.4255654099e-01
2.6484170854e+00 4.5082827827e+00 1.3950831973e-01
2.6584623116e+00 4.5538750677e+00 1.3645762355e-01
2.6685075377e+00 4.5965880414e+00 1.3341392701e-01
2.6785527638e+00 4.6365263295e+00 1.3038118175e-01
2.6885979899e+00 4.6737905354e+00 1.2736315683e-01
2.6986432161e+00 4.7084778925e+00 1.2436343875e-01
2.7086884422e+00 4.7406828495e+00 1.2138543140e-01
2.7187336683e+00 4.7704976008e+00 1.1843235611e-01
2.7287788945e+00 4.7980125690e+00 1.1550725162e-01
2.7388241206e+00 4.8233168465e+00 1.1261297409e-01
2.7488693467e+00 4.8464986025e+00 1.0975219709e-01
2.7589145729e+00 4.8676454603e+00 1.0692741161e-01
2.7689597990e+00 4.8868448483e+00 1.0414092608e-01
2.7790050251e+00 4.9041843291e+00 1.0139486632e-01
2.7890502513e+00 4.9197519092e+00 9.8691175589e-02
2.7990954774e+00 4.9336363308e+00 9.6031614546e-02
2.8091407035e+00 4.9459273494e+00 9.3417761282e-02
2.8191859296e+00 4.9567159970e+00 9.0851011302e-02
2.8292311558e+00 4.9660948327e+00 8.8332577530e-02
2.8392763819e+00 4.9741581809e+00 8.5863490308e-02
2.8493216080e+00 4.9810023591e+00 8.3444597396e-02
2.8593668342e+00 4.9867258927e+00 8.1076563972e-02
2.8694120603e+00 4.9914297190e+00 7.8759872635e-02
2.8794572864e+00 4.9952173788e+00 7.6494823399e-02
2.8895025126e+00 4.9981951939e+00 7.4281533698e-02
2.8995477387e+00 5.0004724317e+00 7.2119938385e-02
2.9095929648e+00 5.0021614530e+00 7.0009789730e-02
2.9196381910e+00 5.0033778422e+00 6.7950657421e-02
2.9296834171e+00 5.0042405185e+00 6.5941928566e-02
2.9397286432e+00 5.0048718251e+00 6.3982807691e-02
2.9497738693e+00 5.0053975939e+00 6.2072316740e-02
2.9598190955e+00 5.0059471832e+00 6.0209295074e-02
2.9698643216e+00 5.0066534853e+00 5.8392399475e-02
2.9799095477e+00 5.0063687419e+00 5.6623836617e-02
2.9899547739e+00 5.0060713662e+00 5.4902299072e-02
3.0000000000e+00 5.0057226338e+00 5.3227082570e-02


==> _tikz/367s_offaxis_std_wide.dat <==
# θ = π/14 ≈ 12.857142857142858 deg
r Mach AV
1.0010000000e+00 1.2818361929e-01 1.8196232820e-05
1.0110452261e+00 4.0760367207e-01 7.0971939324e-05
1.0210904523e+00 6.5177625100e-01 1.2027430934e-04
1.0311356784e+00 8.5968286259e-01 1.6659801416e-04
1.0411809045e+00 1.0353465120e+00 2.1041718377e-04
1.0512261307e+00 1.1824804803e+00 2.5218540683e-04
1.0612713568e+00 1.3043143402e+00 2.9233573069e-04
1.0713165829e+00 1.4036566919e+00 3.3128066135e-04
1.0813618090e+00 1.4829740592e+00 3.6941216352e-04
1.0914070352e+00 1.5444607174e+00 4.0710166058e-04
1.1014522613e+00 1.5900977906e+00 4.4470003459e-04
1.1114974874e+00 1.6217033974e+00 4.8253762629e-04
1.1215427136e+00 1.6409755325e+00 5.2092423510e-04
1.1315879397e+00 1.6495285293e+00 5.6014911912e-04
1.1416331658e+00 1.6489229836e+00 6.0048099513e-04
1.1516783920e+00 1.6406881531e+00 6.4216803860e-04
1.1617236181e+00 1.6263352618e+00 6.8543788365e-04
1.1717688442e+00 1.6073600250e+00 7.3049762311e-04
1.1818140704e+00 1.5852331899e+00 7.7753380848e-04
1.1918592965e+00 1.5613789855e+00 8.2671244994e-04
1.2019045226e+00 1.5371429297e+00 8.7817901636e-04
1.2119497487e+00 1.5137521560e+00 9.3205843526e-04
1.2219949749e+00 1.4922729215e+00 9.8845509288e-04
1.2320402010e+00 1.4735709196e+00 1.0474528341e-03
1.2420854271e+00 1.4582802285e+00 1.1091149625e-03
1.2521306533e+00 1.4467861621e+00 1.1734842404e-03
1.2621758794e+00 1.4392260963e+00 1.2405828886e-03
1.2722211055e+00 1.4355109593e+00 1.3104125869e-03
1.2822663317e+00 1.4353691543e+00 1.3829544735e-03
1.2923115578e+00 1.4384151802e+00 1.4581691454e-03
1.3023567839e+00 1.4442483113e+00 1.5359966582e-03
1.3124020101e+00 1.4525940702e+00 1.6163565263e-03
1.3224472362e+00 1.4635157616e+00 1.6991477227e-03
1.3324924623e+00 1.4575712952e+00 1.7773168153e-03
1.3425376884e+00 1.4445234887e+00 1.8405369872e-03
1.3525829146e+00 1.4339582624e+00 1.9055591794e-03
1.3626281407e+00 1.4255230174e+00 1.9728643087e-03
1.3726733668e+00 1.4189090128e+00 2.0429229996e-03
1.3827185930e+00 1.4138423728e+00 2.1161955838e-03
1.3927638191e+00 1.4100770423e+00 2.1931321005e-03
1.4028090452e+00 1.4073896149e+00 2.2741722963e-03
1.4128542714e+00 1.4055758476e+00 2.3597456253e-03
1.4228994975e+00 1.4044486110e+00 2.4502712487e-03
1.4329447236e+00 1.4038369930e+00 2.5461580355e-03
1.4429899497e+00 1.4035862763e+00 2.6478045618e-03
1.4530351759e+00 1.4035585245e+00 2.7555991112e-03
1.4630804020e+00 1.4036335454e+00 2.8699196749e-03
1.4731256281e+00 1.4037100334e+00 2.9911339511e-03
1.4831708543e+00 1.4037067331e+00 3.1195993458e-03
1.4932160804e+00 1.4035635032e+00 3.2556629721e-03
1.5032613065e+00 1.4032421945e+00 3.3996616508e-03
1.5133065327e+00 1.4027272894e+00 3.5519219099e-03
1.5233517588e+00 1.4020262785e+00 3.7127599848e-03
1.5333969849e+00 1.4011697779e+00 3.8824818185e-03
1.5434422111e+00 1.4002114216e+00 4.0613830611e-03
1.5534874372e+00 1.3992275863e+00 4.2497490703e-03
1.5635326633e+00 1.3983170412e+00 4.4478549113e-03
1.5735778894e+00 1.3976006403e+00 4.6559653565e-03
1.5836231156e+00 1.3972212131e+00 4.8743348858e-03
1.5936683417e+00 1.3973438331e+00 5.1032076865e-03
1.6037135678e+00 1.3981566738e+00 5.3428176534e-03
1.6137587940e+00 1.3998726748e+00 5.5933883884e-03
1.6238040201e+00 1.4027322399e+00 5.8551332012e-03
1.6338492462e+00 1.4070071606e+00 6.1282551086e-03
1.6438944724e+00 1.4130058996e+00 6.4129468350e-03
1.6539396985e+00 1.4210802571e+00 6.7093908122e-03
1.6639849246e+00 1.4238547965e+00 7.0089891022e-03
1.6740301508e+00 1.4227572089e+00 7.3161547068e-03
1.6840753769e+00 1.4227989997e+00 7.6364261792e-03
1.6941206030e+00 1.4237979469e+00 7.9709768482e-03
1.7041658291e+00 1.4255953236e+00 8.3210032729e-03
1.7142110553e+00 1.4280515147e+00 8.6877252424e-03
1.7242562814e+00 1.4310426722e+00 9.0723857756e-03
1.7343015075e+00 1.4344583116e+00 9.4762511218e-03
1.7443467337e+00 1.4381997187e+00 9.9006107601e-03
1.7543919598e+00 1.4421790189e+00 1.0346777400e-02
1.7644371859e+00 1.4463187660e+00 1.0816086980e-02
1.7744824121e+00 1.4505519121e+00 1.1309898670e-02
1.7845276382e+00 1.4548220377e+00 1.1829594869e-02
1.7945728643e+00 1.4590837373e+00 1.2376581207e-02
1.8046180905e+00 1.4633030740e+00 1.2952286543e-02
1.8146633166e+00 1.4674580373e+00 1.3558162967e-02
1.8247085427e+00 1.4715389510e+00 1.4195685798e-02
1.8347537688e+00 1.4755487957e+00 1.4866353585e-02
1.8447989950e+00 1.4795034261e+00 1.5571688108e-02
1.8548442211e+00 1.4834316698e+00 1.6313234378e-02
1.8648894472e+00 1.4873753128e+00 1.7092560632e-02
1.8749346734e+00 1.4913889826e+00 1.7911258342e-02
1.8849798995e+00 1.4955399533e+00 1.8770942207e-02
1.8950251256e+00 1.4999079059e+00 1.9673250157e-02
1.9050703518e+00 1.5045846887e+00 2.0619843352e-02
1.9151155779e+00 1.5096741317e+00 2.1612406181e-02
1.9251608040e+00 1.5152919778e+00 2.2652646264e-02
1.9352060302e+00 1.5215660002e+00 2.3742294452e-02
1.9452512563e+00 1.5286363786e+00 2.4883104825e-02
1.9552964824e+00 1.5366564041e+00 2.6076854692e-02
1.9653417085e+00 1.5457935735e+00 2.7325344594e-02
1.9753869347e+00 1.5562311160e+00 2.8630398300e-02
1.9854321608e+00 1.5704535048e+00 2.9937625328e-02
1.9954773869e+00 1.5633525696e+00 3.1766245625e-02
2.0055226131e+00 1.5608408843e+00 3.3449351804e-02
2.0155678392e+00 1.5619968478e+00 3.5039168470e-02
2.0256130653e+00 1.5659651654e+00 3.6583509390e-02
2.0356582915e+00 1.5719686345e+00 3.8125777499e-02
2.0457035176e+00 1.5793177261e+00 3.9704964896e-02
2.0557487437e+00 1.5874175190e+00 4.1355652846e-02
2.0657939698e+00 1.5957718462e+00 4.3108011778e-02
2.0758391960e+00 1.6039848257e+00 4.4987801290e-02
2.0858844221e+00 1.6117601665e+00 4.7016370141e-02
2.0959296482e+00 1.6188987507e+00 4.9210656259e-02
2.1059748744e+00 1.6252950122e+00 5.1583186735e-02
2.1160201005e+00 1.6309326118e+00 5.4142077827e-02
2.1260653266e+00 1.6358798836e+00 5.6891034959e-02
2.1361105528e+00 1.6402855398e+00 5.9829352717e-02
2.1461557789e+00 1.6443751884e+00 6.2951914857e-02
2.1562010050e+00 1.6484493547e+00 6.6249194298e-02
2.1662462312e+00 1.6528838738e+00 6.9707253124e-02
2.1762914573e+00 1.6581336974e+00 7.3307742585e-02
2.1863366834e+00 1.6647412314e+00 7.7027903098e-02
2.1963819095e+00 1.6733501339e+00 8.0840564243e-02
2.2064271357e+00 1.6847248537e+00 8.4714144767e-02
2.2164723618e+00 1.6997748459e+00 8.8612652582e-02
2.2265175879e+00 1.7195802364e+00 9.2495684764e-02
2.2365628141e+00 1.7454128408e+00 9.6318427559e-02
2.2466080402e+00 1.7787434851e+00 1.0003165637e-01
2.2566532663e+00 1.8212248140e+00 1.0358173578e-01
2.2666984925e+00 1.8746399614e+00 1.0691061952e-01
2.2767437186e+00 1.9408131400e+00 1.0995585050e-01
2.2867889447e+00 2.0214883093e+00 1.1265056078e-01
2.2968341709e+00 2.1181938226e+00 1.1492347161e-01
2.3068793970e+00 2.2321191919e+00 1.1669889338e-01
2.3169246231e+00 2.3482942932e+00 1.1779891147e-01
2.3269698492e+00 2.4482361492e+00 1.1829006499e-01
2.3370150754e+00 2.5583164469e+00 1.1836135320e-01
2.3470603015e+00 2.6761535837e+00 1.1804831962e-01
2.3571055276e+00 2.7995742664e+00 1.1738514627e-01
2.3671507538e+00 2.9266485252e+00 1.1640465373e-01
2.3771959799e+00 3.0556990023e+00 1.1513830106e-01
2.3872412060e+00 3.1852915930e+00 1.1361618586e-01
2.3972864322e+00 3.3142148090e+00 1.1186704427e-01
2.4073316583e+00 3.4414538218e+00 1.0991825093e-01
2.4173768844e+00 3.5661633005e+00 1.0779581900e-01
2.4274221106e+00 3.6876415249e+00 1.0552440017e-01
2.4374673367e+00 3.8053070516e+00 1.0312728466e-01
2.4475125628e+00 3.9186784203e+00 1.0062640119e-01
2.4575577889e+00 4.0273569174e+00 9.8042317019e-02
2.4676030151e+00 4.1310121695e+00 9.5394237925e-02
2.4776482412e+00 4.2293702299e+00 9.2700008205e-02
2.4876934673e+00 4.3222037966e+00 8.9976110678e-02
2.4977386935e+00 4.4093242151e+00 8.7237666687e-02
2.5077839196e+00 4.4905749593e+00 8.4498436095e-02
2.5178291457e+00 4.5658263231e+00 8.1770817288e-02
2.5278743719e+00 4.6349711014e+00 7.9065847173e-02
2.5379195980e+00 4.6979210771e+00 7.6393201178e-02
2.5479648241e+00 4.7546041640e+00 7.3761193256e-02
2.5580100503e+00 4.8049620861e+00 7.1176775879e-02
2.5680552764e+00 4.8489484947e+00 6.8645540043e-02
2.5781005025e+00 4.8865274475e+00 6.6171715263e-02
2.5881457286e+00 4.9176721876e+00 6.3758169577e-02
2.5981909548e+00 4.9423641748e+00 6.1406409548e-02
2.6082361809e+00 4.9605923322e+00 5.9116580257e-02
2.6182814070e+00 4.9723524801e+00 5.6887465307e-02
2.6283266332e+00 4.9776469383e+00 5.4716486826e-02
2.6383718593e+00 4.9764842838e+00 5.2599705460e-02
2.6484170854e+00 4.9914317472e+00 5.0550114657e-02
2.6584623116e+00 5.0111932125e+00 4.8575788596e-02
2.6685075377e+00 5.0272270555e+00 4.6663385877e-02
2.6785527638e+00 5.0399130803e+00 4.4811562041e-02
2.6885979899e+00 5.0496064949e+00 4.3018989078e-02
2.6986432161e+00 5.0566401572e+00 4.1284355425e-02
2.7086884422e+00 5.0613264220e+00 3.9606365966e-02
2.7187336683e+00 5.0639586523e+00 3.7983742037e-02
2.7287788945e+00 5.0648124483e+00 3.6415221419e-02
2.7388241206e+00 5.0641466358e+00 3.4899558345e-02
2.7488693467e+00 5.0622040496e+00 3.3435523493e-02
2.7589145729e+00 5.0592121434e+00 3.2021903992e-02
2.7689597990e+00 5.0553834510e+00 3.0657503417e-02
2.7790050251e+00 5.0509159218e+00 2.9341141795e-02
2.7890502513e+00 5.0459931502e+00 2.8071655598e-02
2.7990954774e+00 5.0407845170e+00 2.6847897749e-02
2.8091407035e+00 5.0354452576e+00 2.5668737617e-02
2.8191859296e+00 5.0301164718e+00 2.4533061022e-02
2.8292311558e+00 5.0249250893e+00 2.3439770230e-02
2.8392763819e+00 5.0199838004e+00 2.2387783959e-02
2.8493216080e+00 5.0153909647e+00 2.1376037371e-02
2.8593668342e+00 5.0112305065e+00 2.0403482080e-02
2.8694120603e+00 5.0075718059e+00 1.9469086147e-02
2.8794572864e+00 5.0044695934e+00 1.8571834081e-02
2.8895025126e+00 5.0019638531e+00 1.7710726841e-02
2.8995477387e+00 5.0000797426e+00 1.6884781833e-02
2.9095929648e+00 4.9988275306e+00 1.6093032912e-02
2.9196381910e+00 4.9982025573e+00 1.5334530382e-02
2.9296834171e+00 4.9981852180e+00 1.4608340995e-02
2.9397286432e+00 4.9987409706e+00 1.3913547951e-02
2.9497738693e+00 4.9998203662e+00 1.3249250899e-02
2.9598190955e+00 5.0013590994e+00 1.2614565937e-02
2.9698643216e+00 5.0032780758e+00 1.2008625611e-02
2.9799095477e+00 5.0018844912e+00 1.1426116494e-02
2.9899547739e+00 5.0010349575e+00 1.0869970376e-02
3.0000000000e+00 5.0003953989e+00 1.0338909183e-02


==> _tikz/741s_ray_stag_coarse.dat <==
s	r	zeta_deg	Mach	AV_deployed	AV_working	ShockSensor	hmin	havg	h_ray	xi	nu_over_hbar
1.0000000006e-07	1.0000001000e+00	0.0000000000e+00	3.6742538688e-05	8.4377635549e-11	8.4377635549e-11	6.4642336809e-10	4.9999999958e-06	2.2936944008e-03	5.0000000001e-06	-1.0500237864e+01	5.4123812124e-09
4.6914302689e-04	1.0004691430e+00	0.0000000000e+00	8.2282144017e-04	6.1713437124e-07	6.1713437124e-07	1.2544367135e-08	4.6581252229e-05	4.8278264059e-03	4.6581252270e-05	-1.0470151222e+01	3.9585921728e-05
9.3818605378e-04	1.0009381861e+00	0.0000000000e+00	1.9475999403e-03	2.0137253809e-06	2.0137253809e-06	5.2326949210e-08	9.2563380523e-05	6.0715082578e-03	9.2563380603e-05	-1.0440064581e+01	1.2916988426e-04
1.4072290807e-03	1.0014072291e+00	0.0000000000e+00	3.3110382168e-03	4.0696599920e-06	4.0696599920e-06	4.1202474803e-08	1.3048278904e-04	6.8098378984e-03	1.3048278916e-04	-1.0409977939e+01	2.6104726849e-04
1.8762721076e-03	1.0018762721e+00	0.0000000000e+00	4.5764010016e-03	6.8648139671e-06	6.8648139671e-06	1.1991403673e-15	1.5492098266e-04	7.2131430246e-03	1.5492098279e-04	-1.0379891298e+01	4.4034168415e-04
2.3453151345e-03	1.0023453151e+00	0.0000000000e+00	5.8345020915e-03	1.0263040434e-05	1.0263040434e-05	2.4728810901e-08	2.1838573510e-04	8.0902990652e-03	2.1838573529e-04	-1.0349804656e+01	6.5832002600e-04
2.8143581614e-03	1.0028143582e+00	0.0000000000e+00	7.0547102563e-03	1.4301008993e-05	1.4301008993e-05	7.1223630215e-09	2.5928732002e-04	8.5694352023e-03	2.5928732025e-04	-1.0319718015e+01	9.1733445585e-04
3.2834011882e-03	1.0032834012e+00	0.0000000000e+00	8.2564574506e-03	1.9065055497e-05	1.9065055497e-05	2.2752564212e-10	3.0784938538e-04	9.0769460155e-03	3.0784938564e-04	-1.0289631374e+01	1.2229229643e-03
3.7524442151e-03	1.0037524442e+00	0.0000000000e+00	9.4502091976e-03	2.4324710837e-05	2.4324710837e-05	6.2688239751e-12	3.0784938538e-04	9.0797710688e-03	3.0784938564e-04	-1.0259544732e+01	1.5603021710e-03
4.2214872420e-03	1.0042214872e+00	0.0000000000e+00	1.0640075898e-02	3.0008734978e-05	3.0008734978e-05	1.1194398061e-11	3.6550666677e-04	9.6175026157e-03	3.6550666708e-04	-1.0229458091e+01	1.9249024027e-03
4.6905302689e-03	1.0046905303e+00	0.0000000000e+00	1.1828492455e-02	3.6699750372e-05	3.6699750372e-05	1.6960284928e-11	4.3396261224e-04	1.0187078698e-02	4.3396261261e-04	-1.0199371449e+01	2.3540958231e-03
5.1595732958e-03	1.0051595733e+00	0.0000000000e+00	1.3016643174e-02	4.3558058417e-05	4.3558058417e-05	1.4110426191e-11	4.3396261224e-04	1.0190244476e-02	4.3396261261e-04	-1.0169284808e+01	2.7940201867e-03
5.6286163227e-03	1.0056286163e+00	0.0000000000e+00	1.4204715027e-02	5.1306088947e-05	5.1306088947e-05	1.8527319887e-11	5.1523970954e-04	1.0793736633e-02	5.1523970997e-04	-1.0139198166e+01	3.2910155647e-03
6.0976593496e-03	1.0060976593e+00	0.0000000000e+00	1.5392922554e-02	5.9287367877e-05	5.9287367877e-05	1.5294495939e-11	5.1523970954e-04	1.0797087627e-02	5.1523970997e-04	-1.0109111525e+01	3.8029725998e-03
6.5667023765e-03	1.0065667024e+00	0.0000000000e+00	1.6581252196e-02	6.8560762683e-05	6.8560762683e-05	2.0020293069e-11	6.1173923927e-04	1.1436515111e-02	6.1173923978e-04	-1.0079024883e+01	4.3978120676e-03
7.0357454034e-03	1.0070357454e+00	0.0000000000e+00	1.7769678488e-02	7.7163258449e-05	7.7163258449e-05	1.6500707861e-11	6.1173923928e-04	1.1440062159e-02	6.1173923978e-04	-1.0048938242e+01	4.9496168932e-03
7.5047884303e-03	1.0075047884e+00	0.0000000000e+00	1.8958207781e-02	8.7581887839e-05	8.7581887839e-05	1.3549801792e-11	6.1173923928e-04	1.1443608657e-02	6.1173923978e-04	-1.0018851601e+01	5.6179171318e-03
7.9738314572e-03	1.0079738315e+00	0.0000000000e+00	2.0146779375e-02	9.7760942954e-05	9.7760942954e-05	1.7742436762e-11	7.2631221923e-04	1.2121319017e-02	7.2631221983e-04	-9.9887649591e+00	6.2708499416e-03
8.4428744841e-03	1.0084428745e+00	0.0000000000e+00	2.1335372442e-02	1.0820766963e-04	1.0820766963e-04	1.4539994342e-11	7.2631221923e-04	1.2125073009e-02	7.2631221983e-04	-9.9586783177e+00	6.9409524731e-03
8.9119175109e-03	1.0089119175e+00	0.0000000000e+00	2.2523995311e-02	1.2042828661e-04	1.2042828661e-04	1.1814760211e-11	7.2631221923e-04	1.2128826420e-02	7.2631221983e-04	-9.9285916762e+00	7.7248407311e-03
9.3809605378e-03	1.0093809605e+00	0.0000000000e+00	2.3712590913e-02	1.3244391291e-04	1.3244391291e-04	1.5465539780e-11	8.6234363587e-04	1.2847110824e-02	8.6234363657e-04	-9.8985050348e+00	8.4955799162e-03
9.8500035647e-03	1.0098500036e+00	0.0000000000e+00	2.4901134097e-02	1.4404330183e-04	1.4404330183e-04	1.2522335795e-11	8.6234363587e-04	1.2851083836e-02	8.6234363657e-04	-9.8684183933e+00	9.2396196639e-03
1.0319046592e-02	1.0103190466e+00	0.0000000000e+00	2.6089647663e-02	1.5737474873e-04	1.5737474873e-04	1.0011132456e-11	8.6234363587e-04	1.2855056234e-02	8.6234363657e-04	-9.8383317519e+00	1.0094761814e-02
1.0788089619e-02	1.0107880896e+00	0.0000000000e+00	2.7278129893e-02	1.7243825360e-04	1.7243825360e-04	7.8736822792e-12	8.6234363588e-04	1.2859028018e-02	8.6234363657e-04	-9.8082451104e+00	1.1061006367e-02
1.1257132645e-02	1.0112571326e+00	0.0000000000e+00	2.8466476502e-02	1.8538768745e-04	1.8538768745e-04	1.0260859120e-11	1.0238524517e-03	1.3620547765e-02	1.0238524525e-03	-9.7781584690e+00	1.1891644392e-02
1.1726175672e-02	1.0117261757e+00	0.0000000000e+00	2.9654741308e-02	1.9907391549e-04	1.9907391549e-04	7.9619778557e-12	1.0238524517e-03	1.3624751929e-02	1.0238524525e-03	-9.7480718276e+00	1.2769543886e-02
1.2195218699e-02	1.0121952187e+00	0.0000000000e+00	3.0842932901e-02	2.1445065240e-04	2.1445065240e-04	6.0268941806e-12	1.0238524517e-03	1.3628955445e-02	1.0238524525e-03	-9.7179851861e+00	1.3755880625e-02
1.2664261726e-02	1.0126642617e+00	0.0000000000e+00	3.2031049983e-02	2.3151789818e-04	2.3151789818e-04	4.4158224571e-12	1.0238524517e-03	1.3633158312e-02	1.0238524525e-03	-9.6878985447e+00	1.4850654611e-02
1.3133304753e-02	1.0131333048e+00	0.0000000000e+00	3.3219025987e-02	2.4786166691e-04	2.4786166691e-04	5.5959428060e-12	1.2156103428e-03	1.4440514142e-02	1.2156103437e-03	-9.6578119032e+00	1.5899021352e-02
1.3602347780e-02	1.0136023478e+00	0.0000000000e+00	3.4406840139e-02	2.6272109341e-04	2.6272109341e-04	3.9080958481e-12	1.2156103428e-03	1.4444962912e-02	1.2156103437e-03	-9.6277252618e+00	1.6852175352e-02
1.4071390807e-02	1.0140713908e+00	0.0000000000e+00	3.5594554730e-02	2.7922962255e-04	2.7922962255e-04	2.5614481170e-12	1.2156103428e-03	1.4449410997e-02	1.2156103437e-03	-9.5976386203e+00	1.7911110607e-02
1.4540433834e-02	1.0145404338e+00	0.0000000000e+00	3.6782168607e-02	2.9738725435e-04	2.9738725435e-04	1.5254690783e-12	1.2156103428e-03	1.4453858398e-02	1.2156103437e-03	-9.5675519789e+00	1.9075827117e-02
1.5009476861e-02	1.0150094769e+00	0.0000000000e+00	3.7969680637e-02	3.1719398879e-04	3.1719398879e-04	7.7410693209e-13	1.2156103428e-03	1.4458305114e-02	1.2156103437e-03	-9.5374653374e+00	2.0346324882e-02
1.5478519887e-02	1.0154785199e+00	0.0000000000e+00	3.9157047364e-02	3.3703998971e-04	3.3703998971e-04	8.4885213206e-13	1.4432826752e-03	1.5314515051e-02	1.4432826763e-03	-9.5073786960e+00	2.1619341384e-02
1.5947562914e-02	1.0159475629e+00	0.0000000000e+00	4.0344177813e-02	3.5368192088e-04	3.5368192088e-04	2.5962877868e-13	1.4432826752e-03	1.5319221941e-02	1.4432826763e-03	-9.4772920546e+00	2.2686833677e-02
1.6416605941e-02	1.0164166059e+00	0.0000000000e+00	4.1531198256e-02	3.7193153784e-04	3.7193153784e-04	1.1577013648e-14	1.4432826752e-03	1.5323928108e-02	1.4432826763e-03	-9.4472054131e+00	2.3857450551e-02
1.6885648968e-02	1.0168856490e+00	0.0000000000e+00	4.2718107607e-02	3.9178884061e-04	3.9178884061e-04	8.1337330558e-14	1.4432826752e-03	1.5328633552e-02	1.4432826763e-03	-9.4171187717e+00	2.5131192008e-02
1.7354691995e-02	1.0173546920e+00	0.0000000000e+00	4.3904904783e-02	4.1325382918e-04	4.1325382918e-04	4.4816681105e-13	1.4432826752e-03	1.5333338274e-02	1.4432826763e-03	-9.3870321302e+00	2.6508058048e-02
1.7823735022e-02	1.0178237350e+00	0.0000000000e+00	4.5091588708e-02	4.3632650355e-04	4.3632650355e-04	1.0934847096e-12	1.4432826752e-03	1.5338042275e-02	1.4432826763e-03	-9.3569454888e+00	2.7988048669e-02
1.8292778049e-02	1.0182927780e+00	0.0000000000e+00	4.6278152730e-02	4.6029890731e-04	4.6029890731e-04	1.8079120614e-12	1.7135958845e-03	1.6246335566e-02	1.7135958858e-03	-9.3268588473e+00	2.9525752195e-02
1.8761821076e-02	1.0187618211e+00	0.0000000000e+00	4.7464384990e-02	4.7911206129e-04	4.7911206129e-04	3.2945000199e-12	1.7135958845e-03	1.6251314797e-02	1.7135958858e-03	-9.2967722059e+00	3.0732517003e-02
1.9230864103e-02	1.0192308641e+00	0.0000000000e+00	4.8650513224e-02	4.9949130696e-04	4.9949130696e-04	5.1870074929e-12	1.7135958845e-03	1.6256293266e-02	1.7135958858e-03	-9.2666855645e+00	3.2039738350e-02
1.9699907129e-02	1.0196999071e+00	0.0000000000e+00	4.9836536366e-02	5.2143664434e-04	5.2143664434e-04	7.4648953389e-12	1.7135958845e-03	1.6261270972e-02	1.7135958858e-03	-9.2365989230e+00	3.3447416237e-02
2.0168950156e-02	1.0201689502e+00	0.0000000000e+00	5.1022453358e-02	5.4494807342e-04	5.4494807342e-04	1.0108901893e-11	1.7135958845e-03	1.6266247917e-02	1.7135958858e-03	-9.2065122816e+00	3.4955550664e-02
2.0637993183e-02	1.0206379932e+00	0.0000000000e+00	5.2208263139e-02	5.7002559419e-04	5.7002559419e-04	1.3100823505e-11	1.7135958845e-03	1.6271224101e-02	1.7135958858e-03	-9.1764256401e+00	3.6564141630e-02
2.1107036210e-02	1.0211070362e+00	0.0000000000e+00	5.3393964654e-02	5.9666920666e-04	5.9666920666e-04	1.6423335930e-11	1.7135958845e-03	1.6276199523e-02	1.7135958858e-03	-9.1463389987e+00	3.8273189136e-02
2.1576079237e-02	1.0215760792e+00	0.0000000000e+00	5.4579556846e-02	6.2487891084e-04	6.2487891084e-04	2.0059849673e-11	1.7135958845e-03	1.6281174186e-02	1.7135958858e-03	-9.1162523572e+00	4.0082693181e-02
2.2045122264e-02	1.0220451223e+00	0.0000000000e+00	5.5764848035e-02	6.4785321972e-04	6.4785321972e-04	2.9473748410e-11	2.0345362040e-03	1.7245298298e-02	2.0345362055e-03	-9.0861657158e+00	4.1556374174e-02
2.2514165291e-02	1.0225141653e+00	0.0000000000e+00	5.6949943293e-02	6.7051681964e-04	6.7051681964e-04	3.6169424806e-11	2.0345362040e-03	1.7250564033e-02	2.0345362055e-03	-9.0560790744e+00	4.3010124823e-02
2.2983208318e-02	1.0229832083e+00	0.0000000000e+00	5.8134956780e-02	6.9470456106e-04	6.9470456106e-04	4.3458429445e-11	2.0345362040e-03	1.7255828965e-02	2.0345362055e-03	-9.0259924329e+00	4.4561641127e-02
2.3452251345e-02	1.0234522513e+00	0.0000000000e+00	5.9319887444e-02	7.2041644400e-04	7.2041644400e-04	5.1316376389e-11	2.0345362040e-03	1.7261093094e-02	2.0345362055e-03	-8.9959057915e+00	4.6210923087e-02
2.3921294371e-02	1.0239212944e+00	0.0000000000e+00	6.0504734232e-02	7.4765246845e-04	7.4765246845e-04	5.9718853928e-11	2.0345362041e-03	1.7266356421e-02	2.0345362055e-03	-8.9658191500e+00	4.7957970703e-02
2.4390337398e-02	1.0243903374e+00	0.0000000000e+00	6.1689496094e-02	7.7641263440e-04	7.7641263440e-04	6.8641407230e-11	2.0345362041e-03	1.7271618945e-02	2.0345362055e-03	-8.9357325086e+00	4.9802783975e-02
2.4859380425e-02	1.0248593804e+00	0.0000000000e+00	6.2874171977e-02	8.0669694187e-04	8.0669694187e-04	7.8059537690e-11	2.0345362041e-03	1.7276880668e-02	2.0345362055e-03	-8.9056458671e+00	5.1745362902e-02
2.5328423452e-02	1.0253284235e+00	0.0000000000e+00	6.4058760831e-02	8.3850539085e-04	8.3850539085e-04	8.7948715601e-11	2.0345362041e-03	1.7282141589e-02	2.0345362055e-03	-8.8755592257e+00	5.3785707485e-02
2.5797466479e-02	1.0257974665e+00	0.0000000000e+00	6.5243324034e-02	8.7073444452e-04	8.7073444452e-04	1.2189104070e-10	2.4155856133e-03	1.8305519581e-02	2.4155856150e-03	-8.8454725843e+00	5.5853031646e-02
2.6266509506e-02	1.0262665095e+00	0.0000000000e+00	6.6427323312e-02	8.9558912604e-04	8.9558912604e-04	1.4048217987e-10	2.4155856133e-03	1.8311088331e-02	2.4155856150e-03	-8.8153859428e+00	5.7447328647e-02
2.6735552533e-02	1.0267355525e+00	0.0000000000e+00	6.7611283227e-02	9.2192545369e-04	9.2192545369e-04	1.6022707447e-10	2.4155856133e-03	1.8316656235e-02	2.4155856150e-03	-8.7852993014e+00	5.9136665449e-02
2.7204595560e-02	1.0272045956e+00	0.0000000000e+00	6.8795202728e-02	9.4974342747e-04	9.4974342747e-04	1.8108333027e-10	2.4155856133e-03	1.8322223292e-02	2.4155856150e-03	-8.7552126599e+00	6.0921042052e-02
2.7673638587e-02	1.0276736386e+00	0.0000000000e+00	6.9979080762e-02	9.7904304738e-04	9.7904304738e-04	2.0300673463e-10	2.4155856133e-03	1.8327789504e-02	2.4155856150e-03	-8.7251260185e+00	6.2800458455e-02
2.8142681614e-02	1.0281426816e+00	0.0000000000e+00	7.1162916279e-02	1.0098243134e-03	1.0098243134e-03	2.2595149486e-10	2.4155856133e-03	1.8333354871e-02	2.4155856150e-03	-8.6950393770e+00	6.4774914659e-02
2.8611724640e-02	1.0286117246e+00	0.0000000000e+00	7.2346708229e-02	1.0420872256e-03	1.0420872256e-03	2.4987047865e-10	2.4155856133e-03	1.8338919394e-02	2.4155856150e-03	-8.6649527356e+00	6.6844410665e-02
2.9080767667e-02	1.0290807677e+00	0.0000000000e+00	7.3530455561e-02	1.0758317839e-03	1.0758317839e-03	2.7471545252e-10	2.4155856133e-03	1.8344483072e-02	2.4155856150e-03	-8.6348660942e+00	6.9008946471e-02
2.9549810694e-02	1.0295498107e+00	0.0000000000e+00	7.4714157226e-02	1.1110579883e-03	1.1110579883e-03	3.0043731526e-10	2.4155856133e-03	1.8350045907e-02	2.4155856150e-03	-8.6047794527e+00	7.1268522077e-02
3.0018853721e-02	1.0300188537e+00	0.0000000000e+00	7.5897812174e-02	1.1477658389e-03	1.1477658389e-03	3.2698632362e-10	2.4155856133e-03	1.8355607898e-02	2.4155856150e-03	-8.5746928113e+00	7.3623137485e-02
3.0487896748e-02	1.0304878967e+00	0.0000000000e+00	7.7081419356e-02	1.1859553356e-03	1.1859553356e-03	3.5431230807e-10	2.4155856134e-03	1.8361169047e-02	2.4155856150e-03	-8.5446061698e+00	7.6072792694e-02
3.0956939775e-02	1.0309569398e+00	0.0000000000e+00	7.8264721733e-02	1.2162845788e-03	1.2162845788e-03	4.8636724932e-10	2.8680019768e-03	1.9448412519e-02	2.8680019787e-03	-8.5145195284e+00	7.8018254015e-02
3.1425982802e-02	1.0314259828e+00	0.0000000000e+00	7.9447678549e-02	1.2458512695e-03	1.2458512695e-03	5.4063804330e-10	2.8680019768e-03	1.9454299073e-02	2.8680019787e-03	-8.4844328869e+00	7.9914801602e-02
3.1895025829e-02	1.0318950258e+00	0.0000000000e+00	8.0630658421e-02	1.2768563697e-03	1.2768563697e-03	5.9739861027e-10	2.8680019768e-03	1.9460184737e-02	2.8680019787e-03	-8.4543462455e+00	8.1903615587e-02
3.2364068856e-02	1.0323640689e+00	0.0000000000e+00	8.1813660295e-02	1.3092998793e-03	1.3092998793e-03	6.5655030636e-10	2.8680019768e-03	1.9466069510e-02	2.8680019787e-03	-8.4242596041e+00	8.3984695971e-02
3.2833111882e-02	1.0328331119e+00	0.0000000000e+00	8.2996683118e-02	1.3431817985e-03	1.3431817985e-03	7.1799014332e-10	2.8680019768e-03	1.9471953394e-02	2.8680019787e-03	-8.3941729626e+00	8.6158042754e-02
3.3302154909e-02	1.0333021549e+00	0.0000000000e+00	8.4179725834e-02	1.3785021272e-03	1.3785021272e-03	7.8161156658e-10	2.8680019768e-03	1.9477836390e-02	2.8680019787e-03	-8.3640863212e+00	8.8423655936e-02
3.3771197936e-02	1.0337711979e+00	0.0000000000e+00	8.5362787389e-02	1.4152608654e-03	1.4152608654e-03	8.4730518973e-10	2.8680019768e-03	1.9483718497e-02	2.8680019787e-03	-8.3339996797e+00	9.0781535517e-02
3.4240240963e-02	1.0342402410e+00	0.0000000000e+00	8.6545866731e-02	1.4534580130e-03	1.4534580130e-03	9.1495948171e-10	2.8680019768e-03	1.9489599716e-02	2.8680019787e-03	-8.3039130383e+00	9.3231681496e-02
3.4709283990e-02	1.0347092840e+00	0.0000000000e+00	8.7728962805e-02	1.4930935702e-03	1.4930935702e-03	9.8446140372e-10	2.8680019769e-03	1.9495480048e-02	2.8680019787e-03	-8.2738263968e+00	9.5774093874e-02
3.5178327017e-02	1.0351783270e+00	0.0000000000e+00	8.8912074558e-02	1.5341675369e-03	1.5341675369e-03	1.0556969957e-09	2.8680019769e-03	1.9501359494e-02	2.8680019787e-03	-8.2437397554e+00	9.8408772651e-02
3.5647370044e-02	1.0356473700e+00	0.0000000000e+00	9.0095200937e-02	1.5766799131e-03	1.5766799131e-03	1.1285519103e-09	2.8680019769e-03	1.9507238053e-02	2.8680019787e-03	-8.2136531140e+00	1.0113571783e-01
3.6116413071e-02	1.0361164131e+00	0.0000000000e+00	9.1278340888e-02	1.6206306988e-03	1.6206306988e-03	1.2029118982e-09	2.8680019769e-03	1.9513115726e-02	2.8680019787e-03	-8.1835664725e+00	1.0395492940e-01
3.6585456098e-02	1.0365854561e+00	0.0000000000e+00	9.2461469991e-02	1.6583174530e-03	1.6583174530e-03	1.5761458277e-09	3.4051516385e-03	2.0668536684e-02	3.4051516406e-03	-8.1534798311e+00	1.0637233632e-01
3.7054499124e-02	1.0370544991e+00	0.0000000000e+00	9.3643746024e-02	1.6917868890e-03	1.6917868890e-03	1.7276266261e-09	3.4051516385e-03	2.0674758293e-02	3.4051516406e-03	-8.1233931896e+00	1.0851922448e-01
3.7523542151e-02	1.0375235422e+00	0.0000000000e+00	9.4826134907e-02	1.7266505585e-03	1.7266505585e-03	1.8851845167e-09	3.4051516385e-03	2.0680978967e-02	3.4051516406e-03	-8.0933065482e+00	1.1075554538e-01
3.7992585178e-02	1.0379925852e+00	0.0000000000e+00	9.6008635575e-02	1.7629084615e-03	1.7629084615e-03	2.0485839441e-09	3.4051516385e-03	2.0687198705e-02	3.4051516406e-03	-8.0632199067e+00	1.1308129902e-01
3.8461628205e-02	1.0384616282e+00	0.0000000000e+00	9.7191246962e-02	1.8005605981e-03	1.8005605981e-03	2.2175807818e-09	3.4051516385e-03	2.0693417509e-02	3.4051516406e-03	-8.0331332653e+00	1.1549648541e-01
3.8930671232e-02	1.0389306712e+00	0.0000000000e+00	9.8373968006e-02	1.8396069680e-03	1.8396069680e-03	2.3919241717e-09	3.4051516385e-03	2.0699635378e-02	3.4051516406e-03	-8.0030466239e+00	1.1800110453e-01
3.9399714259e-02	1.0393997143e+00	0.0000000000e+00	9.9556797640e-02	1.8800475715e-03	1.8800475715e-03	2.5713582039e-09	3.4051516385e-03	2.0705852313e-02	3.4051516406e-03	-7.9729599824e+00	1.2059515639e-01
3.9868757286e-02	1.0398687573e+00	0.0000000000e+00	1.0073973480e-01	1.9218824085e-03	1.9218824085e-03	2.7556234391e-09	3.4051516385e-03	2.0712068316e-02	3.4051516406e-03	-7.9428733410e+00	1.2327864099e-01
4.0337800313e-02	1.0403378003e+00	0.0000000000e+00	1.0192277842e-01	1.9651114790e-03	1.9651114790e-03	2.9444582806e-09	3.4051516385e-03	2.0718283385e-02	3.4051516406e-03	-7.9127866995e+00	1.2605155833e-01
4.0806843340e-02	1.0408068433e+00	0.0000000000e+00	1.0310592744e-01	2.0097347829e-03	2.0097347829e-03	3.1376002003e-09	3.4051516385e-03	2.0724497523e-02	3.4051516406e-03	-7.8827000581e+00	1.2891390841e-01
4.1275886366e-02	1.0412758864e+00	0.0000000000e+00	1.0428918079e-01	2.0557523204e-03	2.0557523204e-03	3.3347868298e-09	3.4051516386e-03	2.0730710729e-02	3.4051516406e-03	-7.8526134166e+00	1.3186569123e-01
4.1744929393e-02	1.0417449294e+00	0.0000000000e+00	1.0547253741e-01	2.1031640913e-03	2.1031640913e-03	3.5357569224e-09	3.4051516386e-03	2.0736923004e-02	3.4051516406e-03	-7.8225267752e+00	1.3490690680e-01
4.2213972420e-02	1.0422139724e+00	0.0000000000e+00	1.0665599624e-01	2.1519700958e-03	2.1519700958e-03	3.7402511982e-09	3.4051516386e-03	2.0743134349e-02	3.4051516406e-03	-7.7924401338e+00	1.3803755510e-01
4.2683015447e-02	1.0426830154e+00	0.0000000000e+00	1.0783955620e-01	2.2021703337e-03	2.2021703337e-03	3.9480130795e-09	3.4051516386e-03	2.0749344764e-02	3.4051516406e-03	-7.7623534923e+00	1.4125763614e-01
4.3152058474e-02	1.0431520585e+00	0.0000000000e+00	1.0902432053e-01	2.2528975468e-03	2.2528975468e-03	4.8088345799e-09	4.0429031629e-03	2.1977922051e-02	4.0429031653e-03	-7.7322668509e+00	1.4451151986e-01
4.3621101501e-02	1.0436211015e+00	0.0000000000e+00	1.1020652156e-01	2.2905138311e-03	2.2905138311e-03	5.2321065059e-09	4.0429031629e-03	2.1984495884e-02	4.0429031653e-03	-7.7021802094e+00	1.4692440652e-01
4.4090144528e-02	1.0440901445e+00	0.0000000000e+00	1.1138896055e-01	2.3294790403e-03	2.3294790403e-03	5.6712944314e-09	4.0429031629e-03	2.1991068735e-02	4.0429031653e-03	-7.6720935680e+00	1.4942381960e-01
4.4559187555e-02	1.0445591876e+00	0.0000000000e+00	1.1257163640e-01	2.3697931743e-03	2.3697931743e-03	6.1258631189e-09	4.0429031629e-03	2.1997640603e-02	4.0429031653e-03	-7.6420069265e+00	1.5200975911e-01
4.5028230582e-02	1.0450282306e+00	0.0000000000e+00	1.1375454802e-01	2.4114562331e-03	2.4114562331e-03	6.5952612995e-09	4.0429031630e-03	2.2004211490e-02	4.0429031653e-03	-7.6119202851e+00	1.5468222504e-01
4.5497273609e-02	1.0454972736e+00	0.0000000000e+00	1.1493769434e-01	2.4544682167e-03	2.4544682167e-03	7.0789252799e-09	4.0429031630e-03	2.2010781396e-02	4.0429031653e-03	-7.5818336437e+00	1.5744121741e-01
4.5966316635e-02	1.0459663166e+00	0.0000000000e+00	1.1612107426e-01	2.4988291252e-03	2.4988291252e-03	7.5762821659e-09	4.0429031630e-03	2.2017350322e-02	4.0429031653e-03	-7.5517470022e+00	1.6028673620e-01
4.6435359662e-02	1.0464353597e+00	0.0000000000e+00	1.1730468669e-01	2.5445389585e-03	2.5445389585e-03	8.0867527332e-09	4.0429031630e-03	2.2023918268e-02	4.0429031653e-03	-7.5216603608e+00	1.6321878142e-01
4.6904402689e-02	1.0469044027e+00	0.0000000000e+00	1.1848853054e-01	2.5915977167e-03	2.5915977167e-03	8.6097539710e-09	4.0429031630e-03	2.2030485235e-02	4.0429031653e-03	-7.4915737193e+00	1.6623735307e-01
4.7373445716e-02	1.0473734457e+00	0.0000000000e+00	1.1967260474e-01	2.6400053996e-03	2.6400053996e-03	9.1447013287e-09	4.0429031630e-03	2.2037051223e-02	4.0429031653e-03	-7.4614870779e+00	1.6934245115e-01
4.7842488743e-02	1.0478424887e+00	0.0000000000e+00	1.2085690818e-01	2.6897620074e-03	2.6897620074e-03	9.6910106904e-09	4.0429031630e-03	2.2043616233e-02	4.0429031653e-03	-7.4314004364e+00	1.7253407565e-01
4.8311531770e-02	1.0483115318e+00	0.0000000000e+00	1.2204143979e-01	2.7408675401e-03	2.7408675401e-03	1.0248100105e-08	4.0429031630e-03	2.2050180266e-02	4.0429031653e-03	-7.4013137950e+00	1.7581222658e-01
4.8780574797e-02	1.0487805748e+00	0.0000000000e+00	1.2322619847e-01	2.7933219975e-03	2.7933219975e-03	1.0815391297e-08	4.0429031631e-03	2.2056743322e-02	4.0429031653e-03	-7.3712271535e+00	1.7917690394e-01
4.9249617824e-02	1.0492496178e+00	0.0000000000e+00	1.2441118314e-01	2.8471253798e-03	2.8471253798e-03	1.1392310975e-08	4.0429031631e-03	2.2063305401e-02	4.0429031653e-03	-7.3411405121e+00	1.8262810773e-01
4.9718660851e-02	1.0497186609e+00	0.0000000000e+00	1.2559639271e-01	2.9022776869e-03	2.9022776869e-03	1.1978291965e-08	4.0429031631e-03	2.2069866505e-02	4.0429031653e-03	-7.3110538707e+00	1.8616583794e-01
5.0187703877e-02	1.0501877039e+00	0.0000000000e+00	1.2678182608e-01	2.9587789188e-03	2.9587789188e-03	1.2572774189e-08	4.0429031631e-03	2.2076426634e-02	4.0429031653e-03	-7.2809672292e+00	1.8979009459e-01
5.0656746904e-02	1.0506567469e+00	0.0000000000e+00	1.2796748217e-01	3.0166290756e-03	3.0166290756e-03	1.3175205493e-08	4.0429031631e-03	2.2082985788e-02	4.0429031653e-03	-7.2508805878e+00	1.9350087766e-01
5.1125789931e-02	1.0511257899e+00	0.0000000000e+00	1.2915335990e-01	3.0758281572e-03	3.0758281572e-03	1.3785042353e-08	4.0429031631e-03	2.2089543968e-02	4.0429031653e-03	-7.2207939463e+00	1.9729818716e-01
5.1594832958e-02	1.0515948330e+00	0.0000000000e+00	1.3033988642e-01	3.1219579913e-03	3.1219579913e-03	1.5858515330e-08	4.8000366037e-03	2.3397316353e-02	4.8000366062e-03	-7.1907073049e+00	2.0025717322e-01
5.2063875985e-02	1.0520638760e+00	0.0000000000e+00	1.3152360229e-01	3.1661256426e-03	3.1661256426e-03	1.7110000826e-08	4.8000366037e-03	2.3404258287e-02	4.8000366062e-03	-7.1606206634e+00	2.0309029559e-01
5.2532919012e-02	1.0525329190e+00	0.0000000000e+00	1.3270772930e-01	3.2115956289e-03	3.2115956289e-03	1.8404403086e-08	4.8000366037e-03	2.3411199192e-02	4.8000366062e-03	-7.1305340220e+00	2.0600695588e-01
5.3001962039e-02	1.0530019620e+00	0.0000000000e+00	1.3389226631e-01	3.2583679502e-03	3.2583679502e-03	1.9740565198e-08	4.8000366037e-03	2.3418139068e-02	4.8000366062e-03	-7.1004473806e+00	2.0900715411e-01
5.3471005066e-02	1.0534710051e+00	0.0000000000e+00	1.3507721220e-01	3.3064426064e-03	3.3064426064e-03	2.1117302093e-08	4.8000366037e-03	2.3425077916e-02	4.8000366062e-03	-7.0703607391e+00	2.1209089028e-01
5.3940048093e-02	1.0539400481e+00	0.0000000000e+00	1.3626256584e-01	3.3558195976e-03	3.3558195976e-03	2.2533406098e-08	4.8000366038e-03	2.3432015736e-02	4.8000366062e-03	-7.0402740977e+00	2.1525816437e-01
5.4409091119e-02	1.0544090911e+00	0.0000000000e+00	1.3744832609e-01	3.4064989238e-03	3.4064989238e-03	2.3987651906e-08	4.8000366038e-03	2.3438952529e-02	4.8000366062e-03	-7.0101874562e+00	2.1850897640e-01
5.4878134146e-02	1.0548781341e+00	0.0000000000e+00	1.3863449182e-01	3.4584805849e-03	3.4584805849e-03	2.5478801012e-08	4.8000366038e-03	2.3445888296e-02	4.8000366062e-03	-6.9801008148e+00	2.2184332637e-01
5.5347177173e-02	1.0553471772e+00	0.0000000000e+00	1.3982106190e-01	3.5117645810e-03	3.5117645810e-03	2.7005605684e-08	4.8000366038e-03	2.3452823037e-02	4.8000366062e-03	-6.9500141733e+00	2.2526121426e-01
5.5816220200e-02	1.0558162202e+00	0.0000000000e+00	1.4100803520e-01	3.5663509120e-03	3.5663509120e-03	2.8566812503e-08	4.8000366038e-03	2.3459756754e-02	4.8000366062e-03	-6.9199275319e+00	2.2876264009e-01
5.6285263227e-02	1.0562852632e+00	0.0000000000e+00	1.4219541057e-01	3.6222395780e-03	3.6222395780e-03	3.0161165523e-08	4.8000366038e-03	2.3466689445e-02	4.8000366062e-03	-6.8898408905e+00	2.3234760386e-01
5.6754306254e-02	1.0567543063e+00	0.0000000000e+00	1.4338318689e-01	3.6794305790e-03	3.6794305790e-03	3.1787409094e-08	4.8000366038e-03	2.3473621113e-02	4.8000366062e-03	-6.8597542490e+00	2.3601610555e-01
5.7223349281e-02	1.0572233493e+00	0.0000000000e+00	1.4457136302e-01	3.7379239149e-03	3.7379239149e-03	3.3444290373e-08	4.8000366039e-03	2.3480551757e-02	4.8000366062e-03	-6.8296676076e+00	2.3976814518e-01
5.7692392308e-02	1.0576923923e+00	0.0000000000e+00	1.4575993782e-01	3.7977195858e-03	3.7977195858e-03	3.5130561558e-08	4.8000366039e-03	2.3487481379e-02	4.8000366062e-03	-6.7995809661e+00	2.4360372274e-01
5.8161435335e-02	1.0581614353e+00	0.0000000000e+00	1.4694891017e-01	3.8588175916e-03	3.8588175916e-03	3.6844981881e-08	4.8000366039e-03	2.3494409979e-02	4.8000366062e-03	-6.7694943247e+00	2.4752283824e-01
5.8630478361e-02	1.0586304784e+00	0.0000000000e+00	1.4813827892e-01	3.9212179324e-03	3.9212179324e-03	3.8586319373e-08	4.8000366039e-03	2.3501337557e-02	4.8000366062e-03	-6.7394076832e+00	2.5152549167e-01
5.9099521388e-02	1.0590995214e+00	0.0000000000e+00	1.4932804294e-01	3.9849206082e-03	3.9849206082e-03	4.0353352426e-08	4.8000366039e-03	2.3508264114e-02	4.8000366062e-03	-6.7093210418e+00	2.5561168303e-01
5.9568564415e-02	1.0595685644e+00	0.0000000000e+00	1.5051820109e-01	4.0499256189e-03	4.0499256189e-03	4.2144871179e-08	4.8000366039e-03	2.3515189651e-02	4.8000366062e-03	-6.6792344004e+00	2.5978141233e-01
6.0037607442e-02	1.0600376074e+00	0.0000000000e+00	1.5170875224e-01	4.1162329646e-03	4.1162329646e-03	4.3959678743e-08	4.8000366039e-03	2.3522114168e-02	4.8000366062e-03	-6.6491477589e+00	2.6403467955e-01
6.0506650469e-02	1.0605066505e+00	0.0000000000e+00	1.5289969524e-01	4.1838426453e-03	4.1838426453e-03	4.5796592264e-08	4.8000366039e-03	2.3529037667e-02	4.8000366062e-03	-6.6190611175e+00	2.6837148471e-01
6.0975693496e-02	1.0609756935e+00	0.0000000000e+00	1.5409525093e-01	4.2457561773e-03	4.2457561773e-03	4.5923270591e-08	5.6971639718e-03	2.4919346017e-02	5.6971639745e-03	-6.5889744760e+00	2.7234291192e-01
6.1444736523e-02	1.0614447365e+00	0.0000000000e+00	1.5528195647e-01	4.2956554913e-03	4.2956554913e-03	4.9502862270e-08	5.6971639718e-03	2.4926673864e-02	5.6971639745e-03	-6.5588878346e+00	2.7554369028e-01
6.1913779550e-02	1.0619137795e+00	0.0000000000e+00	1.5646932161e-01	4.3468099217e-03	4.3468099217e-03	5.3212031105e-08	5.6971639718e-03	2.4934000634e-02	5.6971639745e-03	-6.5288011931e+00	2.7882497774e-01
6.2382822577e-02	1.0623828226e+00	0.0000000000e+00	1.5765734515e-01	4.3992194683e-03	4.3992194683e-03	5.7048605918e-08	5.6971639718e-03	2.4941326327e-02	5.6971639745e-03	-6.4987145517e+00	2.8218677431e-01
6.2851865604e-02	1.0628518656e+00	0.0000000000e+00	1.5884602587e-01	4.4528841311e-03	4.4528841311e-03	6.1010319142e-08	5.6971639718e-03	2.4948650945e-02	5.6971639745e-03	-6.4686279103e+00	2.8562907998e-01
6.3320908630e-02	1.0633209086e+00	0.0000000000e+00	1.6003536256e-01	4.5078039103e-03	4.5078039103e-03	6.5094818025e-08	5.6971639718e-03	2.4955974488e-02	5.6971639745e-03	-6.4385412688e+00	2.8915189475e-01
6.3789951657e-02	1.0637899517e+00	0.0000000000e+00	1.6122535401e-01	4.5639788057e-03	4.5639788057e-03	6.9299674946e-08	5.6971639719e-03	2.4963296957e-02	5.6971639745e-03	-6.4084546274e+00	2.9275521862e-01
6.4258994684e-02	1.0642589947e+00	0.0000000000e+00	1.6241599899e-01	4.6214088174e-03	4.6214088174e-03	7.3622396892e-08	5.6971639719e-03	2.4970618351e-02	5.6971639745e-03	-6.3783679859e+00	2.9643905160e-01
6.4728037711e-02	1.0647280377e+00	0.0000000000e+00	1.6360729629e-01	4.6800939453e-03	4.6800939453e-03	7.8060434211e-08	5.6971639719e-03	2.4977938673e-02	5.6971639745e-03	-6.3482813445e+00	3.0020339368e-01
6.5197080738e-02	1.0651970807e+00	0.0000000000e+00	1.6479924470e-01	4.7400341896e-03	4.7400341896e-03	8.2611188655e-08	5.6971639719e-03	2.4985257922e-02	5.6971639745e-03	-6.3181947030e+00	3.0404824486e-01
6.5666123765e-02	1.0656661238e+00	0.0000000000e+00	1.6599184299e-01	4.8012295501e-03	4.8012295501e-03	8.7272020818e-08	5.6971639719e-03	2.4992576099e-02	5.6971639745e-03	-6.2881080616e+00	3.0797360514e-01
6.6135166792e-02	1.0661351668e+00	0.0000000000e+00	1.6718508994e-01	4.8636800268e-03	4.8636800268e-03	9.2040256972e-08	5.6971639719e-03	2.4999893205e-02	5.6971639745e-03	-6.2580214202e+00	3.1197947453e-01
6.6604209819e-02	1.0666042098e+00	0.0000000000e+00	1.6837898434e-01	4.9273856199e-03	4.9273856199e-03	9.6913195393e-08	5.6971639719e-03	2.5007209240e-02	5.6971639745e-03	-6.2279347787e+00	3.1606585302e-01
6.7073252846e-02	1.0670732528e+00	0.0000000000e+00	1.6957352497e-01	4.9923463292e-03	4.9923463292e-03	1.0188811218e-07	5.6971639720e-03	2.5014524205e-02	5.6971639745e-03	-6.1978481373e+00	3.2023274061e-01
6.7542295872e-02	1.0675422959e+00	0.0000000000e+00	1.7076871060e-01	5.0585621548e-03	5.0585621548e-03	1.0696226663e-07	5.6971639720e-03	2.5021838101e-02	5.6971639745e-03	-6.1677614958e+00	3.2448013731e-01
6.8011338899e-02	1.0680113389e+00	0.0000000000e+00	1.7196454000e-01	5.1260330966e-03	5.1260330966e-03	1.1213290619e-07	5.6971639720e-03	2.5029150928e-02	5.6971639745e-03	-6.1376748544e+00	3.2880804310e-01
6.8480381926e-02	1.0684803819e+00	0.0000000000e+00	1.7316101197e-01	5.1947591547e-03	5.1947591547e-03	1.1739727098e-07	5.6971639720e-03	2.5036462687e-02	5.6971639745e-03	-6.1075882129e+00	3.3321645800e-01
6.8949424953e-02	1.0689494250e+00	0.0000000000e+00	1.7435812527e-01	5.2647403291e-03	5.2647403291e-03	1.2275259805e-07	5.6971639720e-03	2.5043773378e-02	5.6971639745e-03	-6.0775015715e+00	3.3770538201e-01
6.9418467980e-02	1.0694184680e+00	0.0000000000e+00	1.7555587867e-01	5.3359766198e-03	5.3359766198e-03	1.2819612519e-07	5.6971639720e-03	2.5051083003e-02	5.6971639745e-03	-6.0474149301e+00	3.4227481511e-01
6.9887511007e-02	1.0698875110e+00	0.0000000000e+00	1.7675427096e-01	5.4084680267e-03	5.4084680267e-03	1.3372509452e-07	5.6971639721e-03	2.5058391561e-02	5.6971639745e-03	-6.0173282886e+00	3.4692475732e-01
7.0356554034e-02	1.0703565540e+00	0.0000000000e+00	1.7795330091e-01	5.4822145500e-03	5.4822145500e-03	1.3933675568e-07	5.6971639721e-03	2.5065699053e-02	5.6971639745e-03	-5.9872416472e+00	3.5165520863e-01
7.0825597061e-02	1.0708255971e+00	0.0000000000e+00	1.7915296728e-01	5.5572161894e-03	5.5572161894e-03	1.4502836888e-07	5.6971639721e-03	2.5073005481e-02	5.6971639745e-03	-5.9571550057e+00	3.5646616904e-01
7.1294640088e-02	1.0712946401e+00	0.0000000000e+00	1.8035326886e-01	5.6334729452e-03	5.6334729452e-03	1.5079720762e-07	5.6971639721e-03	2.5080310844e-02	5.6971639745e-03	-5.9270683643e+00	3.6135763856e-01
7.1763683114e-02	1.0717636831e+00	0.0000000000e+00	1.8155420441e-01	5.7109848172e-03	5.7109848172e-03	1.5664056116e-07	5.6971639721e-03	2.5087615143e-02	5.6971639745e-03	-5.8969817228e+00	3.6632961718e-01
7.2232726141e-02	1.0722327261e+00	0.0000000000e+00	1.8276845779e-01	5.7886437452e-03	5.7886437452e-03	1.2909846878e-07	6.7342030675e-03	2.6533524964e-02	6.7342030702e-03	-5.8668950814e+00	3.7131102867e-01
7.2701769168e-02	1.0727017692e+00	0.0000000000e+00	1.8396090463e-01	5.8458407158e-03	5.8458407158e-03	1.3947918966e-07	6.7342030675e-03	2.6541244978e-02	6.7342030702e-03	-5.8368084400e+00	3.7497991328e-01
7.3170812195e-02	1.0731708122e+00	0.0000000000e+00	1.8515437915e-01	5.9042548154e-03	5.9042548154e-03	1.5027565464e-07	6.7342030675e-03	2.6548963869e-02	6.7342030702e-03	-5.8067217985e+00	3.7872687032e-01
7.3639855222e-02	1.0736398552e+00	0.0000000000e+00	1.8634887996e-01	5.9638860439e-03	5.9638860439e-03	1.6148464617e-07	6.7342030675e-03	2.6556681639e-02	6.7342030702e-03	-5.7766351571e+00	3.8255189977e-01
7.4108898249e-02	1.0741088982e+00	0.0000000000e+00	1.8754440572e-01	6.0247344014e-03	6.0247344014e-03	1.7310258229e-07	6.7342030675e-03	2.6564398287e-02	6.7342030702e-03	-5.7465485156e+00	3.8645500163e-01
7.4577941276e-02	1.0745779413e+00	0.0000000000e+00	1.8874095504e-01	6.0867998878e-03	6.0867998878e-03	1.8512554484e-07	6.7342030676e-03	2.6572113814e-02	6.7342030702e-03	-5.7164618742e+00	3.9043617592e-01
7.5046984303e-02	1.0750469843e+00	0.0000000000e+00	1.8993852656e-01	6.1500825032e-03	6.1500825032e-03	1.9754930597e-07	6.7342030676e-03	2.6579828222e-02	6.7342030702e-03	-5.6863752327e+00	3.9449542261e-01
7.5516027330e-02	1.0755160273e+00	0.0000000000e+00	1.9113711891e-01	6.2145822475e-03	6.2145822475e-03	2.1036935314e-07	6.7342030676e-03	2.6587541510e-02	6.7342030702e-03	-5.6562885913e+00	3.9863274173e-01
7.5985070356e-02	1.0759850704e+00	0.0000000000e+00	1.9233673071e-01	6.2802991208e-03	6.2802991208e-03	2.2358091276e-07	6.7342030676e-03	2.6595253679e-02	6.7342030702e-03	-5.6262019499e+00	4.0284813326e-01
7.6454113383e-02	1.0764541134e+00	0.0000000000e+00	1.9353736060e-01	6.3472331230e-03	6.3472331230e-03	2.3717897238e-07	6.7342030676e-03	2.6602964730e-02	6.7342030702e-03	-5.5961153084e+00	4.0714159720e-01
7.6923156410e-02	1.0769231564e+00	0.0000000000e+00	1.9473900720e-01	6.4153842541e-03	6.4153842541e-03	2.5115830170e-07	6.7342030676e-03	2.6610674664e-02	6.7342030702e-03	-5.5660286670e+00	4.1151313357e-01
7.7392199437e-02	1.0773921994e+00	0.0000000000e+00	1.9594166912e-01	6.4847525143e-03	6.4847525143e-03	2.6551347230e-07	6.7342030677e-03	2.6618383482e-02	6.7342030702e-03	-5.5359420255e+00	4.1596274235e-01
7.7861242464e-02	1.0778612425e+00	0.0000000000e+00	1.9714534499e-01	6.5553379033e-03	6.5553379033e-03	2.8023887619e-07	6.7342030677e-03	2.6626091183e-02	6.7342030702e-03	-5.5058553841e+00	4.2049042354e-01
7.8330285491e-02	1.0783302855e+00	0.0000000000e+00	1.9835003344e-01	6.6271404214e-03	6.6271404214e-03	2.9532874338e-07	6.7342030677e-03	2.6633797768e-02	6.7342030702e-03	-5.4757687426e+00	4.2509617715e-01
7.8799328518e-02	1.0787993285e+00	0.0000000000e+00	1.9955573307e-01	6.7001600683e-03	6.7001600683e-03	3.1077715826e-07	6.7342030677e-03	2.6641503239e-02	6.7342030702e-03	-5.4456821012e+00	4.2978000318e-01
7.9268371545e-02	1.0792683715e+00	0.0000000000e+00	2.0076244251e-01	6.7743968443e-03	6.7743968443e-03	3.2657807513e-07	6.7342030677e-03	2.6649207596e-02	6.7342030702e-03	-5.4155954598e+00	4.3454190162e-01
7.9737414572e-02	1.0797374146e+00	0.0000000000e+00	2.0197016037e-01	6.8498507491e-03	6.8498507491e-03	3.4272533271e-07	6.7342030677e-03	2.6656910839e-02	6.7342030702e-03	-5.3855088183e+00	4.3938187248e-01
8.0206457598e-02	1.0802064576e+00	0.0000000000e+00	2.0317888527e-01	6.9265217830e-03	6.9265217830e-03	3.5921266783e-07	6.7342030678e-03	2.6664612970e-02	6.7342030702e-03	-5.3554221769e+00	4.4429991575e-01
8.0675500625e-02	1.0806755006e+00	0.0000000000e+00	2.0438861581e-01	7.0044099457e-03	7.0044099457e-03	3.7603372817e-07	6.7342030678e-03	2.6672313988e-02	6.7342030702e-03	-5.3253355354e+00	4.4929603144e-01
8.1144543652e-02	1.0811445437e+00	0.0000000000e+00	2.0559935061e-01	7.0835152375e-03	7.0835152375e-03	3.9318208441e-07	6.7342030678e-03	2.6680013894e-02	6.7342030702e-03	-5.2952488940e+00	4.5437021955e-01
8.1613586679e-02	1.0816135867e+00	0.0000000000e+00	2.0681108829e-01	7.1638376581e-03	7.1638376581e-03	4.1065124137e-07	6.7342030678e-03	2.6687712690e-02	6.7342030702e-03	-5.2651622525e+00	4.5952248007e-01
8.2082629706e-02	1.0820826297e+00	0.0000000000e+00	2.0802382744e-01	7.2453772078e-03	7.2453772078e-03	4.2843464869e-07	6.7342030678e-03	2.6695410375e-02	6.7342030702e-03	-5.2350756111e+00	4.6475281301e-01
8.2551672733e-02	1.0825516727e+00	0.0000000000e+00	2.0923756667e-01	7.3281338863e-03	7.3281338863e-03	4.4652571066e-07	6.7342030679e-03	2.6703106951e-02	6.7342030702e-03	-5.2049889696e+00	4.7006121836e-01
8.3020715760e-02	1.0830207158e+00	0.0000000000e+00	2.1045230459e-01	7.4121076939e-03	7.4121076939e-03	4.6491779548e-07	6.7342030679e-03	2.6710802417e-02	6.7342030702e-03	-5.1749023282e+00	4.7544769613e-01
8.3489758787e-02	1.0834897588e+00	0.0000000000e+00	2.1166803981e-01	7.4972986303e-03	7.4972986303e-03	4.8360424397e-07	6.7342030679e-03	2.6718496776e-02	6.7342030702e-03	-5.1448156868e+00	4.8091224632e-01
8.3958801814e-02	1.0839588018e+00	0.0000000000e+00	2.1288477092e-01	7.5837066958e-03	7.5837066958e-03	5.0257837761e-07	6.7342030679e-03	2.6726190026e-02	6.7342030702e-03	-5.1147290453e+00	4.8645486892e-01
8.4427844841e-02	1.0844278448e+00	0.0000000000e+00	2.1410249653e-01	7.6713318902e-03	7.6713318902e-03	5.2183350612e-07	6.7342030679e-03	2.6733882169e-02	6.7342030702e-03	-5.0846424039e+00	4.9207556394e-01
8.4896887867e-02	1.0848968879e+00	0.0000000000e+00	2.1532121523e-01	7.7601742135e-03	7.7601742135e-03	5.4136293450e-07	6.7342030679e-03	2.6741573206e-02	6.7342030702e-03	-5.0545557624e+00	4.9777433137e-01
8.5365930894e-02	1.0853659309e+00	0.0000000000e+00	2.1654092563e-01	7.8502336658e-03	7.8502336658e-03	5.6115996962e-07	6.7342030680e-03	2.6749263137e-02	6.7342030702e-03	-5.0244691210e+00	5.0355117122e-01
8.5834973921e-02	1.0858349739e+00	0.0000000000e+00	2.1778327741e-01	7.9342209726e-03	7.9342209726e-03	3.3972334051e-07	7.7357709533e-03	2.8022642817e-02	7.7357709559e-03	-4.9943824795e+00	5.0893851490e-01
8.6304016948e-02	1.0863040169e+00	0.0000000000e+00	2.1898611172e-01	8.0042885465e-03	8.0042885465e-03	3.6988065766e-07	7.7357709533e-03	2.8030691943e-02	7.7357709559e-03	-4.9642958381e+00	5.1343298098e-01
8.6773059975e-02	1.0867730600e+00	0.0000000000e+00	2.2019059008e-01	8.0756093173e-03	8.0756093173e-03	4.0145809323e-07	7.7357709533e-03	2.8038739913e-02	7.7357709559e-03	-4.9342091967e+00	5.1800783304e-01
8.7242103002e-02	1.0872421030e+00	0.0000000000e+00	2.2139671080e-01	8.1481832848e-03	8.1481832848e-03	4.3445623060e-07	7.7357709533e-03	2.8046786729e-02	7.7357709559e-03	-4.9041225552e+00	5.2266307107e-01
8.7711146029e-02	1.0877111460e+00	0.0000000000e+00	2.2260447222e-01	8.2220104490e-03	8.2220104490e-03	4.6887415468e-07	7.7357709533e-03	2.8054832391e-02	7.7357709559e-03	-4.8740359138e+00	5.2739869508e-01
8.8180189056e-02	1.0881801891e+00	0.0000000000e+00	2.2381387265e-01	8.2970908100e-03	8.2970908100e-03	5.0470953826e-07	7.7357709534e-03	2.8062876899e-02	7.7357709559e-03	-4.8439492723e+00	5.3221470507e-01
8.8649232083e-02	1.0886492321e+00	0.0000000000e+00	2.2502491041e-01	8.3734243678e-03	8.3734243678e-03	5.4195872467e-07	7.7357709534e-03	2.8070920254e-02	7.7357709559e-03	-4.8138626309e+00	5.3711110103e-01
8.9118275109e-02	1.0891182751e+00	0.0000000000e+00	2.2623758381e-01	8.4510111224e-03	8.4510111224e-03	5.8061680706e-07	7.7357709534e-03	2.8078962457e-02	7.7357709559e-03	-4.7837759894e+00	5.4208788297e-01
8.9587318136e-02	1.0895873181e+00	0.0000000000e+00	2.2745189116e-01	8.5298510737e-03	8.5298510737e-03	6.2067770423e-07	7.7357709534e-03	2.8087003509e-02	7.7357709559e-03	-4.7536893480e+00	5.4714505089e-01
9.0056361163e-02	1.0900563612e+00	0.0000000000e+00	2.2866783078e-01	8.6099442218e-03	8.6099442218e-03	6.6213423318e-07	7.7357709535e-03	2.8095043410e-02	7.7357709559e-03	-4.7236027066e+00	5.5228260478e-01
9.0525404190e-02	1.0905254042e+00	0.0000000000e+00	2.2988540095e-01	8.6912905666e-03	8.6912905666e-03	7.0497817852e-07	7.7357709535e-03	2.8103082160e-02	7.7357709559e-03	-4.6935160651e+00	5.5750054465e-01
9.0994447217e-02	1.0909944472e+00	0.0000000000e+00	2.3110459998e-01	8.7738901082e-03	8.7738901082e-03	7.4920035865e-07	7.7357709535e-03	2.8111119761e-02	7.7357709559e-03	-4.6634294237e+00	5.6279887049e-01
9.1463490244e-02	1.0914634902e+00	0.0000000000e+00	2.3232542618e-01	8.8577428466e-03	8.8577428466e-03	7.9479068912e-07	7.7357709535e-03	2.8119156213e-02	7.7357709559e-03	-4.6333427822e+00	5.6817758231e-01
9.1932533271e-02	1.0919325333e+00	0.0000000000e+00	2.3354787783e-01	8.9428487817e-03	8.9428487817e-03	8.4173824297e-07	7.7357709535e-03	2.8127191517e-02	7.7357709559e-03	-4.6032561408e+00	5.7363668011e-01
9.2401576298e-02	1.0924015763e+00	0.0000000000e+00	2.3477195323e-01	9.0292079136e-03	9.0292079136e-03	8.9003130830e-07	7.7357709536e-03	2.8135225673e-02	7.7357709559e-03	-4.5731694993e+00	5.7917616388e-01
9.2870619325e-02	1.0928706193e+00	0.0000000000e+00	2.3599765067e-01	9.1168202422e-03	9.1168202422e-03	9.3965744317e-07	7.7357709536e-03	2.8143258682e-02	7.7357709559e-03	-4.5430828579e+00	5.8479603363e-01
9.3339662351e-02	1.0933396624e+00	0.0000000000e+00	2.3722496843e-01	9.2056857677e-03	9.2056857677e-03	9.9060352794e-07	7.7357709536e-03	2.8151290545e-02	7.7357709559e-03	-4.5129962165e+00	5.9049628936e-01
9.3808705378e-02	1.0938087054e+00	0.0000000000e+00	2.3845390479e-01	9.2958044898e-03	9.2958044898e-03	1.0428558150e-06	7.7357709536e-03	2.8159321262e-02	7.7357709559e-03	-4.4829095750e+00	5.9627693106e-01
9.4277748405e-02	1.0942777484e+00	0.0000000000e+00	2.3968445804e-01	9.3871764088e-03	9.3871764088e-03	1.0963999761e-06	7.7357709536e-03	2.8167350835e-02	7.7357709559e-03	-4.4528229336e+00	6.0213795874e-01
9.4746791432e-02	1.0947467914e+00	0.0000000000e+00	2.4091662646e-01	9.4798015245e-03	9.4798015245e-03	1.1512211478e-06	7.7357709537e-03	2.8175379263e-02	7.7357709559e-03	-4.4227362921e+00	6.0807937239e-01
9.5215834459e-02	1.0952158345e+00	0.0000000000e+00	2.4215040831e-01	9.5736798369e-03	9.5736798369e-03	1.2073039738e-06	7.7357709537e-03	2.8183406547e-02	7.7357709559e-03	-4.3926496507e+00	6.1410117203e-01
9.5684877486e-02	1.0956848775e+00	0.0000000000e+00	2.4338580187e-01	9.6688113462e-03	9.6688113462e-03	1.2646326461e-06	7.7357709537e-03	2.8191432689e-02	7.7357709559e-03	-4.3625630092e+00	6.2020335763e-01
9.6153920513e-02	1.0961539205e+00	0.0000000000e+00	2.4462280541e-01	9.7651960522e-03	9.7651960522e-03	1.3231909435e-06	7.7357709537e-03	2.8199457688e-02	7.7357709559e-03	-4.3324763678e+00	6.2638592922e-01
9.6622963540e-02	1.0966229635e+00	0.0000000000e+00	2.4586141720e-01	9.8628339549e-03	9.8628339549e-03	1.3829622684e-06	7.7357709537e-03	2.8207481545e-02	7.7357709559e-03	-4.3023897264e+00	6.3264888678e-01
9.7092006567e-02	1.0970920066e+00	0.0000000000e+00	2.4710163549e-01	9.9617250545e-03	9.9617250545e-03	1.4439296819e-06	7.7357709538e-03	2.8215504261e-02	7.7357709559e-03	-4.2723030849e+00	6.3899223032e-01
9.7561049593e-02	1.0975610496e+00	0.0000000000e+00	2.4834345855e-01	1.0061869351e-02	1.0061869351e-02	1.5060759362e-06	7.7357709538e-03	2.8223525837e-02	7.7357709559e-03	-4.2422164435e+00	6.4541595983e-01
9.8030092620e-02	1.0980300926e+00	0.0000000000e+00	2.4958688463e-01	1.0163266844e-02	1.0163266844e-02	1.5693835067e-06	7.7357709538e-03	2.8231546273e-02	7.7357709559e-03	-4.2121298020e+00	6.5192007532e-01
9.8499135647e-02	1.0984991356e+00	0.0000000000e+00	2.5083191200e-01	1.0265917534e-02	1.0265917534e-02	1.6338346214e-06	7.7357709538e-03	2.8239565570e-02	7.7357709559e-03	-4.1820431606e+00	6.5850457678e-01
9.8968178674e-02	1.0989681787e+00	0.0000000000e+00	2.5207853889e-01	1.0369821420e-02	1.0369821420e-02	1.6994112889e-06	7.7357709538e-03	2.8247583728e-02	7.7357709559e-03	-4.1519565191e+00	6.6516946423e-01
9.9437221701e-02	1.0994372217e+00	0.0000000000e+00	2.5332676357e-01	1.0474978503e-02	1.0474978503e-02	1.7660953252e-06	7.7357709538e-03	2.8255600749e-02	7.7357709559e-03	-4.1218698777e+00	6.7191473765e-01
9.9906264728e-02	1.0999062647e+00	0.0000000000e+00	2.5457658427e-01	1.0581388784e-02	1.0581388784e-02	1.8338683789e-06	7.7357709539e-03	2.8263616632e-02	7.7357709559e-03	-4.0917832363e+00	6.7874039704e-01
1.0037530775e-01	1.1003753078e+00	0.0000000000e+00	2.5582799923e-01	1.0689052260e-02	1.0689052260e-02	1.9027119548e-06	7.7357709539e-03	2.8271631379e-02	7.7357709559e-03	-4.0616965948e+00	6.8564644241e-01
1.0084435078e-01	1.1008443508e+00	0.0000000000e+00	2.5708100671e-01	1.0797968934e-02	1.0797968934e-02	1.9726074366e-06	7.7357709539e-03	2.8279644990e-02	7.7357709559e-03	-4.0316099534e+00	6.9263287376e-01
1.0131339381e-01	1.1013133938e+00	0.0000000000e+00	2.5837953675e-01	1.0906432458e-02	1.0906432458e-02	6.0568461699e-07	8.0012560716e-03	2.8607625486e-02	8.0012560736e-03	-4.0015233119e+00	6.9959023792e-01
1.0178243684e-01	1.1017824368e+00	0.0000000000e+00	2.5959679793e-01	1.1010523912e-02	1.1010523912e-02	6.8305649264e-07	8.0012560716e-03	2.8615722357e-02	8.0012560736e-03	-3.9714366705e+00	7.0626715684e-01
1.0225147986e-01	1.1022514799e+00	0.0000000000e+00	2.6081717253e-01	1.1116243396e-02	1.1116243396e-02	7.6599445942e-07	8.0012560717e-03	2.8623818083e-02	8.0012560736e-03	-3.9413500290e+00	7.1304850534e-01
1.0272052289e-01	1.1027205229e+00	0.0000000000e+00	2.6204065807e-01	1.1223590911e-02	1.1223590911e-02	8.5457636298e-07	8.0012560717e-03	2.8631912664e-02	8.0012560736e-03	-3.9112633876e+00	7.1993428340e-01
1.0318956592e-01	1.1031895659e+00	0.0000000000e+00	2.6326725203e-01	1.1332566456e-02	1.1332566456e-02	9.4887006165e-07	8.0012560717e-03	2.8640006101e-02	8.0012560736e-03	-3.8811767462e+00	7.2692449104e-01
1.0365860894e-01	1.1036586089e+00	0.0000000000e+00	2.6449695191e-01	1.1443170032e-02	1.1443170032e-02	1.0489338484e-06	8.0012560717e-03	2.8648098395e-02	8.0012560736e-03	-3.8510901047e+00	7.3401912825e-01
1.0412765197e-01	1.1041276520e+00	0.0000000000e+00	2.6572975518e-01	1.1555401637e-02	1.1555401637e-02	1.1548168679e-06	8.0012560717e-03	2.8656189546e-02	8.0012560736e-03	-3.8210034633e+00	7.4121819503e-01
1.0459669500e-01	1.1045966950e+00	0.0000000000e+00	2.6696565933e-01	1.1669261273e-02	1.1669261273e-02	1.2665595265e-06	8.0012560718e-03	2.8664279555e-02	8.0012560736e-03	-3.7909168218e+00	7.4852169138e-01
1.0506573802e-01	1.1050657380e+00	0.0000000000e+00	2.6820466181e-01	1.1784748939e-02	1.1784748939e-02	1.3841938966e-06	8.0012560718e-03	2.8672368422e-02	8.0012560736e-03	-3.7608301804e+00	7.5592961731e-01
1.0553478105e-01	1.1055347811e+00	0.0000000000e+00	2.6944676008e-01	1.1901864635e-02	1.1901864635e-02	1.5077441119e-06	8.0012560718e-03	2.8680456148e-02	8.0012560736e-03	-3.7307435389e+00	7.6344197280e-01
1.0600382408e-01	1.1060038241e+00	0.0000000000e+00	2.7069195160e-01	1.2020608361e-02	1.2020608361e-02	1.6372267555e-06	8.0012560718e-03	2.8688542735e-02	8.0012560736e-03	-3.7006568975e+00	7.7105875786e-01
1.0647286710e-01	1.1064728671e+00	0.0000000000e+00	2.7194023379e-01	1.2140980118e-02	1.2140980118e-02	1.7726512378e-06	8.0012560718e-03	2.8696628182e-02	8.0012560736e-03	-3.6705702561e+00	7.7877997250e-01
1.0694191013e-01	1.1069419101e+00	0.0000000000e+00	2.7319160410e-01	1.2262979905e-02	1.2262979905e-02	1.9140201668e-06	8.0012560719e-03	2.8704712489e-02	8.0012560736e-03	-3.6404836146e+00	7.8660561671e-01
1.0741095316e-01	1.1074109532e+00	0.0000000000e+00	2.7444605995e-01	1.2386607722e-02	1.2386607722e-02	2.0613297069e-06	8.0012560719e-03	2.8712795659e-02	8.0012560736e-03	-3.6103969732e+00	7.9453569048e-01
1.0787999619e-01	1.1078799962e+00	0.0000000000e+00	2.7570359875e-01	1.2511863570e-02	1.2511863570e-02	2.2145699291e-06	8.0012560719e-03	2.8720877691e-02	8.0012560736e-03	-3.5803103317e+00	8.0257019383e-01
1.0834903921e-01	1.1083490392e+00	0.0000000000e+00	2.7696421791e-01	1.2638747447e-02	1.2638747447e-02	2.3737251501e-06	8.0012560719e-03	2.8728958586e-02	8.0012560736e-03	-3.5502236903e+00	8.1070912675e-01
1.0881808224e-01	1.1088180822e+00	0.0000000000e+00	2.7822791484e-01	1.2767259355e-02	1.2767259355e-02	2.5387742615e-06	8.0012560719e-03	2.8737038345e-02	8.0012560736e-03	-3.5201370488e+00	8.1895248924e-01
1.0928712527e-01	1.1092871253e+00	0.0000000000e+00	2.7949468692e-01	1.2897399293e-02	1.2897399293e-02	2.7096910482e-06	8.0012560720e-03	2.8745116968e-02	8.0012560736e-03	-3.4900504074e+00	8.2730028130e-01
1.0975616829e-01	1.1097561683e+00	0.0000000000e+00	2.8076453153e-01	1.3029167262e-02	1.3029167262e-02	2.8864444961e-06	8.0012560720e-03	2.8753194456e-02	8.0012560736e-03	-3.4599637660e+00	8.3575250293e-01
1.1022521132e-01	1.1102252113e+00	0.0000000000e+00	2.8203744607e-01	1.3162563260e-02	1.3162563260e-02	3.0689990893e-06	8.0012560720e-03	2.8761270809e-02	8.0012560736e-03	-3.4298771245e+00	8.4430915414e-01
1.1069425435e-01	1.1106942543e+00	0.0000000000e+00	2.8331342788e-01	1.3297587289e-02	1.3297587289e-02	3.2573150969e-06	8.0012560720e-03	2.8769346029e-02	8.0012560736e-03	-3.3997904831e+00	8.5297023491e-01
1.1116329737e-01	1.1111632974e+00	0.0000000000e+00	2.8459247434e-01	1.3434239348e-02	1.3434239348e-02	3.4513488485e-06	8.0012560720e-03	2.8777420115e-02	8.0012560736e-03	-3.3697038416e+00	8.6173574526e-01
1.1163234040e-01	1.1116323404e+00	0.0000000000e+00	2.8587458279e-01	1.3572519438e-02	1.3572519438e-02	3.6510529998e-06	8.0012560721e-03	2.8785493069e-02	8.0012560736e-03	-3.3396172002e+00	8.7060568517e-01
1.1210138343e-01	1.1121013834e+00	0.0000000000e+00	2.8715975059e-01	1.3712427557e-02	1.3712427557e-02	3.8563767875e-06	8.0012560721e-03	2.8793564891e-02	8.0012560736e-03	-3.3095305587e+00	8.7958005466e-01
1.1257042645e-01	1.1125704265e+00	0.0000000000e+00	2.8844797506e-01	1.3853963707e-02	1.3853963707e-02	4.0672662742e-06	8.0012560721e-03	2.8801635582e-02	8.0012560736e-03	-3.2794439173e+00	8.8865885372e-01
1.1303946948e-01	1.1130394695e+00	0.0000000000e+00	2.8973925354e-01	1.3997127887e-02	1.3997127887e-02	4.2836645824e-06	8.0012560721e-03	2.8809705143e-02	8.0012560736e-03	-3.2493572759e+00	8.9784208235e-01
1.1350851251e-01	1.1135085125e+00	0.0000000000e+00	2.9103358335e-01	1.4141920098e-02	1.4141920098e-02	4.5055121199e-06	8.0012560721e-03	2.8817773573e-02	8.0012560736e-03	-3.2192706344e+00	9.0712974055e-01
1.1397755553e-01	1.1139775555e+00	0.0000000000e+00	2.9233096180e-01	1.4288340338e-02	1.4288340338e-02	4.7327467939e-06	8.0012560722e-03	2.8825840874e-02	8.0012560736e-03	-3.1891839930e+00	9.1652182832e-01
1.1444659856e-01	1.1144465986e+00	0.0000000000e+00	2.9363138620e-01	1.4436388609e-02	1.4436388609e-02	4.9653042167e-06	8.0012560722e-03	2.8833907046e-02	8.0012560736e-03	-3.1590973515e+00	9.2601834566e-01
1.1491564159e-01	1.1149156416e+00	0.0000000000e+00	2.9493485385e-01	1.4586064910e-02	1.4586064910e-02	5.2031179019e-06	8.0012560722e-03	2.8841972090e-02	8.0012560736e-03	-3.1290107101e+00	9.3561929258e-01
1.1538468462e-01	1.1153846846e+00	0.0000000000e+00	2.9624136203e-01	1.4737369241e-02	1.4737369241e-02	5.4461194506e-06	8.0012560722e-03	2.8850036007e-02	8.0012560736e-03	-3.0989240686e+00	9.4532466906e-01
1.1585372764e-01	1.1158537276e+00	0.0000000000e+00	2.9755090804e-01	1.4890301603e-02	1.4890301603e-02	5.6942387301e-06	8.0012560722e-03	2.8858098797e-02	8.0012560736e-03	-3.0688374272e+00	9.5513447511e-01
1.1632277067e-01	1.1163227707e+00	0.0000000000e+00	2.9886348913e-01	1.5044861994e-02	1.5044861994e-02	5.9474040431e-06	8.0012560722e-03	2.8866160461e-02	8.0012560736e-03	-3.0387507857e+00	9.6504871074e-01
1.1679181370e-01	1.1167918137e+00	0.0000000000e+00	3.0017910260e-01	1.5201050416e-02	1.5201050416e-02	6.2055422888e-06	8.0012560723e-03	2.8874220999e-02	8.0012560736e-03	-3.0086641443e+00	9.7506737594e-01
1.1726085672e-01	1.1172608567e+00	0.0000000000e+00	3.0157520630e-01	1.5374569581e-02	1.5374569581e-02	3.7550981582e-07	6.8820082524e-03	2.7467373703e-02	6.8820082535e-03	-2.9785775029e+00	9.8619771706e-01
1.1772989975e-01	1.1177298997e+00	0.0000000000e+00	3.0279893842e-01	1.5590023400e-02	1.5590023400e-02	5.2568472058e-07	6.8820082524e-03	2.7475033003e-02	6.8820082535e-03	-2.9484908614e+00	1.0000179455e+00
1.1819894278e-01	1.1181989428e+00	0.0000000000e+00	3.0403208083e-01	1.5808715499e-02	1.5808715499e-02	7.0918214513e-07	6.8820082524e-03	2.7482691235e-02	6.8820082535e-03	-2.9184042200e+00	1.0140458926e+00
1.1866798580e-01	1.1186679858e+00	0.0000000000e+00	3.0527462752e-01	1.6030645878e-02	1.6030645878e-02	9.2837694061e-07	6.8820082524e-03	2.7490348400e-02	6.8820082535e-03	-2.8883175785e+00	1.0282815584e+00
1.1913702883e-01	1.1191370288e+00	0.0000000000e+00	3.0652657244e-01	1.6255814537e-02	1.6255814537e-02	1.1853692315e-06	6.8820082524e-03	2.7498004499e-02	6.8820082535e-03	-2.8582309371e+00	1.0427249427e+00
1.1960607186e-01	1.1196060719e+00	0.0000000000e+00	3.0778790947e-01	1.6484221477e-02	1.6484221477e-02	1.4819882244e-06	6.8820082524e-03	2.7505659533e-02	6.8820082535e-03	-2.8281442956e+00	1.0573760457e+00
1.2007511488e-01	1.1200751149e+00	0.0000000000e+00	3.0905863244e-01	1.6715866697e-02	1.6715866697e-02	1.8197983660e-06	6.8820082524e-03	2.7513313501e-02	6.8820082535e-03	-2.7980576542e+00	1.0722348673e+00
1.2054415791e-01	1.1205441579e+00	0.0000000000e+00	3.1033873511e-01	1.6950750197e-02	1.6950750197e-02	2.2001075488e-06	6.8820082525e-03	2.7520966405e-02	6.8820082535e-03	-2.7679710128e+00	1.0873014076e+00
1.2101320094e-01	1.1210132009e+00	0.0000000000e+00	3.1162821120e-01	1.7188871977e-02	1.7188871977e-02	2.6239770574e-06	6.8820082525e-03	2.7528618245e-02	6.8820082535e-03	-2.7378843713e+00	1.1025756665e+00
1.2148224396e-01	1.1214822440e+00	0.0000000000e+00	3.1292705439e-01	1.7430232037e-02	1.7430232037e-02	3.0922329545e-06	6.8820082525e-03	2.7536269021e-02	6.8820082535e-03	-2.7077977299e+00	1.1180576440e+00
1.2195128699e-01	1.1219512870e+00	0.0000000000e+00	3.1423525828e-01	1.7674830378e-02	1.7674830378e-02	3.6054786132e-06	6.8820082525e-03	2.7543918735e-02	6.8820082535e-03	-2.6777110884e+00	1.1337473401e+00
1.2242033002e-01	1.1224203300e+00	0.0000000000e+00	3.1555281644e-01	1.7922666999e-02	1.7922666999e-02	4.1641081192e-06	6.8820082525e-03	2.7551567387e-02	6.8820082535e-03	-2.6476244470e+00	1.1496447549e+00
1.2288937305e-01	1.1228893730e+00	0.0000000000e+00	3.1687972236e-01	1.8173741900e-02	1.8173741900e-02	4.7683202822e-06	6.8820082525e-03	2.7559214977e-02	6.8820082535e-03	-2.6175378055e+00	1.1657498883e+00
1.2335841607e-01	1.1233584161e+00	0.0000000000e+00	3.1821596949e-01	1.8428055081e-02	1.8428055081e-02	5.4181330217e-06	6.8820082525e-03	2.7566861507e-02	6.8820082535e-03	-2.5874511641e+00	1.1820627404e+00
1.2382745910e-01	1.1238274591e+00	0.0000000000e+00	3.1956155123e-01	1.8685606543e-02	1.8685606543e-02	6.1133979110e-06	6.8820082525e-03	2.7574506976e-02	6.8820082535e-03	-2.5573645227e+00	1.1985833111e+00
1.2429650213e-01	1.1242965021e+00	0.0000000000e+00	3.2091646093e-01	1.8946396285e-02	1.8946396285e-02	6.8538146915e-06	6.8820082525e-03	2.7582151385e-02	6.8820082535e-03	-2.5272778812e+00	1.2153116004e+00
1.2476554515e-01	1.1247655452e+00	0.0000000000e+00	3.2228069188e-01	1.9210424307e-02	1.9210424307e-02	7.6389455935e-06	6.8820082526e-03	2.7589794735e-02	6.8820082535e-03	-2.4971912398e+00	1.2322476083e+00
1.2523458818e-01	1.1252345882e+00	0.0000000000e+00	3.2365423731e-01	1.9477690609e-02	1.9477690609e-02	8.4682293222e-06	6.8820082526e-03	2.7597437026e-02	6.8820082535e-03	-2.4671045983e+00	1.2493913349e+00
1.2570363121e-01	1.1257036312e+00	0.0000000000e+00	3.2503709041e-01	1.9748195191e-02	1.9748195191e-02	9.3409945927e-06	6.8820082526e-03	2.7605078260e-02	6.8820082535e-03	-2.4370179569e+00	1.2667427801e+00
1.2617267423e-01	1.1261726742e+00	0.0000000000e+00	3.2642924432e-01	2.0021938054e-02	2.0021938054e-02	1.0256473121e-05	6.8820082526e-03	2.7612718436e-02	6.8820082535e-03	-2.4069313154e+00	1.2843019439e+00
1.2664171726e-01	1.1266417173e+00	0.0000000000e+00	3.2783069210e-01	2.0298919197e-02	2.0298919197e-02	1.1213811997e-05	6.8820082526e-03	2.7620357555e-02	6.8820082535e-03	-2.3768446740e+00	1.3020688264e+00
1.2711076029e-01	1.1271107603e+00	0.0000000000e+00	3.2924142679e-01	2.0579138620e-02	2.0579138620e-02	1.2212085380e-05	6.8820082526e-03	2.7627995618e-02	6.8820082535e-03	-2.3467580326e+00	1.3200434275e+00
1.2757980331e-01	1.1275798033e+00	0.0000000000e+00	3.3066144137e-01	2.0862596323e-02	2.0862596323e-02	1.3250305491e-05	6.8820082526e-03	2.7635632625e-02	6.8820082535e-03	-2.3166713911e+00	1.3382257472e+00
1.2804884634e-01	1.1280488463e+00	0.0000000000e+00	3.3209072875e-01	2.1149292306e-02	2.1149292306e-02	1.4327432861e-05	6.8820082526e-03	2.7643268577e-02	6.8820082535e-03	-2.2865847497e+00	1.3566157856e+00
1.2851788937e-01	1.1285178894e+00	0.0000000000e+00	3.3352928182e-01	2.1439226570e-02	2.1439226570e-02	1.5442385842e-05	6.8820082526e-03	2.7650903475e-02	6.8820082535e-03	-2.2564981082e+00	1.3752135426e+00
1.2898693240e-01	1.1289869324e+00	0.0000000000e+00	3.3497709337e-01	2.1732399114e-02	2.1732399114e-02	1.6594049371e-05	6.8820082526e-03	2.7658537318e-02	6.8820082535e-03	-2.2264114668e+00	1.3940190182e+00
1.2945597542e-01	1.1294559754e+00	0.0000000000e+00	3.3643415620e-01	2.2028809938e-02	2.2028809938e-02	1.7781283001e-05	6.8820082527e-03	2.7666170109e-02	6.8820082535e-03	-2.1963248253e+00	1.4130322125e+00
1.2992501845e-01	1.1299250184e+00	0.0000000000e+00	3.3790046300e-01	2.2328459042e-02	2.2328459042e-02	1.9002928218e-05	6.8820082527e-03	2.7673801846e-02	6.8820082535e-03	-2.1662381839e+00	1.4322531253e+00
1.3039406148e-01	1.1303940615e+00	0.0000000000e+00	3.3937600645e-01	2.2631346427e-02	2.2631346427e-02	2.0257815069e-05	6.8820082527e-03	2.7681432532e-02	6.8820082535e-03	-2.1361515425e+00	1.4516817569e+00
1.3086310450e-01	1.1308631045e+00	0.0000000000e+00	3.4086077915e-01	2.2937472092e-02	2.2937472092e-02	2.1544768118e-05	6.8820082527e-03	2.7689062166e-02	6.8820082535e-03	-2.1060649010e+00	1.4713181070e+00
1.3133214753e-01	1.1313321475e+00	0.0000000000e+00	3.4216804253e-01	2.3310725740e-02	2.3310725740e-02	1.3485489412e-21	6.2376004447e-03	2.6803744116e-02	6.2376004454e-03	-2.0759782596e+00	1.4952603640e+00
1.3180119056e-01	1.1318011906e+00	0.0000000000e+00	3.4318635997e-01	2.3693035650e-02	2.3693035650e-02	1.2524039764e-16	6.2376004447e-03	2.6811134356e-02	6.2376004454e-03	-2.0458916181e+00	1.5197835325e+00
1.3227023358e-01	1.1322702336e+00	0.0000000000e+00	3.4426595048e-01	2.4081279182e-02	2.4081279182e-02	3.7247750143e-12	6.2376004447e-03	2.6818523579e-02	6.2376004454e-03	-2.0158049767e+00	1.5446873116e+00
1.3273927661e-01	1.1327392766e+00	0.0000000000e+00	3.4540678512e-01	2.4475456339e-02	2.4475456339e-02	1.2195842784e-08	6.2376004447e-03	2.6825911783e-02	6.2376004454e-03	-1.9857183352e+00	1.5699717015e+00
1.3320831964e-01	1.1332083196e+00	0.0000000000e+00	3.4660883340e-01	2.4875567119e-02	2.4875567119e-02	3.6491421100e-07	6.2376004447e-03	2.6833298970e-02	6.2376004454e-03	-1.9556316938e+00	1.5956367021e+00
1.3367736266e-01	1.1336773627e+00	0.0000000000e+00	3.4787206328e-01	2.5281611522e-02	2.5281611522e-02	1.6586448272e-06	6.2376004447e-03	2.6840685141e-02	6.2376004454e-03	-1.9255450524e+00	1.6216823135e+00
1.3414640569e-01	1.1341464057e+00	0.0000000000e+00	3.4919644120e-01	2.5693589549e-02	2.5693589549e-02	4.3349522155e-06	6.2376004447e-03	2.6848070295e-02	6.2376004454e-03	-1.8954584109e+00	1.6481085355e+00
1.3461544872e-01	1.1346154487e+00	0.0000000000e+00	3.5058193207e-01	2.6111501199e-02	2.6111501199e-02	8.6192593951e-06	6.2376004447e-03	2.6855454434e-02	6.2376004454e-03	-1.8653717695e+00	1.6749153683e+00
1.3508449174e-01	1.1350844917e+00	0.0000000000e+00	3.5202849925e-01	2.6535346473e-02	2.6535346473e-02	1.4540001053e-05	6.2376004447e-03	2.6862837557e-02	6.2376004454e-03	-1.8352851280e+00	1.7021028117e+00
1.3555353477e-01	1.1355535348e+00	0.0000000000e+00	3.5353610459e-01	2.6965125370e-02	2.6965125370e-02	2.1982449877e-05	6.2376004447e-03	2.6870219666e-02	6.2376004454e-03	-1.8051984866e+00	1.7296708659e+00
1.3602257780e-01	1.1360225778e+00	0.0000000000e+00	3.5510470844e-01	2.7400837891e-02	2.7400837891e-02	3.0750128105e-05	6.2376004447e-03	2.6877600762e-02	6.2376004454e-03	-1.7751118451e+00	1.7576195308e+00
1.3649162083e-01	1.1364916208e+00	0.0000000000e+00	3.5673426958e-01	2.7842484035e-02	2.7842484035e-02	4.0616024581e-05	6.2376004447e-03	2.6884980844e-02	6.2376004454e-03	-1.7450252037e+00	1.7859488065e+00
1.3696066385e-01	1.1369606639e+00	0.0000000000e+00	3.5842474533e-01	2.8290063803e-02	2.8290063803e-02	5.1357178216e-05	6.2376004447e-03	2.6892359913e-02	6.2376004454e-03	-1.7149385623e+00	1.8146586928e+00
1.3742970688e-01	1.1374297069e+00	0.0000000000e+00	3.6017609147e-01	2.8743577194e-02	2.8743577194e-02	6.2773743371e-05	6.2376004447e-03	2.6899737970e-02	6.2376004454e-03	-1.6848519208e+00	1.8437491898e+00
1.3789874991e-01	1.1378987499e+00	0.0000000000e+00	3.6198826228e-01	2.9203024209e-02	2.9203024209e-02	7.4696719134e-05	6.2376004447e-03	2.6907115015e-02	6.2376004454e-03	-1.6547652794e+00	1.8732202976e+00
1.3836779293e-01	1.1383677929e+00	0.0000000000e+00	3.6386121053e-01	2.9668404847e-02	2.9668404847e-02	8.6988707086e-05	6.2376004447e-03	2.6914491049e-02	6.2376004454e-03	-1.6246786379e+00	1.9030720161e+00
1.3883683596e-01	1.1388368360e+00	0.0000000000e+00	3.6579488753e-01	3.0139719109e-02	3.0139719109e-02	9.9541053039e-05	6.2376004447e-03	2.6921866072e-02	6.2376004454e-03	-1.5945919965e+00	1.9333043453e+00
1.3930587899e-01	1.1393058790e+00	0.0000000000e+00	3.6778924305e-01	3.0616966994e-02	3.0616966994e-02	1.1226954588e-04	6.2376004447e-03	2.6929240086e-02	6.2376004454e-03	-1.5645053550e+00	1.9639172852e+00
1.3977492201e-01	1.1397749220e+00	0.0000000000e+00	3.6984422540e-01	3.1100148502e-02	3.1100148502e-02	1.2510990375e-04	6.2376004447e-03	2.6936613090e-02	6.2376004454e-03	-1.5344187136e+00	1.9949108358e+00
1.4024396504e-01	1.1402439650e+00	0.0000000000e+00	3.7195978141e-01	3.1589263634e-02	3.1589263634e-02	1.3801364897e-04	6.2376004447e-03	2.6943985085e-02	6.2376004454e-03	-1.5043320722e+00	2.0262849972e+00
1.4071300807e-01	1.1407130081e+00	0.0000000000e+00	3.7413585641e-01	3.2084312390e-02	3.2084312390e-02	1.5094460196e-04	6.2376004447e-03	2.6951356071e-02	6.2376004454e-03	-1.4742454307e+00	2.0580397692e+00
1.4118205109e-01	1.1411820511e+00	0.0000000000e+00	3.7637239429e-01	3.2585294769e-02	3.2585294769e-02	1.6387602705e-04	6.2376004447e-03	2.6958726050e-02	6.2376004454e-03	-1.4441587893e+00	2.0901751520e+00
1.4165109412e-01	1.1416510941e+00	0.0000000000e+00	3.7866933745e-01	3.3092210771e-02	3.3092210771e-02	1.7678837194e-04	6.2376004447e-03	2.6966095022e-02	6.2376004454e-03	-1.4140721478e+00	2.1226911455e+00
1.4212013715e-01	1.1421201371e+00	0.0000000000e+00	3.8102662682e-01	3.3605060397e-02	3.3605060397e-02	1.8966750921e-04	6.2376004447e-03	2.6973462987e-02	6.2376004454e-03	-1.3839855064e+00	2.1555877497e+00
1.4258918018e-01	1.1425891802e+00	0.0000000000e+00	3.8344420191e-01	3.4123843647e-02	3.4123843647e-02	2.0250338491e-04	6.2376004447e-03	2.6980829946e-02	6.2376004454e-03	-1.3538988649e+00	2.1888649646e+00
1.4305822320e-01	1.1430582232e+00	0.0000000000e+00	3.8592200074e-01	3.4648560520e-02	3.4648560520e-02	2.1528898822e-04	6.2376004447e-03	2.6988195899e-02	6.2376004454e-03	-1.3238122235e+00	2.2225227903e+00
1.4352726623e-01	1.1435272662e+00	0.0000000000e+00	3.8901585614e-01	3.5080755640e-02	3.5080755640e-02	-0.0000000000e+00	9.3935699493e-03	3.0943072632e-02	9.3935699504e-03	-1.2937255821e+00	2.2502458324e+00
1.4399630926e-01	1.1439963093e+00	0.0000000000e+00	3.8780409294e-01	3.5357099443e-02	3.5357099443e-02	-0.0000000000e+00	9.3935699493e-03	3.0951522903e-02	9.3935699504e-03	-1.2636389406e+00	2.2679718329e+00
1.4446535228e-01	1.1444653523e+00	0.0000000000e+00	3.8750232697e-01	3.5631175438e-02	3.5631175438e-02	-0.0000000000e+00	9.3935699493e-03	3.0959972021e-02	9.3935699504e-03	-1.2335522992e+00	2.2855523654e+00
1.4493439531e-01	1.1449343953e+00	0.0000000000e+00	3.8811189487e-01	3.5902983624e-02	3.5902983624e-02	4.5550241207e-07	9.3935699493e-03	3.0968419986e-02	9.3935699504e-03	-1.2034656577e+00	2.3029874300e+00
1.4540343834e-01	1.1454034383e+00	0.0000000000e+00	3.8963340131e-01	3.6172524003e-02	3.6172524003e-02	3.0267097881e-04	9.3935699493e-03	3.0976866798e-02	9.3935699504e-03	-1.1733790163e+00	2.3202770265e+00
1.4587248136e-01	1.1458724814e+00	0.0000000000e+00	3.9206671598e-01	3.6439796573e-02	3.6439796573e-02	7.3576872642e-04	9.3935699494e-03	3.0985312460e-02	9.3935699504e-03	-1.1432923748e+00	2.3374211552e+00
1.4634152439e-01	1.1463415244e+00	0.0000000000e+00	3.9541097282e-01	3.6704801334e-02	3.6704801334e-02	1.1493766827e-03	9.3935699494e-03	3.0993756970e-02	9.3935699504e-03	-1.1132057334e+00	2.3544198158e+00
1.4681056742e-01	1.1468105674e+00	0.0000000000e+00	3.9966457149e-01	3.6967538287e-02	3.6967538287e-02	1.5517462636e-03	9.3935699494e-03	3.1002200331e-02	9.3935699504e-03	-1.0831190920e+00	2.3712730085e+00
1.4727961044e-01	1.1472796104e+00	0.0000000000e+00	4.0482518120e-01	3.7228007432e-02	3.7228007432e-02	1.9472264834e-03	9.3935699494e-03	3.1010642541e-02	9.3935699504e-03	-1.0530324505e+00	2.3879807332e+00
1.4774865347e-01	1.1477486535e+00	0.0000000000e+00	4.1088974662e-01	3.7486208769e-02	3.7486208769e-02	2.3373375107e-03	9.3935699494e-03	3.1019083603e-02	9.3935699504e-03	-1.0229458091e+00	2.4045429899e+00
1.4821769650e-01	1.1482176965e+00	0.0000000000e+00	4.1785449618e-01	3.7742142298e-02	3.7742142298e-02	2.7224887619e-03	9.3935699494e-03	3.1027523516e-02	9.3935699504e-03	-9.9285916762e-01	2.4209597787e+00
1.4868673952e-01	1.1486867395e+00	0.0000000000e+00	4.2571495238e-01	3.7995808018e-02	3.7995808018e-02	3.1026180002e-03	9.3935699494e-03	3.1035962282e-02	9.3935699504e-03	-9.6277252618e-01	2.4372310995e+00
1.4915578255e-01	1.1491557826e+00	0.0000000000e+00	4.3446594429e-01	3.8247205929e-02	3.8247205929e-02	3.4774455826e-03	9.3935699494e-03	3.1044399901e-02	9.3935699504e-03	-9.3268588473e-01	2.4533569524e+00
1.4962482558e-01	1.1496248256e+00	0.0000000000e+00	4.4410162200e-01	3.8496336033e-02	3.8496336033e-02	3.8465874677e-03	9.3935699494e-03	3.1052836373e-02	9.3935699504e-03	-9.0259924329e-01	2.4693373373e+00
1.5009386861e-01	1.1500938686e+00	0.0000000000e+00	4.5461547311e-01	3.8743198328e-02	3.8743198328e-02	4.2096107675e-03	9.3935699494e-03	3.1061271699e-02	9.3935699504e-03	-8.7251260185e-01	2.4851722542e+00
1.5056291163e-01	1.1505629116e+00	0.0000000000e+00	4.6600034094e-01	3.8987792815e-02	3.8987792815e-02	4.5660635524e-03	9.3935699494e-03	3.1069705880e-02	9.3935699504e-03	-8.4242596041e-01	2.5008617031e+00
1.5103195466e-01	1.1510319547e+00	0.0000000000e+00	4.7824844450e-01	3.9230119494e-02	3.9230119494e-02	4.9154921115e-03	9.3935699494e-03	3.1078138916e-02	9.3935699504e-03	-8.1233931896e-01	2.5164056841e+00
1.5150099769e-01	1.1515009977e+00	0.0000000000e+00	4.9135140017e-01	3.9470178364e-02	3.9470178364e-02	5.2574516375e-03	9.3935699494e-03	3.1086570808e-02	9.3935699504e-03	-7.8225267752e-01	2.5318041972e+00
1.5197004071e-01	1.1519700407e+00	0.0000000000e+00	5.0530024469e-01	3.9707969426e-02	3.9707969426e-02	5.5915132277e-03	9.3935699495e-03	3.1095001557e-02	9.3935699504e-03	-7.5216603608e-01	2.5470572422e+00
1.5243908374e-01	1.1524390837e+00	0.0000000000e+00	5.2008545968e-01	3.9943492680e-02	3.9943492680e-02	5.9172686897e-03	9.3935699495e-03	3.1103431163e-02	9.3935699504e-03	-7.2207939463e-01	2.5621648193e+00
1.5290812677e-01	1.1529081268e+00	0.0000000000e+00	5.3569699724e-01	4.0176748125e-02	4.0176748125e-02	6.2343339541e-03	9.3935699495e-03	3.1111859628e-02	9.3935699504e-03	-6.9199275319e-01	2.5771269284e+00
1.5337716979e-01	1.1533771698e+00	0.0000000000e+00	5.5212430670e-01	4.0407735762e-02	4.0407735762e-02	6.5423515495e-03	9.3935699495e-03	3.1120286950e-02	9.3935699504e-03	-6.6190611175e-01	2.5919435696e+00
1.5384621282e-01	1.1538462128e+00	0.0000000000e+00	5.6935636228e-01	4.0636455591e-02	4.0636455591e-02	6.8409924072e-03	9.3935699495e-03	3.1128713132e-02	9.3935699504e-03	-6.3181947030e-01	2.6066147428e+00
1.5431525585e-01	1.1543152558e+00	0.0000000000e+00	5.8738169151e-01	4.0862907611e-02	4.0862907611e-02	7.1299571589e-03	9.3935699495e-03	3.1137138173e-02	9.3935699504e-03	-6.0173282886e-01	2.6211404480e+00
1.5478429887e-01	1.1547842989e+00	0.0000000000e+00	6.0618840435e-01	4.1087091824e-02	4.1087091824e-02	7.4089770330e-03	9.3935699495e-03	3.1145562075e-02	9.3935699504e-03	-5.7164618742e-01	2.6355206852e+00
1.5525334190e-01	1.1552533419e+00	0.0000000000e+00	6.2576422272e-01	4.1309008228e-02	4.1309008228e-02	7.6778144178e-03	9.3935699495e-03	3.1153984837e-02	9.3935699504e-03	-5.4155954598e-01	2.6497554545e+00
1.5572238493e-01	1.1557223849e+00	0.0000000000e+00	6.4609651042e-01	4.1528656823e-02	4.1528656823e-02	7.9362631408e-03	9.3935699495e-03	3.1162406462e-02	9.3935699504e-03	-5.1147290453e-01	2.6638447558e+00
1.5619142795e-01	1.1561914280e+00	0.0000000000e+00	6.6717230327e-01	4.1746037611e-02	4.1746037611e-02	8.1841485013e-03	9.3935699495e-03	3.1170826948e-02	9.3935699504e-03	-4.8138626309e-01	2.6777885892e+00
1.5666047098e-01	1.1566604710e+00	0.0000000000e+00	6.8897833928e-01	4.1961150590e-02	4.1961150590e-02	8.4213270825e-03	9.3935699495e-03	3.1179246297e-02	9.3935699504e-03	-4.5129962165e-01	2.6915869546e+00
1.5712951401e-01	1.1571295140e+00	0.0000000000e+00	7.1150108881e-01	4.2173995760e-02	4.2173995760e-02	8.6476863681e-03	9.3935699495e-03	3.1187664510e-02	9.3935699504e-03	-4.2121298020e-01	2.7052398520e+00
1.5759855704e-01	1.1575985570e+00	0.0000000000e+00	7.3472678447e-01	4.2384573123e-02	4.2384573123e-02	8.8631441830e-03	9.3935699495e-03	3.1196081587e-02	9.3935699504e-03	-3.9112633876e-01	2.7187472815e+00
1.5806760006e-01	1.1580676001e+00	0.0000000000e+00	7.5864145076e-01	4.2592882677e-02	4.2592882677e-02	9.0676479769e-03	9.3935699495e-03	3.1204497528e-02	9.3935699504e-03	-3.6103969732e-01	2.7321092430e+00
1.5853664309e-01	1.1585366431e+00	0.0000000000e+00	7.8323093329e-01	4.2798924423e-02	4.2798924423e-02	9.2611739670e-03	9.3935699496e-03	3.1212912334e-02	9.3935699504e-03	-3.3095305587e-01	2.7453257365e+00
1.5900568612e-01	1.1590056861e+00	0.0000000000e+00	8.0848092746e-01	4.3002698360e-02	4.3002698360e-02	9.4437261580e-03	9.3935699496e-03	3.1221326007e-02	9.3935699504e-03	-3.0086641443e-01	2.7583967621e+00
1.5947472914e-01	1.1594747291e+00	0.0000000000e+00	8.3437700653e-01	4.3204204489e-02	4.3204204489e-02	9.6153352521e-03	9.3935699496e-03	3.1229738546e-02	9.3935699504e-03	-2.7077977299e-01	2.7713223197e+00
1.5994377217e-01	1.1599437722e+00	0.0000000000e+00	8.6090464891e-01	4.3403442810e-02	4.3403442810e-02	9.7760574669e-03	9.3935699496e-03	3.1238149952e-02	9.3935699504e-03	-2.4069313154e-01	2.7841024093e+00
1.6041281520e-01	1.1604128152e+00	0.0000000000e+00	8.8804926478e-01	4.3600413323e-02	4.3600413323e-02	9.9259732740e-03	9.3935699496e-03	3.1246560225e-02	9.3935699504e-03	-2.1060649010e-01	2.7967370309e+00
1.6088185822e-01	1.1608818582e+00	0.0000000000e+00	9.1579622176e-01	4.3795116027e-02	4.3795116027e-02	1.0065186073e-02	9.3935699496e-03	3.1254969367e-02	9.3935699504e-03	-1.8051984866e-01	2.8092261846e+00
1.6135090125e-01	1.1613509013e+00	0.0000000000e+00	9.4413086964e-01	4.3987550923e-02	4.3987550923e-02	1.0193820812e-02	9.3935699496e-03	3.1263377378e-02	9.3935699504e-03	-1.5043320722e-01	2.8215698704e+00
1.6181994428e-01	1.1618199443e+00	0.0000000000e+00	9.7303856418e-01	4.4177718011e-02	4.4177718011e-02	1.0312022575e-02	9.3935699496e-03	3.1271784258e-02	9.3935699504e-03	-1.2034656577e-01	2.8337680881e+00
1.6228898730e-01	1.1622889873e+00	0.0000000000e+00	1.0020668044e+00	4.4343596228e-02	4.4343596228e-02	2.5383991970e-02	1.5589743633e-02	3.7034413119e-02	1.5589743635e-02	-9.0259924329e-02	2.8444083027e+00
1.6275803033e-01	1.1627580303e+00	0.0000000000e+00	1.0297340412e+00	4.4353730460e-02	4.4353730460e-02	2.5505832169e-02	1.5589743634e-02	3.7044358677e-02	1.5589743635e-02	-6.0173282886e-02	2.8450583603e+00
1.6322707336e-01	1.1632270734e+00	0.0000000000e+00	1.0579128774e+00	4.4359135400e-02	4.4359135400e-02	2.5588301359e-02	1.5589743634e-02	3.7054302899e-02	1.5589743635e-02	-3.0086641443e-02	2.8454050588e+00
1.6369611639e-01	1.1636961164e+00	0.0000000000e+00	1.0865817396e+00	4.4359811049e-02	4.4359811049e-02	2.5632707775e-02	1.5589743634e-02	3.7064245788e-02	1.5589743635e-02	0.0000000000e+00	2.8454483981e+00
1.6416515941e-01	1.1641651594e+00	0.0000000000e+00	1.1157193037e+00	4.4355757407e-02	4.4355757407e-02	2.5640463031e-02	1.5589743634e-02	3.7074187343e-02	1.5589743635e-02	3.0086641443e-02	2.8451883783e+00
1.6463420244e-01	1.1646342024e+00	0.0000000000e+00	1.1453045454e+00	4.4346974474e-02	4.4346974474e-02	2.5613066586e-02	1.5589743634e-02	3.7084127565e-02	1.5589743635e-02	6.0173282886e-02	2.8446249994e+00
1.6510324547e-01	1.1651032455e+00	0.0000000000e+00	1.1753167871e+00	4.4333462249e-02	4.4333462249e-02	2.5552090496e-02	1.5589743634e-02	3.7094066455e-02	1.5589743635e-02	9.0259924329e-02	2.8437582613e+00
1.6557228849e-01	1.1655722885e+00	0.0000000000e+00	1.2057357385e+00	4.4315220734e-02	4.4315220734e-02	2.5459164615e-02	1.5589743634e-02	3.7104004014e-02	1.5589743635e-02	1.2034656577e-01	2.8425881641e+00
1.6604133152e-01	1.1660413315e+00	0.0000000000e+00	1.2365415344e+00	4.4292249927e-02	4.4292249927e-02	2.5335962388e-02	1.5589743634e-02	3.7113940242e-02	1.5589743635e-02	1.5043320722e-01	2.8411147077e+00
1.6651037455e-01	1.1665103745e+00	0.0000000000e+00	1.2677147673e+00	4.4264549829e-02	4.4264549829e-02	2.5184187343e-02	1.5589743634e-02	3.7123875140e-02	1.5589743635e-02	1.8051984866e-01	2.8393378922e+00
1.6697941757e-01	1.1669794176e+00	0.0000000000e+00	1.2992365155e+00	4.4232120439e-02	4.4232120439e-02	2.5005560388e-02	1.5589743634e-02	3.7133808710e-02	1.5589743635e-02	2.1060649010e-01	2.8372577176e+00
1.6744846060e-01	1.1674484606e+00	0.0000000000e+00	1.3310883679e+00	4.4194961759e-02	4.4194961759e-02	2.4801807979e-02	1.5589743634e-02	3.7143740950e-02	1.5589743635e-02	2.4069313154e-01	2.8348741838e+00
1.6791750363e-01	1.1679175036e+00	0.0000000000e+00	1.3632524437e+00	4.4153073787e-02	4.4153073787e-02	2.4574651218e-02	1.5589743634e-02	3.7153671863e-02	1.5589743635e-02	2.7077977299e-01	2.8321872909e+00
1.6838654665e-01	1.1683865467e+00	0.0000000000e+00	1.3957114094e+00	4.4106456524e-02	4.4106456524e-02	2.4325795908e-02	1.5589743634e-02	3.7163601449e-02	1.5589743635e-02	3.0086641443e-01	2.8291970388e+00
1.6885558968e-01	1.1688555897e+00	0.0000000000e+00	1.4284484908e+00	4.4055109970e-02	4.4055109970e-02	2.4056923591e-02	1.5589743634e-02	3.7173529708e-02	1.5589743635e-02	3.3095305587e-01	2.8259034276e+00
1.6932463271e-01	1.1693246327e+00	0.0000000000e+00	1.4614474833e+00	4.3999034125e-02	4.3999034125e-02	2.3769683562e-02	1.5589743634e-02	3.7183456642e-02	1.5589743635e-02	3.6103969732e-01	2.8223064573e+00
1.6979367573e-01	1.1697936757e+00	0.0000000000e+00	1.4946927571e+00	4.3938228988e-02	4.3938228988e-02	2.3465685858e-02	1.5589743634e-02	3.7193382251e-02	1.5589743635e-02	3.9112633876e-01	2.8184061279e+00
1.7026271876e-01	1.1702627188e+00	0.0000000000e+00	1.5281692615e+00	4.3872694561e-02	4.3872694561e-02	2.3146495179e-02	1.5589743634e-02	3.7203306536e-02	1.5589743635e-02	4.2121298020e-01	2.8142024392e+00
1.7073176179e-01	1.1707317618e+00	0.0000000000e+00	1.5618625244e+00	4.3802430842e-02	4.3802430842e-02	2.2813625734e-02	1.5589743634e-02	3.7213229497e-02	1.5589743635e-02	4.5129962165e-01	2.8096953915e+00
1.7120080482e-01	1.1712008048e+00	0.0000000000e+00	1.5957586513e+00	4.3727437832e-02	4.3727437832e-02	2.2468536949e-02	1.5589743634e-02	3.7223151135e-02	1.5589743635e-02	4.8138626309e-01	2.8048849846e+00
1.7166984784e-01	1.1716698478e+00	0.0000000000e+00	1.6298443203e+00	4.3647715531e-02	4.3647715531e-02	2.2112629988e-02	1.5589743634e-02	3.7233071452e-02	1.5589743635e-02	5.1147290453e-01	2.7997712186e+00
1.7213889087e-01	1.1721388909e+00	0.0000000000e+00	1.6641067764e+00	4.3563263938e-02	4.3563263938e-02	2.1747245059e-02	1.5589743634e-02	3.7242990446e-02	1.5589743635e-02	5.4155954598e-01	2.7943540934e+00
1.7260793390e-01	1.1726079339e+00	0.0000000000e+00	1.6985338236e+00	4.3474083054e-02	4.3474083054e-02	2.1373659412e-02	1.5589743634e-02	3.7252908121e-02	1.5589743635e-02	5.7164618742e-01	2.7886336091e+00
1.7307697692e-01	1.1730769769e+00	0.0000000000e+00	1.7331138147e+00	4.3380172880e-02	4.3380172880e-02	2.0993086004e-02	1.5589743634e-02	3.7262824475e-02	1.5589743635e-02	6.0173282886e-01	2.7826097657e+00
1.7354601995e-01	1.1735460199e+00	0.0000000000e+00	1.7678356411e+00	4.3281533414e-02	4.3281533414e-02	2.0606672754e-02	1.5589743634e-02	3.7272739510e-02	1.5589743635e-02	6.3181947030e-01	2.7762825631e+00
1.7401506298e-01	1.1740150630e+00	0.0000000000e+00	1.8026887202e+00	4.3178164656e-02	4.3178164656e-02	2.0215502327e-02	1.5589743634e-02	3.7282653226e-02	1.5589743635e-02	6.6190611175e-01	2.7696520014e+00
1.7448410600e-01	1.1744841060e+00	0.0000000000e+00	1.8376629825e+00	4.3070066608e-02	4.3070066608e-02	1.9820592401e-02	1.5589743634e-02	3.7292565624e-02	1.5589743635e-02	6.9199275319e-01	2.7627180806e+00
1.7495314903e-01	1.1749531490e+00	0.0000000000e+00	1.8727488574e+00	4.2957239268e-02	4.2957239268e-02	1.9422896357e-02	1.5589743634e-02	3.7302476706e-02	1.5589743635e-02	7.2207939463e-01	2.7554808006e+00
1.7542219206e-01	1.1754221921e+00	0.0000000000e+00	1.9079372589e+00	4.2839682637e-02	4.2839682637e-02	1.9023304331e-02	1.5589743634e-02	3.7312386470e-02	1.5589743635e-02	7.5216603608e-01	2.7479401615e+00
1.7589123508e-01	1.1758912351e+00	0.0000000000e+00	1.9432195702e+00	4.2717396715e-02	4.2717396715e-02	1.8622644583e-02	1.5589743634e-02	3.7322294919e-02	1.5589743635e-02	7.8225267752e-01	2.7400961632e+00
1.7636027811e-01	1.1763602781e+00	0.0000000000e+00	1.9785876281e+00	4.2590381502e-02	4.2590381502e-02	1.8221685136e-02	1.5589743634e-02	3.7332202053e-02	1.5589743635e-02	8.1233931896e-01	2.7319488058e+00
1.7682932114e-01	1.1768293211e+00	0.0000000000e+00	2.0140337074e+00	4.2458636998e-02	4.2458636998e-02	1.7821135638e-02	1.5589743634e-02	3.7342107873e-02	1.5589743635e-02	8.4242596041e-01	2.7234980892e+00
1.7729836417e-01	1.1772983642e+00	0.0000000000e+00	2.0495505045e+00	4.2322163202e-02	4.2322163202e-02	1.7421649407e-02	1.5589743634e-02	3.7352012378e-02	1.5589743635e-02	8.7251260185e-01	2.7147440136e+00
1.7776740719e-01	1.1777674072e+00	0.0000000000e+00	2.0851311220e+00	4.2180960115e-02	4.2180960115e-02	1.7023825617e-02	1.5589743634e-02	3.7361915571e-02	1.5589743635e-02	9.0259924329e-01	2.7056865787e+00
1.7823645022e-01	1.1782364502e+00	0.0000000000e+00	2.1207690519e+00	4.2035027737e-02	4.2035027737e-02	1.6628211598e-02	1.5589743634e-02	3.7371817452e-02	1.5589743635e-02	9.3268588473e-01	2.6963257848e+00
1.7870549325e-01	1.1787054932e+00	0.0000000000e+00	2.1564581600e+00	4.1884366068e-02	4.1884366068e-02	1.6235305216e-02	1.5589743634e-02	3.7381718020e-02	1.5589743635e-02	9.6277252618e-01	2.6866616317e+00
1.7917453627e-01	1.1791745363e+00	0.0000000000e+00	2.1921926700e+00	4.1728975108e-02	4.1728975108e-02	1.5845557299e-02	1.5589743634e-02	3.7391617278e-02	1.5589743635e-02	9.9285916762e-01	2.6766941194e+00
1.7964357930e-01	1.1796435793e+00	0.0000000000e+00	2.2279671483e+00	4.1568854856e-02	4.1568854856e-02	1.5459374096e-02	1.5589743634e-02	3.7401515226e-02	1.5589743635e-02	1.0229458091e+00	2.6664232481e+00
1.8011262233e-01	1.1801126223e+00	0.0000000000e+00	2.2637764879e+00	4.1404005313e-02	4.1404005313e-02	1.5077119741e-02	1.5589743634e-02	3.7411411864e-02	1.5589743635e-02	1.0530324505e+00	2.6558490176e+00
1.8058166535e-01	1.1805816654e+00	0.0000000000e+00	2.2996158943e+00	4.1234426479e-02	4.1234426479e-02	1.4699118704e-02	1.5589743634e-02	3.7421307194e-02	1.5589743635e-02	1.0831190920e+00	2.6449714279e+00
1.8105070838e-01	1.1810507084e+00	0.0000000000e+00	2.3354808704e+00	4.1060118354e-02	4.1060118354e-02	1.4325658209e-02	1.5589743634e-02	3.7431201215e-02	1.5589743635e-02	1.1132057334e+00	2.6337904791e+00
1.8151975141e-01	1.1815197514e+00	0.0000000000e+00	2.3713672021e+00	4.0881080938e-02	4.0881080938e-02	1.3956990622e-02	1.5589743634e-02	3.7441093929e-02	1.5589743635e-02	1.1432923748e+00	2.6223061712e+00
1.8198879443e-01	1.1819887944e+00	0.0000000000e+00	2.4072709450e+00	4.0697314230e-02	4.0697314230e-02	1.3593335771e-02	1.5589743634e-02	3.7450985336e-02	1.5589743635e-02	1.1733790163e+00	2.6105185041e+00
1.8245783746e-01	1.1824578375e+00	0.0000000000e+00	2.4431884105e+00	4.0508818231e-02	4.0508818231e-02	1.3234883214e-02	1.5589743634e-02	3.7460875437e-02	1.5589743635e-02	1.2034656577e+00	2.5984274779e+00
1.8292688049e-01	1.1829268805e+00	0.0000000000e+00	2.4791161530e+00	4.0315592941e-02	4.0315592941e-02	1.2881794432e-02	1.5589743634e-02	3.7470764232e-02	1.5589743635e-02	1.2335522992e+00	2.5860330926e+00
1.8339592351e-01	1.1833959235e+00	0.0000000000e+00	2.5150509575e+00	4.0117638360e-02	4.0117638360e-02	1.2534204951e-02	1.5589743634e-02	3.7480651723e-02	1.5589743635e-02	1.2636389406e+00	2.5733353481e+00
1.8386496654e-01	1.1838649665e+00	0.0000000000e+00	2.5509898274e+00	3.9914954488e-02	3.9914954488e-02	1.2192226375e-02	1.5589743634e-02	3.7490537910e-02	1.5589743635e-02	1.2937255821e+00	2.5603342445e+00
1.8433400957e-01	1.1843340096e+00	0.0000000000e+00	2.5869299729e+00	3.9707541324e-02	3.9707541324e-02	1.1855948343e-02	1.5589743634e-02	3.7500422794e-02	1.5589743635e-02	1.3238122235e+00	2.5470297817e+00
1.8480305260e-01	1.1848030526e+00	0.0000000000e+00	2.6228687998e+00	3.9495398870e-02	3.9495398870e-02	1.1525440398e-02	1.5589743634e-02	3.7510306375e-02	1.5589743635e-02	1.3538988649e+00	2.5334219598e+00
1.8527209562e-01	1.1852720956e+00	0.0000000000e+00	2.6588038992e+00	3.9278527124e-02	3.9278527124e-02	1.1200753770e-02	1.5589743634e-02	3.7520188654e-02	1.5589743635e-02	1.3839855064e+00	2.5195107788e+00
1.8574113865e-01	1.1857411386e+00	0.0000000000e+00	2.6947330368e+00	3.9056926086e-02	3.9056926086e-02	1.0881923070e-02	1.5589743634e-02	3.7530069631e-02	1.5589743635e-02	1.4140721478e+00	2.5052962386e+00
1.8621018168e-01	1.1862101817e+00	0.0000000000e+00	2.7306541431e+00	3.8830595758e-02	3.8830595758e-02	1.0568967897e-02	1.5589743634e-02	3.7539949309e-02	1.5589743635e-02	1.4441587893e+00	2.4907783393e+00
1.8667922470e-01	1.1866792247e+00	0.0000000000e+00	2.7665653047e+00	3.8599536139e-02	3.8599536139e-02	1.0261894360e-02	1.5589743634e-02	3.7549827686e-02	1.5589743635e-02	1.4742454307e+00	2.4759570809e+00
1.8714826773e-01	1.1871482677e+00	0.0000000000e+00	2.8024647546e+00	3.8363747228e-02	3.8363747228e-02	9.9606965174e-03	1.5589743634e-02	3.7559704764e-02	1.5589743635e-02	1.5043320722e+00	2.4608324633e+00
1.8761731076e-01	1.1876173108e+00	0.0000000000e+00	2.8383508640e+00	3.8123229026e-02	3.8123229026e-02	9.6653577280e-03	1.5589743634e-02	3.7569580544e-02	1.5589743635e-02	1.5344187136e+00	2.4454044866e+00
1.8808635378e-01	1.1880863538e+00	0.0000000000e+00	2.8742221346e+00	3.7877981533e-02	3.7877981533e-02	9.3758519253e-03	1.5589743634e-02	3.7579455025e-02	1.5589743635e-02	1.5645053550e+00	2.4296731507e+00
1.8855539681e-01	1.1885553968e+00	0.0000000000e+00	2.9100771902e+00	3.7628004749e-02	3.7628004749e-02	9.0921448101e-03	1.5589743634e-02	3.7589328210e-02	1.5589743635e-02	1.5945919965e+00	2.4136384557e+00
1.8902443984e-01	1.1890244398e+00	0.0000000000e+00	2.9459147699e+00	3.7373298673e-02	3.7373298673e-02	8.8141949668e-03	1.5589743634e-02	3.7599200098e-02	1.5589743635e-02	1.6246786379e+00	2.3973004016e+00
1.8949348286e-01	1.1894934829e+00	0.0000000000e+00	2.9817337209e+00	3.7113863306e-02	3.7113863306e-02	8.5419549045e-03	1.5589743634e-02	3.7609070690e-02	1.5589743635e-02	1.6547652794e+00	2.3806589883e+00
1.8996252589e-01	1.1899625259e+00	0.0000000000e+00	3.0175329922e+00	3.6849698649e-02	3.6849698649e-02	8.2753720263e-03	1.5589743634e-02	3.7618939988e-02	1.5589743635e-02	1.6848519208e+00	2.3637142159e+00
1.9043156892e-01	1.1904315689e+00	0.0000000000e+00	3.0533116278e+00	3.6580804700e-02	3.6580804700e-02	8.0143895265e-03	1.5589743634e-02	3.7628807990e-02	1.5589743635e-02	1.7149385623e+00	2.3464660843e+00
1.9090061194e-01	1.1909006119e+00	0.0000000000e+00	3.0890687616e+00	3.6307181459e-02	3.6307181459e-02	7.7589472216e-03	1.5589743634e-02	3.7638674699e-02	1.5589743635e-02	1.7450252037e+00	2.3289145936e+00
1.9136965497e-01	1.1913696550e+00	0.0000000000e+00	3.1248036108e+00	3.6028828928e-02	3.6028828928e-02	7.5089823128e-03	1.5589743634e-02	3.7648540115e-02	1.5589743635e-02	1.7751118451e+00	2.3110597438e+00
1.9183869800e-01	1.1918386980e+00	0.0000000000e+00	3.1605154716e+00	3.5745747105e-02	3.5745747105e-02	7.2644300863e-03	1.5589743634e-02	3.7658404239e-02	1.5589743635e-02	1.8051984866e+00	2.2929015348e+00
1.9230774103e-01	1.1923077410e+00	0.0000000000e+00	3.1962037134e+00	3.5457935991e-02	3.5457935991e-02	7.0252245491e-03	1.5589743634e-02	3.7668267071e-02	1.5589743635e-02	1.8352851280e+00	2.2744399667e+00
1.9277678405e-01	1.1927767841e+00	0.0000000000e+00	3.2318677745e+00	3.5165395586e-02	3.5165395586e-02	6.7912990058e-03	1.5589743634e-02	3.7678128612e-02	1.5589743635e-02	1.8653717695e+00	2.2556750395e+00
1.9324582708e-01	1.1932458271e+00	0.0000000000e+00	3.2675071575e+00	3.4868125890e-02	3.4868125890e-02	6.5625865744e-03	1.5589743634e-02	3.7687988862e-02	1.5589743635e-02	1.8954584109e+00	2.2366067531e+00
1.9371487011e-01	1.1937148701e+00	0.0000000000e+00	3.3052754675e+00	3.4730036504e-02	3.4730036504e-02	1.5452941838e-02	2.1537578164e-02	4.1985804332e-02	2.1537578165e-02	1.9255450524e+00	2.2277490458e+00
1.9418391313e-01	1.1941839131e+00	0.0000000000e+00	3.3457183730e+00	3.4571314755e-02	3.4571314755e-02	1.4670250331e-02	2.1537578164e-02	4.1996777856e-02	2.1537578165e-02	1.9556316938e+00	2.2175678810e+00
1.9465295616e-01	1.1946529562e+00	0.0000000000e+00	3.3853308503e+00	3.4412744016e-02	3.4412744016e-02	1.3930525876e-02	2.1537578164e-02	4.2007749946e-02	2.1537578165e-02	1.9857183352e+00	2.2073964027e+00
1.9512199919e-01	1.1951219992e+00	0.0000000000e+00	3.4241383822e+00	3.4254324288e-02	3.4254324288e-02	1.3230515135e-02	2.1537578164e-02	4.2018720604e-02	2.1537578165e-02	2.0158049767e+00	2.1972346110e+00
1.9559104221e-01	1.1955910422e+00	0.0000000000e+00	3.4621649926e+00	3.4096055569e-02	3.4096055569e-02	1.2567295523e-02	2.1537578164e-02	4.2029689830e-02	2.1537578165e-02	2.0458916181e+00	2.1870825057e+00
1.9606008524e-01	1.1960600852e+00	0.0000000000e+00	3.4994333572e+00	3.3937937860e-02	3.3937937860e-02	1.1938237657e-02	2.1537578164e-02	4.2040657624e-02	2.1537578165e-02	2.0759782596e+00	2.1769400869e+00
1.9652912827e-01	1.1965291283e+00	0.0000000000e+00	3.5359649043e+00	3.3779971162e-02	3.3779971162e-02	1.1340972538e-02	2.1537578164e-02	4.2051623988e-02	2.1537578165e-02	2.1060649010e+00	2.1668073546e+00
1.9699817129e-01	1.1969981713e+00	0.0000000000e+00	3.5717799064e+00	3.3622155473e-02	3.3622155473e-02	1.0773362744e-02	2.1537578164e-02	4.2062588923e-02	2.1537578165e-02	2.1361515425e+00	2.1566843088e+00
1.9746721432e-01	1.1974672143e+00	0.0000000000e+00	3.6068975625e+00	3.3464490795e-02	3.3464490795e-02	1.0233477093e-02	2.1537578164e-02	4.2073552428e-02	2.1537578165e-02	2.1662381839e+00	2.1465709495e+00
1.9793625735e-01	1.1979362573e+00	0.0000000000e+00	3.6413360740e+00	3.3306977126e-02	3.3306977126e-02	9.7195682395e-03	2.1537578164e-02	4.2084514505e-02	2.1537578165e-02	2.1963248253e+00	2.1364672767e+00
1.9840530038e-01	1.1984053004e+00	0.0000000000e+00	3.6751127133e+00	3.3149614467e-02	3.3149614467e-02	9.2300528493e-03	2.1537578164e-02	4.2095475155e-02	2.1537578165e-02	2.2264114668e+00	2.1263732904e+00
1.9887434340e-01	1.1988743434e+00	0.0000000000e+00	3.7082438865e+00	3.2992402818e-02	3.2992402818e-02	8.7634939689e-03	2.1537578164e-02	4.2106434378e-02	2.1537578165e-02	2.2564981082e+00	2.1162889906e+00
1.9934338643e-01	1.1993433864e+00	0.0000000000e+00	3.7407451913e+00	3.2835342179e-02	3.2835342179e-02	8.3185853270e-03	2.1537578164e-02	4.2117392175e-02	2.1537578165e-02	2.2865847497e+00	2.1062143773e+00
1.9981242946e-01	1.1998124295e+00	0.0000000000e+00	3.7726314694e+00	3.2678432550e-02	3.2678432550e-02	7.8941373111e-03	2.1537578164e-02	4.2128348546e-02	2.1537578165e-02	2.3166713911e+00	2.0961494505e+00
2.0028147248e-01	1.2002814725e+00	0.0000000000e+00	3.8039168549e+00	3.2521673932e-02	3.2521673932e-02	7.4890644180e-03	2.1537578164e-02	4.2139303493e-02	2.1537578165e-02	2.3467580326e+00	2.0860942101e+00
2.0075051551e-01	1.2007505155e+00	0.0000000000e+00	3.8346148187e+00	3.2365066323e-02	3.2365066323e-02	7.1023740025e-03	2.1537578164e-02	4.2150257017e-02	2.1537578165e-02	2.3768446740e+00	2.0760486563e+00
2.0121955854e-01	1.2012195585e+00	0.0000000000e+00	3.8647382095e+00	3.2208609724e-02	3.2208609724e-02	6.7331561785e-03	2.1537578164e-02	4.2161209117e-02	2.1537578165e-02	2.4069313154e+00	2.0660127890e+00
2.0168860156e-01	1.2016886016e+00	0.0000000000e+00	3.8942992916e+00	3.2052304135e-02	3.2052304135e-02	6.3805747452e-03	2.1537578164e-02	4.2172159795e-02	2.1537578165e-02	2.4370179569e+00	2.0559866081e+00
2.0215764459e-01	1.2021576446e+00	0.0000000000e+00	3.9233097798e+00	3.1896149556e-02	3.1896149556e-02	6.0438590323e-03	2.1537578164e-02	4.2183109051e-02	2.1537578165e-02	2.4671045983e+00	2.0459701138e+00
2.0262668762e-01	1.2026266876e+00	0.0000000000e+00	3.9517808712e+00	3.1740145987e-02	3.1740145987e-02	5.7222965727e-03	2.1537578164e-02	4.2194056886e-02	2.1537578165e-02	2.4971912398e+00	2.0359633060e+00
2.0309573064e-01	1.2030957306e+00	0.0000000000e+00	3.9797232753e+00	3.1584293428e-02	3.1584293428e-02	5.4152265247e-03	2.1537578164e-02	4.2205003302e-02	2.1537578165e-02	2.5272778812e+00	2.0259661846e+00
2.0356477367e-01	1.2035647737e+00	0.0000000000e+00	4.0071472418e+00	3.1428591879e-02	3.1428591879e-02	5.1220337730e-03	2.1537578164e-02	4.2215948298e-02	2.1537578165e-02	2.5573645227e+00	2.0159787498e+00
2.0403381670e-01	1.2040338167e+00	0.0000000000e+00	4.0340625858e+00	3.1273041341e-02	3.1273041341e-02	4.8421436515e-03	2.1537578164e-02	4.2226891875e-02	2.1537578165e-02	2.5874511641e+00	2.0060010014e+00
2.0450285972e-01	1.2045028597e+00	0.0000000000e+00	4.0604787120e+00	3.1117641812e-02	3.1117641812e-02	4.5750172335e-03	2.1537578164e-02	4.2237834035e-02	2.1537578165e-02	2.6175378055e+00	1.9960329395e+00
2.0497190275e-01	1.2049719028e+00	0.0000000000e+00	4.0864046363e+00	3.0962393293e-02	3.0962393293e-02	4.3201471423e-03	2.1537578164e-02	4.2248774777e-02	2.1537578165e-02	2.6476244470e+00	1.9860745642e+00
2.0544094578e-01	1.2054409458e+00	0.0000000000e+00	4.1118490070e+00	3.0807295784e-02	3.0807295784e-02	4.0770538395e-03	2.1537578164e-02	4.2259714103e-02	2.1537578165e-02	2.6777110884e+00	1.9761258753e+00
2.0590998881e-01	1.2059099888e+00	0.0000000000e+00	4.1368201238e+00	3.0652349285e-02	3.0652349285e-02	3.8452823523e-03	2.1537578164e-02	4.2270652013e-02	2.1537578165e-02	2.7077977299e+00	1.9661868729e+00
2.0637903183e-01	1.2063790318e+00	0.0000000000e+00	4.1613259554e+00	3.0497553796e-02	3.0497553796e-02	3.6243994036e-03	2.1537578164e-02	4.2281588509e-02	2.1537578165e-02	2.7378843713e+00	1.9562575571e+00
2.0684807486e-01	1.2068480749e+00	0.0000000000e+00	4.1853741566e+00	3.0342909317e-02	3.0342909317e-02	3.4139909098e-03	2.1537578164e-02	4.2292523590e-02	2.1537578165e-02	2.7679710128e+00	1.9463379277e+00
2.0731711789e-01	1.2073171179e+00	0.0000000000e+00	4.2089720839e+00	3.0188415848e-02	3.0188415848e-02	3.2136598162e-03	2.1537578164e-02	4.2303457257e-02	2.1537578165e-02	2.7980576542e+00	1.9364279848e+00
2.0778616091e-01	1.2077861609e+00	0.0000000000e+00	4.2321268098e+00	3.0034073389e-02	3.0034073389e-02	3.0230242377e-03	2.1537578164e-02	4.2314389512e-02	2.1537578165e-02	2.8281442956e+00	1.9265277284e+00
2.0825520394e-01	1.2082552039e+00	0.0000000000e+00	4.2548451368e+00	2.9879881940e-02	2.9879881940e-02	2.8417158781e-03	2.1537578164e-02	4.2325320355e-02	2.1537578165e-02	2.8582309371e+00	1.9166371585e+00
2.0872424697e-01	1.2087242470e+00	0.0000000000e+00	4.2771336101e+00	2.9725841501e-02	2.9725841501e-02	2.6693786976e-03	2.1537578164e-02	4.2336249786e-02	2.1537578165e-02	2.8883175785e+00	1.9067562751e+00
2.0919328999e-01	1.2091932900e+00	0.0000000000e+00	4.2989985299e+00	2.9571952072e-02	2.9571952072e-02	2.5056678046e-03	2.1537578164e-02	4.2347177807e-02	2.1537578165e-02	2.9184042200e+00	1.8968850782e+00
2.0966233302e-01	1.2096623330e+00	0.0000000000e+00	4.3204459621e+00	2.9418213653e-02	2.9418213653e-02	2.3502485452e-03	2.1537578164e-02	4.2358104418e-02	2.1537578165e-02	2.9484908614e+00	1.8870235678e+00
2.1013137605e-01	1.2101313760e+00	0.0000000000e+00	4.3414817495e+00	2.9264626244e-02	2.9264626244e-02	2.2027957667e-03	2.1537578164e-02	4.2369029620e-02	2.1537578165e-02	2.9785775029e+00	1.8771717439e+00
2.1060041907e-01	1.2106004191e+00	0.0000000000e+00	4.3621115215e+00	2.9111189845e-02	2.9111189845e-02	2.0629932331e-03	2.1537578164e-02	4.2379953413e-02	2.1537578165e-02	3.0086641443e+00	1.8673296065e+00
2.1106946210e-01	1.2110694621e+00	0.0000000000e+00	4.3823407036e+00	2.8957904456e-02	2.8957904456e-02	1.9305331707e-03	2.1537578164e-02	4.2390875799e-02	2.1537578165e-02	3.0387507857e+00	1.8574971556e+00
2.1153850513e-01	1.2115385051e+00	0.0000000000e+00	4.4021745260e+00	2.8804770077e-02	2.8804770077e-02	1.8051159245e-03	2.1537578164e-02	4.2401796778e-02	2.1537578165e-02	3.0688374272e+00	1.8476743912e+00
2.1200754816e-01	1.2120075482e+00	0.0000000000e+00	4.4216180322e+00	2.8651786708e-02	2.8651786708e-02	1.6864497069e-03	2.1537578164e-02	4.2412716351e-02	2.1537578165e-02	3.0989240686e+00	1.8378613133e+00
2.1247659118e-01	1.2124765912e+00	0.0000000000e+00	4.4406760868e+00	2.8498954349e-02	2.8498954349e-02	1.5742504219e-03	2.1537578164e-02	4.2423634518e-02	2.1537578165e-02	3.1290107101e+00	1.8280579218e+00
2.1294563421e-01	1.2129456342e+00	0.0000000000e+00	4.4593533829e+00	2.8346273000e-02	2.8346273000e-02	1.4682415502e-03	2.1537578164e-02	4.2434551280e-02	2.1537578165e-02	3.1590973515e+00	1.8182642169e+00
2.1341467724e-01	1.2134146772e+00	0.0000000000e+00	4.4776544488e+00	2.8193742660e-02	2.8193742660e-02	1.3681540805e-03	2.1537578164e-02	4.2445466639e-02	2.1537578165e-02	3.1891839930e+00	1.8084801985e+00
2.1388372026e-01	1.2138837203e+00	0.0000000000e+00	4.4955836550e+00	2.8041363331e-02	2.8041363331e-02	1.2737264759e-03	2.1537578164e-02	4.2456380594e-02	2.1537578165e-02	3.2192706344e+00	1.7987058665e+00
2.1435276329e-01	1.2143527633e+00	0.0000000000e+00	4.5131452204e+00	2.7889135012e-02	2.7889135012e-02	1.1847046642e-03	2.1537578164e-02	4.2467293146e-02	2.1537578165e-02	3.2493572759e+00	1.7889412211e+00
2.1482180632e-01	1.2148218063e+00	0.0000000000e+00	4.5303432179e+00	2.7737057703e-02	2.7737057703e-02	1.1008420431e-03	2.1537578164e-02	4.2478204297e-02	2.1537578165e-02	3.2794439173e+00	1.7791862621e+00
2.1529084934e-01	1.2152908493e+00	0.0000000000e+00	4.5471815803e+00	2.7585131404e-02	2.7585131404e-02	1.0218994928e-03	2.1537578165e-02	4.2489114046e-02	2.1537578165e-02	3.3095305587e+00	1.7694409897e+00
2.1575989237e-01	1.2157598924e+00	0.0000000000e+00	4.5636641053e+00	2.7433356115e-02	2.7433356115e-02	9.4764538886e-04	2.1537578165e-02	4.2500022395e-02	2.1537578165e-02	3.3396172002e+00	1.7597054037e+00
2.1622893540e-01	1.2162289354e+00	0.0000000000e+00	4.5797944609e+00	2.7281731836e-02	2.7281731836e-02	8.7785561028e-04	2.1537578165e-02	4.2510929344e-02	2.1537578165e-02	3.3697038416e+00	1.7499795043e+00
2.1669797842e-01	1.2166979784e+00	0.0000000000e+00	4.5955761897e+00	2.7130258567e-02	2.7130258567e-02	8.1231353934e-04	2.1537578165e-02	4.2521834894e-02	2.1537578165e-02	3.3997904831e+00	1.7402632913e+00
2.1716702145e-01	1.2171670215e+00	0.0000000000e+00	4.6110127138e+00	2.6978936307e-02	2.6978936307e-02	7.5081004870e-04	2.1537578165e-02	4.2532739046e-02	2.1537578165e-02	3.4298771245e+00	1.7305567649e+00
2.1763606448e-01	1.2176360645e+00	0.0000000000e+00	4.6261073386e+00	2.6827765058e-02	2.6827765058e-02	6.9314347431e-04	2.1537578165e-02	4.2543641801e-02	2.1537578165e-02	3.4599637660e+00	1.7208599249e+00
2.1810510750e-01	1.2181051075e+00	0.0000000000e+00	4.6408632575e+00	2.6676744819e-02	2.6676744819e-02	6.3911957232e-04	2.1537578165e-02	4.2554543158e-02	2.1537578165e-02	3.4900504074e+00	1.7111727714e+00
2.1857415053e-01	1.2185741505e+00	0.0000000000e+00	4.6552835550e+00	2.6525875590e-02	2.6525875590e-02	5.8855145911e-04	2.1537578165e-02	4.2565443119e-02	2.1537578165e-02	3.5201370488e+00	1.7014953044e+00
2.1904319356e-01	1.2190431936e+00	0.0000000000e+00	4.6693712109e+00	2.6375157371e-02	2.6375157371e-02	5.4125953405e-04	2.1537578165e-02	4.2576341685e-02	2.1537578165e-02	3.5502236903e+00	1.6918275240e+00
2.1951223659e-01	1.2195122366e+00	0.0000000000e+00	4.6831291036e+00	2.6224590161e-02	2.6224590161e-02	4.9707138536e-04	2.1537578165e-02	4.2587238856e-02	2.1537578165e-02	3.5803103317e+00	1.6821694300e+00
2.1998127961e-01	1.2199812796e+00	0.0000000000e+00	4.6965600133e+00	2.6074173962e-02	2.6074173962e-02	4.5582167936e-04	2.1537578165e-02	4.2598134634e-02	2.1537578165e-02	3.6103969732e+00	1.6725210225e+00
2.2045032264e-01	1.2204503226e+00	0.0000000000e+00	4.7096666251e+00	2.5923908773e-02	2.5923908773e-02	4.1735203419e-04	2.1537578165e-02	4.2609029018e-02	2.1537578165e-02	3.6404836146e+00	1.6628823015e+00
2.2091936567e-01	1.2209193657e+00	0.0000000000e+00	4.7224515324e+00	2.5773794594e-02	2.5773794594e-02	3.8151087892e-04	2.1537578165e-02	4.2619922009e-02	2.1537578165e-02	3.6705702561e+00	1.6532532670e+00
2.2138840869e-01	1.2213884087e+00	0.0000000000e+00	4.7349172389e+00	2.5623831425e-02	2.5623831425e-02	3.4815329949e-04	2.1537578165e-02	4.2630813608e-02	2.1537578165e-02	3.7006568975e+00	1.6436339190e+00
2.2185745172e-01	1.2218574517e+00	0.0000000000e+00	4.7470661624e+00	2.5474019265e-02	2.5474019265e-02	3.1714087271e-04	2.1537578165e-02	4.2641703817e-02	2.1537578165e-02	3.7307435389e+00	1.6340242575e+00
2.2232649475e-01	1.2223264947e+00	0.0000000000e+00	4.7589006362e+00	2.5324358116e-02	2.5324358116e-02	2.8834148986e-04	2.1537578165e-02	4.2652592634e-02	2.1537578165e-02	3.7608301804e+00	1.6244242825e+00
2.2279553777e-01	1.2227955378e+00	0.0000000000e+00	4.7704229123e+00	2.5174847977e-02	2.5174847977e-02	2.6162917133e-04	2.1537578165e-02	4.2663480063e-02	2.1537578165e-02	3.7909168218e+00	1.6148339940e+00
2.2326458080e-01	1.2232645808e+00	0.0000000000e+00	4.7816351637e+00	2.5025488848e-02	2.5025488848e-02	2.3688387377e-04	2.1537578165e-02	4.2674366102e-02	2.1537578165e-02	3.8210034633e+00	1.6052533920e+00
2.2373362383e-01	1.2237336238e+00	0.0000000000e+00	4.7925394861e+00	2.4876280728e-02	2.4876280728e-02	2.1399129125e-04	2.1537578165e-02	4.2685250753e-02	2.1537578165e-02	3.8510901047e+00	1.5956824764e+00
2.2420266685e-01	1.2242026669e+00	0.0000000000e+00	4.8031379004e+00	2.4727223619e-02	2.4727223619e-02	1.9284265169e-04	2.1537578165e-02	4.2696134016e-02	2.1537578165e-02	3.8811767462e+00	1.5861212474e+00
2.2467170988e-01	1.2246717099e+00	0.0000000000e+00	4.8134323548e+00	2.4578317520e-02	2.4578317520e-02	1.7333450994e-04	2.1537578165e-02	4.2707015892e-02	2.1537578165e-02	3.9112633876e+00	1.5765697049e+00
2.2514075291e-01	1.2251407529e+00	0.0000000000e+00	4.8234247262e+00	2.4429562430e-02	2.4429562430e-02	1.5536853874e-04	2.1537578165e-02	4.2717896382e-02	2.1537578165e-02	3.9413500290e+00	1.5670278489e+00
2.2560979593e-01	1.2256097959e+00	0.0000000000e+00	4.8331168226e+00	2.4280958351e-02	2.4280958351e-02	1.3885131861e-04	2.1537578165e-02	4.2728775487e-02	2.1537578165e-02	3.9714366705e+00	1.5574956793e+00
2.2607883896e-01	1.2260788390e+00	0.0000000000e+00	4.8425103844e+00	2.4132505282e-02	2.4132505282e-02	1.2369412771e-04	2.1537578165e-02	4.2739653207e-02	2.1537578165e-02	4.0015233119e+00	1.5479731963e+00
2.2654788199e-01	1.2265478820e+00	0.0000000000e+00	4.8516070862e+00	2.3984203222e-02	2.3984203222e-02	1.0981273269e-04	2.1537578165e-02	4.2750529542e-02	2.1537578165e-02	4.0316099534e+00	1.5384603997e+00
2.2701692502e-01	1.2270169250e+00	0.0000000000e+00	4.8604085383e+00	2.3836052173e-02	2.3836052173e-02	9.7127181153e-05	2.1537578165e-02	4.2761404495e-02	2.1537578165e-02	4.0616965948e+00	1.5289572897e+00
2.2748596804e-01	1.2274859680e+00	0.0000000000e+00	4.8689162883e+00	2.3688052134e-02	2.3688052134e-02	8.5561596625e-05	2.1537578165e-02	4.2772278065e-02	2.1537578165e-02	4.0917832363e+00	1.5194638661e+00
2.2795501107e-01	1.2279550111e+00	0.0000000000e+00	4.8771318225e+00	2.3540203104e-02	2.3540203104e-02	7.5043976494e-05	2.1537578165e-02	4.2783150252e-02	2.1537578165e-02	4.1218698777e+00	1.5099801291e+00
2.2842405410e-01	1.2284240541e+00	0.0000000000e+00	4.8850565669e+00	2.3392505085e-02	2.3392505085e-02	6.5505993567e-05	2.1537578165e-02	4.2794021059e-02	2.1537578165e-02	4.1519565191e+00	1.5005060785e+00
2.2889309712e-01	1.2288930971e+00	0.0000000000e+00	4.8926918890e+00	2.3244958076e-02	2.3244958076e-02	5.6882801582e-05	2.1537578165e-02	4.2804890485e-02	2.1537578165e-02	4.1820431606e+00	1.4910417145e+00
2.2936214015e-01	1.2293621402e+00	0.0000000000e+00	4.9000390988e+00	2.3097562076e-02	2.3097562076e-02	4.9112845071e-05	2.1537578165e-02	4.2815758531e-02	2.1537578165e-02	4.2121298020e+00	1.4815870369e+00
2.2983118318e-01	1.2298311832e+00	0.0000000000e+00	4.9070994496e+00	2.2950317087e-02	2.2950317087e-02	4.2137673816e-05	2.1537578165e-02	4.2826625198e-02	2.1537578165e-02	4.2422164435e+00	1.4721420458e+00
2.3030022620e-01	1.2303002262e+00	0.0000000000e+00	4.9138741398e+00	2.2803223107e-02	2.2803223107e-02	3.5901762122e-05	2.1537578165e-02	4.2837490486e-02	2.1537578165e-02	4.2723030849e+00	1.4627067413e+00
2.3076926923e-01	1.2307692692e+00	0.0000000000e+00	4.9203643132e+00	2.2656280138e-02	2.2656280138e-02	3.0352333016e-05	2.1537578165e-02	4.2848354397e-02	2.1537578165e-02	4.3023897264e+00	1.4532811232e+00
2.3123831226e-01	1.2312383123e+00	0.0000000000e+00	4.9265710605e+00	2.2509488179e-02	2.2509488179e-02	2.5439187473e-05	2.1537578165e-02	4.2859216931e-02	2.1537578165e-02	4.3324763678e+00	1.4438651916e+00
2.3170735528e-01	1.2317073553e+00	0.0000000000e+00	4.9324954198e+00	2.2362847229e-02	2.2362847229e-02	2.1114538654e-05	2.1537578165e-02	4.2870078088e-02	2.1537578165e-02	4.3625630092e+00	1.4344589465e+00
2.3217639831e-01	1.2321763983e+00	0.0000000000e+00	4.9381383780e+00	2.2216357289e-02	2.2216357289e-02	1.7332851249e-05	2.1537578165e-02	4.2880937870e-02	2.1537578165e-02	4.3926496507e+00	1.4250623879e+00
2.3264544134e-01	1.2326454413e+00	0.0000000000e+00	4.9435008712e+00	2.2070018360e-02	2.2070018360e-02	1.4050685588e-05	2.1537578165e-02	4.2891796276e-02	2.1537578165e-02	4.4227362921e+00	1.4156755158e+00
2.3311448437e-01	1.2331144844e+00	0.0000000000e+00	4.9485837854e+00	2.1923830440e-02	2.1923830440e-02	1.1226546786e-05	2.1537578165e-02	4.2902653309e-02	2.1537578165e-02	4.4528229336e+00	1.4062983302e+00
2.3358352739e-01	1.2335835274e+00	0.0000000000e+00	4.9533879578e+00	2.1777793531e-02	2.1777793531e-02	8.8207385052e-06	2.1537578165e-02	4.2913508968e-02	2.1537578165e-02	4.4829095750e+00	1.3969308311e+00
2.3405257042e-01	1.2340525704e+00	0.0000000000e+00	4.9579141769e+00	2.1631907631e-02	2.1631907631e-02	6.7952212899e-06	2.1537578165e-02	4.2924363253e-02	2.1537578165e-02	4.5129962165e+00	1.3875730185e+00
2.3452161345e-01	1.2345216134e+00	0.0000000000e+00	4.9621631834e+00	2.1486172742e-02	2.1486172742e-02	5.1134752756e-06	2.1537578165e-02	4.2935216167e-02	2.1537578165e-02	4.5430828579e+00	1.3782248924e+00
2.3499065647e-01	1.2349906565e+00	0.0000000000e+00	4.9661356706e+00	2.1340588862e-02	2.1340588862e-02	3.7403670594e-06	2.1537578165e-02	4.2946067709e-02	2.1537578165e-02	4.5731694993e+00	1.3688864528e+00
2.3545969950e-01	1.2354596995e+00	0.0000000000e+00	4.9698322855e+00	2.1195155992e-02	2.1195155992e-02	2.6420205188e-06	2.1537578165e-02	4.2956917881e-02	2.1537578165e-02	4.6032561408e+00	1.3595576996e+00
2.3592874253e-01	1.2359287425e+00	0.0000000000e+00	4.9732536286e+00	2.1049874133e-02	2.1049874133e-02	1.7856913424e-06	2.1537578165e-02	4.2967766682e-02	2.1537578165e-02	4.6333427822e+00	1.3502386330e+00
2.3639778555e-01	1.2363977856e+00	0.0000000000e+00	4.9764002548e+00	2.0904743283e-02	2.0904743283e-02	1.1396450300e-06	2.1537578165e-02	4.2978614114e-02	2.1537578165e-02	4.6634294237e+00	1.3409292529e+00
2.3686682858e-01	1.2368668286e+00	0.0000000000e+00	4.9762872844e+00	2.0818001066e-02	2.0818001066e-02	3.2893599639e-07	2.6563514786e-02	4.6102540907e-02	2.6563514786e-02	4.6935160651e+00	1.3353651962e+00
2.3733587161e-01	1.2373358716e+00	0.0000000000e+00	4.9770911599e+00	2.0729019996e-02	2.0729019996e-02	3.1482764221e-07	2.6563514786e-02	4.6114168620e-02	2.6563514786e-02	4.7236027066e+00	1.3296575289e+00
2.3780491463e-01	1.2378049146e+00	0.0000000000e+00	4.9778832882e+00	2.0640264682e-02	2.0640264682e-02	3.0113725917e-07	2.6563514786e-02	4.6125794867e-02	2.6563514786e-02	4.7536893480e+00	1.3239643427e+00
2.3827395766e-01	1.2382739577e+00	0.0000000000e+00	4.9786636744e+00	2.0551735126e-02	2.0551735126e-02	2.8785775241e-07	2.6563514786e-02	4.6137419650e-02	2.6563514786e-02	4.7837759894e+00	1.3182856376e+00
2.3874300069e-01	1.2387430007e+00	0.0000000000e+00	4.9794323238e+00	2.0463431325e-02	2.0463431325e-02	2.7498208733e-07	2.6563514786e-02	4.6149042968e-02	2.6563514786e-02	4.8138626309e+00	1.3126214136e+00
2.3921204371e-01	1.2392120437e+00	0.0000000000e+00	4.9801892417e+00	2.0375353282e-02	2.0375353282e-02	2.6250328809e-07	2.6563514786e-02	4.6160664822e-02	2.6563514786e-02	4.8439492723e+00	1.3069716707e+00
2.3968108674e-01	1.2396810867e+00	0.0000000000e+00	4.9809344329e+00	2.0287500995e-02	2.0287500995e-02	2.5041443597e-07	2.6563514786e-02	4.6172285214e-02	2.6563514786e-02	4.8740359138e+00	1.3013364089e+00
2.4015012977e-01	1.2401501298e+00	0.0000000000e+00	4.9816679027e+00	2.0199874465e-02	2.0199874465e-02	2.3870866786e-07	2.6563514786e-02	4.6183904144e-02	2.6563514786e-02	4.9041225552e+00	1.2957156282e+00
2.4061917280e-01	1.2406191728e+00	0.0000000000e+00	4.9823896558e+00	2.0112473692e-02	2.0112473692e-02	2.2737917472e-07	2.6563514786e-02	4.6195521612e-02	2.6563514786e-02	4.9342091967e+00	1.2901093286e+00
2.4108821582e-01	1.2410882158e+00	0.0000000000e+00	4.9830996972e+00	2.0025298676e-02	2.0025298676e-02	2.1641920004e-07	2.6563514786e-02	4.6207137619e-02	2.6563514786e-02	4.9642958381e+00	1.2845175101e+00
2.4155725885e-01	1.2415572588e+00	0.0000000000e+00	4.9837980315e+00	1.9938349416e-02	1.9938349416e-02	2.0582203836e-07	2.6563514786e-02	4.6218752167e-02	2.6563514786e-02	4.9943824795e+00	1.2789401728e+00
2.4202630188e-01	1.2420263019e+00	0.0000000000e+00	4.9844846635e+00	1.9851625913e-02	1.9851625913e-02	1.9558103378e-07	2.6563514786e-02	4.6230365256e-02	2.6563514786e-02	5.0244691210e+00	1.2733773165e+00
2.4249534490e-01	1.2424953449e+00	0.0000000000e+00	4.9851595977e+00	1.9765128167e-02	1.9765128167e-02	1.8568957844e-07	2.6563514786e-02	4.6241976886e-02	2.6563514786e-02	5.0545557624e+00	1.2678289413e+00
2.4296438793e-01	1.2429643879e+00	0.0000000000e+00	4.9858228386e+00	1.9678856177e-02	1.9678856177e-02	1.7614111111e-07	2.6563514786e-02	4.6253587058e-02	2.6563514786e-02	5.0846424039e+00	1.2622950473e+00
2.4343343096e-01	1.2434334310e+00	0.0000000000e+00	4.9864743908e+00	1.9592809945e-02	1.9592809945e-02	1.6692911574e-07	2.6563514786e-02	4.6265195773e-02	2.6563514786e-02	5.1147290453e+00	1.2567756344e+00
2.4390247398e-01	1.2439024740e+00	0.0000000000e+00	4.9871142584e+00	1.9506989469e-02	1.9506989469e-02	1.5804711987e-07	2.6563514786e-02	4.6276803033e-02	2.6563514786e-02	5.1448156868e+00	1.2512707025e+00
2.4437151701e-01	1.2443715170e+00	0.0000000000e+00	4.9877424459e+00	1.9421394749e-02	1.9421394749e-02	1.4948869344e-07	2.6563514786e-02	4.6288408836e-02	2.6563514786e-02	5.1749023282e+00	1.2457802518e+00
2.4484056004e-01	1.2448405600e+00	0.0000000000e+00	4.9883589574e+00	1.9336025787e-02	1.9336025787e-02	1.4124744722e-07	2.6563514786e-02	4.6300013185e-02	2.6563514786e-02	5.2049889696e+00	1.2403042822e+00
2.4530960306e-01	1.2453096031e+00	0.0000000000e+00	4.9889637970e+00	1.9250882581e-02	1.9250882581e-02	1.3331703146e-07	2.6563514786e-02	4.6311616080e-02	2.6563514786e-02	5.2350756111e+00	1.2348427937e+00
2.4577864609e-01	1.2457786461e+00	0.0000000000e+00	4.9895569688e+00	1.9165965132e-02	1.9165965132e-02	1.2569113447e-07	2.6563514786e-02	4.6323217522e-02	2.6563514786e-02	5.2651622525e+00	1.2293957862e+00
2.4624768912e-01	1.2462476891e+00	0.0000000000e+00	4.9901384766e+00	1.9081273439e-02	1.9081273439e-02	1.1836348124e-07	2.6563514786e-02	4.6334817511e-02	2.6563514786e-02	5.2952488940e+00	1.2239632599e+00
2.4671673215e-01	1.2467167321e+00	0.0000000000e+00	4.9907083245e+00	1.8996807504e-02	1.8996807504e-02	1.1132783214e-07	2.6563514786e-02	4.6346416048e-02	2.6563514786e-02	5.3253355354e+00	1.2185452147e+00
2.4718577517e-01	1.2471857752e+00	0.0000000000e+00	4.9912665161e+00	1.8912567325e-02	1.8912567325e-02	1.0457798146e-07	2.6563514786e-02	4.6358013134e-02	2.6563514786e-02	5.3554221769e+00	1.2131416506e+00
2.4765481820e-01	1.2476548182e+00	0.0000000000e+00	4.9918130552e+00	1.8828552902e-02	1.8828552902e-02	9.8107756155e-08	2.6563514786e-02	4.6369608770e-02	2.6563514786e-02	5.3855088183e+00	1.2077525677e+00
2.4812386123e-01	1.2481238612e+00	0.0000000000e+00	4.9923479454e+00	1.8744764237e-02	1.8744764237e-02	9.1911014478e-08	2.6563514786e-02	4.6381202956e-02	2.6563514786e-02	5.4155954598e+00	1.2023779658e+00
2.4859290425e-01	1.2485929043e+00	0.0000000000e+00	4.9928711903e+00	1.8661201328e-02	1.8661201328e-02	8.5981644659e-08	2.6563514786e-02	4.6392795693e-02	2.6563514786e-02	5.4456821012e+00	1.1970178450e+00
2.4906194728e-01	1.2490619473e+00	0.0000000000e+00	4.9933827934e+00	1.8577864176e-02	1.8577864176e-02	8.0313563604e-08	2.6563514786e-02	4.6404386982e-02	2.6563514786e-02	5.4757687426e+00	1.1916722053e+00
2.4953099031e-01	1.2495309903e+00	0.0000000000e+00	4.9938827580e+00	1.8494752781e-02	1.8494752781e-02	7.4900715600e-08	2.6563514786e-02	4.6415976823e-02	2.6563514786e-02	5.5058553841e+00	1.1863410468e+00
2.5000003333e-01	1.2500000333e+00	0.0000000000e+00	4.9943710875e+00	1.8411867142e-02	1.8411867142e-02	6.9737071027e-08	2.6563514786e-02	4.6427565217e-02	2.6563514786e-02	5.5359420255e+00	1.1810243693e+00
2.5046907636e-01	1.2504690764e+00	0.0000000000e+00	4.9948477852e+00	1.8329207261e-02	1.8329207261e-02	6.4816625088e-08	2.6563514786e-02	4.6439152166e-02	2.6563514786e-02	5.5660286670e+00	1.1757221729e+00
2.5093811939e-01	1.2509381194e+00	0.0000000000e+00	4.9953128541e+00	1.8246773135e-02	1.8246773135e-02	6.0133396542e-08	2.6563514786e-02	4.6450737669e-02	2.6563514786e-02	5.5961153084e+00	1.1704344577e+00
2.5140716241e-01	1.2514071624e+00	0.0000000000e+00	4.9957662975e+00	1.8164564767e-02	1.8164564767e-02	5.5681426448e-08	2.6563514786e-02	4.6462321727e-02	2.6563514786e-02	5.6262019499e+00	1.1651612236e+00
2.5187620544e-01	1.2518762054e+00	0.0000000000e+00	4.9962081182e+00	1.8082582155e-02	1.8082582155e-02	5.1454776922e-08	2.6563514786e-02	4.6473904342e-02	2.6563514786e-02	5.6562885913e+00	1.1599024705e+00
2.5234524847e-01	1.2523452485e+00	0.0000000000e+00	4.9966383193e+00	1.8000825301e-02	1.8000825301e-02	4.7447529893e-08	2.6563514786e-02	4.6485485513e-02	2.6563514786e-02	5.6863752327e+00	1.1546581986e+00
2.5281429149e-01	1.2528142915e+00	0.0000000000e+00	4.9970569035e+00	1.7919294202e-02	1.7919294202e-02	4.3653785864e-08	2.6563514786e-02	4.6497065242e-02	2.6563514786e-02	5.7164618742e+00	1.1494284078e+00
2.5328333452e-01	1.2532833345e+00	0.0000000000e+00	4.9974638737e+00	1.7837988861e-02	1.7837988861e-02	4.0067662670e-08	2.6563514786e-02	4.6508643529e-02	2.6563514786e-02	5.7465485156e+00	1.1442130981e+00
2.5375237755e-01	1.2537523775e+00	0.0000000000e+00	4.9978592325e+00	1.7756909276e-02	1.7756909276e-02	3.6683294238e-08	2.6563514786e-02	4.6520220376e-02	2.6563514786e-02	5.7766351571e+00	1.1390122695e+00
2.5422142058e-01	1.2542214206e+00	0.0000000000e+00	4.9982429826e+00	1.7676055448e-02	1.7676055448e-02	3.3494829321e-08	2.6563514786e-02	4.6531795782e-02	2.6563514786e-02	5.8067217985e+00	1.1338259220e+00
2.5469046360e-01	1.2546904636e+00	0.0000000000e+00	4.9986151265e+00	1.7595427377e-02	1.7595427377e-02	3.0496430222e-08	2.6563514786e-02	4.6543369748e-02	2.6563514786e-02	5.8368084400e+00	1.1286540556e+00
2.5515950663e-01	1.2551595066e+00	0.0000000000e+00	4.9989756667e+00	1.7515025063e-02	1.7515025063e-02	2.7682271484e-08	2.6563514786e-02	4.6554942275e-02	2.6563514786e-02	5.8668950814e+00	1.1234966703e+00
2.5562854966e-01	1.2556285497e+00	0.0000000000e+00	4.9993246056e+00	1.7434848505e-02	1.7434848505e-02	2.5046538528e-08	2.6563514786e-02	4.6566513364e-02	2.6563514786e-02	5.8969817228e+00	1.1183537661e+00
2.5609759268e-01	1.2560975927e+00	0.0000000000e+00	4.9996619454e+00	1.7354897704e-02	1.7354897704e-02	2.2583426238e-08	2.6563514786e-02	4.6578083016e-02	2.6563514786e-02	5.9270683643e+00	1.1132253430e+00
2.5656663571e-01	1.2565666357e+00	0.0000000000e+00	4.9999876885e+00	1.7275172660e-02	1.7275172660e-02	2.0287137453e-08	2.6563514786e-02	4.6589651231e-02	2.6563514786e-02	5.9571550057e+00	1.1081114010e+00
2.5703567874e-01	1.2570356787e+00	0.0000000000e+00	5.0003018369e+00	1.7195673372e-02	1.7195673372e-02	1.8151881357e-08	2.6563514786e-02	4.6601218010e-02	2.6563514786e-02	5.9872416472e+00	1.1030119402e+00
2.5750472176e-01	1.2575047218e+00	0.0000000000e+00	5.0006043927e+00	1.7116399841e-02	1.7116399841e-02	1.6171871724e-08	2.6563514786e-02	4.6612783354e-02	2.6563514786e-02	6.0173282886e+00	1.0979269604e+00
2.5797376479e-01	1.2579737648e+00	0.0000000000e+00	5.0008953580e+00	1.7037352067e-02	1.7037352067e-02	1.4341324985e-08	2.6563514786e-02	4.6624347263e-02	2.6563514786e-02	6.0474149301e+00	1.0928564618e+00
2.5844280782e-01	1.2584428078e+00	0.0000000000e+00	5.0011747347e+00	1.6958530050e-02	1.6958530050e-02	1.2654458085e-08	2.6563514786e-02	4.6635909739e-02	2.6563514786e-02	6.0775015715e+00	1.0878004442e+00
2.5891185084e-01	1.2589118508e+00	0.0000000000e+00	5.0014425246e+00	1.6879933789e-02	1.6879933789e-02	1.1105486063e-08	2.6563514786e-02	4.6647470781e-02	2.6563514786e-02	6.1075882129e+00	1.0827589078e+00
2.5938089387e-01	1.2593808939e+00	0.0000000000e+00	5.0016987294e+00	1.6801563285e-02	1.6801563285e-02	9.6886193230e-09	2.6563514786e-02	4.6659030390e-02	2.6563514786e-02	6.1376748544e+00	1.0777318524e+00
2.5984993690e-01	1.2598499369e+00	0.0000000000e+00	5.0019433510e+00	1.6723418538e-02	1.6723418538e-02	8.3980605382e-09	2.6563514786e-02	4.6670588568e-02	2.6563514786e-02	6.1677614958e+00	1.0727192782e+00
2.6031897992e-01	1.2603189799e+00	0.0000000000e+00	5.0021763909e+00	1.6645499548e-02	1.6645499548e-02	7.2280011375e-09	2.6563514786e-02	4.6682145315e-02	2.6563514786e-02	6.1978481373e+00	1.0677211851e+00
2.6078802295e-01	1.2607880230e+00	0.0000000000e+00	5.0023978506e+00	1.6567806314e-02	1.6567806314e-02	6.1726173526e-09	2.6563514786e-02	4.6693700632e-02	2.6563514786e-02	6.2279347787e+00	1.0627375731e+00
2.6125706598e-01	1.2612570660e+00	0.0000000000e+00	5.0026077315e+00	1.6490338837e-02	1.6490338837e-02	5.2260658134e-09	2.6563514786e-02	4.6705254519e-02	2.6563514786e-02	6.2580214202e+00	1.0577684422e+00
2.6172610901e-01	1.2617261090e+00	0.0000000000e+00	5.0028060352e+00	1.6413097117e-02	1.6413097117e-02	4.3824787429e-09	2.6563514786e-02	4.6716806977e-02	2.6563514786e-02	6.2881080616e+00	1.0528137924e+00
2.6219515203e-01	1.2621951520e+00	0.0000000000e+00	5.0029927629e+00	1.6336081154e-02	1.6336081154e-02	3.6359588748e-09	2.6563514786e-02	4.6728358006e-02	2.6563514786e-02	6.3181947030e+00	1.0478736237e+00
2.6266419506e-01	1.2626641951e+00	0.0000000000e+00	5.0031679159e+00	1.6259290947e-02	1.6259290947e-02	2.9805743473e-09	2.6563514786e-02	4.6739907609e-02	2.6563514786e-02	6.3482813445e+00	1.0429479361e+00
2.6313323809e-01	1.2631332381e+00	0.0000000000e+00	5.0033314952e+00	1.6182726497e-02	1.6182726497e-02	2.4103540039e-09	2.6563514786e-02	4.6751455784e-02	2.6563514786e-02	6.3783679859e+00	1.0380367296e+00
2.6360228111e-01	1.2636022811e+00	0.0000000000e+00	5.0034835020e+00	1.6106387803e-02	1.6106387803e-02	1.9192837948e-09	2.6563514786e-02	4.6763002534e-02	2.6563514786e-02	6.4084546274e+00	1.0331400042e+00
2.6407132414e-01	1.2640713241e+00	0.0000000000e+00	5.0036239372e+00	1.6030274867e-02	1.6030274867e-02	1.5013053072e-09	2.6563514786e-02	4.6774547858e-02	2.6563514786e-02	6.4385412688e+00	1.0282577600e+00
2.6454036717e-01	1.2645403672e+00	0.0000000000e+00	5.0037528019e+00	1.5954387687e-02	1.5954387687e-02	1.1503178897e-09	2.6563514786e-02	4.6786091757e-02	2.6563514786e-02	6.4686279103e+00	1.0233899968e+00
2.6500941019e-01	1.2650094102e+00	0.0000000000e+00	5.0038700968e+00	1.5878726264e-02	1.5878726264e-02	8.6018632235e-10	2.6563514786e-02	4.6797634232e-02	2.6563514786e-02	6.4987145517e+00	1.0185367147e+00
2.6547845322e-01	1.2654784532e+00	0.0000000000e+00	5.0039758228e+00	1.5803290598e-02	1.5803290598e-02	6.2475647856e-10	2.6563514786e-02	4.6809175284e-02	2.6563514786e-02	6.5288011931e+00	1.0136979138e+00
2.6594749625e-01	1.2659474962e+00	0.0000000000e+00	5.0040699805e+00	1.5728080688e-02	1.5728080688e-02	4.3788178524e-10	2.6563514786e-02	4.6820714914e-02	2.6563514786e-02	6.5588878346e+00	1.0088735939e+00
2.6641653927e-01	1.2664165393e+00	0.0000000000e+00	5.0041525706e+00	1.5653096535e-02	1.5653096535e-02	2.9346331737e-10	2.6563514786e-02	4.6832253121e-02	2.6563514786e-02	6.5889744760e+00	1.0040637552e+00
2.6688558230e-01	1.2668855823e+00	0.0000000000e+00	5.0042235935e+00	1.5578338139e-02	1.5578338139e-02	1.8550579148e-10	2.6563514786e-02	4.6843789908e-02	2.6563514786e-02	6.6190611175e+00	9.9926839756e-01
2.6735462533e-01	1.2673546253e+00	0.0000000000e+00	5.0042830499e+00	1.5503805500e-02	1.5503805500e-02	1.0819027604e-10	2.6563514786e-02	4.6855325274e-02	2.6563514786e-02	6.6491477589e+00	9.9448752103e-01
2.6782366836e-01	1.2678236684e+00	0.0000000000e+00	5.0043309400e+00	1.5429498617e-02	1.5429498617e-02	5.5961962871e-11	2.6563514786e-02	4.6866859220e-02	2.6563514786e-02	6.6792344004e+00	9.8972112561e-01
2.6829271138e-01	1.2682927114e+00	0.0000000000e+00	5.0043672642e+00	1.5355417491e-02	1.5355417491e-02	2.3627989390e-11	2.6563514786e-02	4.6878391747e-02	2.6563514786e-02	6.7093210418e+00	9.8496921129e-01
2.6876175441e-01	1.2687617544e+00	0.0000000000e+00	5.0043920227e+00	1.5281562122e-02	1.5281562122e-02	6.4566692760e-12	2.6563514786e-02	4.6889922856e-02	2.6563514786e-02	6.7394076832e+00	9.8023177809e-01
2.6923079744e-01	1.2692307974e+00	0.0000000000e+00	5.0044052157e+00	1.5207932509e-02	1.5207932509e-02	2.6663919493e-13	2.6563514786e-02	4.6901452547e-02	2.6563514786e-02	6.7694943247e+00	9.7550882598e-01
2.6969984046e-01	1.2696998405e+00	0.0000000000e+00	5.0044068433e+00	1.5134528654e-02	1.5134528654e-02	1.4935893989e-12	2.6563514786e-02	4.6912980821e-02	2.6563514786e-02	6.7995809661e+00	9.7080035499e-01
2.7016888349e-01	1.2701688835e+00	0.0000000000e+00	5.0043969055e+00	1.5061350555e-02	1.5061350555e-02	7.2242723630e-12	2.6563514786e-02	4.6924507679e-02	2.6563514786e-02	6.8296676076e+00	9.6610636510e-01
2.7063792652e-01	1.2706379265e+00	0.0000000000e+00	5.0043754022e+00	1.4988398212e-02	1.4988398212e-02	1.5192297852e-11	2.6563514786e-02	4.6936033121e-02	2.6563514786e-02	6.8597542490e+00	9.6142685631e-01
2.7110696954e-01	1.2711069695e+00	0.0000000000e+00	5.0043423334e+00	1.4915671627e-02	1.4915671627e-02	2.3736633002e-11	2.6563514786e-02	4.6947557148e-02	2.6563514786e-02	6.8898408905e+00	9.5676182863e-01
2.7157601257e-01	1.2715760126e+00	0.0000000000e+00	5.0042976987e+00	1.4843170798e-02	1.4843170798e-02	3.1729842284e-11	2.6563514786e-02	4.6959079761e-02	2.6563514786e-02	6.9199275319e+00	9.5211128206e-01
2.7204505560e-01	1.2720450556e+00	0.0000000000e+00	5.0042414979e+00	1.4770895726e-02	1.4770895726e-02	3.8487170481e-11	2.6563514786e-02	4.6970600961e-02	2.6563514786e-02	6.9500141733e+00	9.4747521660e-01
2.7251409862e-01	1.2725140986e+00	0.0000000000e+00	5.0041737306e+00	1.4698846411e-02	1.4698846411e-02	4.3668722684e-11	2.6563514786e-02	4.6982120747e-02	2.6563514786e-02	6.9801008148e+00	9.4285363224e-01
2.7298314165e-01	1.2729831417e+00	0.0000000000e+00	5.0040943964e+00	1.4627022852e-02	1.4627022852e-02	4.7185474161e-11	2.6563514786e-02	4.6993639122e-02	2.6563514786e-02	7.0101874562e+00	9.3824652898e-01
2.7345218468e-01	1.2734521847e+00	0.0000000000e+00	5.0040034947e+00	1.4555425050e-02	1.4555425050e-02	4.9116675562e-11	2.6563514786e-02	4.7005156085e-02	2.6563514786e-02	7.0402740977e+00	9.3365390684e-01
2.7392122770e-01	1.2739212277e+00	0.0000000000e+00	5.0039010250e+00	1.4484053005e-02	1.4484053005e-02	4.9642621809e-11	2.6563514786e-02	4.7016671638e-02	2.6563514786e-02	7.0703607391e+00	9.2907576580e-01
2.7439027073e-01	1.2743902707e+00	0.0000000000e+00	5.0037869866e+00	1.4412906716e-02	1.4412906716e-02	4.8993654806e-11	2.6563514786e-02	4.7028185780e-02	2.6563514786e-02	7.1004473806e+00	9.2451210586e-01
2.7485931376e-01	1.2748593138e+00	0.0000000000e+00	5.0036613788e+00	1.4341986185e-02	1.4341986185e-02	4.7414123426e-11	2.6563514786e-02	4.7039698513e-02	2.6563514786e-02	7.1305340220e+00	9.1996292703e-01
2.7532835679e-01	1.2753283568e+00	0.0000000000e+00	5.0035242006e+00	1.4271291410e-02	1.4271291410e-02	4.5138867622e-11	2.6563514786e-02	4.7051209837e-02	2.6563514786e-02	7.1606206634e+00	9.1542822931e-01
2.7579739981e-01	1.2757973998e+00	0.0000000000e+00	5.0033754513e+00	1.4200822392e-02	1.4200822392e-02	4.2379424700e-11	2.6563514786e-02	4.7062719754e-02	2.6563514786e-02	7.1907073049e+00	9.1090801269e-01
2.7626644284e-01	1.2762664428e+00	0.0000000000e+00	5.0032151298e+00	1.4130579130e-02	1.4130579130e-02	3.9317297521e-11	2.6563514786e-02	4.7074228263e-02	2.6563514786e-02	7.2207939463e+00	9.0640227718e-01
2.7673548587e-01	1.2767354859e+00	0.0000000000e+00	5.0030432350e+00	1.4060561625e-02	1.4060561625e-02	3.6102028194e-11	2.6563514786e-02	4.7085735365e-02	2.6563514786e-02	7.2508805878e+00	9.0191102278e-01
2.7720452889e-01	1.2772045289e+00	0.0000000000e+00	5.0028597660e+00	1.3990769877e-02	1.3990769877e-02	3.2852309090e-11	2.6563514786e-02	4.7097241062e-02	2.6563514786e-02	7.2809672292e+00	8.9743424948e-01
2.7767357192e-01	1.2776735719e+00	0.0000000000e+00	5.0026647213e+00	1.3921203886e-02	1.3921203886e-02	2.9658830183e-11	2.6563514786e-02	4.7108745353e-02	2.6563514786e-02	7.3110538707e+00	8.9297195729e-01
2.7814261495e-01	1.2781426149e+00	0.0000000000e+00	5.0024580998e+00	1.3851863652e-02	1.3851863652e-02	2.6587957591e-11	2.6563514786e-02	4.7120248240e-02	2.6563514786e-02	7.3411405121e+00	8.8852414621e-01
2.7861165797e-01	1.2786116580e+00	0.0000000000e+00	5.0022399001e+00	1.3782749174e-02	1.3782749174e-02	2.3685648276e-11	2.6563514786e-02	4.7131749723e-02	2.6563514786e-02	7.3712271535e+00	8.8409081623e-01
2.7908070100e-01	1.2790807010e+00	0.0000000000e+00	5.0020101208e+00	1.3713860453e-02	1.3713860453e-02	2.0981234927e-11	2.6563514786e-02	4.7143249802e-02	2.6563514786e-02	7.4013137950e+00	8.7967196736e-01
2.7954974403e-01	1.2795497440e+00	0.0000000000e+00	5.0017687603e+00	1.3645197488e-02	1.3645197488e-02	1.8490876202e-11	2.6563514786e-02	4.7154748480e-02	2.6563514786e-02	7.4314004364e+00	8.7526759959e-01
2.8001878705e-01	1.2800187871e+00	0.0000000000e+00	5.0015158171e+00	1.3576760281e-02	1.3576760281e-02	1.6220575858e-11	2.6563514786e-02	4.7166245755e-02	2.6563514786e-02	7.4614870779e+00	8.7087771293e-01
2.8048783008e-01	1.2804878301e+00	0.0000000000e+00	5.0012512894e+00	1.3508548830e-02	1.3508548830e-02	1.4168743740e-11	2.6563514786e-02	4.7177741630e-02	2.6563514786e-02	7.4915737193e+00	8.6650230738e-01
2.8095687311e-01	1.2809568731e+00	0.0000000000e+00	5.0009751757e+00	1.3440563136e-02	1.3440563136e-02	1.2328313433e-11	2.6563514786e-02	4.7189236103e-02	2.6563514786e-02	7.5216603608e+00	8.6214138293e-01
2.8142591614e-01	1.2814259161e+00	0.0000000000e+00	5.0006874739e+00	1.3372803198e-02	1.3372803198e-02	1.0688454514e-11	2.6563514786e-02	4.7200729178e-02	2.6563514786e-02	7.5517470022e+00	8.5779493957e-01
2.8189495916e-01	1.2818949592e+00	0.0000000000e+00	5.0003881822e+00	1.3305269017e-02	1.3305269017e-02	9.2359281499e-12	2.6563514786e-02	4.7212220853e-02	2.6563514786e-02	7.5818336437e+00	8.5346297733e-01
2.8236400219e-01	1.2823640022e+00	0.0000000000e+00	5.0000772987e+00	1.3237960593e-02	1.3237960593e-02	7.9561376936e-12	2.6563514786e-02	4.7223711129e-02	2.6563514786e-02	7.6119202851e+00	8.4914549620e-01
2.8283304522e-01	1.2828330452e+00	0.0000000000e+00	4.9997548213e+00	1.3170877926e-02	1.3170877926e-02	6.8339245491e-12	2.6563514786e-02	4.7235200008e-02	2.6563514786e-02	7.6420069265e+00	8.4484249618e-01
2.8330208824e-01	1.2833020882e+00	0.0000000000e+00	4.9994207479e+00	1.3104021016e-02	1.3104021016e-02	5.8541551983e-12	2.6563514786e-02	4.7246687490e-02	2.6563514786e-02	7.6720935680e+00	8.4055397726e-01
2.8377113127e-01	1.2837711313e+00	0.0000000000e+00	4.9990750762e+00	1.3037389862e-02	1.3037389862e-02	5.0021401054e-12	2.6563514786e-02	4.7258173576e-02	2.6563514786e-02	7.7021802094e+00	8.3627993945e-01
2.8424017430e-01	1.2842401743e+00	0.0000000000e+00	4.9987178041e+00	1.2970984465e-02	1.2970984465e-02	4.2639194891e-12	2.6563514786e-02	4.7269658266e-02	2.6563514786e-02	7.7322668509e+00	8.3202038274e-01
2.8470921732e-01	1.2847092173e+00	0.0000000000e+00	4.9983489290e+00	1.2904804825e-02	1.2904804825e-02	3.6264454541e-12	2.6563514786e-02	4.7281141561e-02	2.6563514786e-02	7.7623534923e+00	8.2777530715e-01
2.8517826035e-01	1.2851782604e+00	0.0000000000e+00	4.9979684486e+00	1.2838850941e-02	1.2838850941e-02	3.0776848918e-12	2.6563514786e-02	4.7292623461e-02	2.6563514786e-02	7.7924401338e+00	8.2354471265e-01
2.8564730338e-01	1.2856473034e+00	0.0000000000e+00	4.9975763604e+00	1.2773122814e-02	1.2773122814e-02	2.6066630534e-12	2.6563514786e-02	4.7304103968e-02	2.6563514786e-02	7.8225267752e+00	8.1932859927e-01
2.8611634640e-01	1.2861163464e+00	0.0000000000e+00	4.9971726618e+00	1.2707620444e-02	1.2707620444e-02	2.2034637881e-12	2.6563514786e-02	4.7315583082e-02	2.6563514786e-02	7.8526134166e+00	8.1512696699e-01
2.8658538943e-01	1.2865853894e+00	0.0000000000e+00	4.9967573500e+00	1.2642343831e-02	1.2642343831e-02	1.8591991259e-12	2.6563514786e-02	4.7327060804e-02	2.6563514786e-02	7.8827000581e+00	8.1093981581e-01
2.8705443246e-01	1.2870544325e+00	0.0000000000e+00	4.9963304225e+00	1.2577292974e-02	1.2577292974e-02	1.5659581122e-12	2.6563514786e-02	4.7338537134e-02	2.6563514786e-02	7.9127866995e+00	8.0676714574e-01
2.8752347548e-01	1.2875234755e+00	0.0000000000e+00	4.9958918762e+00	1.2512467874e-02	1.2512467874e-02	1.3167425267e-12	2.6563514786e-02	4.7350012073e-02	2.6563514786e-02	7.9428733410e+00	8.0260895678e-01
2.8799251851e-01	1.2879925185e+00	0.0000000000e+00	4.9954417084e+00	1.2447868531e-02	1.2447868531e-02	1.1053952632e-12	2.6563514786e-02	4.7361485622e-02	2.6563514786e-02	7.9729599824e+00	7.9846524893e-01
2.8846156154e-01	1.2884615615e+00	0.0000000000e+00	4.9949799160e+00	1.2383494945e-02	1.2383494945e-02	9.2652565813e-13	2.6563514785e-02	4.7372957781e-02	2.6563514786e-02	8.0030466239e+00	7.9433602218e-01
2.8893060457e-01	1.2889306046e+00	0.0000000000e+00	4.9945064960e+00	1.2319347115e-02	1.2319347115e-02	7.7543487626e-13	2.6563514785e-02	4.7384428551e-02	2.6563514786e-02	8.0331332653e+00	7.9022127653e-01
2.8939964759e-01	1.2893996476e+00	0.0000000000e+00	4.9940214453e+00	1.2255425042e-02	1.2255425042e-02	6.4804353330e-13	2.6563514785e-02	4.7395897934e-02	2.6563514786e-02	8.0632199067e+00	7.8612101200e-01
2.8986869062e-01	1.2898686906e+00	0.0000000000e+00	4.9956608746e+00	1.2202332998e-02	1.2202332998e-02	3.7911646798e-09	3.1709271437e-02	5.0289740523e-02	3.1709271438e-02	8.0933065482e+00	7.8271543684e-01
2.9033773365e-01	1.2903377336e+00	0.0000000000e+00	4.9958052382e+00	1.2157551720e-02	1.2157551720e-02	3.6483970496e-09	3.1709271437e-02	5.0301903340e-02	3.1709271438e-02	8.1233931896e+00	7.7984295354e-01
2.9080677667e-01	1.2908067767e+00	0.0000000000e+00	4.9959477016e+00	1.2112865299e-02	1.2112865299e-02	3.5093288209e-09	3.1709271437e-02	5.0314064687e-02	3.1709271438e-02	8.1534798311e+00	7.7697655479e-01
2.9127581970e-01	1.2912758197e+00	0.0000000000e+00	4.9960882647e+00	1.2068273733e-02	1.2068273733e-02	3.3739101868e-09	3.1709271437e-02	5.0326224564e-02	3.1709271438e-02	8.1835664725e+00	7.7411624060e-01
2.9174486273e-01	1.2917448627e+00	0.0000000000e+00	4.9962269278e+00	1.2023777025e-02	1.2023777025e-02	3.2420912986e-09	3.1709271437e-02	5.0338382973e-02	3.1709271438e-02	8.2136531140e+00	7.7126201096e-01
2.9221390575e-01	1.2922139058e+00	0.0000000000e+00	4.9963636911e+00	1.1979375173e-02	1.1979375173e-02	3.1138222659e-09	3.1709271437e-02	5.0350539913e-02	3.1709271438e-02	8.2437397554e+00	7.6841386586e-01
2.9268294878e-01	1.2926829488e+00	0.0000000000e+00	4.9964985546e+00	1.1935068178e-02	1.1935068178e-02	2.9890531553e-09	3.1709271437e-02	5.0362695386e-02	3.1709271438e-02	8.2738263968e+00	7.6557180532e-01
2.9315199181e-01	1.2931519918e+00	0.0000000000e+00	4.9966315186e+00	1.1890856039e-02	1.1890856039e-02	2.8677339903e-09	3.1709271437e-02	5.0374849392e-02	3.1709271438e-02	8.3039130383e+00	7.6273582933e-01
2.9362103483e-01	1.2936210348e+00	0.0000000000e+00	4.9967625831e+00	1.1846738757e-02	1.1846738757e-02	2.7498147511e-09	3.1709271437e-02	5.0387001932e-02	3.1709271438e-02	8.3339996797e+00	7.5990593790e-01
2.9409007786e-01	1.2940900779e+00	0.0000000000e+00	4.9968917483e+00	1.1802716332e-02	1.1802716332e-02	2.6352453749e-09	3.1709271437e-02	5.0399153007e-02	3.1709271438e-02	8.3640863212e+00	7.5708213101e-01
2.9455912089e-01	1.2945591209e+00	0.0000000000e+00	4.9970190144e+00	1.1758788763e-02	1.1758788763e-02	2.5239757561e-09	3.1709271437e-02	5.0411302617e-02	3.1709271438e-02	8.3941729626e+00	7.5426440868e-01
2.9502816391e-01	1.2950281639e+00	0.0000000000e+00	4.9971443814e+00	1.1714956051e-02	1.1714956051e-02	2.4159557471e-09	3.1709271437e-02	5.0423450763e-02	3.1709271438e-02	8.4242596041e+00	7.5145277089e-01
2.9549720694e-01	1.2954972069e+00	0.0000000000e+00	4.9972678496e+00	1.1671218195e-02	1.1671218195e-02	2.3111351591e-09	3.1709271437e-02	5.0435597446e-02	3.1709271438e-02	8.4543462455e+00	7.4864721766e-01
2.9596624997e-01	1.2959662500e+00	0.0000000000e+00	4.9973894190e+00	1.1627575196e-02	1.1627575196e-02	2.2094637637e-09	3.1709271437e-02	5.0447742667e-02	3.1709271438e-02	8.4844328869e+00	7.4584774898e-01
2.9643529300e-01	1.2964352930e+00	0.0000000000e+00	4.9975090898e+00	1.1584027054e-02	1.1584027054e-02	2.1108912945e-09	3.1709271437e-02	5.0459886425e-02	3.1709271438e-02	8.5145195284e+00	7.4305436485e-01
2.9690433602e-01	1.2969043360e+00	0.0000000000e+00	4.9976268621e+00	1.1540573768e-02	1.1540573768e-02	2.0153674491e-09	3.1709271437e-02	5.0472028723e-02	3.1709271438e-02	8.5446061698e+00	7.4026706528e-01
2.9737337905e-01	1.2973733790e+00	0.0000000000e+00	4.9977427360e+00	1.1497215339e-02	1.1497215339e-02	1.9228418917e-09	3.1709271437e-02	5.0484169560e-02	3.1709271438e-02	8.5746928113e+00	7.3748585025e-01
2.9784242208e-01	1.2978424221e+00	0.0000000000e+00	4.9978567117e+00	1.1453951766e-02	1.1453951766e-02	1.8332642557e-09	3.1709271437e-02	5.0496308938e-02	3.1709271438e-02	8.6047794527e+00	7.3471071978e-01
2.9831146510e-01	1.2983114651e+00	0.0000000000e+00	4.9979687893e+00	1.1410783050e-02	1.1410783050e-02	1.7465841474e-09	3.1709271437e-02	5.0508446856e-02	3.1709271438e-02	8.6348660942e+00	7.3194167385e-01
2.9878050813e-01	1.2987805081e+00	0.0000000000e+00	4.9980789689e+00	1.1367709191e-02	1.1367709191e-02	1.6627511495e-09	3.1709271437e-02	5.0520583317e-02	3.1709271438e-02	8.6649527356e+00	7.2917871248e-01
2.9924955116e-01	1.2992495512e+00	0.0000000000e+00	4.9981872506e+00	1.1324730188e-02	1.1324730188e-02	1.5817148252e-09	3.1709271436e-02	5.0532718319e-02	3.1709271438e-02	8.6950393770e+00	7.2642183566e-01
2.9971859418e-01	1.2997185942e+00	0.0000000000e+00	4.9982936345e+00	1.1281846042e-02	1.1281846042e-02	1.5034247235e-09	3.1709271436e-02	5.0544851865e-02	3.1709271438e-02	8.7251260185e+00	7.2367104339e-01
3.0018763721e-01	1.3001876372e+00	0.0000000000e+00	4.9983981209e+00	1.1239056752e-02	1.1239056752e-02	1.4278303843e-09	3.1709271436e-02	5.0556983955e-02	3.1709271438e-02	8.7552126599e+00	7.2092633569e-01
3.0065668024e-01	1.3006566802e+00	0.0000000000e+00	4.9985007096e+00	1.1196362319e-02	1.1196362319e-02	1.3548813433e-09	3.1709271436e-02	5.0569114589e-02	3.1709271438e-02	8.7852993014e+00	7.1818771252e-01
3.0112572326e-01	1.3011257233e+00	0.0000000000e+00	4.9986014010e+00	1.1153762743e-02	1.1153762743e-02	1.2845271400e-09	3.1709271436e-02	5.0581243768e-02	3.1709271438e-02	8.8153859428e+00	7.1545517391e-01
3.0159476629e-01	1.3015947663e+00	0.0000000000e+00	4.9987001950e+00	1.1111258023e-02	1.1111258023e-02	1.2167173239e-09	3.1709271436e-02	5.0593371493e-02	3.1709271438e-02	8.8454725843e+00	7.1272871984e-01
3.0206380932e-01	1.3020638093e+00	0.0000000000e+00	4.9987970919e+00	1.1068848159e-02	1.1068848159e-02	1.1514014621e-09	3.1709271436e-02	5.0605497765e-02	3.1709271438e-02	8.8755592257e+00	7.1000835033e-01
3.0253285235e-01	1.3025328523e+00	0.0000000000e+00	4.9988920916e+00	1.1026533153e-02	1.1026533153e-02	1.0885291475e-09	3.1709271436e-02	5.0617622584e-02	3.1709271438e-02	8.9056458671e+00	7.0729406537e-01
3.0300189537e-01	1.3030018954e+00	0.0000000000e+00	4.9989851943e+00	1.0984313003e-02	1.0984313003e-02	1.0280500081e-09	3.1709271436e-02	5.0629745951e-02	3.1709271438e-02	8.9357325086e+00	7.0458586496e-01
3.0347093840e-01	1.3034709384e+00	0.0000000000e+00	4.9990764002e+00	1.0942187709e-02	1.0942187709e-02	9.6991371626e-10	3.1709271436e-02	5.0641867867e-02	3.1709271438e-02	8.9658191500e+00	7.0188374911e-01
3.0393998143e-01	1.3039399814e+00	0.0000000000e+00	4.9991657092e+00	1.0900157272e-02	1.0900157272e-02	9.1406999922e-10	3.1709271436e-02	5.0653988333e-02	3.1709271438e-02	8.9959057915e+00	6.9918771780e-01
3.0440902445e-01	1.3044090245e+00	0.0000000000e+00	4.9992531215e+00	1.0858221692e-02	1.0858221692e-02	8.6046865001e-10	3.1709271436e-02	5.0666107348e-02	3.1709271438e-02	9.0259924329e+00	6.9649777105e-01
3.0487806748e-01	1.3048780675e+00	0.0000000000e+00	4.9993386372e+00	1.0816380968e-02	1.0816380968e-02	8.0905953922e-10	3.1709271436e-02	5.0678224914e-02	3.1709271438e-02	9.0560790744e+00	6.9381390884e-01
3.0534711051e-01	1.3053471105e+00	0.0000000000e+00	4.9994222564e+00	1.0774635101e-02	1.0774635101e-02	7.5979262744e-10	3.1709271436e-02	5.0690341032e-02	3.1709271438e-02	9.0861657158e+00	6.9113613119e-01
3.0581615353e-01	1.3058161535e+00	0.0000000000e+00	4.9995039792e+00	1.0732984091e-02	1.0732984091e-02	7.1261797855e-10	3.1709271436e-02	5.0702455701e-02	3.1709271438e-02	9.1162523572e+00	6.8846443809e-01
3.0628519656e-01	1.3062851966e+00	0.0000000000e+00	4.9995838056e+00	1.0691427937e-02	1.0691427937e-02	6.6748577362e-10	3.1709271436e-02	5.0714568924e-02	3.1709271438e-02	9.1463389987e+00	6.8579882954e-01
3.0675423959e-01	1.3067542396e+00	0.0000000000e+00	4.9996617358e+00	1.0649966639e-02	1.0649966639e-02	6.2434632570e-10	3.1709271436e-02	5.0726680700e-02	3.1709271438e-02	9.1764256401e+00	6.8313930555e-01
3.0722328261e-01	1.3072232826e+00	0.0000000000e+00	4.9997377698e+00	1.0608600199e-02	1.0608600199e-02	5.8315009532e-10	3.1709271436e-02	5.0738791030e-02	3.1709271438e-02	9.2065122816e+00	6.8048586610e-01
3.0769232564e-01	1.3076923256e+00	0.0000000000e+00	4.9998119077e+00	1.0567328615e-02	1.0567328615e-02	5.4384770672e-10	3.1709271436e-02	5.0750899916e-02	3.1709271438e-02	9.2365989230e+00	6.7783851121e-01
3.0816136867e-01	1.3081613687e+00	0.0000000000e+00	4.9998841496e+00	1.0526151887e-02	1.0526151887e-02	5.0638996492e-10	3.1709271436e-02	5.0763007357e-02	3.1709271438e-02	9.2666855645e+00	6.7519724086e-01
3.0863041169e-01	1.3086304117e+00	0.0000000000e+00	4.9999544956e+00	1.0485070016e-02	1.0485070016e-02	4.7072787343e-10	3.1709271436e-02	5.0775113354e-02	3.1709271438e-02	9.2967722059e+00	6.7256205507e-01
3.0909945472e-01	1.3090994547e+00	0.0000000000e+00	5.0000229457e+00	1.0444083002e-02	1.0444083002e-02	4.3681265283e-10	3.1709271436e-02	5.0787217908e-02	3.1709271438e-02	9.3268588473e+00	6.6993295383e-01
3.0956849775e-01	1.3095684977e+00	0.0000000000e+00	5.0000895001e+00	1.0403190844e-02	1.0403190844e-02	4.0459575993e-10	3.1709271436e-02	5.0799321020e-02	3.1709271438e-02	9.3569454888e+00	6.6730993714e-01
3.1003754078e-01	1.3100375408e+00	0.0000000000e+00	5.0001541587e+00	1.0362393543e-02	1.0362393543e-02	3.7402890777e-10	3.1709271436e-02	5.0811422690e-02	3.1709271438e-02	9.3870321302e+00	6.6469300501e-01
3.1050658380e-01	1.3105065838e+00	0.0000000000e+00	5.0002169217e+00	1.0321691099e-02	1.0321691099e-02	3.4506408615e-10	3.1709271436e-02	5.0823522919e-02	3.1709271438e-02	9.4171187717e+00	6.6208215742e-01
3.1097562683e-01	1.3109756268e+00	0.0000000000e+00	5.0002777891e+00	1.0281083511e-02	1.0281083511e-02	3.1765358298e-10	3.1709271436e-02	5.0835621709e-02	3.1709271438e-02	9.4472054131e+00	6.5947739439e-01
3.1144466986e-01	1.3114446699e+00	0.0000000000e+00	5.0003367610e+00	1.0240570779e-02	1.0240570779e-02	2.9175000606e-10	3.1709271436e-02	5.0847719058e-02	3.1709271438e-02	9.4772920546e+00	6.5687871590e-01
3.1191371288e-01	1.3119137129e+00	0.0000000000e+00	5.0003938374e+00	1.0200152905e-02	1.0200152905e-02	2.6730630558e-10	3.1709271436e-02	5.0859814969e-02	3.1709271438e-02	9.5073786960e+00	6.5428612197e-01
3.1238275591e-01	1.3123827559e+00	0.0000000000e+00	5.0004490185e+00	1.0159829886e-02	1.0159829886e-02	2.4427579705e-10	3.1709271436e-02	5.0871909441e-02	3.1709271438e-02	9.5374653374e+00	6.5169961259e-01
3.1285179894e-01	1.3128517989e+00	0.0000000000e+00	5.0005023043e+00	1.0119601725e-02	1.0119601725e-02	2.2261218480e-10	3.1709271436e-02	5.0884002476e-02	3.1709271438e-02	9.5675519789e+00	6.4911918777e-01
3.1332084196e-01	1.3133208420e+00	0.0000000000e+00	5.0005536947e+00	1.0079468420e-02	1.0079468420e-02	2.0226958581e-10	3.1709271436e-02	5.0896094074e-02	3.1709271438e-02	9.5976386203e+00	6.4654484749e-01
3.1378988499e-01	1.3137898850e+00	0.0000000000e+00	5.0006031900e+00	1.0039429972e-02	1.0039429972e-02	1.8320255399e-10	3.1709271436e-02	5.0908184236e-02	3.1709271438e-02	9.6277252618e+00	6.4397659176e-01
3.1425892802e-01	1.3142589280e+00	0.0000000000e+00	5.0006507901e+00	9.9994863799e-03	9.9994863799e-03	1.6536610470e-10	3.1709271436e-02	5.0920272962e-02	3.1709271438e-02	9.6578119032e+00	6.4141442059e-01
3.1472797104e-01	1.3147279710e+00	0.0000000000e+00	5.0006964951e+00	9.9596376447e-03	9.9596376447e-03	1.4871573957e-10	3.1709271436e-02	5.0932360254e-02	3.1709271438e-02	9.6878985447e+00	6.3885833397e-01
3.1519701407e-01	1.3151970141e+00	0.0000000000e+00	5.0007403051e+00	9.9198837662e-03	9.9198837662e-03	1.3320747141e-10	3.1709271436e-02	5.0944446111e-02	3.1709271438e-02	9.7179851861e+00	6.3630833190e-01
3.1566605710e-01	1.3156660571e+00	0.0000000000e+00	5.0007822200e+00	9.8802247442e-03	9.8802247442e-03	1.1879784924e-10	3.1709271436e-02	5.0956530535e-02	3.1709271438e-02	9.7480718276e+00	6.3376441438e-01
3.1613510013e-01	1.3161351001e+00	0.0000000000e+00	5.0008222400e+00	9.8406605789e-03	9.8406605789e-03	1.0544398333e-10	3.1709271436e-02	5.0968613527e-02	3.1709271438e-02	9.7781584690e+00	6.3122658141e-01
3.1660414315e-01	1.3166041432e+00	0.0000000000e+00	5.0008603651e+00	9.8011912701e-03	9.8011912701e-03	9.3103570158e-11	3.1709271435e-02	5.0980695086e-02	3.1709271438e-02	9.8082451104e+00	6.2869483299e-01
3.1707318618e-01	1.3170731862e+00	0.0000000000e+00	5.0008965953e+00	9.7618168179e-03	9.7618168179e-03	8.1734917160e-11	3.1709271435e-02	5.0992775214e-02	3.1709271438e-02	9.8383317519e+00	6.2616916913e-01
3.1754222921e-01	1.3175422292e+00	0.0000000000e+00	5.0009309306e+00	9.7225372224e-03	9.7225372224e-03	7.1296967255e-11	3.1709271435e-02	5.1004853911e-02	3.1709271438e-02	9.8684183933e+00	6.2364958982e-01
3.1801127223e-01	1.3180112722e+00	0.0000000000e+00	5.0009633711e+00	9.6833524834e-03	9.6833524834e-03	6.1749323006e-11	3.1709271435e-02	5.1016931178e-02	3.1709271438e-02	9.8985050348e+00	6.2113609505e-01
3.1848031526e-01	1.3184803153e+00	0.0000000000e+00	5.0009939169e+00	9.6442626011e-03	9.6442626011e-03	5.3052270321e-11	3.1709271435e-02	5.1029007016e-02	3.1709271438e-02	9.9285916762e+00	6.1862868484e-01
3.1894935829e-01	1.3189493583e+00	0.0000000000e+00	5.0010225679e+00	9.6052675753e-03	9.6052675753e-03	4.5166801616e-11	3.1709271435e-02	5.1041081425e-02	3.1709271438e-02	9.9586783177e+00	6.1612735918e-01
3.1941840131e-01	1.3194184013e+00	0.0000000000e+00	5.0010493242e+00	9.5663674061e-03	9.5663674061e-03	3.8054638340e-11	3.1709271435e-02	5.1053154406e-02	3.1709271438e-02	9.9887649591e+00	6.1363211808e-01
3.1988744434e-01	1.3198874443e+00	0.0000000000e+00	5.0010741859e+00	9.5275620935e-03	9.5275620935e-03	3.1678252747e-11	3.1709271435e-02	5.1065225960e-02	3.1709271438e-02	1.0018851601e+01	6.1114296152e-01
3.2035648737e-01	1.3203564874e+00	0.0000000000e+00	5.0010971529e+00	9.4888516376e-03	9.4888516376e-03	2.6000888852e-11	3.1709271435e-02	5.1077296087e-02	3.1709271438e-02	1.0048938242e+01	6.0865988951e-01
3.2082553039e-01	1.3208255304e+00	0.0000000000e+00	5.0011182252e+00	9.4502360382e-03	9.4502360382e-03	2.0986582446e-11	3.1709271435e-02	5.1089364788e-02	3.1709271438e-02	1.0079024883e+01	6.0618290206e-01
3.2129457342e-01	1.3212945734e+00	0.0000000000e+00	5.0011374030e+00	9.4117152954e-03	9.4117152954e-03	1.6600180103e-11	3.1709271435e-02	5.1101432063e-02	3.1709271438e-02	1.0109111525e+01	6.0371199916e-01
3.2176361645e-01	1.3217636164e+00	0.0000000000e+00	5.0011546862e+00	9.3732894092e-03	9.3732894092e-03	1.2807357075e-11	3.1709271435e-02	5.1113497915e-02	3.1709271438e-02	1.0139198166e+01	6.0124718081e-01
3.2223265947e-01	1.3222326595e+00	0.0000000000e+00	5.0011700748e+00	9.3349583796e-03	9.3349583796e-03	9.5746340047e-12	3.1709271435e-02	5.1125562342e-02	3.1709271438e-02	1.0169284808e+01	5.9878844701e-01
3.2270170250e-01	1.3227017025e+00	0.0000000000e+00	5.0011835689e+00	9.2967222066e-03	9.2967222066e-03	6.8693923620e-12	3.1709271435e-02	5.1137625346e-02	3.1709271438e-02	1.0199371449e+01	5.9633579776e-01
3.2317074553e-01	1.3231707455e+00	0.0000000000e+00	5.0011951684e+00	9.2585808902e-03	9.2585808902e-03	4.6598885424e-12	3.1709271435e-02	5.1149686927e-02	3.1709271438e-02	1.0229458091e+01	5.9388923307e-01
3.2363978856e-01	1.3236397886e+00	0.0000000000e+00	5.0012048734e+00	9.2205344304e-03	9.2205344304e-03	2.9152665524e-12	3.1709271435e-02	5.1161747086e-02	3.1709271438e-02	1.0259544732e+01	5.9144875292e-01
3.2410883158e-01	1.3241088316e+00	0.0000000000e+00	5.0012126840e+00	9.1825828272e-03	9.1825828272e-03	1.6055692224e-12	3.1709271435e-02	5.1173805824e-02	3.1709271438e-02	1.0289631374e+01	5.8901435733e-01
3.2457787461e-01	1.3245778746e+00	0.0000000000e+00	5.0012186000e+00	9.1447260806e-03	9.1447260806e-03	7.0174789173e-13	3.1709271435e-02	5.1185863142e-02	3.1709271438e-02	1.0319718015e+01	5.8658604629e-01
3.2504691764e-01	1.3250469176e+00	0.0000000000e+00	5.0012226215e+00	9.1069641906e-03	9.1069641906e-03	1.7567051857e-13	3.1709271435e-02	5.1197919039e-02	3.1709271438e-02	1.0349804656e+01	5.8416381980e-01
3.2551596066e-01	1.3255159607e+00	0.0000000000e+00	5.0012247485e+00	9.0692971572e-03	9.0692971572e-03	1.2817518444e-16	3.1709271435e-02	5.1209973517e-02	3.1709271438e-02	1.0379891298e+01	5.8174767786e-01
3.2598500369e-01	1.3259850037e+00	0.0000000000e+00	5.0012249811e+00	9.0317249804e-03	9.0317249804e-03	1.4883989829e-13	3.1709271435e-02	5.1222026577e-02	3.1709271438e-02	1.0409977939e+01	5.7933762047e-01
3.2645404672e-01	1.3264540467e+00	0.0000000000e+00	5.0012233191e+00	8.9942476602e-03	8.9942476602e-03	5.9645587128e-13	3.1709271435e-02	5.1234078218e-02	3.1709271438e-02	1.0440064581e+01	5.7693364764e-01
3.2692308974e-01	1.3269230897e+00	0.0000000000e+00	5.0012197627e+00	8.9568651966e-03	8.9568651966e-03	1.3185589250e-12	3.1709271435e-02	5.1246128443e-02	3.1709271438e-02	1.0470151222e+01	5.7453575935e-01
3.2739213277e-01	1.3273921328e+00	0.0000000000e+00	5.0012143118e+00	8.9195775896e-03	8.9195775896e-03	2.2916643523e-12	3.1709271435e-02	5.1258177251e-02	3.1709271438e-02	1.0500237864e+01	5.7214395562e-01
3.2786117580e-01	1.3278611758e+00	0.0000000000e+00	5.0012069663e+00	8.8823848391e-03	8.8823848391e-03	3.4932180405e-12	3.1709271435e-02	5.1270224642e-02	3.1709271438e-02	1.0530324505e+01	5.6975823644e-01
3.2833021882e-01	1.3283302188e+00	0.0000000000e+00	5.0011977264e+00	8.8452869453e-03	8.8452869453e-03	4.9015929346e-12	3.1709271435e-02	5.1282270619e-02	3.1709271438e-02	1.0560411147e+01	5.6737860181e-01
3.2879926185e-01	1.3287992619e+00	0.0000000000e+00	5.0011865920e+00	8.8082839081e-03	8.8082839081e-03	6.4960838530e-12	3.1709271435e-02	5.1294315181e-02	3.1709271438e-02	1.0590497788e+01	5.6500505173e-01
3.2926830488e-01	1.3292683049e+00	0.0000000000e+00	5.0011735630e+00	8.7713757275e-03	8.7713757275e-03	8.2569006866e-12	3.1709271435e-02	5.1306358329e-02	3.1709271438e-02	1.0620584429e+01	5.6263758620e-01
3.2973734790e-01	1.3297373479e+00	0.0000000000e+00	5.0011586395e+00	8.7345624034e-03	8.7345624034e-03	1.0165160018e-11	3.1709271435e-02	5.1318400064e-02	3.1709271438e-02	1.0650671071e+01	5.6027620523e-01
3.3020639093e-01	1.3302063909e+00	0.0000000000e+00	5.0011418214e+00	8.6978439360e-03	8.6978439360e-03	1.2202875210e-11	3.1709271435e-02	5.1330440386e-02	3.1709271438e-02	1.0680757712e+01	5.5792090880e-01
3.3067543396e-01	1.3306754340e+00	0.0000000000e+00	5.0011231088e+00	8.6612203252e-03	8.6612203252e-03	1.4352945011e-11	3.1709271434e-02	5.1342479296e-02	3.1709271438e-02	1.0710844354e+01	5.5557169693e-01
3.3114447699e-01	1.3311444770e+00	0.0000000000e+00	5.0011025015e+00	8.6246915709e-03	8.6246915709e-03	1.6599140750e-11	3.1709271434e-02	5.1354516795e-02	3.1709271438e-02	1.0740930995e+01	5.5322856961e-01
3.3161352001e-01	1.3316135200e+00	0.0000000000e+00	5.0010799997e+00	8.5882576733e-03	8.5882576733e-03	1.8926092167e-11	3.1709271434e-02	5.1366552883e-02	3.1709271438e-02	1.0771017637e+01	5.5089152684e-01
3.3208256304e-01	1.3320825630e+00	0.0000000000e+00	5.0010556032e+00	8.5519186322e-03	8.5519186322e-03	2.1319271978e-11	3.1709271434e-02	5.1378587562e-02	3.1709271438e-02	1.0801104278e+01	5.4856056862e-01
3.3255160607e-01	1.3325516061e+00	0.0000000000e+00	5.0010293120e+00	8.5156744478e-03	8.5156744478e-03	2.3764979230e-11	3.1709271434e-02	5.1390620831e-02	3.1709271438e-02	1.0831190920e+01	5.4623569495e-01
3.3302064909e-01	1.3330206491e+00	0.0000000000e+00	5.0010011261e+00	8.4795251199e-03	8.4795251199e-03	2.6250321533e-11	3.1709271434e-02	5.1402652691e-02	3.1709271438e-02	1.0861277561e+01	5.4391690584e-01
3.3348969212e-01	1.3334896921e+00	0.0000000000e+00	5.0009710456e+00	8.4434706487e-03	8.4434706487e-03	2.8763196267e-11	3.1709271434e-02	5.1414683143e-02	3.1709271438e-02	1.0891364202e+01	5.4160420127e-01
3.3395873515e-01	1.3339587351e+00	0.0000000000e+00	5.0009390702e+00	8.4075110340e-03	8.4075110340e-03	3.1292270835e-11	3.1709271434e-02	5.1426712188e-02	3.1709271438e-02	1.0921450844e+01	5.3929758126e-01
3.3442777817e-01	1.3344277782e+00	0.0000000000e+00	5.0009052001e+00	8.3716462760e-03	8.3716462760e-03	3.3826962066e-11	3.1709271434e-02	5.1438739827e-02	3.1709271438e-02	1.0951537485e+01	5.3699704580e-01
3.3489682120e-01	1.3348968212e+00	0.0000000000e+00	5.0008694351e+00	8.3358763745e-03	8.3358763745e-03	3.6357414847e-11	3.1709271434e-02	5.1450766059e-02	3.1709271438e-02	1.0981624127e+01	5.3470259489e-01
3.3536586423e-01	1.3353658642e+00	0.0000000000e+00	5.0008317753e+00	8.3002013297e-03	8.3002013297e-03	3.8874480093e-11	3.1709271434e-02	5.1462790886e-02	3.1709271438e-02	1.1011710768e+01	5.3241422853e-01
3.3583490725e-01	1.3358349073e+00	0.0000000000e+00	5.0007922205e+00	8.2646211414e-03	8.2646211414e-03	4.1369692138e-11	3.1709271434e-02	5.1474814308e-02	3.1709271438e-02	1.1041797410e+01	5.3013194672e-01
3.3630395028e-01	1.3363039503e+00	0.0000000000e+00	5.0007507708e+00	8.2291358097e-03	8.2291358097e-03	4.3835245641e-11	3.1709271434e-02	5.1486836326e-02	3.1709271438e-02	1.1071884051e+01	5.2785574947e-01
3.3677299331e-01	1.3367729933e+00	0.0000000000e+00	5.0007074261e+00	8.1937453347e-03	8.1937453347e-03	4.6263972095e-11	3.1709271434e-02	5.1498856941e-02	3.1709271438e-02	1.1101970692e+01	5.2558563677e-01
3.3724203634e-01	1.3372420363e+00	0.0000000000e+00	5.0006621864e+00	8.1584497162e-03	8.1584497162e-03	4.8649316045e-11	3.1709271434e-02	5.1510876153e-02	3.1709271438e-02	1.1132057334e+01	5.2332160861e-01
3.3771107936e-01	1.3377110794e+00	0.0000000000e+00	5.0006150516e+00	8.1232489543e-03	8.1232489543e-03	5.0985311083e-11	3.1709271434e-02	5.1522893963e-02	3.1709271438e-02	1.1162143975e+01	5.2106366501e-01
3.3818012239e-01	1.3381801224e+00	0.0000000000e+00	5.0005660216e+00	8.0881430490e-03	8.0881430490e-03	5.3266555712e-11	3.1709271434e-02	5.1534910372e-02	3.1709271438e-02	1.1192230617e+01	5.1881180596e-01
3.3864916542e-01	1.3386491654e+00	0.0000000000e+00	5.0005150965e+00	8.0531320003e-03	8.0531320003e-03	5.5488189171e-11	3.1709271434e-02	5.1546925380e-02	3.1709271438e-02	1.1222317258e+01	5.1656603147e-01
3.3911820844e-01	1.3391182084e+00	0.0000000000e+00	5.0004622761e+00	8.0182158083e-03	8.0182158083e-03	5.7645867287e-11	3.1709271434e-02	5.1558938987e-02	3.1709271438e-02	1.1252403900e+01	5.1432634152e-01
3.3958725147e-01	1.3395872515e+00	0.0000000000e+00	5.0004075604e+00	7.9833944728e-03	7.9833944728e-03	5.9735738429e-11	3.1709271434e-02	5.1570951196e-02	3.1709271438e-02	1.1282490541e+01	5.1209273612e-01
3.4005629450e-01	1.3400562945e+00	0.0000000000e+00	5.0003509493e+00	7.9486679939e-03	7.9486679939e-03	6.1754419645e-11	3.1709271434e-02	5.1582962005e-02	3.1709271438e-02	1.1312577183e+01	5.0986521528e-01
3.4052533752e-01	1.3405253375e+00	0.0000000000e+00	5.0002924429e+00	7.9140363716e-03	7.9140363716e-03	6.3698973043e-11	3.1709271434e-02	5.1594971416e-02	3.1709271438e-02	1.1342663824e+01	5.0764377899e-01
3.4099438055e-01	1.3409943806e+00	0.0000000000e+00	5.0002320409e+00	7.8794996059e-03	7.8794996059e-03	6.5566882464e-11	3.1709271434e-02	5.1606979430e-02	3.1709271438e-02	1.1372750465e+01	5.0542842725e-01
3.4146342358e-01	1.3414634236e+00	0.0000000000e+00	5.0001697434e+00	7.8450576967e-03	7.8450576967e-03	6.7356030545e-11	3.1709271434e-02	5.1618986047e-02	3.1709271438e-02	1.1402837107e+01	5.0321916005e-01
3.4193246660e-01	1.3419324666e+00	0.0000000000e+00	5.0001055502e+00	7.8107106442e-03	7.8107106442e-03	6.9064676136e-11	3.1709271434e-02	5.1630991268e-02	3.1709271438e-02	1.1432923748e+01	5.0101597741e-01
3.4240150963e-01	1.3424015096e+00	0.0000000000e+00	5.0000394614e+00	7.7764584482e-03	7.7764584482e-03	7.0691432272e-11	3.1709271434e-02	5.1642995093e-02	3.1709271438e-02	1.1463010390e+01	4.9881887932e-01
3.4287055266e-01	1.3428705527e+00	0.0000000000e+00	4.9999714768e+00	7.7423011089e-03	7.7423011089e-03	7.2235244563e-11	3.1709271434e-02	5.1654997523e-02	3.1709271438e-02	1.1493097031e+01	4.9662786579e-01
3.4333959568e-01	1.3433395957e+00	0.0000000000e+00	4.9999015964e+00	7.7082386262e-03	7.7082386262e-03	7.3695370169e-11	3.1709271434e-02	5.1666998559e-02	3.1709271438e-02	1.1523183673e+01	4.9444293681e-01
3.4380863871e-01	1.3438086387e+00	0.0000000000e+00	4.9998298201e+00	7.6742710001e-03	7.6742710001e-03	7.5071357343e-11	3.1709271433e-02	5.1678998201e-02	3.1709271438e-02	1.1553270314e+01	4.9226409237e-01
3.4427768174e-01	1.3442776817e+00	0.0000000000e+00	4.9997561478e+00	7.6403982306e-03	7.6403982306e-03	7.6363025576e-11	3.1709271433e-02	5.1690996451e-02	3.1709271438e-02	1.1583356956e+01	4.9009133249e-01
3.4474672477e-01	1.3447467248e+00	0.0000000000e+00	4.9996805794e+00	7.6066203177e-03	7.6066203177e-03	7.7570446376e-11	3.1709271433e-02	5.1702993308e-02	3.1709271438e-02	1.1613443597e+01	4.8792465716e-01
3.4521576779e-01	1.3452157678e+00	0.0000000000e+00	4.9996031149e+00	7.5729372613e-03	7.5729372613e-03	7.8693924689e-11	3.1709271433e-02	5.1714988773e-02	3.1709271438e-02	1.1643530238e+01	4.8576406639e-01
3.4568481082e-01	1.3456848108e+00	0.0000000000e+00	4.9995237542e+00	7.5393490616e-03	7.5393490616e-03	7.9733980996e-11	3.1709271433e-02	5.1726982847e-02	3.1709271438e-02	1.1673616880e+01	4.8360956016e-01
3.4615385385e-01	1.3461538538e+00	0.0000000000e+00	4.9994424971e+00	7.5058557185e-03	7.5058557185e-03	8.0691334079e-11	3.1709271433e-02	5.1738975531e-02	3.1709271438e-02	1.1703703521e+01	4.8146113848e-01
3.4662289687e-01	1.3466228969e+00	0.0000000000e+00	4.9993593437e+00	7.4724572319e-03	7.4724572319e-03	8.1566884476e-11	3.1709271433e-02	5.1750966826e-02	3.1709271438e-02	1.1733790163e+01	4.7931880136e-01
3.4709193990e-01	1.3470919399e+00	0.0000000000e+00	4.9992742938e+00	7.4391536020e-03	7.4391536020e-03	8.2361698630e-11	3.1709271433e-02	5.1762956731e-02	3.1709271438e-02	1.1763876804e+01	4.7718254879e-01
3.4756098293e-01	1.3475609829e+00	0.0000000000e+00	4.9991873473e+00	7.4059448287e-03	7.4059448287e-03	8.3076993727e-11	3.1709271433e-02	5.1774945247e-02	3.1709271438e-02	1.1793963446e+01	4.7505238077e-01
3.4803002595e-01	1.3480300260e+00	0.0000000000e+00	4.9990985041e+00	7.3728309119e-03	7.3728309119e-03	8.3714123233e-11	3.1709271433e-02	5.1786932376e-02	3.1709271438e-02	1.1824050087e+01	4.7292829730e-01
3.4849906898e-01	1.3484990690e+00	0.0000000000e+00	4.9990077641e+00	7.3398118518e-03	7.3398118518e-03	8.4274563114e-11	3.1709271433e-02	5.1798918118e-02	3.1709271438e-02	1.1854136729e+01	4.7081029838e-01
3.4896811201e-01	1.3489681120e+00	0.0000000000e+00	4.9989151273e+00	7.3068876482e-03	7.3068876482e-03	8.4759898743e-11	3.1709271433e-02	5.1810902473e-02	3.1709271438e-02	1.1884223370e+01	4.6869838401e-01
3.4943715503e-01	1.3494371550e+00	0.0000000000e+00	4.9988205935e+00	7.2740583013e-03	7.2740583013e-03	8.5171812473e-11	3.1709271433e-02	5.1822885442e-02	3.1709271438e-02	1.1914310011e+01	4.6659255420e-01
3.4990619806e-01	1.3499061981e+00	0.0000000000e+00	4.9987241627e+00	7.2413238109e-03	7.2413238109e-03	8.5512071888e-11	3.1709271433e-02	5.1834867026e-02	3.1709271438e-02	1.1944396653e+01	4.6449280893e-01
3.5037524109e-01	1.3503752411e+00	0.0000000000e+00	4.9986258347e+00	7.2086841772e-03	7.2086841772e-03	8.5782518687e-11	3.1709271433e-02	5.1846847225e-02	3.1709271438e-02	1.1974483294e+01	4.6239914822e-01
3.5084428412e-01	1.3508442841e+00	0.0000000000e+00	4.9985256094e+00	7.1761394000e-03	7.1761394000e-03	8.5985058219e-11	3.1709271433e-02	5.1858826041e-02	3.1709271438e-02	1.2004569936e+01	4.6031157206e-01
3.5131332714e-01	1.3513133271e+00	0.0000000000e+00	4.9984234867e+00	7.1436894794e-03	7.1436894794e-03	8.6121649635e-11	3.1709271433e-02	5.1870803473e-02	3.1709271438e-02	1.2034656577e+01	4.5823008045e-01
3.5178237017e-01	1.3517823702e+00	0.0000000000e+00	4.9983194665e+00	7.1113344155e-03	7.1113344155e-03	8.6194296639e-11	3.1709271433e-02	5.1882779522e-02	3.1709271438e-02	1.2064743219e+01	4.5615467340e-01
3.5225141320e-01	1.3522514132e+00	0.0000000000e+00	4.9982135487e+00	7.0790742081e-03	7.0790742081e-03	8.6205038834e-11	3.1709271433e-02	5.1894754190e-02	3.1709271438e-02	1.2094829860e+01	4.5408535089e-01
3.5272045622e-01	1.3527204562e+00	0.0000000000e+00	4.9981057332e+00	7.0469088573e-03	7.0469088573e-03	8.6155943635e-11	3.1709271433e-02	5.1906727476e-02	3.1709271438e-02	1.2124916502e+01	4.5202211293e-01
3.5318949925e-01	1.3531894992e+00	0.0000000000e+00	4.9988494058e+00	7.0179278197e-03	7.0179278197e-03	1.6341038681e-10	3.7664010373e-02	5.4984114343e-02	3.7664010381e-02	1.2155003143e+01	4.5016313191e-01
3.5365854228e-01	1.3536585423e+00	0.0000000000e+00	4.9988858039e+00	6.9951816339e-03	6.9951816339e-03	1.5882298529e-10	3.7664010373e-02	5.4996790905e-02	3.7664010381e-02	1.2185089784e+01	4.4870408381e-01
3.5412758530e-01	1.3541275853e+00	0.0000000000e+00	4.9989217760e+00	6.9724756156e-03	6.9724756156e-03	1.5431960632e-10	3.7664010373e-02	5.5009466006e-02	3.7664010381e-02	1.2215176426e+01	4.4724761224e-01
3.5459662833e-01	1.3545966283e+00	0.0000000000e+00	4.9989573220e+00	6.9498097646e-03	6.9498097646e-03	1.4989943367e-10	3.7664010373e-02	5.5022139646e-02	3.7664010381e-02	1.2245263067e+01	4.4579371720e-01
3.5506567136e-01	1.3550656714e+00	0.0000000000e+00	4.9989924419e+00	6.9271840810e-03	6.9271840810e-03	1.4556165441e-10	3.7664010373e-02	5.5034811828e-02	3.7664010381e-02	1.2275349709e+01	4.4434239869e-01
3.5553471438e-01	1.3555347144e+00	0.0000000000e+00	4.9990271358e+00	6.9045985649e-03	6.9045985649e-03	1.4130545892e-10	3.7664010373e-02	5.5047482550e-02	3.7664010381e-02	1.2305436350e+01	4.4289365670e-01
3.5600375741e-01	1.3560037574e+00	0.0000000000e+00	4.9990614036e+00	6.8820532161e-03	6.8820532161e-03	1.3713004088e-10	3.7664010373e-02	5.5060151814e-02	3.7664010381e-02	1.2335522992e+01	4.4144749124e-01
3.5647280044e-01	1.3564728004e+00	0.0000000000e+00	4.9990952454e+00	6.8595480347e-03	6.8595480347e-03	1.3303459732e-10	3.7664010373e-02	5.5072819621e-02	3.7664010381e-02	1.2365609633e+01	4.4000390231e-01
3.5694184346e-01	1.3569418435e+00	0.0000000000e+00	4.9991286612e+00	6.8370830208e-03	6.8370830208e-03	1.2901832861e-10	3.7664010373e-02	5.5085485972e-02	3.7664010381e-02	1.2395696275e+01	4.3856288990e-01
3.5741088649e-01	1.3574108865e+00	0.0000000000e+00	4.9991616509e+00	6.8146581742e-03	6.8146581742e-03	1.2508043850e-10	3.7664010373e-02	5.5098150866e-02	3.7664010381e-02	1.2425782916e+01	4.3712445403e-01
3.5787992952e-01	1.3578799295e+00	0.0000000000e+00	4.9991942146e+00	6.7922734951e-03	6.7922734951e-03	1.2122013412e-10	3.7664010373e-02	5.5110814304e-02	3.7664010381e-02	1.2455869557e+01	4.3568859468e-01
3.5834897255e-01	1.3583489725e+00	0.0000000000e+00	4.9992263524e+00	6.7699289833e-03	6.7699289833e-03	1.1743662602e-10	3.7664010373e-02	5.5123476288e-02	3.7664010381e-02	1.2485956199e+01	4.3425531185e-01
3.5881801557e-01	1.3588180156e+00	0.0000000000e+00	4.9992580641e+00	6.7476246390e-03	6.7476246390e-03	1.1372912817e-10	3.7664010372e-02	5.5136136818e-02	3.7664010381e-02	1.2516042840e+01	4.3282460556e-01
3.5928705860e-01	1.3592870586e+00	0.0000000000e+00	4.9992893498e+00	6.7253604620e-03	6.7253604620e-03	1.1009685798e-10	3.7664010372e-02	5.5148795895e-02	3.7664010381e-02	1.2546129482e+01	4.3139647579e-01
3.5975610163e-01	1.3597561016e+00	0.0000000000e+00	4.9993202096e+00	6.7031364525e-03	6.7031364525e-03	1.0653903631e-10	3.7664010372e-02	5.5161453518e-02	3.7664010381e-02	1.2576216123e+01	4.2997092255e-01
3.6022514465e-01	1.3602251447e+00	0.0000000000e+00	4.9993506434e+00	6.6809526103e-03	6.6809526103e-03	1.0305488752e-10	3.7664010372e-02	5.5174109690e-02	3.7664010381e-02	1.2606302765e+01	4.2854794584e-01
3.6069418768e-01	1.3606941877e+00	0.0000000000e+00	4.9993806512e+00	6.6588089356e-03	6.6588089356e-03	9.9643639437e-11	3.7664010372e-02	5.5186764410e-02	3.7664010381e-02	1.2636389406e+01	4.2712754565e-01
3.6116323071e-01	1.3611632307e+00	0.0000000000e+00	4.9994102330e+00	6.6367054282e-03	6.6367054282e-03	9.6304523420e-11	3.7664010372e-02	5.5199417680e-02	3.7664010381e-02	1.2666476048e+01	4.2570972200e-01
3.6163227373e-01	1.3616322737e+00	0.0000000000e+00	4.9994393889e+00	6.6146420883e-03	6.6146420883e-03	9.3036774343e-11	3.7664010372e-02	5.5212069499e-02	3.7664010381e-02	1.2696562689e+01	4.2429447487e-01
3.6210131676e-01	1.3621013168e+00	0.0000000000e+00	4.9994681189e+00	6.5926189158e-03	6.5926189158e-03	8.9839630626e-11	3.7664010372e-02	5.5224719869e-02	3.7664010381e-02	1.2726649330e+01	4.2288180426e-01
3.6257035979e-01	1.3625703598e+00	0.0000000000e+00	4.9994964229e+00	6.5706359106e-03	6.5706359106e-03	8.6712334250e-11	3.7664010372e-02	5.5237368790e-02	3.7664010381e-02	1.2756735972e+01	4.2147171019e-01
3.6303940281e-01	1.3630394028e+00	0.0000000000e+00	4.9995243010e+00	6.5486930729e-03	6.5486930729e-03	8.3654130772e-11	3.7664010372e-02	5.5250016263e-02	3.7664010381e-02	1.2786822613e+01	4.2006419264e-01
3.6350844584e-01	1.3635084458e+00	0.0000000000e+00	4.9995517532e+00	6.5267904026e-03	6.5267904026e-03	8.0664269340e-11	3.7664010372e-02	5.5262662289e-02	3.7664010381e-02	1.2816909255e+01	4.1865925162e-01
3.6397748887e-01	1.3639774889e+00	0.0000000000e+00	4.9995787794e+00	6.5049278996e-03	6.5049278996e-03	7.7742002713e-11	3.7664010372e-02	5.5275306868e-02	3.7664010381e-02	1.2846995896e+01	4.1725688713e-01
3.6444653189e-01	1.3644465319e+00	0.0000000000e+00	4.9996053798e+00	6.4831055641e-03	6.4831055641e-03	7.4886587272e-11	3.7664010372e-02	5.5287950001e-02	3.7664010381e-02	1.2877082538e+01	4.1585709916e-01
3.6491557492e-01	1.3649155749e+00	0.0000000000e+00	4.9996315542e+00	6.4613233960e-03	6.4613233960e-03	7.2097283038e-11	3.7664010372e-02	5.5300591689e-02	3.7664010381e-02	1.2907169179e+01	4.1445988772e-01
3.6538461795e-01	1.3653846179e+00	0.0000000000e+00	4.9996573027e+00	6.4395813953e-03	6.4395813953e-03	6.9373353688e-11	3.7664010372e-02	5.5313231931e-02	3.7664010381e-02	1.2937255821e+01	4.1306525281e-01
3.6585366098e-01	1.3658536610e+00	0.0000000000e+00	4.9996826253e+00	6.4178795619e-03	6.4178795619e-03	6.6714066567e-11	3.7664010372e-02	5.5325870730e-02	3.7664010381e-02	1.2967342462e+01	4.1167319443e-01
3.6632270400e-01	1.3663227040e+00	0.0000000000e+00	4.9997075221e+00	6.3962178960e-03	6.3962178960e-03	6.4118692707e-11	3.7664010372e-02	5.5338508085e-02	3.7664010381e-02	1.2997429103e+01	4.1028371257e-01
3.6679174703e-01	1.3667917470e+00	0.0000000000e+00	4.9997319929e+00	6.3745963975e-03	6.3745963975e-03	6.1586506839e-11	3.7664010371e-02	5.5351143997e-02	3.7664010381e-02	1.3027515745e+01	4.0889680724e-01
3.6726079006e-01	1.3672607901e+00	0.0000000000e+00	4.9997560379e+00	6.3530150665e-03	6.3530150665e-03	5.9116787419e-11	3.7664010371e-02	5.5363778467e-02	3.7664010381e-02	1.3057602386e+01	4.0751247845e-01
3.6772983308e-01	1.3677298331e+00	0.0000000000e+00	4.9997796571e+00	6.3314739028e-03	6.3314739028e-03	5.6708816603e-11	3.7664010371e-02	5.5376411496e-02	3.7664010381e-02	1.3087689028e+01	4.0613072617e-01
3.6819887611e-01	1.3681988761e+00	0.0000000000e+00	4.9998028503e+00	6.3099729064e-03	6.3099729064e-03	5.4361880318e-11	3.7664010371e-02	5.5389043084e-02	3.7664010381e-02	1.3117775669e+01	4.0475155043e-01
3.6866791914e-01	1.3686679191e+00	0.0000000000e+00	4.9998256177e+00	6.2885120775e-03	6.2885120775e-03	5.2075268239e-11	3.7664010371e-02	5.5401673231e-02	3.7664010381e-02	1.3147862311e+01	4.0337495121e-01
3.6913696216e-01	1.3691369622e+00	0.0000000000e+00	4.9998479593e+00	6.2670914160e-03	6.2670914160e-03	4.9848273813e-11	3.7664010371e-02	5.5414301940e-02	3.7664010381e-02	1.3177948952e+01	4.0200092852e-01
3.6960600519e-01	1.3696060052e+00	0.0000000000e+00	4.9998698750e+00	6.2457109219e-03	6.2457109219e-03	4.7680194271e-11	3.7664010371e-02	5.5426929209e-02	3.7664010381e-02	1.3208035594e+01	4.0062948235e-01
3.7007504822e-01	1.3700750482e+00	0.0000000000e+00	4.9998913648e+00	6.2243705952e-03	6.2243705952e-03	4.5570330641e-11	3.7664010371e-02	5.5439555040e-02	3.7664010381e-02	1.3238122235e+01	3.9926061271e-01
3.7054409124e-01	1.3705440912e+00	0.0000000000e+00	4.9999124288e+00	6.2030704359e-03	6.2030704359e-03	4.3517987761e-11	3.7664010371e-02	5.5452179434e-02	3.7664010381e-02	1.3268208876e+01	3.9789431960e-01
3.7101313427e-01	1.3710131343e+00	0.0000000000e+00	4.9999330670e+00	6.1818104440e-03	6.1818104440e-03	4.1522474295e-11	3.7664010371e-02	5.5464802390e-02	3.7664010381e-02	1.3298295518e+01	3.9653060302e-01
3.7148217730e-01	1.3714821773e+00	0.0000000000e+00	4.9999532794e+00	6.1605906195e-03	6.1605906195e-03	3.9583102741e-11	3.7664010371e-02	5.5477423911e-02	3.7664010381e-02	1.3328382159e+01	3.9516946297e-01
3.7195122033e-01	1.3719512203e+00	0.0000000000e+00	4.9999730659e+00	6.1394109624e-03	6.1394109624e-03	3.7699189449e-11	3.7664010371e-02	5.5490043996e-02	3.7664010381e-02	1.3358468801e+01	3.9381089944e-01
3.7242026335e-01	1.3724202634e+00	0.0000000000e+00	4.9999924267e+00	6.1182714727e-03	6.1182714727e-03	3.5870054626e-11	3.7664010371e-02	5.5502662646e-02	3.7664010381e-02	1.3388555442e+01	3.9245491244e-01
3.7288930638e-01	1.3728893064e+00	0.0000000000e+00	5.0000113616e+00	6.0971721504e-03	6.0971721504e-03	3.4095022355e-11	3.7664010371e-02	5.5515279861e-02	3.7664010381e-02	1.3418642084e+01	3.9110150197e-01
3.7335834941e-01	1.3733583494e+00	0.0000000000e+00	5.0000298707e+00	6.0761129955e-03	6.0761129955e-03	3.2373420601e-11	3.7664010371e-02	5.5527895643e-02	3.7664010381e-02	1.3448728725e+01	3.8975066802e-01
3.7382739243e-01	1.3738273924e+00	0.0000000000e+00	5.0000479540e+00	6.0550940080e-03	6.0550940080e-03	3.0704581225e-11	3.7664010371e-02	5.5540509993e-02	3.7664010381e-02	1.3478815366e+01	3.8840241061e-01
3.7429643546e-01	1.3742964355e+00	0.0000000000e+00	5.0000656115e+00	6.0341151879e-03	6.0341151879e-03	2.9087839998e-11	3.7664010371e-02	5.5553122909e-02	3.7664010381e-02	1.3508902008e+01	3.8705672972e-01
3.7476547849e-01	1.3747654785e+00	0.0000000000e+00	5.0000828432e+00	6.0131765352e-03	6.0131765352e-03	2.7522536604e-11	3.7664010371e-02	5.5565734394e-02	3.7664010381e-02	1.3538988649e+01	3.8571362535e-01
3.7523452151e-01	1.3752345215e+00	0.0000000000e+00	5.0000996491e+00	5.9922780499e-03	5.9922780499e-03	2.6008014660e-11	3.7664010370e-02	5.5578344448e-02	3.7664010381e-02	1.3569075291e+01	3.8437309752e-01
3.7570356454e-01	1.3757035645e+00	0.0000000000e+00	5.0001160293e+00	5.9714197321e-03	5.9714197321e-03	2.4543621719e-11	3.7664010370e-02	5.5590953072e-02	3.7664010381e-02	1.3599161932e+01	3.8303514621e-01
3.7617260757e-01	1.3761726076e+00	0.0000000000e+00	5.0001319836e+00	5.9506015816e-03	5.9506015816e-03	2.3128709284e-11	3.7664010370e-02	5.5603560266e-02	3.7664010381e-02	1.3629248574e+01	3.8169977143e-01
3.7664165059e-01	1.3766416506e+00	0.0000000000e+00	5.0001475122e+00	5.9298235985e-03	5.9298235985e-03	2.1762632817e-11	3.7664010370e-02	5.5616166031e-02	3.7664010381e-02	1.3659335215e+01	3.8036697318e-01
3.7711069362e-01	1.3771106936e+00	0.0000000000e+00	5.0001626150e+00	5.9090857828e-03	5.9090857828e-03	2.0444751746e-11	3.7664010370e-02	5.5628770368e-02	3.7664010381e-02	1.3689421857e+01	3.7903675145e-01
3.7757973665e-01	1.3775797366e+00	0.0000000000e+00	5.0001772920e+00	5.8883881345e-03	5.8883881345e-03	1.9174429479e-11	3.7664010370e-02	5.5641373276e-02	3.7664010381e-02	1.3719508498e+01	3.7770910625e-01
3.7804877967e-01	1.3780487797e+00	0.0000000000e+00	5.0001915433e+00	5.8677306537e-03	5.8677306537e-03	1.7951033411e-11	3.7664010370e-02	5.5653974758e-02	3.7664010381e-02	1.3749595139e+01	3.7638403758e-01
3.7851782270e-01	1.3785178227e+00	0.0000000000e+00	5.0002053688e+00	5.8471133402e-03	5.8471133402e-03	1.6773934929e-11	3.7664010370e-02	5.5666574813e-02	3.7664010381e-02	1.3779681781e+01	3.7506154544e-01
3.7898686573e-01	1.3789868657e+00	0.0000000000e+00	5.0002187685e+00	5.8265361941e-03	5.8265361941e-03	1.5642509426e-11	3.7664010370e-02	5.5679173442e-02	3.7664010381e-02	1.3809768422e+01	3.7374162982e-01
3.7945590876e-01	1.3794559088e+00	0.0000000000e+00	5.0002317425e+00	5.8059992155e-03	5.8059992155e-03	1.4556136306e-11	3.7664010370e-02	5.5691770646e-02	3.7664010381e-02	1.3839855064e+01	3.7242429073e-01
3.7992495178e-01	1.3799249518e+00	0.0000000000e+00	5.0002442907e+00	5.7855024042e-03	5.7855024042e-03	1.3514198993e-11	3.7664010370e-02	5.5704366426e-02	3.7664010381e-02	1.3869941705e+01	3.7110952817e-01
3.8039399481e-01	1.3803939948e+00	0.0000000000e+00	5.0002564132e+00	5.7650457603e-03	5.7650457603e-03	1.2516084938e-11	3.7664010370e-02	5.5716960781e-02	3.7664010381e-02	1.3900028347e+01	3.6979734214e-01
3.8086303784e-01	1.3808630378e+00	0.0000000000e+00	5.0002681099e+00	5.7446292839e-03	5.7446292839e-03	1.1561185625e-11	3.7664010370e-02	5.5729553713e-02	3.7664010381e-02	1.3930114988e+01	3.6848773263e-01
3.8133208086e-01	1.3813320809e+00	0.0000000000e+00	5.0002793809e+00	5.7242529748e-03	5.7242529748e-03	1.0648896582e-11	3.7664010370e-02	5.5742145223e-02	3.7664010381e-02	1.3960201630e+01	3.6718069965e-01
3.8180112389e-01	1.3818011239e+00	0.0000000000e+00	5.0002902261e+00	5.7039168331e-03	5.7039168331e-03	9.7786173822e-12	3.7664010370e-02	5.5754735311e-02	3.7664010381e-02	1.3990288271e+01	3.6587624320e-01
3.8227016692e-01	1.3822701669e+00	0.0000000000e+00	5.0003006456e+00	5.6836208589e-03	5.6836208589e-03	8.9497516545e-12	3.7664010370e-02	5.5767323977e-02	3.7664010381e-02	1.4020374912e+01	3.6457436328e-01
3.8273920994e-01	1.3827392099e+00	0.0000000000e+00	5.0003106393e+00	5.6633650520e-03	5.6633650520e-03	8.1617070874e-12	3.7664010369e-02	5.5779911223e-02	3.7664010381e-02	1.4050461554e+01	3.6327505988e-01
3.8320825297e-01	1.3832082530e+00	0.0000000000e+00	5.0003202074e+00	5.6431494126e-03	5.6431494126e-03	7.4138954361e-12	3.7664010369e-02	5.5792497049e-02	3.7664010381e-02	1.4080548195e+01	3.6197833301e-01
3.8367729600e-01	1.3836772960e+00	0.0000000000e+00	5.0003293496e+00	5.6229739405e-03	5.6229739405e-03	6.7057325267e-12	3.7664010369e-02	5.5805081455e-02	3.7664010381e-02	1.4110634837e+01	3.6068418267e-01
3.8414633902e-01	1.3841463390e+00	0.0000000000e+00	5.0003380662e+00	5.6028386359e-03	5.6028386359e-03	6.0366382621e-12	3.7664010369e-02	5.5817664442e-02	3.7664010381e-02	1.4140721478e+01	3.5939260886e-01
3.8461538205e-01	1.3846153821e+00	0.0000000000e+00	5.0003463570e+00	5.5827434986e-03	5.5827434986e-03	5.4060366264e-12	3.7664010369e-02	5.5830246012e-02	3.7664010381e-02	1.4170808120e+01	3.5810361157e-01
3.8508442508e-01	1.3850844251e+00	0.0000000000e+00	5.0003542221e+00	5.5626885288e-03	5.5626885288e-03	4.8133556896e-12	3.7664010369e-02	5.5842826163e-02	3.7664010381e-02	1.4200894761e+01	3.5681719081e-01
3.8555346811e-01	1.3855534681e+00	0.0000000000e+00	5.0003616615e+00	5.5426737263e-03	5.5426737263e-03	4.2580276118e-12	3.7664010369e-02	5.5855404898e-02	3.7664010381e-02	1.4230981403e+01	3.5553334658e-01
3.8602251113e-01	1.3860225111e+00	0.0000000000e+00	5.0003686752e+00	5.5226990913e-03	5.5226990913e-03	3.7394886468e-12	3.7664010369e-02	5.5867982217e-02	3.7664010381e-02	1.4261068044e+01	3.5425207887e-01
3.8649155416e-01	1.3864915542e+00	0.0000000000e+00	5.0003752631e+00	5.5027646237e-03	5.5027646237e-03	3.2571791457e-12	3.7664010369e-02	5.5880558120e-02	3.7664010381e-02	1.4291154685e+01	3.5297338770e-01
3.8696059719e-01	1.3869605972e+00	0.0000000000e+00	5.0003814253e+00	5.4828703234e-03	5.4828703234e-03	2.8105435605e-12	3.7664010369e-02	5.5893132608e-02	3.7664010381e-02	1.4321241327e+01	3.5169727305e-01
3.8742964021e-01	1.3874296402e+00	0.0000000000e+00	5.0003871618e+00	5.4630161906e-03	5.4630161906e-03	2.3990304464e-12	3.7664010369e-02	5.5905705682e-02	3.7664010381e-02	1.4351327968e+01	3.5042373492e-01
3.8789868324e-01	1.3878986832e+00	0.0000000000e+00	5.0003924726e+00	5.4432022252e-03	5.4432022252e-03	2.0220924647e-12	3.7664010369e-02	5.5918277343e-02	3.7664010381e-02	1.4381414610e+01	3.4915277333e-01
3.8836772627e-01	1.3883677263e+00	0.0000000000e+00	5.0003973576e+00	5.4234284271e-03	5.4234284271e-03	1.6791863852e-12	3.7664010369e-02	5.5930847590e-02	3.7664010381e-02	1.4411501251e+01	3.4788438826e-01
3.8883676929e-01	1.3888367693e+00	0.0000000000e+00	5.0004018170e+00	5.4036947965e-03	5.4036947965e-03	1.3697730878e-12	3.7664010369e-02	5.5943416425e-02	3.7664010381e-02	1.4441587893e+01	3.4661857972e-01
3.8930581232e-01	1.3893058123e+00	0.0000000000e+00	5.0004058506e+00	5.3840013333e-03	5.3840013333e-03	1.0933175641e-12	3.7664010369e-02	5.5955983848e-02	3.7664010381e-02	1.4471674534e+01	3.4535534771e-01
3.8977485535e-01	1.3897748553e+00	0.0000000000e+00	5.0004094585e+00	5.3643480374e-03	5.3643480374e-03	8.4928891906e-13	3.7664010369e-02	5.5968549860e-02	3.7664010381e-02	1.4501761176e+01	3.4409469222e-01
3.9024389837e-01	1.3902438984e+00	0.0000000000e+00	5.0004126407e+00	5.3447349090e-03	5.3447349090e-03	6.3716037145e-13	3.7664010368e-02	5.5981114461e-02	3.7664010381e-02	1.4531847817e+01	3.4283661327e-01
3.9071294140e-01	1.3907129414e+00	0.0000000000e+00	5.0004153972e+00	5.3251619480e-03	5.3251619480e-03	4.5640925485e-13	3.7664010368e-02	5.5993677653e-02	3.7664010381e-02	1.4561934458e+01	3.4158111084e-01
3.9118198443e-01	1.3911819844e+00	0.0000000000e+00	5.0004177280e+00	5.3056291544e-03	5.3056291544e-03	3.0651701773e-13	3.7664010368e-02	5.6006239435e-02	3.7664010381e-02	1.4592021100e+01	3.4032818493e-01
3.9165102745e-01	1.3916510275e+00	0.0000000000e+00	5.0004196331e+00	5.2861365282e-03	5.2861365282e-03	1.8696922351e-13	3.7664010368e-02	5.6018799809e-02	3.7664010381e-02	1.4622107741e+01	3.3907783556e-01
3.9212007048e-01	1.3921200705e+00	0.0000000000e+00	5.0004211125e+00	5.2666840693e-03	5.2666840693e-03	9.7255550173e-14	3.7664010368e-02	5.6031358774e-02	3.7664010381e-02	1.4652194383e+01	3.3783006271e-01
3.9258911351e-01	1.3925891135e+00	0.0000000000e+00	5.0004221661e+00	5.2472717779e-03	5.2472717779e-03	3.6869789553e-14	3.7664010368e-02	5.6043916333e-02	3.7664010381e-02	1.4682281024e+01	3.3658486639e-01
3.9305815654e-01	1.3930581565e+00	0.0000000000e+00	5.0004227941e+00	5.2278996539e-03	5.2278996539e-03	5.3098463232e-15	3.7664010368e-02	5.6056472485e-02	3.7664010381e-02	1.4712367666e+01	3.3534224660e-01
3.9352719956e-01	1.3935271996e+00	0.0000000000e+00	5.0004229963e+00	5.2085676973e-03	5.2085676973e-03	2.0777366643e-15	3.7664010368e-02	5.6069027230e-02	3.7664010381e-02	1.4742454307e+01	3.3410220333e-01
3.9399624259e-01	1.3939962426e+00	0.0000000000e+00	5.0004227729e+00	5.1892759081e-03	5.1892759081e-03	2.6679586566e-14	3.7664010368e-02	5.6081580570e-02	3.7664010381e-02	1.4772540949e+01	3.3286473659e-01
3.9446528562e-01	1.3944652856e+00	0.0000000000e+00	5.0004221237e+00	5.1700242863e-03	5.1700242863e-03	7.8625629832e-14	3.7664010368e-02	5.6094132506e-02	3.7664010381e-02	1.4802627590e+01	3.3162984638e-01
3.9493432864e-01	1.3949343286e+00	0.0000000000e+00	5.0004210488e+00	5.1508128319e-03	5.1508128319e-03	1.5743020573e-13	3.7664010368e-02	5.6106683037e-02	3.7664010381e-02	1.4832714231e+01	3.3039753270e-01
3.9540337167e-01	1.3954033717e+00	0.0000000000e+00	5.0004195482e+00	5.1316415449e-03	5.1316415449e-03	2.6261175633e-13	3.7664010368e-02	5.6119232165e-02	3.7664010381e-02	1.4862800873e+01	3.2916779554e-01
3.9587241470e-01	1.3958724147e+00	0.0000000000e+00	5.0004176219e+00	5.1125104253e-03	5.1125104253e-03	3.9369282354e-13	3.7664010368e-02	5.6131779889e-02	3.7664010381e-02	1.4892887514e+01	3.2794063491e-01
3.9634145772e-01	1.3963414577e+00	0.0000000000e+00	5.0004152699e+00	5.0934194731e-03	5.0934194731e-03	5.5020004577e-13	3.7664010368e-02	5.6144326212e-02	3.7664010381e-02	1.4922974156e+01	3.2671605081e-01
3.9681050075e-01	1.3968105008e+00	0.0000000000e+00	5.0004124922e+00	5.0743686883e-03	5.0743686883e-03	7.3166415426e-13	3.7664010368e-02	5.6156871132e-02	3.7664010381e-02	1.4953060797e+01	3.2549404324e-01
3.9727954378e-01	1.3972795438e+00	0.0000000000e+00	5.0004092888e+00	5.0553580709e-03	5.0553580709e-03	9.3761996915e-13	3.7664010368e-02	5.6169414652e-02	3.7664010381e-02	1.4983147439e+01	3.2427461219e-01
3.9774858680e-01	1.3977485868e+00	0.0000000000e+00	5.0004056596e+00	5.0363876209e-03	5.0363876209e-03	1.1676063952e-12	3.7664010367e-02	5.6181956771e-02	3.7664010381e-02	1.5013234080e+01	3.2305775767e-01
3.9821762983e-01	1.3982176298e+00	0.0000000000e+00	5.0004016048e+00	5.0174573383e-03	5.0174573383e-03	1.4211664170e-12	3.7664010367e-02	5.6194497491e-02	3.7664010381e-02	1.5043320722e+01	3.2184347968e-01
3.9868667286e-01	1.3986866729e+00	0.0000000000e+00	5.0003971242e+00	4.9985672231e-03	4.9985672231e-03	1.6978470944e-12	3.7664010367e-02	5.6207036811e-02	3.7664010381e-02	1.5073407363e+01	3.2063177821e-01
3.9915571588e-01	1.3991557159e+00	0.0000000000e+00	5.0003922179e+00	4.9797172754e-03	4.9797172754e-03	1.9971995567e-12	3.7664010367e-02	5.6219574733e-02	3.7664010381e-02	1.5103494004e+01	3.1942265328e-01
3.9962475891e-01	1.3996247589e+00	0.0000000000e+00	5.0003868859e+00	4.9609074950e-03	4.9609074950e-03	2.3187789976e-12	3.7664010367e-02	5.6232111256e-02	3.7664010381e-02	1.5133580646e+01	3.1821610487e-01
4.0009380194e-01	1.4000938019e+00	0.0000000000e+00	5.0003811282e+00	4.9421378820e-03	4.9421378820e-03	2.6621446691e-12	3.7664010367e-02	5.6244646383e-02	3.7664010381e-02	1.5163667287e+01	3.1701213299e-01
4.0056284497e-01	1.4005628450e+00	0.0000000000e+00	5.0003749448e+00	4.9234084364e-03	4.9234084364e-03	3.0268598750e-12	3.7664010367e-02	5.6257180113e-02	3.7664010381e-02	1.5193753929e+01	3.1581073763e-01
4.0103188799e-01	1.4010318880e+00	0.0000000000e+00	5.0003683357e+00	4.9047191582e-03	4.9047191582e-03	3.4124919648e-12	3.7664010367e-02	5.6269712446e-02	3.7664010381e-02	1.5223840570e+01	3.1461191880e-01
4.0150093102e-01	1.4015009310e+00	0.0000000000e+00	5.0003613008e+00	4.8860700475e-03	4.8860700475e-03	3.8186123265e-12	3.7664010367e-02	5.6282243385e-02	3.7664010381e-02	1.5253927212e+01	3.1341567651e-01
4.0196997405e-01	1.4019699740e+00	0.0000000000e+00	5.0003538402e+00	4.8674611041e-03	4.8674611041e-03	4.2447963795e-12	3.7664010367e-02	5.6294772928e-02	3.7664010381e-02	1.5284013853e+01	3.1222201073e-01
4.0243901707e-01	1.4024390171e+00	0.0000000000e+00	5.0003459539e+00	4.8488923281e-03	4.8488923281e-03	4.6906235674e-12	3.7664010367e-02	5.6307301077e-02	3.7664010381e-02	1.5314100495e+01	3.1103092149e-01
4.0290806010e-01	1.4029080601e+00	0.0000000000e+00	5.0003376418e+00	4.8303637195e-03	4.8303637195e-03	5.1556773497e-12	3.7664010367e-02	5.6319827833e-02	3.7664010381e-02	1.5344187136e+01	3.0984240877e-01
4.0337710313e-01	1.4033771031e+00	0.0000000000e+00	5.0003289040e+00	4.8118752784e-03	4.8118752784e-03	5.6395451941e-12	3.7664010367e-02	5.6332353196e-02	3.7664010381e-02	1.5374273777e+01	3.0865647258e-01
4.0384614615e-01	1.4038461462e+00	0.0000000000e+00	5.0003197405e+00	4.7934270046e-03	4.7934270046e-03	6.1418185678e-12	3.7664010367e-02	5.6344877166e-02	3.7664010381e-02	1.5404360419e+01	3.0747311292e-01
4.0431518918e-01	1.4043151892e+00	0.0000000000e+00	5.0003101513e+00	4.7750188982e-03	4.7750188982e-03	6.6620929291e-12	3.7664010367e-02	5.6357399745e-02	3.7664010381e-02	1.5434447060e+01	3.0629232978e-01
4.0478423221e-01	1.4047842322e+00	0.0000000000e+00	5.0003001363e+00	4.7566509593e-03	4.7566509593e-03	7.1999677180e-12	3.7664010366e-02	5.6369920932e-02	3.7664010381e-02	1.5464533702e+01	3.0511412317e-01
4.0525327523e-01	1.4052532752e+00	0.0000000000e+00	5.0002896956e+00	4.7383231877e-03	4.7383231877e-03	7.7550463472e-12	3.7664010366e-02	5.6382440730e-02	3.7664010381e-02	1.5494620343e+01	3.0393849309e-01
4.0572231826e-01	1.4057223183e+00	0.0000000000e+00	5.0002788292e+00	4.7200355836e-03	4.7200355836e-03	8.3269361921e-12	3.7664010366e-02	5.6394959137e-02	3.7664010381e-02	1.5524706985e+01	3.0276543954e-01
4.0619136129e-01	1.4061913613e+00	0.0000000000e+00	5.0002675370e+00	4.7017881468e-03	4.7017881468e-03	8.9152485814e-12	3.7664010366e-02	5.6407476155e-02	3.7664010381e-02	1.5554793626e+01	3.0159496252e-01
4.0666040432e-01	1.4066604043e+00	0.0000000000e+00	5.0002558190e+00	4.6835808774e-03	4.6835808774e-03	9.5195987861e-12	3.7664010366e-02	5.6419991784e-02	3.7664010381e-02	1.5584880268e+01	3.0042706202e-01
4.0712944734e-01	1.4071294473e+00	0.0000000000e+00	5.0002436753e+00	4.6654137755e-03	4.6654137755e-03	1.0139606010e-11	3.7664010366e-02	5.6432506025e-02	3.7664010381e-02	1.5614966909e+01	2.9926173805e-01
4.0759849037e-01	1.4075984904e+00	0.0000000000e+00	5.0002311059e+00	4.6472868409e-03	4.6472868409e-03	1.0774893378e-11	3.7664010366e-02	5.6445018879e-02	3.7664010381e-02	1.5645053550e+01	2.9809899060e-01
4.0806753340e-01	1.4080675334e+00	0.0000000000e+00	5.0002181107e+00	4.6292000738e-03	4.6292000738e-03	1.1425087926e-11	3.7664010366e-02	5.6457530347e-02	3.7664010381e-02	1.5675140192e+01	2.9693881969e-01
4.0853657642e-01	1.4085365764e+00	0.0000000000e+00	5.0002046898e+00	4.6111534740e-03	4.6111534740e-03	1.2089820587e-11	3.7664010366e-02	5.6470040428e-02	3.7664010381e-02	1.5705226833e+01	2.9578122530e-01
4.0900561945e-01	1.4090056194e+00	0.0000000000e+00	5.0001908430e+00	4.5931470417e-03	4.5931470417e-03	1.2768726183e-11	3.7664010366e-02	5.6482549123e-02	3.7664010381e-02	1.5735313475e+01	2.9462620744e-01
4.0947466248e-01	1.4094746625e+00	0.0000000000e+00	5.0001765706e+00	4.5751807768e-03	4.5751807768e-03	1.3461443412e-11	3.7664010366e-02	5.6495056433e-02	3.7664010381e-02	1.5765400116e+01	2.9347376611e-01
4.0994370550e-01	1.4099437055e+00	0.0000000000e+00	5.0001618723e+00	4.5572546792e-03	4.5572546792e-03	1.4167614833e-11	3.7664010366e-02	5.6507562360e-02	3.7664010381e-02	1.5795486758e+01	2.9232390130e-01
4.1041274853e-01	1.4104127485e+00	0.0000000000e+00	5.0001467483e+00	4.5393687491e-03	4.5393687491e-03	1.4886886858e-11	3.7664010366e-02	5.6520066902e-02	3.7664010381e-02	1.5825573399e+01	2.9117661302e-01
4.1088179156e-01	1.4108817916e+00	0.0000000000e+00	5.0001311985e+00	4.5215229863e-03	4.5215229863e-03	1.5618909734e-11	3.7664010366e-02	5.6532570061e-02	3.7664010381e-02	1.5855660040e+01	2.9003190127e-01
4.1135083458e-01	1.4113508346e+00	0.0000000000e+00	5.0001152230e+00	4.5037173910e-03	4.5037173910e-03	1.6363337535e-11	3.7664010366e-02	5.6545071838e-02	3.7664010381e-02	1.5885746682e+01	2.8888976605e-01
4.1181987761e-01	1.4118198776e+00	0.0000000000e+00	5.0000988216e+00	4.4859519631e-03	4.4859519631e-03	1.7119828146e-11	3.7664010365e-02	5.6557572233e-02	3.7664010381e-02	1.5915833323e+01	2.8775020735e-01
4.1228892064e-01	1.4122889206e+00	0.0000000000e+00	5.0000819945e+00	4.4682267025e-03	4.4682267025e-03	1.7888043251e-11	3.7664010365e-02	5.6570071247e-02	3.7664010381e-02	1.5945919965e+01	2.8661322518e-01
4.1275796366e-01	1.4127579637e+00	0.0000000000e+00	5.0000647415e+00	4.4505416094e-03	4.4505416094e-03	1.8667648316e-11	3.7664010365e-02	5.6582568880e-02	3.7664010381e-02	1.5976006606e+01	2.8547881954e-01
4.1322700669e-01	1.4132270067e+00	0.0000000000e+00	5.0000470628e+00	4.4328966836e-03	4.4328966836e-03	1.9458312581e-11	3.7664010365e-02	5.6595065133e-02	3.7664010381e-02	1.6006093248e+01	2.8434699042e-01
4.1369604972e-01	1.4136960497e+00	0.0000000000e+00	5.0000289583e+00	4.4152919253e-03	4.4152919253e-03	2.0259709033e-11	3.7664010365e-02	5.6607560006e-02	3.7664010381e-02	1.6036179889e+01	2.8321773783e-01
4.1416509275e-01	1.4141650927e+00	0.0000000000e+00	5.0000104280e+00	4.3977273344e-03	4.3977273344e-03	2.1071514410e-11	3.7664010365e-02	5.6620053501e-02	3.7664010381e-02	1.6066266531e+01	2.8209106177e-01
4.1463413577e-01	1.4146341358e+00	0.0000000000e+00	4.9999914718e+00	4.3802029108e-03	4.3802029108e-03	2.1893409171e-11	3.7664010365e-02	5.6632545618e-02	3.7664010381e-02	1.6096353172e+01	2.8096696224e-01
4.1510317880e-01	1.4151031788e+00	0.0000000000e+00	4.9999720899e+00	4.3627186547e-03	4.3627186547e-03	2.2725077489e-11	3.7664010365e-02	5.6645036357e-02	3.7664010381e-02	1.6126439813e+01	2.7984543924e-01
4.1557222183e-01	1.4155722218e+00	0.0000000000e+00	4.9999522821e+00	4.3452745660e-03	4.3452745660e-03	2.3566207230e-11	3.7664010365e-02	5.6657525718e-02	3.7664010381e-02	1.6156526455e+01	2.7872649276e-01
4.1604126485e-01	1.4160412649e+00	0.0000000000e+00	4.9999320486e+00	4.3278706447e-03	4.3278706447e-03	2.4416489943e-11	3.7664010365e-02	5.6670013704e-02	3.7664010381e-02	1.6186613096e+01	2.7761012281e-01
4.1651030788e-01	1.4165103079e+00	0.0000000000e+00	4.9999113891e+00	4.3105068908e-03	4.3105068908e-03	2.5275620839e-11	3.7664010365e-02	5.6682500314e-02	3.7664010381e-02	1.6216699738e+01	2.7649632939e-01
4.1697935091e-01	1.4169793509e+00	0.0000000000e+00	4.9998903039e+00	4.2931833042e-03	4.2931833042e-03	2.6143298780e-11	3.7664010365e-02	5.6694985548e-02	3.7664010381e-02	1.6246786379e+01	2.7538511249e-01
4.1744839393e-01	1.4174483939e+00	0.0000000000e+00	4.9998687928e+00	4.2758998851e-03	4.2758998851e-03	2.7019226260e-11	3.7664010365e-02	5.6707469408e-02	3.7664010381e-02	1.6276873021e+01	2.7427647212e-01
4.1791743696e-01	1.4179174370e+00	0.0000000000e+00	4.9998468559e+00	4.2586566334e-03	4.2586566334e-03	2.7903109386e-11	3.7664010365e-02	5.6719951894e-02	3.7664010381e-02	1.6306959662e+01	2.7317040828e-01
4.1838647999e-01	1.4183864800e+00	0.0000000000e+00	4.9998244931e+00	4.2414535491e-03	4.2414535491e-03	2.8794657868e-11	3.7664010365e-02	5.6732433006e-02	3.7664010381e-02	1.6337046304e+01	2.7206692097e-01
4.1885552301e-01	1.4188555230e+00	0.0000000000e+00	4.9998017045e+00	4.2242906322e-03	4.2242906322e-03	2.9693584996e-11	3.7664010364e-02	5.6744912746e-02	3.7664010381e-02	1.6367132945e+01	2.7096601019e-01
4.1932456604e-01	1.4193245660e+00	0.0000000000e+00	4.9997784900e+00	4.2071678827e-03	4.2071678827e-03	3.0599607626e-11	3.7664010364e-02	5.6757391114e-02	3.7664010381e-02	1.6397219586e+01	2.6986767593e-01
4.1979360907e-01	1.4197936091e+00	0.0000000000e+00	4.9997548497e+00	4.1900853006e-03	4.1900853006e-03	3.1512446162e-11	3.7664010364e-02	5.6769868110e-02	3.7664010381e-02	1.6427306228e+01	2.6877191820e-01
4.2026265210e-01	1.4202626521e+00	0.0000000000e+00	4.9997307835e+00	4.1730428859e-03	4.1730428859e-03	3.2431824536e-11	3.7664010364e-02	5.6782343735e-02	3.7664010381e-02	1.6457392869e+01	2.6767873699e-01
4.2073169512e-01	1.4207316951e+00	0.0000000000e+00	4.9997062914e+00	4.1560406386e-03	4.1560406386e-03	3.3357470197e-11	3.7664010364e-02	5.6794817990e-02	3.7664010381e-02	1.6487479511e+01	2.6658813232e-01
4.2120073815e-01	1.4212007381e+00	0.0000000000e+00	4.9996813734e+00	4.1390785587e-03	4.1390785587e-03	3.4289114084e-11	3.7664010364e-02	5.6807290875e-02	3.7664010381e-02	1.6517566152e+01	2.6550010417e-01
4.2166978118e-01	1.4216697812e+00	0.0000000000e+00	4.9996560296e+00	4.1221566462e-03	4.1221566462e-03	3.5226490616e-11	3.7664010364e-02	5.6819762390e-02	3.7664010381e-02	1.6547652794e+01	2.6441465255e-01
4.2213882420e-01	1.4221388242e+00	0.0000000000e+00	4.9996302599e+00	4.1052749011e-03	4.1052749011e-03	3.6169337670e-11	3.7664010364e-02	5.6832232538e-02	3.7664010381e-02	1.6577739435e+01	2.6333177746e-01
4.2260786723e-01	1.4226078672e+00	0.0000000000e+00	4.9996040642e+00	4.0884333234e-03	4.0884333234e-03	3.7117396560e-11	3.7664010364e-02	5.6844701317e-02	3.7664010381e-02	1.6607826077e+01	2.6225147889e-01
4.2307691026e-01	1.4230769103e+00	0.0000000000e+00	4.9995774427e+00	4.0716319131e-03	4.0716319131e-03	3.8070412023e-11	3.7664010364e-02	5.6857168729e-02	3.7664010381e-02	1.6637912718e+01	2.6117375685e-01
4.2354595328e-01	1.4235459533e+00	0.0000000000e+00	4.9995503952e+00	4.0548706702e-03	4.0548706702e-03	3.9028132200e-11	3.7664010364e-02	5.6869634774e-02	3.7664010381e-02	1.6667999359e+01	2.6009861134e-01
4.2401499631e-01	1.4240149963e+00	0.0000000000e+00	4.9995229218e+00	4.0381495947e-03	4.0381495947e-03	3.9990308612e-11	3.7664010364e-02	5.6882099453e-02	3.7664010381e-02	1.6698086001e+01	2.5902604236e-01
4.2448403934e-01	1.4244840393e+00	0.0000000000e+00	4.9994950225e+00	4.0214686867e-03	4.0214686867e-03	4.0956696146e-11	3.7664010364e-02	5.6894562767e-02	3.7664010381e-02	1.6728172642e+01	2.5795604990e-01
4.2495308236e-01	1.4249530824e+00	0.0000000000e+00	4.9994666973e+00	4.0048279460e-03	4.0048279460e-03	4.1927053035e-11	3.7664010364e-02	5.6907024715e-02	3.7664010381e-02	1.6758259284e+01	2.5688863397e-01
4.2542212539e-01	1.4254221254e+00	0.0000000000e+00	4.9994379461e+00	3.9882273727e-03	3.9882273727e-03	4.2901140833e-11	3.7664010363e-02	5.6919485299e-02	3.7664010381e-02	1.6788345925e+01	2.5582379457e-01
4.2589116842e-01	1.4258911684e+00	0.0000000000e+00	4.9994087690e+00	3.9716669668e-03	3.9716669668e-03	4.3878724405e-11	3.7664010363e-02	5.6931944520e-02	3.7664010381e-02	1.6818432567e+01	2.5476153169e-01
4.2636021144e-01	1.4263602114e+00	0.0000000000e+00	4.9993791659e+00	3.9551467283e-03	3.9551467283e-03	4.4859571897e-11	3.7664010363e-02	5.6944402377e-02	3.7664010381e-02	1.6848519208e+01	2.5370184535e-01
4.2682925447e-01	1.4268292545e+00	0.0000000000e+00	4.9993491369e+00	3.9386666573e-03	3.9386666573e-03	4.5843454724e-11	3.7664010363e-02	5.6956858872e-02	3.7664010381e-02	1.6878605850e+01	2.5264473553e-01
4.2729829750e-01	1.4272982975e+00	0.0000000000e+00	4.9993186819e+00	3.9222267536e-03	3.9222267536e-03	4.6830147545e-11	3.7664010363e-02	5.6969314005e-02	3.7664010381e-02	1.6908692491e+01	2.5159020224e-01
4.2776734053e-01	1.4277673405e+00	0.0000000000e+00	4.9992878009e+00	3.9058270173e-03	3.9058270173e-03	4.7819428246e-11	3.7664010363e-02	5.6981767776e-02	3.7664010381e-02	1.6938779132e+01	2.5053824547e-01
4.2823638355e-01	1.4282363836e+00	0.0000000000e+00	4.9992564939e+00	3.8894674484e-03	3.8894674484e-03	4.8811077916e-11	3.7664010363e-02	5.6994220187e-02	3.7664010381e-02	1.6968865774e+01	2.4948886524e-01
4.2870542658e-01	1.4287054266e+00	0.0000000000e+00	4.9996894375e+00	3.8764672387e-03	3.8764672387e-03	1.0657667456e-11	4.4718934660e-02	6.0364365532e-02	4.4718934685e-02	1.6998952415e+01	2.4865497020e-01
4.2917446961e-01	1.4291744696e+00	0.0000000000e+00	4.9996982964e+00	3.8648754359e-03	3.8648754359e-03	1.0431039155e-11	4.4718934660e-02	6.0377547770e-02	4.4718934685e-02	1.7029039057e+01	2.4791141706e-01
4.2964351263e-01	1.4296435126e+00	0.0000000000e+00	4.9997070653e+00	3.8533002542e-03	3.8533002542e-03	1.0207086157e-11	4.4718934660e-02	6.0390728569e-02	4.4718934685e-02	1.7059125698e+01	2.4716893008e-01
4.3011255566e-01	1.4301125557e+00	0.0000000000e+00	4.9997157442e+00	3.8417416936e-03	3.8417416936e-03	9.9858004192e-12	4.4718934660e-02	6.0403907930e-02	4.4718934685e-02	1.7089212340e+01	2.4642750926e-01
4.3058159869e-01	1.4305815987e+00	0.0000000000e+00	4.9997243332e+00	3.8301997542e-03	3.8301997542e-03	9.7671739164e-12	4.4718934660e-02	6.0417085853e-02	4.4718934685e-02	1.7119298981e+01	2.4568715459e-01
4.3105064171e-01	1.4310506417e+00	0.0000000000e+00	4.9997328321e+00	3.8186744359e-03	3.8186744359e-03	9.5511986415e-12	4.4718934660e-02	6.0430262339e-02	4.4718934685e-02	1.7149385623e+01	2.4494786609e-01
4.3151968474e-01	1.4315196847e+00	0.0000000000e+00	4.9997412410e+00	3.8071657387e-03	3.8071657387e-03	9.3378666031e-12	4.4718934660e-02	6.0443437389e-02	4.4718934685e-02	1.7179472264e+01	2.4420964374e-01
4.3198872777e-01	1.4319887278e+00	0.0000000000e+00	4.9997495599e+00	3.7956736627e-03	3.7956736627e-03	9.1271698279e-12	4.4718934660e-02	6.0456611003e-02	4.4718934685e-02	1.7209558905e+01	2.4347248755e-01
4.3245777079e-01	1.4324577708e+00	0.0000000000e+00	4.9997577889e+00	3.7841982078e-03	3.7841982078e-03	8.9191003587e-12	4.4718934660e-02	6.0469783182e-02	4.4718934685e-02	1.7239645547e+01	2.4273639751e-01
4.3292681382e-01	1.4329268138e+00	0.0000000000e+00	4.9997659278e+00	3.7727393740e-03	3.7727393740e-03	8.7136502558e-12	4.4718934660e-02	6.0482953926e-02	4.4718934685e-02	1.7269732188e+01	2.4200137364e-01
4.3339585685e-01	1.4333958568e+00	0.0000000000e+00	4.9997739767e+00	3.7612971614e-03	3.7612971614e-03	8.5108115962e-12	4.4718934659e-02	6.0496123237e-02	4.4718934685e-02	1.7299818830e+01	2.4126741592e-01
4.3386489987e-01	1.4338648999e+00	0.0000000000e+00	4.9997819357e+00	3.7498715699e-03	3.7498715699e-03	8.3105764735e-12	4.4718934659e-02	6.0509291114e-02	4.4718934685e-02	1.7329905471e+01	2.4053452437e-01
4.3433394290e-01	1.4343339429e+00	0.0000000000e+00	4.9997898046e+00	3.7384625995e-03	3.7384625995e-03	8.1129369986e-12	4.4718934659e-02	6.0522457559e-02	4.4718934685e-02	1.7359992113e+01	2.3980269897e-01
4.3480298593e-01	1.4348029859e+00	0.0000000000e+00	4.9997975836e+00	3.7270702503e-03	3.7270702503e-03	7.9178852988e-12	4.4718934659e-02	6.0535622572e-02	4.4718934685e-02	1.7390078754e+01	2.3907193972e-01
4.3527202896e-01	1.4352720290e+00	0.0000000000e+00	4.9998052725e+00	3.7156945222e-03	3.7156945222e-03	7.7254135182e-12	4.4718934659e-02	6.0548786153e-02	4.4718934685e-02	1.7420165396e+01	2.3834224664e-01
4.3574107198e-01	1.4357410720e+00	0.0000000000e+00	4.9998128715e+00	3.7043354152e-03	3.7043354152e-03	7.5355138181e-12	4.4718934659e-02	6.0561948303e-02	4.4718934685e-02	1.7450252037e+01	2.3761361972e-01
4.3621011501e-01	1.4362101150e+00	0.0000000000e+00	4.9998203805e+00	3.6929929294e-03	3.6929929294e-03	7.3481783760e-12	4.4718934659e-02	6.0575109024e-02	4.4718934685e-02	1.7480338678e+01	2.3688605895e-01
4.3667915804e-01	1.4366791580e+00	0.0000000000e+00	4.9998277995e+00	3.6816670647e-03	3.6816670647e-03	7.1633993862e-12	4.4718934659e-02	6.0588268315e-02	4.4718934685e-02	1.7510425320e+01	2.3615956434e-01
4.3714820106e-01	1.4371482011e+00	0.0000000000e+00	4.9998351285e+00	3.6703578212e-03	3.6703578212e-03	6.9811690599e-12	4.4718934659e-02	6.0601426177e-02	4.4718934685e-02	1.7540511961e+01	2.3543413589e-01
4.3761724409e-01	1.4376172441e+00	0.0000000000e+00	4.9998423674e+00	3.6590651987e-03	3.6590651987e-03	6.8014796247e-12	4.4718934659e-02	6.0614582611e-02	4.4718934685e-02	1.7570598603e+01	2.3470977360e-01
4.3808628712e-01	1.4380862871e+00	0.0000000000e+00	4.9998495165e+00	3.6477891975e-03	3.6477891975e-03	6.6243233247e-12	4.4718934658e-02	6.0627737617e-02	4.4718934685e-02	1.7600685244e+01	2.3398647747e-01
4.3855533014e-01	1.4385553301e+00	0.0000000000e+00	4.9998565755e+00	3.6365298173e-03	3.6365298173e-03	6.4496924208e-12	4.4718934658e-02	6.0640891196e-02	4.4718934685e-02	1.7630771886e+01	2.3326424749e-01
4.3902437317e-01	1.4390243732e+00	0.0000000000e+00	4.9998635445e+00	3.6252870583e-03	3.6252870583e-03	6.2775791903e-12	4.4718934658e-02	6.0654043348e-02	4.4718934685e-02	1.7660858527e+01	2.3254308368e-01
4.3949341620e-01	1.4394934162e+00	0.0000000000e+00	4.9998704235e+00	3.6140609204e-03	3.6140609204e-03	6.1079759273e-12	4.4718934658e-02	6.0667194075e-02	4.4718934685e-02	1.7690945169e+01	2.3182298602e-01
4.3996245922e-01	1.4399624592e+00	0.0000000000e+00	4.9998772126e+00	3.6028514036e-03	3.6028514036e-03	5.9408749419e-12	4.4718934658e-02	6.0680343377e-02	4.4718934685e-02	1.7721031810e+01	2.3110395452e-01
4.4043150225e-01	1.4404315023e+00	0.0000000000e+00	4.9998839116e+00	3.5916585080e-03	3.5916585080e-03	5.7762685610e-12	4.4718934658e-02	6.0693491254e-02	4.4718934685e-02	1.7751118451e+01	2.3038598918e-01
4.4090054528e-01	1.4409005453e+00	0.0000000000e+00	4.9998905207e+00	3.5804822336e-03	3.5804822336e-03	5.6141491278e-12	4.4718934658e-02	6.0706637707e-02	4.4718934685e-02	1.7781205093e+01	2.2966908999e-01
4.4136958831e-01	1.4413695883e+00	0.0000000000e+00	4.9998970398e+00	3.5693225802e-03	3.5693225802e-03	5.4545090019e-12	4.4718934658e-02	6.0719782737e-02	4.4718934685e-02	1.7811291734e+01	2.2895325697e-01
4.4183863133e-01	1.4418386313e+00	0.0000000000e+00	4.9999034689e+00	3.5581795480e-03	3.5581795480e-03	5.2973405593e-12	4.4718934658e-02	6.0732926344e-02	4.4718934685e-02	1.7841378376e+01	2.2823849010e-01
4.4230767436e-01	1.4423076744e+00	0.0000000000e+00	4.9999098080e+00	3.5470531369e-03	3.5470531369e-03	5.1426361924e-12	4.4718934658e-02	6.0746068529e-02	4.4718934685e-02	1.7871465017e+01	2.2752478939e-01
4.4277671739e-01	1.4427767174e+00	0.0000000000e+00	4.9999160571e+00	3.5359433470e-03	3.5359433470e-03	4.9903883097e-12	4.4718934657e-02	6.0759209293e-02	4.4718934685e-02	1.7901551659e+01	2.2681215484e-01
4.4324576041e-01	1.4432457604e+00	0.0000000000e+00	4.9999222162e+00	3.5248501782e-03	3.5248501782e-03	4.8405893361e-12	4.4718934657e-02	6.0772348635e-02	4.4718934685e-02	1.7931638300e+01	2.2610058645e-01
4.4371480344e-01	1.4437148034e+00	0.0000000000e+00	4.9999282854e+00	3.5137736305e-03	3.5137736305e-03	4.6932317128e-12	4.4718934657e-02	6.0785486558e-02	4.4718934685e-02	1.7961724942e+01	2.2539008422e-01
4.4418384647e-01	1.4441838465e+00	0.0000000000e+00	4.9999342645e+00	3.5027137039e-03	3.5027137039e-03	4.5483078973e-12	4.4718934657e-02	6.0798623061e-02	4.4718934685e-02	1.7991811583e+01	2.2468064814e-01
4.4465288949e-01	1.4446528895e+00	0.0000000000e+00	4.9999401537e+00	3.4916703985e-03	3.4916703985e-03	4.4058103630e-12	4.4718934657e-02	6.0811758145e-02	4.4718934685e-02	1.8021898224e+01	2.2397227822e-01
4.4512193252e-01	1.4451219325e+00	0.0000000000e+00	4.9999459529e+00	3.4806437143e-03	3.4806437143e-03	4.2657315998e-12	4.4718934657e-02	6.0824891810e-02	4.4718934685e-02	1.8051984866e+01	2.2326497446e-01
4.4559097555e-01	1.4455909755e+00	0.0000000000e+00	4.9999516621e+00	3.4696336511e-03	3.4696336511e-03	4.1280641134e-12	4.4718934657e-02	6.0838024058e-02	4.4718934685e-02	1.8082071507e+01	2.2255873686e-01
4.4606001857e-01	1.4460600186e+00	0.0000000000e+00	4.9999572813e+00	3.4586402091e-03	3.4586402091e-03	3.9928004260e-12	4.4718934657e-02	6.0851154888e-02	4.4718934685e-02	1.8112158149e+01	2.2185356542e-01
4.4652906160e-01	1.4465290616e+00	0.0000000000e+00	4.9999628105e+00	3.4476633882e-03	3.4476633882e-03	3.8599330756e-12	4.4718934657e-02	6.0864284302e-02	4.4718934685e-02	1.8142244790e+01	2.2114946014e-01
4.4699810463e-01	1.4469981046e+00	0.0000000000e+00	4.9999682497e+00	3.4367031885e-03	3.4367031885e-03	3.7294546167e-12	4.4718934657e-02	6.0877412300e-02	4.4718934685e-02	1.8172331432e+01	2.2044642101e-01
4.4746714765e-01	1.4474671477e+00	0.0000000000e+00	4.9999735990e+00	3.4257596099e-03	3.4257596099e-03	3.6013576185e-12	4.4718934656e-02	6.0890538882e-02	4.4718934685e-02	1.8202418073e+01	2.1974444805e-01
4.4793619068e-01	1.4479361907e+00	0.0000000000e+00	4.9999788582e+00	3.4148326525e-03	3.4148326525e-03	3.4756346678e-12	4.4718934656e-02	6.0903664050e-02	4.4718934685e-02	1.8232504714e+01	2.1904354124e-01
4.4840523371e-01	1.4484052337e+00	0.0000000000e+00	4.9999840275e+00	3.4039223161e-03	3.4039223161e-03	3.3522783665e-12	4.4718934656e-02	6.0916787804e-02	4.4718934685e-02	1.8262591356e+01	2.1834370059e-01
4.4887427674e-01	1.4488742767e+00	0.0000000000e+00	4.9999891068e+00	3.3930286009e-03	3.3930286009e-03	3.2312813329e-12	4.4718934656e-02	6.0929910144e-02	4.4718934685e-02	1.8292677997e+01	2.1764492609e-01
4.4934331976e-01	1.4493433198e+00	0.0000000000e+00	4.9999940961e+00	3.3821515069e-03	3.3821515069e-03	3.1126362007e-12	4.4718934656e-02	6.0943031071e-02	4.4718934685e-02	1.8322764639e+01	2.1694721776e-01
4.4981236279e-01	1.4498123628e+00	0.0000000000e+00	4.9999989955e+00	3.3712910339e-03	3.3712910339e-03	2.9963356200e-12	4.4718934656e-02	6.0956150586e-02	4.4718934685e-02	1.8352851280e+01	2.1625057558e-01
4.5028140582e-01	1.4502814058e+00	0.0000000000e+00	5.0000038048e+00	3.3604471821e-03	3.3604471821e-03	2.8823722563e-12	4.4718934656e-02	6.0969268689e-02	4.4718934685e-02	1.8382937922e+01	2.1555499956e-01
4.5075044884e-01	1.4507504488e+00	0.0000000000e+00	5.0000085242e+00	3.3496199515e-03	3.3496199515e-03	2.7707387912e-12	4.4718934656e-02	6.0982385381e-02	4.4718934685e-02	1.8413024563e+01	2.1486048970e-01
4.5121949187e-01	1.4512194919e+00	0.0000000000e+00	5.0000131536e+00	3.3388093419e-03	3.3388093419e-03	2.6614279221e-12	4.4718934656e-02	6.0995500663e-02	4.4718934685e-02	1.8443111205e+01	2.1416704600e-01
4.5168853490e-01	1.4516885349e+00	0.0000000000e+00	5.0000176930e+00	3.3280153535e-03	3.3280153535e-03	2.5544323619e-12	4.4718934656e-02	6.1008614535e-02	4.4718934685e-02	1.8473197846e+01	2.1347466846e-01
4.5215757792e-01	1.4521575779e+00	0.0000000000e+00	5.0000221424e+00	3.3172379863e-03	3.3172379863e-03	2.4497448398e-12	4.4718934655e-02	6.1021726997e-02	4.4718934685e-02	1.8503284487e+01	2.1278335707e-01
4.5262662095e-01	1.4526266210e+00	0.0000000000e+00	5.0000265018e+00	3.3064772402e-03	3.3064772402e-03	2.3473581001e-12	4.4718934655e-02	6.1034838051e-02	4.4718934685e-02	1.8533371129e+01	2.1209311185e-01
4.5309566398e-01	1.4530956640e+00	0.0000000000e+00	5.0000307713e+00	3.2957331152e-03	3.2957331152e-03	2.2472649030e-12	4.4718934655e-02	6.1047947697e-02	4.4718934685e-02	1.8563457770e+01	2.1140393278e-01
4.5356470700e-01	1.4535647070e+00	0.0000000000e+00	5.0000349508e+00	3.2850056113e-03	3.2850056113e-03	2.1494580246e-12	4.4718934655e-02	6.1061055935e-02	4.4718934685e-02	1.8593544412e+01	2.1071581987e-01
4.5403375003e-01	1.4540337500e+00	0.0000000000e+00	5.0000390402e+00	3.2742947286e-03	3.2742947286e-03	2.0539302563e-12	4.4718934655e-02	6.1074162767e-02	4.4718934685e-02	1.8623631053e+01	2.1002877312e-01
4.5450279306e-01	1.4545027931e+00	0.0000000000e+00	5.0000430398e+00	3.2636004670e-03	3.2636004670e-03	1.9606744053e-12	4.4718934655e-02	6.1087268192e-02	4.4718934685e-02	1.8653717695e+01	2.0934279252e-01
4.5497183609e-01	1.4549718361e+00	0.0000000000e+00	5.0000469493e+00	3.2529228265e-03	3.2529228265e-03	1.8696832943e-12	4.4718934655e-02	6.1100372212e-02	4.4718934685e-02	1.8683804336e+01	2.0865787809e-01
4.5544087911e-01	1.4554408791e+00	0.0000000000e+00	5.0000507688e+00	3.2422618072e-03	3.2422618072e-03	1.7809497617e-12	4.4718934655e-02	6.1113474826e-02	4.4718934685e-02	1.8713890978e+01	2.0797402981e-01
4.5590992214e-01	1.4559099221e+00	0.0000000000e+00	5.0000544984e+00	3.2316174090e-03	3.2316174090e-03	1.6944666611e-12	4.4718934655e-02	6.1126576036e-02	4.4718934685e-02	1.8743977619e+01	2.0729124769e-01
4.5637896517e-01	1.4563789652e+00	0.0000000000e+00	5.0000581380e+00	3.2209896320e-03	3.2209896320e-03	1.6102268619e-12	4.4718934655e-02	6.1139675843e-02	4.4718934685e-02	1.8774064260e+01	2.0660953173e-01
4.5684800819e-01	1.4568480082e+00	0.0000000000e+00	5.0000616876e+00	3.2103784760e-03	3.2103784760e-03	1.5282232489e-12	4.4718934654e-02	6.1152774246e-02	4.4718934685e-02	1.8804150902e+01	2.0592888193e-01
4.5731705122e-01	1.4573170512e+00	0.0000000000e+00	5.0000651472e+00	3.1997839413e-03	3.1997839413e-03	1.4484487221e-12	4.4718934654e-02	6.1165871246e-02	4.4718934685e-02	1.8834237543e+01	2.0524929829e-01
4.5778609425e-01	1.4577860942e+00	0.0000000000e+00	5.0000685169e+00	3.1892060276e-03	3.1892060276e-03	1.3708961973e-12	4.4718934654e-02	6.1178966844e-02	4.4718934685e-02	1.8864324185e+01	2.0457078080e-01
4.5825513727e-01	1.4582551373e+00	0.0000000000e+00	5.0000717965e+00	3.1786447351e-03	3.1786447351e-03	1.2955586055e-12	4.4718934654e-02	6.1192061041e-02	4.4718934685e-02	1.8894410826e+01	2.0389332947e-01
4.5872418030e-01	1.4587241803e+00	0.0000000000e+00	5.0000749862e+00	3.1681000637e-03	3.1681000637e-03	1.2224288929e-12	4.4718934654e-02	6.1205153838e-02	4.4718934685e-02	1.8924497468e+01	2.0321694431e-01
4.5919322333e-01	1.4591932233e+00	0.0000000000e+00	5.0000780859e+00	3.1575720135e-03	3.1575720135e-03	1.1515000212e-12	4.4718934654e-02	6.1218245233e-02	4.4718934685e-02	1.8954584109e+01	2.0254162529e-01
4.5966226635e-01	1.4596622664e+00	0.0000000000e+00	5.0000810957e+00	3.1470605844e-03	3.1470605844e-03	1.0827649675e-12	4.4718934654e-02	6.1231335230e-02	4.4718934685e-02	1.8984670751e+01	2.0186737244e-01
4.6013130938e-01	1.4601313094e+00	0.0000000000e+00	5.0000840154e+00	3.1365657764e-03	3.1365657764e-03	1.0162167240e-12	4.4718934654e-02	6.1244423827e-02	4.4718934685e-02	1.9014757392e+01	2.0119418575e-01
4.6060035241e-01	1.4606003524e+00	0.0000000000e+00	5.0000868452e+00	3.1260875895e-03	3.1260875895e-03	9.5184829810e-13	4.4718934654e-02	6.1257511026e-02	4.4718934685e-02	1.9044844033e+01	2.0052206521e-01
4.6106939543e-01	1.4610693954e+00	0.0000000000e+00	5.0000895850e+00	3.1156260238e-03	3.1156260238e-03	8.8965271266e-13	4.4718934654e-02	6.1270596827e-02	4.4718934685e-02	1.9074930675e+01	1.9985101083e-01
4.6153843846e-01	1.4615384385e+00	0.0000000000e+00	5.0000922348e+00	3.1051810792e-03	3.1051810792e-03	8.2962300550e-13	4.4718934653e-02	6.1283681230e-02	4.4718934685e-02	1.9105017316e+01	1.9918102262e-01
4.6200748149e-01	1.4620074815e+00	0.0000000000e+00	5.0000947946e+00	3.0947527558e-03	3.0947527558e-03	7.7175222976e-13	4.4718934653e-02	6.1296764237e-02	4.4718934685e-02	1.9135103958e+01	1.9851210055e-01
4.6247652452e-01	1.4624765245e+00	0.0000000000e+00	5.0000972645e+00	3.0843410535e-03	3.0843410535e-03	7.1603345362e-13	4.4718934653e-02	6.1309845848e-02	4.4718934685e-02	1.9165190599e+01	1.9784424465e-01
4.6294556754e-01	1.4629455675e+00	0.0000000000e+00	5.0000996444e+00	3.0739459723e-03	3.0739459723e-03	6.6245976044e-13	4.4718934653e-02	6.1322926064e-02	4.4718934685e-02	1.9195277241e+01	1.9717745491e-01
4.6341461057e-01	1.4634146106e+00	0.0000000000e+00	5.0001019343e+00	3.0635675123e-03	3.0635675123e-03	6.1102424861e-13	4.4718934653e-02	6.1336004885e-02	4.4718934685e-02	1.9225363882e+01	1.9651173132e-01
4.6388365360e-01	1.4638836536e+00	0.0000000000e+00	5.0001041342e+00	3.0532056734e-03	3.0532056734e-03	5.6172003163e-13	4.4718934653e-02	6.1349082311e-02	4.4718934685e-02	1.9255450524e+01	1.9584707389e-01
4.6435269662e-01	1.4643526966e+00	0.0000000000e+00	5.0001062441e+00	3.0428604556e-03	3.0428604556e-03	5.1454023799e-13	4.4718934653e-02	6.1362158344e-02	4.4718934685e-02	1.9285537165e+01	1.9518348262e-01
4.6482173965e-01	1.4648217396e+00	0.0000000000e+00	5.0001082641e+00	3.0325318590e-03	3.0325318590e-03	4.6947801121e-13	4.4718934653e-02	6.1375232983e-02	4.4718934685e-02	1.9315623806e+01	1.9452095751e-01
4.6529078268e-01	1.4652907827e+00	0.0000000000e+00	5.0001101941e+00	3.0222198835e-03	3.0222198835e-03	4.2652650976e-13	4.4718934653e-02	6.1388306231e-02	4.4718934685e-02	1.9345710448e+01	1.9385949856e-01
4.6575982570e-01	1.4657598257e+00	0.0000000000e+00	5.0001120341e+00	3.0119245291e-03	3.0119245291e-03	3.8567890709e-13	4.4718934653e-02	6.1401378086e-02	4.4718934685e-02	1.9375797089e+01	1.9319910576e-01
4.6622886873e-01	1.4662288687e+00	0.0000000000e+00	5.0001137841e+00	3.0016457959e-03	3.0016457959e-03	3.4692839156e-13	4.4718934652e-02	6.1414448550e-02	4.4718934685e-02	1.9405883731e+01	1.9253977913e-01
4.6669791176e-01	1.4666979118e+00	0.0000000000e+00	5.0001154442e+00	2.9913836838e-03	2.9913836838e-03	3.1026816642e-13	4.4718934652e-02	6.1427517623e-02	4.4718934685e-02	1.9435970372e+01	1.9188151865e-01
4.6716695478e-01	1.4671669548e+00	0.0000000000e+00	5.0001170143e+00	2.9811381928e-03	2.9811381928e-03	2.7569144980e-13	4.4718934652e-02	6.1440585306e-02	4.4718934685e-02	1.9466057014e+01	1.9122432433e-01
4.6763599781e-01	1.4676359978e+00	0.0000000000e+00	5.0001184944e+00	2.9709093230e-03	2.9709093230e-03	2.4319147469e-13	4.4718934652e-02	6.1453651600e-02	4.4718934685e-02	1.9496143655e+01	1.9056819617e-01
4.6810504084e-01	1.4681050408e+00	0.0000000000e+00	5.0001198845e+00	2.9606970743e-03	2.9606970743e-03	2.1276148885e-13	4.4718934652e-02	6.1466716505e-02	4.4718934685e-02	1.9526230297e+01	1.8991313416e-01
4.6857408386e-01	1.4685740839e+00	0.0000000000e+00	5.0001211846e+00	2.9505014467e-03	2.9505014467e-03	1.8439475487e-13	4.4718934652e-02	6.1479780021e-02	4.4718934685e-02	1.9556316938e+01	1.8925913832e-01
4.6904312689e-01	1.4690431269e+00	0.0000000000e+00	5.0001223948e+00	2.9403224403e-03	2.9403224403e-03	1.5808455008e-13	4.4718934652e-02	6.1492842150e-02	4.4718934685e-02	1.9586403579e+01	1.8860620863e-01
4.6951216992e-01	1.4695121699e+00	0.0000000000e+00	5.0001235150e+00	2.9301600550e-03	2.9301600550e-03	1.3382416657e-13	4.4718934652e-02	6.1505902891e-02	4.4718934685e-02	1.9616490221e+01	1.8795434510e-01
4.6998121295e-01	1.4699812129e+00	0.0000000000e+00	5.0001245452e+00	2.9200142908e-03	2.9200142908e-03	1.1160691113e-13	4.4718934652e-02	6.1518962246e-02	4.4718934685e-02	1.9646576862e+01	1.8730354773e-01
4.7045025597e-01	1.4704502560e+00	0.0000000000e+00	5.0001254855e+00	2.9098851478e-03	2.9098851478e-03	9.1426105228e-14	4.4718934652e-02	6.1532020215e-02	4.4718934685e-02	1.9676663504e+01	1.8665381652e-01
4.7091929900e-01	1.4709192990e+00	0.0000000000e+00	5.0001263357e+00	2.8997726259e-03	2.8997726259e-03	7.3275084988e-14	4.4718934651e-02	6.1545076799e-02	4.4718934685e-02	1.9706750145e+01	1.8600515147e-01
4.7138834203e-01	1.4713883420e+00	0.0000000000e+00	5.0001270960e+00	2.8896767251e-03	2.8896767251e-03	5.7147201179e-14	4.4718934651e-02	6.1558131997e-02	4.4718934685e-02	1.9736836787e+01	1.8535755257e-01
4.7185738505e-01	1.4718573851e+00	0.0000000000e+00	5.0001277663e+00	2.8795974455e-03	2.8795974455e-03	4.3035819160e-14	4.4718934651e-02	6.1571185812e-02	4.4718934685e-02	1.9766923428e+01	1.8471101984e-01
4.7232642808e-01	1.4723264281e+00	0.0000000000e+00	5.0001283467e+00	2.8695347870e-03	2.8695347870e-03	3.0934318880e-14	4.4718934651e-02	6.1584238243e-02	4.4718934685e-02	1.9797010070e+01	1.8406555326e-01
4.7279547111e-01	1.4727954711e+00	0.0000000000e+00	5.0001288370e+00	2.8594887497e-03	2.8594887497e-03	2.0836094835e-14	4.4718934651e-02	6.1597289290e-02	4.4718934685e-02	1.9827096711e+01	1.8342115284e-01
4.7326451413e-01	1.4732645141e+00	0.0000000000e+00	5.0001292374e+00	2.8494593335e-03	2.8494593335e-03	1.2734556043e-14	4.4718934651e-02	6.1610338956e-02	4.4718934685e-02	1.9857183352e+01	1.8277781857e-01
4.7373355716e-01	1.4737335572e+00	0.0000000000e+00	5.0001295478e+00	2.8394465384e-03	2.8394465384e-03	6.6231260267e-15	4.4718934651e-02	6.1623387239e-02	4.4718934685e-02	1.9887269994e+01	1.8213555047e-01
4.7420260019e-01	1.4742026002e+00	0.0000000000e+00	5.0001297682e+00	2.8294503644e-03	2.8294503644e-03	2.4952427820e-15	4.4718934651e-02	6.1636434141e-02	4.4718934685e-02	1.9917356635e+01	1.8149434852e-01
4.7467164321e-01	1.4746716432e+00	0.0000000000e+00	5.0001298987e+00	2.8194708116e-03	2.8194708116e-03	3.4435874901e-16	4.4718934651e-02	6.1649479663e-02	4.4718934685e-02	1.9947443277e+01	1.8085421274e-01
4.7514068624e-01	1.4751406862e+00	0.0000000000e+00	5.0001299392e+00	2.8095078799e-03	2.8095078799e-03	1.6394079260e-16	4.4718934650e-02	6.1662523804e-02	4.4718934685e-02	1.9977529918e+01	1.8021514311e-01
4.7560972927e-01	1.4756097293e+00	0.0000000000e+00	5.0001298896e+00	2.7995615694e-03	2.7995615694e-03	1.9474701705e-15	4.4718934650e-02	6.1675566566e-02	4.4718934685e-02	2.0007616560e+01	1.7957713964e-01
4.7607877230e-01	1.4760787723e+00	0.0000000000e+00	5.0001297502e+00	2.7896318800e-03	2.7896318800e-03	5.6884425083e-15	4.4718934650e-02	6.1688607949e-02	4.4718934685e-02	2.0037703201e+01	1.7894020232e-01
4.7654781532e-01	1.4765478153e+00	0.0000000000e+00	5.0001295207e+00	2.7797188117e-03	2.7797188117e-03	1.1380367778e-14	4.4718934650e-02	6.1701647953e-02	4.4718934685e-02	2.0067789843e+01	1.7830433117e-01
4.7701685835e-01	1.4770168583e+00	0.0000000000e+00	5.0001292013e+00	2.7698223645e-03	2.7698223645e-03	1.9016770265e-14	4.4718934650e-02	6.1714686580e-02	4.4718934685e-02	2.0097876484e+01	1.7766952617e-01
4.7748590138e-01	1.4774859014e+00	0.0000000000e+00	5.0001287919e+00	2.7599425385e-03	2.7599425385e-03	2.8591188547e-14	4.4718934650e-02	6.1727723829e-02	4.4718934685e-02	2.0127963125e+01	1.7703578734e-01
4.7795494440e-01	1.4779549444e+00	0.0000000000e+00	5.0001282925e+00	2.7500793336e-03	2.7500793336e-03	4.0097175469e-14	4.4718934650e-02	6.1740759702e-02	4.4718934685e-02	2.0158049767e+01	1.7640311466e-01
4.7842398743e-01	1.4784239874e+00	0.0000000000e+00	5.0001277031e+00	2.7402327499e-03	2.7402327499e-03	5.3528298110e-14	4.4718934650e-02	6.1753794199e-02	4.4718934685e-02	2.0188136408e+01	1.7577150813e-01
4.7889303046e-01	1.4788930305e+00	0.0000000000e+00	5.0001270238e+00	2.7304027873e-03	2.7304027873e-03	6.8878137766e-14	4.4718934650e-02	6.1766827320e-02	4.4718934685e-02	2.0218223050e+01	1.7514096777e-01
4.7936207348e-01	1.4793620735e+00	0.0000000000e+00	5.0001262545e+00	2.7205894458e-03	2.7205894458e-03	8.6140289921e-14	4.4718934650e-02	6.1779859067e-02	4.4718934685e-02	2.0248309691e+01	1.7451149357e-01
4.7983111651e-01	1.4798311165e+00	0.0000000000e+00	5.0001253952e+00	2.7107927255e-03	2.7107927255e-03	1.0530836423e-13	4.4718934649e-02	6.1792889439e-02	4.4718934685e-02	2.0278396333e+01	1.7388308552e-01
4.8030015954e-01	1.4803001595e+00	0.0000000000e+00	5.0001244459e+00	2.7010126263e-03	2.7010126263e-03	1.2637598445e-13	4.4718934649e-02	6.1805918438e-02	4.4718934685e-02	2.0308482974e+01	1.7325574363e-01
4.8076920256e-01	1.4807692026e+00	0.0000000000e+00	5.0001234067e+00	2.6912491482e-03	2.6912491482e-03	1.4933678850e-13	4.4718934649e-02	6.1818946063e-02	4.4718934685e-02	2.0338569616e+01	1.7262946790e-01
4.8123824559e-01	1.4812382456e+00	0.0000000000e+00	5.0001222774e+00	2.6815022913e-03	2.6815022913e-03	1.7418442833e-13	4.4718934649e-02	6.1831972316e-02	4.4718934685e-02	2.0368656257e+01	1.7200425833e-01
4.8170728862e-01	1.4817072886e+00	0.0000000000e+00	5.0001210582e+00	2.6717720555e-03	2.6717720555e-03	2.0091257001e-13	4.4718934649e-02	6.1844997196e-02	4.4718934685e-02	2.0398742898e+01	1.7138011492e-01
4.8217633164e-01	1.4821763316e+00	0.0000000000e+00	5.0001197491e+00	2.6620584408e-03	2.6620584408e-03	2.2951489357e-13	4.4718934649e-02	6.1858020706e-02	4.4718934685e-02	2.0428829540e+01	1.7075703766e-01
4.8264537467e-01	1.4826453747e+00	0.0000000000e+00	5.0001183499e+00	2.6523614472e-03	2.6523614472e-03	2.5998509312e-13	4.4718934649e-02	6.1871042844e-02	4.4718934685e-02	2.0458916181e+01	1.7013502657e-01
4.8311441770e-01	1.4831144177e+00	0.0000000000e+00	5.0001168608e+00	2.6426810748e-03	2.6426810748e-03	2.9231687668e-13	4.4718934649e-02	6.1884063612e-02	4.4718934685e-02	2.0489002823e+01	1.6951408163e-01
4.8358346073e-01	1.4835834607e+00	0.0000000000e+00	5.0001152817e+00	2.6330173236e-03	2.6330173236e-03	3.2650396631e-13	4.4718934649e-02	6.1897083011e-02	4.4718934685e-02	2.0519089464e+01	1.6889420285e-01
4.8405250375e-01	1.4840525038e+00	0.0000000000e+00	5.0001136126e+00	2.6233701934e-03	2.6233701934e-03	3.6254009792e-13	4.4718934649e-02	6.1910101040e-02	4.4718934685e-02	2.0549176106e+01	1.6827539023e-01
4.8452154678e-01	1.4845215468e+00	0.0000000000e+00	5.0001118535e+00	2.6137396844e-03	2.6137396844e-03	4.0041902141e-13	4.4718934648e-02	6.1923117701e-02	4.4718934685e-02	2.0579262747e+01	1.6765764376e-01
4.8499058981e-01	1.4849905898e+00	0.0000000000e+00	5.0001100045e+00	2.6041257966e-03	2.6041257966e-03	4.4013450045e-13	4.4718934648e-02	6.1936132994e-02	4.4718934685e-02	2.0609349388e+01	1.6704096346e-01
4.8545963283e-01	1.4854596328e+00	0.0000000000e+00	5.0001080655e+00	2.5945285299e-03	2.5945285299e-03	4.8168031269e-13	4.4718934648e-02	6.1949146920e-02	4.4718934685e-02	2.0639436030e+01	1.6642534931e-01
4.8592867586e-01	1.4859286759e+00	0.0000000000e+00	5.0001060365e+00	2.5849478843e-03	2.5849478843e-03	5.2505024952e-13	4.4718934648e-02	6.1962159479e-02	4.4718934685e-02	2.0669522671e+01	1.6581080132e-01
4.8639771889e-01	1.4863977189e+00	0.0000000000e+00	5.0001039175e+00	2.5753838598e-03	2.5753838598e-03	5.7023811616e-13	4.4718934648e-02	6.1975170671e-02	4.4718934685e-02	2.0699609313e+01	1.6519731949e-01
4.8686676191e-01	1.4868667619e+00	0.0000000000e+00	5.0001017085e+00	2.5658364565e-03	2.5658364565e-03	6.1723773163e-13	4.4718934648e-02	6.1988180498e-02	4.4718934685e-02	2.0729695954e+01	1.6458490382e-01
4.8733580494e-01	1.4873358049e+00	0.0000000000e+00	5.0000994096e+00	2.5563056743e-03	2.5563056743e-03	6.6604292867e-13	4.4718934648e-02	6.2001188960e-02	4.4718934685e-02	2.0759782596e+01	1.6397355430e-01
4.8780484797e-01	1.4878048480e+00	0.0000000000e+00	5.0000970207e+00	2.5467915132e-03	2.5467915132e-03	7.1664755380e-13	4.4718934648e-02	6.2014196057e-02	4.4718934685e-02	2.0789869237e+01	1.6336327095e-01
4.8827389099e-01	1.4882738910e+00	0.0000000000e+00	5.0000945418e+00	2.5372939733e-03	2.5372939733e-03	7.6904546717e-13	4.4718934648e-02	6.2027201791e-02	4.4718934685e-02	2.0819955879e+01	1.6275405375e-01
4.8874293402e-01	1.4887429340e+00	0.0000000000e+00	5.0000919729e+00	2.5278130545e-03	2.5278130545e-03	8.2323054269e-13	4.4718934647e-02	6.2040206161e-02	4.4718934685e-02	2.0850042520e+01	1.6214590271e-01
4.8921197705e-01	1.4892119770e+00	0.0000000000e+00	5.0000893141e+00	2.5183487568e-03	2.5183487568e-03	8.7919666784e-13	4.4718934647e-02	6.2053209168e-02	4.4718934685e-02	2.0880129161e+01	1.6153881783e-01
4.8968102008e-01	1.4896810201e+00	0.0000000000e+00	5.0000865653e+00	2.5089010803e-03	2.5089010803e-03	9.3693774383e-13	4.4718934647e-02	6.2066210813e-02	4.4718934685e-02	2.0910215803e+01	1.6093279911e-01
4.9015006310e-01	1.4901500631e+00	0.0000000000e+00	5.0000837265e+00	2.4994700249e-03	2.4994700249e-03	9.9644768537e-13	4.4718934647e-02	6.2079211096e-02	4.4718934685e-02	2.0940302444e+01	1.6032784654e-01
4.9061910613e-01	1.4906191061e+00	0.0000000000e+00	5.0000807977e+00	2.4900555907e-03	2.4900555907e-03	1.0577204208e-12	4.4718934647e-02	6.2092210019e-02	4.4718934685e-02	2.0970389086e+01	1.5972396014e-01
4.9108814916e-01	1.4910881492e+00	0.0000000000e+00	5.0000777789e+00	2.4806577776e-03	2.4806577776e-03	1.1207498920e-12	4.4718934647e-02	6.2105207580e-02	4.4718934685e-02	2.1000475727e+01	1.5912113989e-01
4.9155719218e-01	1.4915571922e+00	0.0000000000e+00	5.0000746702e+00	2.4712765856e-03	2.4712765856e-03	1.1855300544e-12	4.4718934647e-02	6.2118203782e-02	4.4718934685e-02	2.1030562369e+01	1.5851938580e-01
4.9202623521e-01	1.4920262352e+00	0.0000000000e+00	5.0000714715e+00	2.4619120147e-03	2.4619120147e-03	1.2520548770e-12	4.4718934647e-02	6.2131198625e-02	4.4718934685e-02	2.1060649010e+01	1.5791869787e-01
4.9249527824e-01	1.4924952782e+00	0.0000000000e+00	5.0000681828e+00	2.4525640650e-03	2.4525640650e-03	1.3203183421e-12	4.4718934647e-02	6.2144192108e-02	4.4718934685e-02	2.1090735652e+01	1.5731907610e-01
4.9296432126e-01	1.4929643213e+00	0.0000000000e+00	5.0000648041e+00	2.4432327364e-03	2.4432327364e-03	1.3903144456e-12	4.4718934647e-02	6.2157184234e-02	4.4718934685e-02	2.1120822293e+01	1.5672052048e-01
4.9343336429e-01	1.4934333643e+00	0.0000000000e+00	5.0000613355e+00	2.4339180290e-03	2.4339180290e-03	1.4620371967e-12	4.4718934646e-02	6.2170175002e-02	4.4718934685e-02	2.1150908934e+01	1.5612303103e-01
4.9390240732e-01	1.4939024073e+00	0.0000000000e+00	5.0000577768e+00	2.4246199427e-03	2.4246199427e-03	1.5354806183e-12	4.4718934646e-02	6.2183164412e-02	4.4718934685e-02	2.1180995576e+01	1.5552660773e-01
4.9437145034e-01	1.4943714503e+00	0.0000000000e+00	5.0000541282e+00	2.4153384775e-03	2.4153384775e-03	1.6106387462e-12	4.4718934646e-02	6.2196152466e-02	4.4718934685e-02	2.1211082217e+01	1.5493125059e-01
4.9484049337e-01	1.4948404934e+00	0.0000000000e+00	5.0000503896e+00	2.4060736334e-03	2.4060736334e-03	1.6875056300e-12	4.4718934646e-02	6.2209139164e-02	4.4718934685e-02	2.1241168859e+01	1.5433695961e-01
4.9530953640e-01	1.4953095364e+00	0.0000000000e+00	5.0000465610e+00	2.3968254105e-03	2.3968254105e-03	1.7660753325e-12	4.4718934646e-02	6.2222124507e-02	4.4718934685e-02	2.1271255500e+01	1.5374373478e-01
4.9577857942e-01	1.4957785794e+00	0.0000000000e+00	5.0000426425e+00	2.3875938088e-03	2.3875938088e-03	1.8463419296e-12	4.4718934646e-02	6.2235108495e-02	4.4718934685e-02	2.1301342142e+01	1.5315157612e-01
4.9624762245e-01	1.4962476225e+00	0.0000000000e+00	5.0000386339e+00	2.3783788281e-03	2.3783788281e-03	1.9282995107e-12	4.4718934646e-02	6.2248091129e-02	4.4718934685e-02	2.1331428783e+01	1.5256048361e-01
4.9671666548e-01	1.4967166655e+00	0.0000000000e+00	5.0000345354e+00	2.3691804686e-03	2.3691804686e-03	2.0119421785e-12	4.4718934646e-02	6.2261072409e-02	4.4718934685e-02	2.1361515425e+01	1.5197045726e-01
4.9718570851e-01	1.4971857085e+00	0.0000000000e+00	5.0000303469e+00	2.3599987302e-03	2.3599987302e-03	2.0972640488e-12	4.4718934646e-02	6.2274052335e-02	4.4718934685e-02	2.1391602066e+01	1.5138149707e-01
4.9765475153e-01	1.4976547515e+00	0.0000000000e+00	5.0000260684e+00	2.3508336130e-03	2.3508336130e-03	2.1842592505e-12	4.4718934645e-02	6.2287030910e-02	4.4718934685e-02	2.1421688707e+01	1.5079360304e-01
4.9812379456e-01	1.4981237946e+00	0.0000000000e+00	5.0000217000e+00	2.3416851169e-03	2.3416851169e-03	2.2729219260e-12	4.4718934645e-02	6.2300008132e-02	4.4718934685e-02	2.1451775349e+01	1.5020677517e-01
4.9859283759e-01	1.4985928376e+00	0.0000000000e+00	5.0000172415e+00	2.3325532419e-03	2.3325532419e-03	2.3632462308e-12	4.4718934645e-02	6.2312984003e-02	4.4718934685e-02	2.1481861990e+01	1.4962101345e-01
4.9906188061e-01	1.4990618806e+00	0.0000000000e+00	5.0000126931e+00	2.3234379880e-03	2.3234379880e-03	2.4552263334e-12	4.4718934645e-02	6.2325958523e-02	4.4718934685e-02	2.1511948632e+01	1.4903631789e-01
4.9953092364e-01	1.4995309236e+00	0.0000000000e+00	5.0000080547e+00	2.3143393553e-03	2.3143393553e-03	2.5488564150e-12	4.4718934645e-02	6.2338931692e-02	4.4718934685e-02	2.1542035273e+01	1.4845268849e-01
4.9999996667e-01	1.4999999667e+00	0.0000000000e+00	5.0000033263e+00	2.3052573438e-03	2.3052573438e-03	2.6441306707e-12	4.4718934645e-02	6.2351903512e-02	4.4718934685e-02	2.1572121915e+01	1.4787012525e-01
5.0046900969e-01	1.5004690097e+00	0.0000000000e+00	4.9999985079e+00	2.2961919533e-03	2.2961919533e-03	2.7410433081e-12	4.4718934645e-02	6.2364873982e-02	4.4718934685e-02	2.1602208556e+01	1.4728862817e-01
5.0093805272e-01	1.5009380527e+00	0.0000000000e+00	4.9999935995e+00	2.2871431840e-03	2.2871431840e-03	2.8395885482e-12	4.4718934645e-02	6.2377843104e-02	4.4718934685e-02	2.1632295198e+01	1.4670819725e-01
5.0140709575e-01	1.5014070957e+00	0.0000000000e+00	4.9999886012e+00	2.2781110359e-03	2.2781110359e-03	2.9397606248e-12	4.4718934645e-02	6.2390810878e-02	4.4718934685e-02	2.1662381839e+01	1.4612883248e-01
5.0187613877e-01	1.5018761388e+00	0.0000000000e+00	4.9999835128e+00	2.2690955088e-03	2.2690955088e-03	3.0415537846e-12	4.4718934645e-02	6.2403777304e-02	4.4718934685e-02	2.1692468480e+01	1.4555053388e-01
5.0234518180e-01	1.5023451818e+00	0.0000000000e+00	4.9999783345e+00	2.2600966029e-03	2.2600966029e-03	3.1449622875e-12	4.4718934644e-02	6.2416742384e-02	4.4718934685e-02	2.1722555122e+01	1.4497330143e-01
5.0281422483e-01	1.5028142248e+00	0.0000000000e+00	4.9999730662e+00	2.2511143182e-03	2.2511143182e-03	3.2499804063e-12	4.4718934644e-02	6.2429706117e-02	4.4718934685e-02	2.1752641763e+01	1.4439713514e-01
5.0328326785e-01	1.5032832679e+00	0.0000000000e+00	4.9999677080e+00	2.2421486545e-03	2.2421486545e-03	3.3566024264e-12	4.4718934644e-02	6.2442668504e-02	4.4718934685e-02	2.1782728405e+01	1.4382203500e-01
5.0375231088e-01	1.5037523109e+00	0.0000000000e+00	4.9999622597e+00	2.2331996121e-03	2.2331996121e-03	3.4648226467e-12	4.4718934644e-02	6.2455629546e-02	4.4718934685e-02	2.1812815046e+01	1.4324800103e-01
5.0422135391e-01	1.5042213539e+00	0.0000000000e+00	4.9999567214e+00	2.2242671907e-03	2.2242671907e-03	3.5746353783e-12	4.4718934644e-02	6.2468589243e-02	4.4718934685e-02	2.1842901688e+01	1.4267503321e-01
5.0469039694e-01	1.5046903969e+00	0.0000000000e+00	4.9999510932e+00	2.2153513905e-03	2.2153513905e-03	3.6860349457e-12	4.4718934644e-02	6.2481547596e-02	4.4718934685e-02	2.1872988329e+01	1.4210313155e-01
5.0515943996e-01	1.5051594400e+00	0.0000000000e+00	4.9999453750e+00	2.2064522114e-03	2.2064522114e-03	3.7990156857e-12	4.4718934644e-02	6.2494504605e-02	4.4718934685e-02	2.1903074971e+01	1.4153229606e-01
5.0562848299e-01	1.5056284830e+00	0.0000000000e+00	4.9999395668e+00	2.1975696534e-03	2.1975696534e-03	3.9135719485e-12	4.4718934644e-02	6.2507460272e-02	4.4718934685e-02	2.1933161612e+01	1.4096252671e-01
5.0609752602e-01	1.5060975260e+00	0.0000000000e+00	4.9999336686e+00	2.1887037166e-03	2.1887037166e-03	4.0296980967e-12	4.4718934644e-02	6.2520414595e-02	4.4718934685e-02	2.1963248253e+01	1.4039382353e-01
5.0656656904e-01	1.5065665690e+00	0.0000000000e+00	4.9999276804e+00	2.1798544009e-03	2.1798544009e-03	4.1473885055e-12	4.4718934643e-02	6.2533367577e-02	4.4718934685e-02	2.1993334895e+01	1.3982618651e-01
5.0703561207e-01	1.5070356121e+00	0.0000000000e+00	4.9999216022e+00	2.1710217063e-03	2.1710217063e-03	4.2666375631e-12	4.4718934643e-02	6.2546319218e-02	4.4718934685e-02	2.2023421536e+01	1.3925961564e-01
5.0750465510e-01	1.5075046551e+00	0.0000000000e+00	4.9999154341e+00	2.1622056329e-03	2.1622056329e-03	4.3874396704e-12	4.4718934643e-02	6.2559269517e-02	4.4718934685e-02	2.2053508178e+01	1.3869411093e-01
5.0797369812e-01	1.5079736981e+00	0.0000000000e+00	4.9999091759e+00	2.1534061806e-03	2.1534061806e-03	4.5097892410e-12	4.4718934643e-02	6.2572218477e-02	4.4718934685e-02	2.2083594819e+01	1.3812967238e-01
5.0844274115e-01	1.5084427412e+00	0.0000000000e+00	4.9999028278e+00	2.1446233495e-03	2.1446233495e-03	4.6336807009e-12	4.4718934643e-02	6.2585166096e-02	4.4718934685e-02	2.2113681461e+01	1.3756629999e-01
5.0891178418e-01	1.5089117842e+00	0.0000000000e+00	4.9998963897e+00	2.1358571395e-03	2.1358571395e-03	4.7591084890e-12	4.4718934643e-02	6.2598112377e-02	4.4718934685e-02	2.2143768102e+01	1.3700399376e-01
5.0938082720e-01	1.5093808272e+00	0.0000000000e+00	4.9998898615e+00	2.1271075506e-03	2.1271075506e-03	4.8860670567e-12	4.4718934643e-02	6.2611057319e-02	4.4718934685e-02	2.2173854744e+01	1.3644275368e-01
5.0984987023e-01	1.5098498702e+00	0.0000000000e+00	4.9998832434e+00	2.1183745828e-03	2.1183745828e-03	5.0145508679e-12	4.4718934643e-02	6.2624000923e-02	4.4718934685e-02	2.2203941385e+01	1.3588257977e-01
5.1031891326e-01	1.5103189133e+00	0.0000000000e+00	4.9998765354e+00	2.1096582362e-03	2.1096582362e-03	5.1445543993e-12	4.4718934643e-02	6.2636943189e-02	4.4718934685e-02	2.2234028026e+01	1.3532347201e-01
5.1078795629e-01	1.5107879563e+00	0.0000000000e+00	4.9998697373e+00	2.1009585107e-03	2.1009585107e-03	5.2760721400e-12	4.4718934642e-02	6.2649884118e-02	4.4718934685e-02	2.2264114668e+01	1.3476543041e-01
5.1125699931e-01	1.5112569993e+00	0.0000000000e+00	4.9998628492e+00	2.0922754064e-03	2.0922754064e-03	5.4090985914e-12	4.4718934642e-02	6.2662823711e-02	4.4718934685e-02	2.2294201309e+01	1.3420845497e-01
5.1172604234e-01	1.5117260423e+00	0.0000000000e+00	4.9998558712e+00	2.0836089232e-03	2.0836089232e-03	5.5436282678e-12	4.4718934642e-02	6.2675761968e-02	4.4718934685e-02	2.2324287951e+01	1.3365254568e-01
5.1219508537e-01	1.5121950854e+00	0.0000000000e+00	4.9998488031e+00	2.0749590611e-03	2.0749590611e-03	5.6796556958e-12	4.4718934642e-02	6.2688698890e-02	4.4718934685e-02	2.2354374592e+01	1.3309770256e-01
5.1266412839e-01	1.5126641284e+00	0.0000000000e+00	4.9998416451e+00	2.0663258201e-03	2.0663258201e-03	5.8171754142e-12	4.4718934642e-02	6.2701634477e-02	4.4718934685e-02	2.2384461234e+01	1.3254392559e-01
5.1313317142e-01	1.5131331714e+00	0.0000000000e+00	4.9998343970e+00	2.0577092003e-03	2.0577092003e-03	5.9561819745e-12	4.4718934642e-02	6.2714568730e-02	4.4718934685e-02	2.2414547875e+01	1.3199121478e-01
5.1360221445e-01	1.5136022144e+00	0.0000000000e+00	4.9998270590e+00	2.0491092016e-03	2.0491092016e-03	6.0966699408e-12	4.4718934642e-02	6.2727501650e-02	4.4718934685e-02	2.2444634517e+01	1.3143957013e-01
5.1407125747e-01	1.5140712575e+00	0.0000000000e+00	4.9998196310e+00	2.0405258241e-03	2.0405258241e-03	6.2386338889e-12	4.4718934642e-02	6.2740433236e-02	4.4718934685e-02	2.2474721158e+01	1.3088899164e-01
5.1454030050e-01	1.5145403005e+00	0.0000000000e+00	4.9998121130e+00	2.0319590677e-03	2.0319590677e-03	6.3820684074e-12	4.4718934642e-02	6.2753363489e-02	4.4718934685e-02	2.2504807799e+01	1.3033947931e-01
5.1500934353e-01	1.5150093435e+00	0.0000000000e+00	4.9998045050e+00	2.0234089324e-03	2.0234089324e-03	6.5269680976e-12	4.4718934642e-02	6.2766292411e-02	4.4718934685e-02	2.2534894441e+01	1.2979103313e-01
5.1547838655e-01	1.5154783866e+00	0.0000000000e+00	4.9997968070e+00	2.0148754183e-03	2.0148754183e-03	6.6733275721e-12	4.4718934641e-02	6.2779220001e-02	4.4718934685e-02	2.2564981082e+01	1.2924365311e-01
5.1594742958e-01	1.5159474296e+00	0.0000000000e+00	4.9997890190e+00	2.0063585253e-03	2.0063585253e-03	6.8211414570e-12	4.4718934641e-02	6.2792146260e-02	4.4718934685e-02	2.2595067724e+01	1.2869733925e-01
5.1641647261e-01	1.5164164726e+00	0.0000000000e+00	4.9997811410e+00	1.9978582534e-03	1.9978582534e-03	6.9704043894e-12	4.4718934641e-02	6.2805071189e-02	4.4718934685e-02	2.2625154365e+01	1.2815209155e-01
5.1688551563e-01	1.5168855156e+00	0.0000000000e+00	4.9997731731e+00	1.9893746027e-03	1.9893746027e-03	7.1211110197e-12	4.4718934641e-02	6.2817994788e-02	4.4718934685e-02	2.2655241007e+01	1.2760791001e-01
5.1735455866e-01	1.5173545587e+00	0.0000000000e+00	4.9997651151e+00	1.9809075731e-03	1.9809075731e-03	7.2732560099e-12	4.4718934641e-02	6.2830917058e-02	4.4718934685e-02	2.2685327648e+01	1.2706479463e-01
5.1782360169e-01	1.5178236017e+00	0.0000000000e+00	4.9999406798e+00	1.9724340051e-03	1.9724340051e-03	3.8922136861e-13	5.3094391378e-02	6.6544949362e-02	5.3094391447e-02	2.2715414290e+01	1.2652125984e-01
5.1829264472e-01	1.5182926447e+00	0.0000000000e+00	4.9999421270e+00	1.9664343509e-03	1.9664343509e-03	3.8253045955e-13	5.3094391378e-02	6.6558629092e-02	5.3094391447e-02	2.2745500931e+01	1.2613641360e-01
5.1876168774e-01	1.5187616877e+00	0.0000000000e+00	4.9999435617e+00	1.9604412397e-03	1.9604412397e-03	3.7589807417e-13	5.3094391378e-02	6.6572307417e-02	5.3094391447e-02	2.2775587572e+01	1.2575198706e-01
5.1923073077e-01	1.5192307308e+00	0.0000000000e+00	4.9999449841e+00	1.9544546715e-03	1.9544546715e-03	3.6932419809e-13	5.3094391378e-02	6.6585984337e-02	5.3094391447e-02	2.2805674214e+01	1.2536798022e-01
5.1969977380e-01	1.5196997738e+00	0.0000000000e+00	4.9999463939e+00	1.9484746462e-03	1.9484746462e-03	3.6280881700e-13	5.3094391377e-02	6.6599659853e-02	5.3094391447e-02	2.2835760855e+01	1.2498439308e-01
5.2016881682e-01	1.5201688168e+00	0.0000000000e+00	4.9999477914e+00	1.9425011640e-03	1.9425011640e-03	3.5635191654e-13	5.3094391377e-02	6.6613333964e-02	5.3094391447e-02	2.2865847497e+01	1.2460122563e-01
5.2063785985e-01	1.5206378598e+00	0.0000000000e+00	4.9999491764e+00	1.9365342247e-03	1.9365342247e-03	3.4995348249e-13	5.3094391377e-02	6.6627006673e-02	5.3094391447e-02	2.2895934138e+01	1.2421847788e-01
5.2110690288e-01	1.5211069029e+00	0.0000000000e+00	4.9999505490e+00	1.9305738284e-03	1.9305738284e-03	3.4361350053e-13	5.3094391377e-02	6.6640677978e-02	5.3094391447e-02	2.2926020780e+01	1.2383614983e-01
5.2157594590e-01	1.5215759459e+00	0.0000000000e+00	4.9999519091e+00	1.9246199751e-03	1.9246199751e-03	3.3733195652e-13	5.3094391377e-02	6.6654347881e-02	5.3094391447e-02	2.2956107421e+01	1.2345424148e-01
5.2204498893e-01	1.5220449889e+00	0.0000000000e+00	4.9999532568e+00	1.9186726647e-03	1.9186726647e-03	3.3110883620e-13	5.3094391377e-02	6.6668016383e-02	5.3094391447e-02	2.2986194062e+01	1.2307275282e-01
5.2251403196e-01	1.5225140320e+00	0.0000000000e+00	4.9999545921e+00	1.9127318974e-03	1.9127318974e-03	3.2494412545e-13	5.3094391377e-02	6.6681683484e-02	5.3094391447e-02	2.3016280704e+01	1.2269168386e-01
5.2298307498e-01	1.5229830750e+00	0.0000000000e+00	4.9999559150e+00	1.9067976730e-03	1.9067976730e-03	3.1883781010e-13	5.3094391376e-02	6.6695349184e-02	5.3094391447e-02	2.3046367345e+01	1.2231103460e-01
5.2345211801e-01	1.5234521180e+00	0.0000000000e+00	4.9999572254e+00	1.9008699916e-03	1.9008699916e-03	3.1278987611e-13	5.3094391376e-02	6.6709013484e-02	5.3094391447e-02	2.3076453987e+01	1.2193080504e-01
5.2392116104e-01	1.5239211610e+00	0.0000000000e+00	4.9999585233e+00	1.8949488532e-03	1.8949488532e-03	3.0680030942e-13	5.3094391376e-02	6.6722676385e-02	5.3094391447e-02	2.3106540628e+01	1.2155099518e-01
5.2439020407e-01	1.5243902041e+00	0.0000000000e+00	4.9999598089e+00	1.8890342577e-03	1.8890342577e-03	3.0086909595e-13	5.3094391376e-02	6.6736337887e-02	5.3094391447e-02	2.3136627270e+01	1.2117160501e-01
5.2485924709e-01	1.5248592471e+00	0.0000000000e+00	4.9999610820e+00	1.8831262053e-03	1.8831262053e-03	2.9499622173e-13	5.3094391376e-02	6.6749997992e-02	5.3094391447e-02	2.3166713911e+01	1.2079263454e-01
5.2532829012e-01	1.5253282901e+00	0.0000000000e+00	4.9999623427e+00	1.8772246958e-03	1.8772246958e-03	2.8918167279e-13	5.3094391376e-02	6.6763656698e-02	5.3094391447e-02	2.3196800553e+01	1.2041408377e-01
5.2579733315e-01	1.5257973331e+00	0.0000000000e+00	4.9999635909e+00	1.8713297293e-03	1.8713297293e-03	2.8342543517e-13	5.3094391375e-02	6.6777314007e-02	5.3094391447e-02	2.3226887194e+01	1.2003595269e-01
5.2626637617e-01	1.5262663762e+00	0.0000000000e+00	4.9999648267e+00	1.8654413058e-03	1.8654413058e-03	2.7772749497e-13	5.3094391375e-02	6.6790969920e-02	5.3094391447e-02	2.3256973835e+01	1.1965824132e-01
5.2673541920e-01	1.5267354192e+00	0.0000000000e+00	4.9999660501e+00	1.8595594252e-03	1.8595594252e-03	2.7208783831e-13	5.3094391375e-02	6.6804624438e-02	5.3094391447e-02	2.3287060477e+01	1.1928094964e-01
5.2720446223e-01	1.5272044622e+00	0.0000000000e+00	4.9999672610e+00	1.8536840877e-03	1.8536840877e-03	2.6650645137e-13	5.3094391375e-02	6.6818277559e-02	5.3094391447e-02	2.3317147118e+01	1.1890407766e-01
5.2767350525e-01	1.5276735053e+00	0.0000000000e+00	4.9999684595e+00	1.8478152931e-03	1.8478152931e-03	2.6098332030e-13	5.3094391375e-02	6.6831929286e-02	5.3094391447e-02	2.3347233760e+01	1.1852762538e-01
5.2814254828e-01	1.5281425483e+00	0.0000000000e+00	4.9999696456e+00	1.8419530415e-03	1.8419530415e-03	2.5551843134e-13	5.3094391375e-02	6.6845579619e-02	5.3094391447e-02	2.3377320401e+01	1.1815159279e-01
5.2861159131e-01	1.5286115913e+00	0.0000000000e+00	4.9999708192e+00	1.8360973329e-03	1.8360973329e-03	2.5011177070e-13	5.3094391375e-02	6.6859228558e-02	5.3094391447e-02	2.3407407043e+01	1.1777597990e-01
5.2908063433e-01	1.5290806343e+00	0.0000000000e+00	4.9999719804e+00	1.8302481672e-03	1.8302481672e-03	2.4476332469e-13	5.3094391374e-02	6.6872876105e-02	5.3094391447e-02	2.3437493684e+01	1.1740078671e-01
5.2954967736e-01	1.5295496774e+00	0.0000000000e+00	4.9999731292e+00	1.8244055446e-03	1.8244055446e-03	2.3947307964e-13	5.3094391374e-02	6.6886522258e-02	5.3094391447e-02	2.3467580326e+01	1.1702601322e-01
5.3001872039e-01	1.5300187204e+00	0.0000000000e+00	4.9999742655e+00	1.8185694649e-03	1.8185694649e-03	2.3424102182e-13	5.3094391374e-02	6.6900167020e-02	5.3094391447e-02	2.3497666967e+01	1.1665165943e-01
5.3048776341e-01	1.5304877634e+00	0.0000000000e+00	4.9999753894e+00	1.8127399282e-03	1.8127399282e-03	2.2906713763e-13	5.3094391374e-02	6.6913810391e-02	5.3094391447e-02	2.3527753608e+01	1.1627772533e-01
5.3095680644e-01	1.5309568064e+00	0.0000000000e+00	4.9999765009e+00	1.8069169345e-03	1.8069169345e-03	2.2395141347e-13	5.3094391374e-02	6.6927452371e-02	5.3094391447e-02	2.3557840250e+01	1.1590421093e-01
5.3142584947e-01	1.5314258495e+00	0.0000000000e+00	4.9999775999e+00	1.8011004837e-03	1.8011004837e-03	2.1889383576e-13	5.3094391374e-02	6.6941092960e-02	5.3094391447e-02	2.3587926891e+01	1.1553111623e-01
5.3189489250e-01	1.5318948925e+00	0.0000000000e+00	4.9999786865e+00	1.7952905760e-03	1.7952905760e-03	2.1389439097e-13	5.3094391374e-02	6.6954732160e-02	5.3094391447e-02	2.3618013533e+01	1.1515844123e-01
5.3236393552e-01	1.5323639355e+00	0.0000000000e+00	4.9999797607e+00	1.7894872112e-03	1.7894872112e-03	2.0895306557e-13	5.3094391373e-02	6.6968369971e-02	5.3094391447e-02	2.3648100174e+01	1.1478618592e-01
5.3283297855e-01	1.5328329785e+00	0.0000000000e+00	4.9999808224e+00	1.7836903894e-03	1.7836903894e-03	2.0406984612e-13	5.3094391373e-02	6.6982006393e-02	5.3094391447e-02	2.3678186816e+01	1.1441435031e-01
5.3330202158e-01	1.5333020216e+00	0.0000000000e+00	4.9999818717e+00	1.7779001106e-03	1.7779001106e-03	1.9924471910e-13	5.3094391373e-02	6.6995641428e-02	5.3094391447e-02	2.3708273457e+01	1.1404293440e-01
5.3377106460e-01	1.5337710646e+00	0.0000000000e+00	4.9999829085e+00	1.7721163747e-03	1.7721163747e-03	1.9447767115e-13	5.3094391373e-02	6.7009275075e-02	5.3094391447e-02	2.3738360099e+01	1.1367193819e-01
5.3424010763e-01	1.5342401076e+00	0.0000000000e+00	4.9999839330e+00	1.7663391819e-03	1.7663391819e-03	1.8976868885e-13	5.3094391373e-02	6.7022907335e-02	5.3094391447e-02	2.3768446740e+01	1.1330136168e-01
5.3470915066e-01	1.5347091507e+00	0.0000000000e+00	4.9999849450e+00	1.7605685320e-03	1.7605685320e-03	1.8511775885e-13	5.3094391373e-02	6.7036538209e-02	5.3094391447e-02	2.3798533381e+01	1.1293120486e-01
5.3517819368e-01	1.5351781937e+00	0.0000000000e+00	4.9999859445e+00	1.7548044251e-03	1.7548044251e-03	1.8052486782e-13	5.3094391373e-02	6.7050167698e-02	5.3094391447e-02	2.3828620023e+01	1.1256146774e-01
5.3564723671e-01	1.5356472367e+00	0.0000000000e+00	4.9999869317e+00	1.7490468611e-03	1.7490468611e-03	1.7599000243e-13	5.3094391372e-02	6.7063795801e-02	5.3094391447e-02	2.3858706664e+01	1.1219215032e-01
5.3611627974e-01	1.5361162797e+00	0.0000000000e+00	4.9999879063e+00	1.7432958402e-03	1.7432958402e-03	1.7151314944e-13	5.3094391372e-02	6.7077422520e-02	5.3094391447e-02	2.3888793306e+01	1.1182325259e-01
5.3658532276e-01	1.5365853228e+00	0.0000000000e+00	4.9999888686e+00	1.7375513622e-03	1.7375513622e-03	1.6709429560e-13	5.3094391372e-02	6.7091047854e-02	5.3094391447e-02	2.3918879947e+01	1.1145477457e-01
5.3705436579e-01	1.5370543658e+00	0.0000000000e+00	4.9999898184e+00	1.7318134273e-03	1.7318134273e-03	1.6273342770e-13	5.3094391372e-02	6.7104671806e-02	5.3094391447e-02	2.3948966589e+01	1.1108671624e-01
5.3752340882e-01	1.5375234088e+00	0.0000000000e+00	4.9999907558e+00	1.7260820353e-03	1.7260820353e-03	1.5843053254e-13	5.3094391372e-02	6.7118294374e-02	5.3094391447e-02	2.3979053230e+01	1.1071907761e-01
5.3799245184e-01	1.5379924518e+00	0.0000000000e+00	4.9999916808e+00	1.7203571862e-03	1.7203571862e-03	1.5418559700e-13	5.3094391372e-02	6.7131915560e-02	5.3094391447e-02	2.4009139872e+01	1.1035185868e-01
5.3846149487e-01	1.5384614949e+00	0.0000000000e+00	4.9999925933e+00	1.7146388802e-03	1.7146388802e-03	1.4999860793e-13	5.3094391372e-02	6.7145535364e-02	5.3094391447e-02	2.4039226513e+01	1.0998505944e-01
5.3893053790e-01	1.5389305379e+00	0.0000000000e+00	4.9999934934e+00	1.7089271171e-03	1.7089271171e-03	1.4586955224e-13	5.3094391371e-02	6.7159153788e-02	5.3094391447e-02	2.4069313154e+01	1.0961867990e-01
5.3939958093e-01	1.5393995809e+00	0.0000000000e+00	4.9999943810e+00	1.7032218970e-03	1.7032218970e-03	1.4179841686e-13	5.3094391371e-02	6.7172770830e-02	5.3094391447e-02	2.4099399796e+01	1.0925272006e-01
5.3986862395e-01	1.5398686240e+00	0.0000000000e+00	4.9999952563e+00	1.6975232199e-03	1.6975232199e-03	1.3778518879e-13	5.3094391371e-02	6.7186386493e-02	5.3094391447e-02	2.4129486437e+01	1.0888717992e-01
5.4033766698e-01	1.5403376670e+00	0.0000000000e+00	4.9999961190e+00	1.6918310858e-03	1.6918310858e-03	1.3382985499e-13	5.3094391371e-02	6.7200000776e-02	5.3094391447e-02	2.4159573079e+01	1.0852205948e-01
5.4080671001e-01	1.5408067100e+00	0.0000000000e+00	4.9999969694e+00	1.6861454947e-03	1.6861454947e-03	1.2993240248e-13	5.3094391371e-02	6.7213613680e-02	5.3094391447e-02	2.4189659720e+01	1.0815735873e-01
5.4127575303e-01	1.5412757530e+00	0.0000000000e+00	4.9999978073e+00	1.6804664465e-03	1.6804664465e-03	1.2609281837e-13	5.3094391371e-02	6.7227225206e-02	5.3094391447e-02	2.4219746362e+01	1.0779307768e-01
5.4174479606e-01	1.5417447961e+00	0.0000000000e+00	4.9999986328e+00	1.6747939413e-03	1.6747939413e-03	1.2231108966e-13	5.3094391370e-02	6.7240835353e-02	5.3094391447e-02	2.4249833003e+01	1.0742921633e-01
5.4221383909e-01	1.5422138391e+00	0.0000000000e+00	4.9999994459e+00	1.6691279791e-03	1.6691279791e-03	1.1858720351e-13	5.3094391370e-02	6.7254444124e-02	5.3094391447e-02	2.4279919645e+01	1.0706577468e-01
5.4268288211e-01	1.5426828821e+00	0.0000000000e+00	5.0000002465e+00	1.6634685599e-03	1.6634685599e-03	1.1492114706e-13	5.3094391370e-02	6.7268051518e-02	5.3094391447e-02	2.4310006286e+01	1.0670275272e-01
5.4315192514e-01	1.5431519251e+00	0.0000000000e+00	5.0000010347e+00	1.6578156837e-03	1.6578156837e-03	1.1131290747e-13	5.3094391370e-02	6.7281657536e-02	5.3094391447e-02	2.4340092927e+01	1.0634015046e-01
5.4362096817e-01	1.5436209682e+00	0.0000000000e+00	5.0000018104e+00	1.6521693504e-03	1.6521693504e-03	1.0776247193e-13	5.3094391370e-02	6.7295262178e-02	5.3094391447e-02	2.4370179569e+01	1.0597796790e-01
5.4409001119e-01	1.5440900112e+00	0.0000000000e+00	5.0000025737e+00	1.6465295601e-03	1.6465295601e-03	1.0426982769e-13	5.3094391370e-02	6.7308865445e-02	5.3094391447e-02	2.4400266210e+01	1.0561620504e-01
5.4455905422e-01	1.5445590542e+00	0.0000000000e+00	5.0000033246e+00	1.6408963128e-03	1.6408963128e-03	1.0083496200e-13	5.3094391370e-02	6.7322467337e-02	5.3094391447e-02	2.4430352852e+01	1.0525486188e-01
5.4502809725e-01	1.5450280972e+00	0.0000000000e+00	5.0000040631e+00	1.6352696085e-03	1.6352696085e-03	9.7457862136e-14	5.3094391369e-02	6.7336067856e-02	5.3094391447e-02	2.4460439493e+01	1.0489393841e-01
5.4549714028e-01	1.5454971403e+00	0.0000000000e+00	5.0000047891e+00	1.6296494472e-03	1.6296494472e-03	9.4138515429e-14	5.3094391369e-02	6.7349667001e-02	5.3094391447e-02	2.4490526135e+01	1.0453343464e-01
5.4596618330e-01	1.5459661833e+00	0.0000000000e+00	5.0000055027e+00	1.6240358288e-03	1.6240358288e-03	9.0876909211e-14	5.3094391369e-02	6.7363264774e-02	5.3094391447e-02	2.4520612776e+01	1.0417335057e-01
5.4643522633e-01	1.5464352263e+00	0.0000000000e+00	5.0000062038e+00	1.6184287534e-03	1.6184287534e-03	8.7673030854e-14	5.3094391369e-02	6.7376861174e-02	5.3094391447e-02	2.4550699418e+01	1.0381368619e-01
5.4690426936e-01	1.5469042694e+00	0.0000000000e+00	5.0000068925e+00	1.6128282210e-03	1.6128282210e-03	8.4526867769e-14	5.3094391369e-02	6.7390456203e-02	5.3094391447e-02	2.4580786059e+01	1.0345444152e-01
5.4737331238e-01	1.5473733124e+00	0.0000000000e+00	5.0000075688e+00	1.6072342316e-03	1.6072342316e-03	8.1438407378e-14	5.3094391369e-02	6.7404049860e-02	5.3094391447e-02	2.4610872700e+01	1.0309561654e-01
5.4784235541e-01	1.5478423554e+00	0.0000000000e+00	5.0000082326e+00	1.6016467851e-03	1.6016467851e-03	7.8407637141e-14	5.3094391369e-02	6.7417642147e-02	5.3094391447e-02	2.4640959342e+01	1.0273721126e-01
5.4831139844e-01	1.5483113984e+00	0.0000000000e+00	5.0000088841e+00	1.5960658817e-03	1.5960658817e-03	7.5434544545e-14	5.3094391368e-02	6.7431233063e-02	5.3094391447e-02	2.4671045983e+01	1.0237922568e-01
5.4878044146e-01	1.5487804415e+00	0.0000000000e+00	5.0000095230e+00	1.5904915212e-03	1.5904915212e-03	7.2519117109e-14	5.3094391368e-02	6.7444822610e-02	5.3094391447e-02	2.4701132625e+01	1.0202165979e-01
5.4924948449e-01	1.5492494845e+00	0.0000000000e+00	5.0000101496e+00	1.5849237037e-03	1.5849237037e-03	6.9661342371e-14	5.3094391368e-02	6.7458410789e-02	5.3094391447e-02	2.4731219266e+01	1.0166451360e-01
5.4971852752e-01	1.5497185275e+00	0.0000000000e+00	5.0000107637e+00	1.5793624292e-03	1.5793624292e-03	6.6861207916e-14	5.3094391368e-02	6.7471997598e-02	5.3094391447e-02	2.4761305908e+01	1.0130778711e-01
5.5018757054e-01	1.5501875705e+00	0.0000000000e+00	5.0000113654e+00	1.5738076976e-03	1.5738076976e-03	6.4118701335e-14	5.3094391368e-02	6.7485583040e-02	5.3094391447e-02	2.4791392549e+01	1.0095148032e-01
5.5065661357e-01	1.5506566136e+00	0.0000000000e+00	5.0000119546e+00	1.5682595091e-03	1.5682595091e-03	6.1433810249e-14	5.3094391368e-02	6.7499167115e-02	5.3094391447e-02	2.4821479191e+01	1.0059559323e-01
5.5112565660e-01	1.5511256566e+00	0.0000000000e+00	5.0000125314e+00	1.5627178635e-03	1.5627178635e-03	5.8806522342e-14	5.3094391368e-02	6.7512749823e-02	5.3094391447e-02	2.4851565832e+01	1.0024012583e-01
5.5159469962e-01	1.5515946996e+00	0.0000000000e+00	5.0000130958e+00	1.5571827609e-03	1.5571827609e-03	5.6236825281e-14	5.3094391367e-02	6.7526331165e-02	5.3094391447e-02	2.4881652473e+01	9.9885078130e-02
5.5206374265e-01	1.5520637427e+00	0.0000000000e+00	5.0000136477e+00	1.5516542012e-03	1.5516542012e-03	5.3724706784e-14	5.3094391367e-02	6.7539911141e-02	5.3094391447e-02	2.4911739115e+01	9.9530450129e-02
5.5253278568e-01	1.5525327857e+00	0.0000000000e+00	5.0000141873e+00	1.5461321846e-03	1.5461321846e-03	5.1270154594e-14	5.3094391367e-02	6.7553489752e-02	5.3094391447e-02	2.4941825756e+01	9.9176241825e-02
5.5300182871e-01	1.5530018287e+00	0.0000000000e+00	5.0000147143e+00	1.5406167109e-03	1.5406167109e-03	4.8873156480e-14	5.3094391367e-02	6.7567066998e-02	5.3094391447e-02	2.4971912398e+01	9.8822453220e-02
5.5347087173e-01	1.5534708717e+00	0.0000000000e+00	5.0000152290e+00	1.5351077802e-03	1.5351077802e-03	4.6533700244e-14	5.3094391367e-02	6.7580642881e-02	5.3094391447e-02	2.5001999039e+01	9.8469084312e-02
5.5393991476e-01	1.5539399148e+00	0.0000000000e+00	5.0000157312e+00	1.5296053925e-03	1.5296053925e-03	4.4251773710e-14	5.3094391367e-02	6.7594217400e-02	5.3094391447e-02	2.5032085681e+01	9.8116135101e-02
5.5440895779e-01	1.5544089578e+00	0.0000000000e+00	5.0000162210e+00	1.5241095478e-03	1.5241095478e-03	4.2027364738e-14	5.3094391367e-02	6.7607790556e-02	5.3094391447e-02	2.5062172322e+01	9.7763605589e-02
5.5487800081e-01	1.5548780008e+00	0.0000000000e+00	5.0000166983e+00	1.5186202461e-03	1.5186202461e-03	3.9860461207e-14	5.3094391366e-02	6.7621362350e-02	5.3094391447e-02	2.5092258964e+01	9.7411495774e-02
5.5534704384e-01	1.5553470438e+00	0.0000000000e+00	5.0000171632e+00	1.5131374873e-03	1.5131374873e-03	3.7751051030e-14	5.3094391366e-02	6.7634932781e-02	5.3094391447e-02	2.5122345605e+01	9.7059805657e-02
5.5581608687e-01	1.5558160869e+00	0.0000000000e+00	5.0000176157e+00	1.5076612715e-03	1.5076612715e-03	3.5699122146e-14	5.3094391366e-02	6.7648501852e-02	5.3094391447e-02	2.5152432246e+01	9.6708535237e-02
5.5628512989e-01	1.5562851299e+00	0.0000000000e+00	5.0000180557e+00	1.5021915987e-03	1.5021915987e-03	3.3704662514e-14	5.3094391366e-02	6.7662069562e-02	5.3094391447e-02	2.5182518888e+01	9.6357684516e-02
5.5675417292e-01	1.5567541729e+00	0.0000000000e+00	5.0000184833e+00	1.4967284689e-03	1.4967284689e-03	3.1767660141e-14	5.3094391366e-02	6.7675635912e-02	5.3094391447e-02	2.5212605529e+01	9.6007253492e-02
5.5722321595e-01	1.5572232159e+00	0.0000000000e+00	5.0000188985e+00	1.4912718821e-03	1.4912718821e-03	2.9888103037e-14	5.3094391366e-02	6.7689200902e-02	5.3094391447e-02	2.5242692171e+01	9.5657242165e-02
5.5769225897e-01	1.5576922590e+00	0.0000000000e+00	5.0000193012e+00	1.4858218382e-03	1.4858218382e-03	2.8065979257e-14	5.3094391366e-02	6.7702764533e-02	5.3094391447e-02	2.5272778812e+01	9.5307650537e-02
5.5816130200e-01	1.5581613020e+00	0.0000000000e+00	5.0000196916e+00	1.4803783373e-03	1.4803783373e-03	2.6301276883e-14	5.3094391365e-02	6.7716326805e-02	5.3094391447e-02	2.5302865454e+01	9.4958478606e-02
5.5863034503e-01	1.5586303450e+00	0.0000000000e+00	5.0000200694e+00	1.4749413794e-03	1.4749413794e-03	2.4593984015e-14	5.3094391365e-02	6.7729887720e-02	5.3094391447e-02	2.5332952095e+01	9.4609726373e-02
5.5909938806e-01	1.5590993881e+00	0.0000000000e+00	5.0000204349e+00	1.4695109645e-03	1.4695109645e-03	2.2944088786e-14	5.3094391365e-02	6.7743447277e-02	5.3094391447e-02	2.5363038736e+01	9.4261393838e-02
5.5956843108e-01	1.5595684311e+00	0.0000000000e+00	5.0000207879e+00	1.4640870925e-03	1.4640870925e-03	2.1351579357e-14	5.3094391365e-02	6.7757005477e-02	5.3094391447e-02	2.5393125378e+01	9.3913481000e-02
5.6003747411e-01	1.5600374741e+00	0.0000000000e+00	5.0000211284e+00	1.4586697636e-03	1.4586697636e-03	1.9816443914e-14	5.3094391365e-02	6.7770562321e-02	5.3094391447e-02	2.5423212019e+01	9.3565987860e-02
5.6050651714e-01	1.5605065171e+00	0.0000000000e+00	5.0000214566e+00	1.4532589776e-03	1.4532589776e-03	1.8338670674e-14	5.3094391365e-02	6.7784117809e-02	5.3094391447e-02	2.5453298661e+01	9.3218914418e-02
5.6097556016e-01	1.5609755602e+00	0.0000000000e+00	5.0000217723e+00	1.4478547346e-03	1.4478547346e-03	1.6918247881e-14	5.3094391364e-02	6.7797671942e-02	5.3094391447e-02	2.5483385302e+01	9.2872260674e-02
5.6144460319e-01	1.5614446032e+00	0.0000000000e+00	5.0000220756e+00	1.4424570345e-03	1.4424570345e-03	1.5555163800e-14	5.3094391364e-02	6.7811224720e-02	5.3094391447e-02	2.5513471944e+01	9.2526026627e-02
5.6191364622e-01	1.5619136462e+00	0.0000000000e+00	5.0000223664e+00	1.4370658775e-03	1.4370658775e-03	1.4249406732e-14	5.3094391364e-02	6.7824776143e-02	5.3094391447e-02	2.5543558585e+01	9.2180212278e-02
5.6238268924e-01	1.5623826892e+00	0.0000000000e+00	5.0000226448e+00	1.4316812634e-03	1.4316812634e-03	1.3000965001e-14	5.3094391364e-02	6.7838326213e-02	5.3094391447e-02	2.5573645227e+01	9.1834817627e-02
5.6285173227e-01	1.5628517323e+00	0.0000000000e+00	5.0000229108e+00	1.4263031923e-03	1.4263031923e-03	1.1809826957e-14	5.3094391364e-02	6.7851874930e-02	5.3094391447e-02	2.5603731868e+01	9.1489842673e-02
5.6332077530e-01	1.5633207753e+00	0.0000000000e+00	5.0000231643e+00	1.4209316642e-03	1.4209316642e-03	1.0675980979e-14	5.3094391364e-02	6.7865422295e-02	5.3094391447e-02	2.5633818509e+01	9.1145287417e-02
5.6378981832e-01	1.5637898183e+00	0.0000000000e+00	5.0000234054e+00	1.4155666791e-03	1.4155666791e-03	9.5994154764e-15	5.3094391364e-02	6.7878968307e-02	5.3094391447e-02	2.5663905151e+01	9.0801151859e-02
5.6425886135e-01	1.5642588614e+00	0.0000000000e+00	5.0000236341e+00	1.4102082370e-03	1.4102082370e-03	8.5801188792e-15	5.3094391363e-02	6.7892512968e-02	5.3094391447e-02	2.5693991792e+01	9.0457435999e-02
5.6472790438e-01	1.5647279044e+00	0.0000000000e+00	5.0000238503e+00	1.4048563378e-03	1.4048563378e-03	7.6180796480e-15	5.3094391363e-02	6.7906056278e-02	5.3094391447e-02	2.5724078434e+01	9.0114139836e-02
5.6519694740e-01	1.5651969474e+00	0.0000000000e+00	5.0000240541e+00	1.3995109816e-03	1.3995109816e-03	6.7132862670e-15	5.3094391363e-02	6.7919598237e-02	5.3094391447e-02	2.5754165075e+01	8.9771263371e-02
5.6566599043e-01	1.5656659904e+00	0.0000000000e+00	5.0000242455e+00	1.3941721684e-03	1.3941721684e-03	5.8657272554e-15	5.3094391363e-02	6.7933138847e-02	5.3094391447e-02	2.5784251717e+01	8.9428806604e-02
5.6613503346e-01	1.5661350335e+00	0.0000000000e+00	5.0000244244e+00	1.3888398982e-03	1.3888398982e-03	5.0753911518e-15	5.3094391363e-02	6.7946678107e-02	5.3094391447e-02	2.5814338358e+01	8.9086769535e-02
5.6660407649e-01	1.5666040765e+00	0.0000000000e+00	5.0000245909e+00	1.3835141709e-03	1.3835141709e-03	4.3422665235e-15	5.3094391363e-02	6.7960216019e-02	5.3094391447e-02	2.5844425000e+01	8.8745152163e-02
5.6707311951e-01	1.5670731195e+00	0.0000000000e+00	5.0000247450e+00	1.3781949867e-03	1.3781949867e-03	3.6663419656e-15	5.3094391363e-02	6.7973752582e-02	5.3094391447e-02	2.5874511641e+01	8.8403954489e-02
5.6754216254e-01	1.5675421625e+00	0.0000000000e+00	5.0000248866e+00	1.3728823454e-03	1.3728823454e-03	3.0476060999e-15	5.3094391362e-02	6.7987287798e-02	5.3094391447e-02	2.5904598282e+01	8.8063176513e-02
5.6801120557e-01	1.5680112056e+00	0.0000000000e+00	5.0000250158e+00	1.3675762471e-03	1.3675762471e-03	2.4860475753e-15	5.3094391362e-02	6.8000821666e-02	5.3094391447e-02	2.5934684924e+01	8.7722818234e-02
5.6848024859e-01	1.5684802486e+00	0.0000000000e+00	5.0000251326e+00	1.3622766918e-03	1.3622766918e-03	1.9816550647e-15	5.3094391362e-02	6.8014354187e-02	5.3094391447e-02	2.5964771565e+01	8.7382879653e-02
5.6894929162e-01	1.5689492916e+00	0.0000000000e+00	5.0000252369e+00	1.3569836794e-03	1.3569836794e-03	1.5344172725e-15	5.3094391362e-02	6.8027885363e-02	5.3094391447e-02	2.5994858207e+01	8.7043360770e-02
5.6941833465e-01	1.5694183346e+00	0.0000000000e+00	5.0000253288e+00	1.3516972100e-03	1.3516972100e-03	1.1443229243e-15	5.3094391362e-02	6.8041415193e-02	5.3094391447e-02	2.6024944848e+01	8.6704261585e-02
5.6988737767e-01	1.5698873777e+00	0.0000000000e+00	5.0000254083e+00	1.3464172837e-03	1.3464172837e-03	8.1136077655e-16	5.3094391362e-02	6.8054943678e-02	5.3094391447e-02	2.6055031490e+01	8.6365582097e-02
5.7035642070e-01	1.5703564207e+00	0.0000000000e+00	5.0000254753e+00	1.3411439003e-03	1.3411439003e-03	5.3551961018e-16	5.3094391362e-02	6.8068470818e-02	5.3094391447e-02	2.6085118131e+01	8.6027322307e-02
5.7082546373e-01	1.5708254637e+00	0.0000000000e+00	5.0000255299e+00	1.3358770598e-03	1.3358770598e-03	3.1678823297e-16	5.3094391361e-02	6.8081996615e-02	5.3094391447e-02	2.6115204773e+01	8.5689482215e-02
5.7129450675e-01	1.5712945068e+00	0.0000000000e+00	5.0000255721e+00	1.3306167624e-03	1.3306167624e-03	1.5515547889e-16	5.3094391361e-02	6.8095521068e-02	5.3094391447e-02	2.6145291414e+01	8.5352061821e-02
5.7176354978e-01	1.5717635498e+00	0.0000000000e+00	5.0000256018e+00	1.3253630079e-03	1.3253630079e-03	5.0610209263e-17	5.3094391361e-02	6.8109044178e-02	5.3094391447e-02	2.6175378055e+01	8.5015061124e-02
5.7223259281e-01	1.5722325928e+00	0.0000000000e+00	5.0000256191e+00	1.3201157964e-03	1.3201157964e-03	3.1413109424e-18	5.3094391361e-02	6.8122565945e-02	5.3094391447e-02	2.6205464697e+01	8.4678480125e-02
5.7270163583e-01	1.5727016358e+00	0.0000000000e+00	5.0000256240e+00	1.3148751279e-03	1.3148751279e-03	1.2737697313e-17	5.3094391361e-02	6.8136086371e-02	5.3094391447e-02	2.6235551338e+01	8.4342318824e-02
5.7317067886e-01	1.5731706789e+00	0.0000000000e+00	5.0000256164e+00	1.3096410024e-03	1.3096410024e-03	7.9388308218e-17	5.3094391361e-02	6.8149605456e-02	5.3094391447e-02	2.6265637980e+01	8.4006577220e-02
5.7363972189e-01	1.5736397219e+00	0.0000000000e+00	5.0000255964e+00	1.3044134198e-03	1.3044134198e-03	2.0308210963e-16	5.3094391361e-02	6.8163123199e-02	5.3094391447e-02	2.6295724621e+01	8.3671255314e-02
5.7410876492e-01	1.5741087649e+00	0.0000000000e+00	5.0000255640e+00	1.2991923803e-03	1.2991923803e-03	3.8380809351e-16	5.3094391360e-02	6.8176639603e-02	5.3094391447e-02	2.6325811263e+01	8.3336353106e-02
5.7457780794e-01	1.5745778079e+00	0.0000000000e+00	5.0000255191e+00	1.2939778837e-03	1.2939778837e-03	6.2155527853e-16	5.3094391360e-02	6.8190154666e-02	5.3094391447e-02	2.6355897904e+01	8.3001870596e-02
5.7504685097e-01	1.5750468510e+00	0.0000000000e+00	5.0000254618e+00	1.2887699301e-03	1.2887699301e-03	9.1631270905e-16	5.3094391360e-02	6.8203668391e-02	5.3094391447e-02	2.6385984546e+01	8.2667807783e-02
5.7551589400e-01	1.5755158940e+00	0.0000000000e+00	5.0000253921e+00	1.2835685195e-03	1.2835685195e-03	1.2680694554e-15	5.3094391360e-02	6.8217180777e-02	5.3094391447e-02	2.6416071187e+01	8.2334164668e-02
5.7598493702e-01	1.5759849370e+00	0.0000000000e+00	5.0000253099e+00	1.2783736518e-03	1.2783736518e-03	1.6768146152e-15	5.3094391360e-02	6.8230691825e-02	5.3094391447e-02	2.6446157828e+01	8.2000941251e-02
5.7645398005e-01	1.5764539801e+00	0.0000000000e+00	5.0000252153e+00	1.2731853271e-03	1.2731853271e-03	2.1425373091e-15	5.3094391360e-02	6.8244201535e-02	5.3094391447e-02	2.6476244470e+01	8.1668137532e-02
5.7692302308e-01	1.5769230231e+00	0.0000000000e+00	5.0000251082e+00	1.2680035455e-03	1.2680035455e-03	2.6652266883e-15	5.3094391360e-02	6.8257709908e-02	5.3094391447e-02	2.6506331111e+01	8.1335753510e-02
5.7739206610e-01	1.5773920661e+00	0.0000000000e+00	5.0000249888e+00	1.2628283068e-03	1.2628283068e-03	3.2448719242e-15	5.3094391359e-02	6.8271216944e-02	5.3094391447e-02	2.6536417753e+01	8.1003789186e-02
5.7786110913e-01	1.5778611091e+00	0.0000000000e+00	5.0000248569e+00	1.2576596110e-03	1.2576596110e-03	3.8814622212e-15	5.3094391359e-02	6.8284722645e-02	5.3094391447e-02	2.6566504394e+01	8.0672244560e-02
5.7833015216e-01	1.5783301522e+00	0.0000000000e+00	5.0000247125e+00	1.2524974583e-03	1.2524974583e-03	4.5749868013e-15	5.3094391359e-02	6.8298227010e-02	5.3094391447e-02	2.6596591036e+01	8.0341119631e-02
5.7879919518e-01	1.5787991952e+00	0.0000000000e+00	5.0000245558e+00	1.2473418485e-03	1.2473418485e-03	5.3254349184e-15	5.3094391359e-02	6.8311730040e-02	5.3094391447e-02	2.6626677677e+01	8.0010414400e-02
5.7926823821e-01	1.5792682382e+00	0.0000000000e+00	5.0000243865e+00	1.2421927817e-03	1.2421927817e-03	6.1327958518e-15	5.3094391359e-02	6.8325231736e-02	5.3094391447e-02	2.6656764319e+01	7.9680128867e-02
5.7973728124e-01	1.5797372812e+00	0.0000000000e+00	5.0000242049e+00	1.2370502579e-03	1.2370502579e-03	6.9970589026e-15	5.3094391359e-02	6.8338732098e-02	5.3094391447e-02	2.6686850960e+01	7.9350263032e-02
5.8020632427e-01	1.5802063243e+00	0.0000000000e+00	5.0000240108e+00	1.2319142771e-03	1.2319142771e-03	7.9182134020e-15	5.3094391359e-02	6.8352231126e-02	5.3094391447e-02	2.6716937601e+01	7.9020816894e-02
5.8067536729e-01	1.5806753673e+00	0.0000000000e+00	5.0000238043e+00	1.2267848392e-03	1.2267848392e-03	8.8962487007e-15	5.3094391358e-02	6.8365728822e-02	5.3094391447e-02	2.6747024243e+01	7.8691790454e-02
5.8114441032e-01	1.5811444103e+00	0.0000000000e+00	5.0000235854e+00	1.2216619444e-03	1.2216619444e-03	9.9311541855e-15	5.3094391358e-02	6.8379225185e-02	5.3094391447e-02	2.6777110884e+01	7.8363183712e-02
5.8161345335e-01	1.5816134533e+00	0.0000000000e+00	5.0000233540e+00	1.2165455925e-03	1.2165455925e-03	1.1022919258e-14	5.3094391358e-02	6.8392720216e-02	5.3094391447e-02	2.6807197526e+01	7.8034996668e-02
5.8208249637e-01	1.5820824964e+00	0.0000000000e+00	5.0000231102e+00	1.2114357836e-03	1.2114357836e-03	1.2171533349e-14	5.3094391358e-02	6.8406213917e-02	5.3094391447e-02	2.6837284167e+01	7.7707229321e-02
5.8255153940e-01	1.5825515394e+00	0.0000000000e+00	5.0000228540e+00	1.2063325177e-03	1.2063325177e-03	1.3376985919e-14	5.3094391358e-02	6.8419706286e-02	5.3094391447e-02	2.6867370809e+01	7.7379881672e-02
5.8302058243e-01	1.5830205824e+00	0.0000000000e+00	5.0000225853e+00	1.2012357947e-03	1.2012357947e-03	1.4639266449e-14	5.3094391358e-02	6.8433197325e-02	5.3094391447e-02	2.6897457450e+01	7.7052953720e-02
5.8348962545e-01	1.5834896255e+00	0.0000000000e+00	5.0000223042e+00	1.1961456147e-03	1.1961456147e-03	1.5958364446e-14	5.3094391358e-02	6.8446687035e-02	5.3094391447e-02	2.6927544092e+01	7.6726445467e-02
5.8395866848e-01	1.5839586685e+00	0.0000000000e+00	5.0000220106e+00	1.1910619778e-03	1.1910619778e-03	1.7334269443e-14	5.3094391357e-02	6.8460175415e-02	5.3094391447e-02	2.6957630733e+01	7.6400356911e-02
5.8442771151e-01	1.5844277115e+00	0.0000000000e+00	5.0000217047e+00	1.1859848837e-03	1.1859848837e-03	1.8766971001e-14	5.3094391357e-02	6.8473662467e-02	5.3094391447e-02	2.6987717374e+01	7.6074688053e-02
5.8489675453e-01	1.5848967545e+00	0.0000000000e+00	5.0000213863e+00	1.1809143327e-03	1.1809143327e-03	2.0256458701e-14	5.3094391357e-02	6.8487148191e-02	5.3094391447e-02	2.7017804016e+01	7.5749438893e-02
5.8536579756e-01	1.5853657976e+00	0.0000000000e+00	5.0000210554e+00	1.1758503247e-03	1.1758503247e-03	2.1802722154e-14	5.3094391357e-02	6.8500632587e-02	5.3094391447e-02	2.7047890657e+01	7.5424609430e-02
5.8583484059e-01	1.5858348406e+00	0.0000000000e+00	5.0000207121e+00	1.1707928596e-03	1.1707928596e-03	2.3405750995e-14	5.3094391357e-02	6.8514115656e-02	5.3094391447e-02	2.7077977299e+01	7.5100199665e-02
5.8630388361e-01	1.5863038836e+00	0.0000000000e+00	5.0000203564e+00	1.1657419375e-03	1.1657419375e-03	2.5065534876e-14	5.3094391357e-02	6.8527597398e-02	5.3094391447e-02	2.7108063940e+01	7.4776209598e-02
5.8677292664e-01	1.5867729266e+00	0.0000000000e+00	5.0000199883e+00	1.1606975584e-03	1.1606975584e-03	2.6782063491e-14	5.3094391356e-02	6.8541077814e-02	5.3094391447e-02	2.7138150582e+01	7.4452639228e-02
5.8724196967e-01	1.5872419697e+00	0.0000000000e+00	5.0000196077e+00	1.1556597223e-03	1.1556597223e-03	2.8555326545e-14	5.3094391356e-02	6.8554556905e-02	5.3094391447e-02	2.7168237223e+01	7.4129488556e-02
5.8771101270e-01	1.5877110127e+00	0.0000000000e+00	5.0000192147e+00	1.1506284291e-03	1.1506284291e-03	3.0385313776e-14	5.3094391356e-02	6.8568034671e-02	5.3094391447e-02	2.7198323865e+01	7.3806757582e-02
5.8818005572e-01	1.5881800557e+00	0.0000000000e+00	5.0000188092e+00	1.1456036790e-03	1.1456036790e-03	3.2272014939e-14	5.3094391356e-02	6.8581511113e-02	5.3094391447e-02	2.7228410506e+01	7.3484446306e-02
5.8864909875e-01	1.5886490987e+00	0.0000000000e+00	5.0000183914e+00	1.1405854718e-03	1.1405854718e-03	3.4215419824e-14	5.3094391356e-02	6.8594986230e-02	5.3094391447e-02	2.7258497147e+01	7.3162554727e-02
5.8911814178e-01	1.5891181418e+00	0.0000000000e+00	5.0000179611e+00	1.1355738076e-03	1.1355738076e-03	3.6215518234e-14	5.3094391356e-02	6.8608460024e-02	5.3094391447e-02	2.7288583789e+01	7.2841082847e-02
5.8958718480e-01	1.5895871848e+00	0.0000000000e+00	5.0000175183e+00	1.1305686863e-03	1.1305686863e-03	3.8272300007e-14	5.3094391356e-02	6.8621932495e-02	5.3094391447e-02	2.7318670430e+01	7.2520030663e-02
5.9005622783e-01	1.5900562278e+00	0.0000000000e+00	5.0000170631e+00	1.1255701081e-03	1.1255701081e-03	4.0385755006e-14	5.3094391355e-02	6.8635403644e-02	5.3094391447e-02	2.7348757072e+01	7.2199398178e-02
5.9052527086e-01	1.5905252709e+00	0.0000000000e+00	5.0000165955e+00	1.1205780728e-03	1.1205780728e-03	4.2555873109e-14	5.3094391355e-02	6.8648873471e-02	5.3094391447e-02	2.7378843713e+01	7.1879185390e-02
5.9099431388e-01	1.5909943139e+00	0.0000000000e+00	5.0000161155e+00	1.1155925805e-03	1.1155925805e-03	4.4782644227e-14	5.3094391355e-02	6.8662341976e-02	5.3094391447e-02	2.7408930355e+01	7.1559392300e-02
5.9146335691e-01	1.5914633569e+00	0.0000000000e+00	5.0000156230e+00	1.1106136312e-03	1.1106136312e-03	4.7066058291e-14	5.3094391355e-02	6.8675809161e-02	5.3094391447e-02	2.7439016996e+01	7.1240018908e-02
5.9193239994e-01	1.5919323999e+00	0.0000000000e+00	5.0000151181e+00	1.1056412249e-03	1.1056412249e-03	4.9406105270e-14	5.3094391355e-02	6.8689275025e-02	5.3094391447e-02	2.7469103638e+01	7.0921065214e-02
5.9240144296e-01	1.5924014430e+00	0.0000000000e+00	5.0000146007e+00	1.1006753616e-03	1.1006753616e-03	5.1802775137e-14	5.3094391355e-02	6.8702739570e-02	5.3094391447e-02	2.7499190279e+01	7.0602531217e-02
5.9287048599e-01	1.5928704860e+00	0.0000000000e+00	5.0000140710e+00	1.0957160412e-03	1.0957160412e-03	5.4256057904e-14	5.3094391355e-02	6.8716202795e-02	5.3094391447e-02	2.7529276920e+01	7.0284416918e-02
5.9333952902e-01	1.5933395290e+00	0.0000000000e+00	5.0000135287e+00	1.0907632638e-03	1.0907632638e-03	5.6765943599e-14	5.3094391354e-02	6.8729664702e-02	5.3094391447e-02	2.7559363562e+01	6.9966722317e-02
5.9380857205e-01	1.5938085720e+00	0.0000000000e+00	5.0000129741e+00	1.0858170294e-03	1.0858170294e-03	5.9332422282e-14	5.3094391354e-02	6.8743125290e-02	5.3094391447e-02	2.7589450203e+01	6.9649447413e-02
5.9427761507e-01	1.5942776151e+00	0.0000000000e+00	5.0000124070e+00	1.0808773380e-03	1.0808773380e-03	6.1955484034e-14	5.3094391354e-02	6.8756584560e-02	5.3094391447e-02	2.7619536845e+01	6.9332592207e-02
5.9474665810e-01	1.5947466581e+00	0.0000000000e+00	5.0000118275e+00	1.0759441895e-03	1.0759441895e-03	6.4635118960e-14	5.3094391354e-02	6.8770042514e-02	5.3094391447e-02	2.7649623486e+01	6.9016156699e-02
5.9521570113e-01	1.5952157011e+00	0.0000000000e+00	5.0000112355e+00	1.0710175840e-03	1.0710175840e-03	6.7371317190e-14	5.3094391354e-02	6.8783499150e-02	5.3094391447e-02	2.7679710128e+01	6.8700140889e-02
5.9568474415e-01	1.5956847442e+00	0.0000000000e+00	5.0000106312e+00	1.0660975216e-03	1.0660975216e-03	7.0164068880e-14	5.3094391354e-02	6.8796954471e-02	5.3094391447e-02	2.7709796769e+01	6.8384544776e-02
5.9615378718e-01	1.5961537872e+00	0.0000000000e+00	5.0000100143e+00	1.0611840020e-03	1.0611840020e-03	7.3013364216e-14	5.3094391354e-02	6.8810408476e-02	5.3094391447e-02	2.7739883410e+01	6.8069368361e-02
5.9662283021e-01	1.5966228302e+00	0.0000000000e+00	5.0000093851e+00	1.0562770255e-03	1.0562770255e-03	7.5919193378e-14	5.3094391353e-02	6.8823861165e-02	5.3094391447e-02	2.7769970052e+01	6.7754611644e-02
5.9709187323e-01	1.5970918732e+00	0.0000000000e+00	5.0000087434e+00	1.0513765920e-03	1.0513765920e-03	7.8881546623e-14	5.3094391353e-02	6.8837312540e-02	5.3094391447e-02	2.7800056693e+01	6.7440274624e-02
5.9756091626e-01	1.5975609163e+00	0.0000000000e+00	5.0000080893e+00	1.0464827014e-03	1.0464827014e-03	8.1900414183e-14	5.3094391353e-02	6.8850762601e-02	5.3094391447e-02	2.7830143335e+01	6.7126357302e-02
5.9802995929e-01	1.5980299593e+00	0.0000000000e+00	5.0000074227e+00	1.0415953538e-03	1.0415953538e-03	8.4975786341e-14	5.3094391353e-02	6.8864211348e-02	5.3094391447e-02	2.7860229976e+01	6.6812859678e-02
5.9849900231e-01	1.5984990023e+00	0.0000000000e+00	5.0000067438e+00	1.0367145492e-03	1.0367145492e-03	8.8107653399e-14	5.3094391353e-02	6.8877658783e-02	5.3094391447e-02	2.7890316618e+01	6.6499781752e-02
5.9896804534e-01	1.5989680453e+00	0.0000000000e+00	5.0000060523e+00	1.0318402876e-03	1.0318402876e-03	9.1296005682e-14	5.3094391353e-02	6.8891104904e-02	5.3094391447e-02	2.7920403259e+01	6.6187123523e-02
5.9943708837e-01	1.5994370884e+00	0.0000000000e+00	5.0000053485e+00	1.0269725689e-03	1.0269725689e-03	9.4540833525e-14	5.3094391353e-02	6.8904549714e-02	5.3094391447e-02	2.7950489901e+01	6.5874884992e-02
5.9990613139e-01	1.5999061314e+00	0.0000000000e+00	5.0000046322e+00	1.0221113933e-03	1.0221113933e-03	9.7842127318e-14	5.3094391352e-02	6.8917993212e-02	5.3094391447e-02	2.7980576542e+01	6.5563066159e-02
6.0037517442e-01	1.6003751744e+00	0.0000000000e+00	5.0000039035e+00	1.0172567606e-03	1.0172567606e-03	1.0119987745e-13	5.3094391352e-02	6.8931435398e-02	5.3094391447e-02	2.8010663183e+01	6.5251667024e-02
6.0084421745e-01	1.6008442174e+00	0.0000000000e+00	5.0000031623e+00	1.0124086708e-03	1.0124086708e-03	1.0461407435e-13	5.3094391352e-02	6.8944876275e-02	5.3094391447e-02	2.8040749825e+01	6.4940687585e-02
6.0131326048e-01	1.6013132605e+00	0.0000000000e+00	5.0000024087e+00	1.0075671241e-03	1.0075671241e-03	1.0808470846e-13	5.3094391352e-02	6.8958315841e-02	5.3094391447e-02	2.8070836466e+01	6.4630127845e-02
6.0178230350e-01	1.6017823035e+00	0.0000000000e+00	5.0000016427e+00	1.0027321204e-03	1.0027321204e-03	1.1161177023e-13	5.3094391352e-02	6.8971754098e-02	5.3094391447e-02	2.8100923108e+01	6.4319987803e-02
6.0225134653e-01	1.6022513465e+00	0.0000000000e+00	5.0000008643e+00	9.9790365959e-04	9.9790365959e-04	1.1519525016e-13	5.3094391352e-02	6.8985191046e-02	5.3094391447e-02	2.8131009749e+01	6.4010267458e-02
6.0272038956e-01	1.6027203896e+00	0.0000000000e+00	5.0000000734e+00	9.9308174180e-04	9.9308174180e-04	1.1883513877e-13	5.3094391352e-02	6.8998626685e-02	5.3094391447e-02	2.8161096391e+01	6.3700966811e-02
6.0318943258e-01	1.6031894326e+00	0.0000000000e+00	4.9999992700e+00	9.8826636699e-04	9.8826636699e-04	1.2253142661e-13	5.3094391351e-02	6.9012061016e-02	5.3094391447e-02	2.8191183032e+01	6.3392085862e-02
6.0365847561e-01	1.6036584756e+00	0.0000000000e+00	4.9999984543e+00	9.8345753516e-04	9.8345753516e-04	1.2628410424e-13	5.3094391351e-02	6.9025494040e-02	5.3094391447e-02	2.8221269674e+01	6.3083624611e-02
6.0412751864e-01	1.6041275186e+00	0.0000000000e+00	4.9999976261e+00	9.7865524631e-04	9.7865524631e-04	1.3009316224e-13	5.3094391351e-02	6.9038925757e-02	5.3094391447e-02	2.8251356315e+01	6.2775583057e-02
6.0459656166e-01	1.6045965617e+00	0.0000000000e+00	4.9999967855e+00	9.7385950044e-04	9.7385950044e-04	1.3395859122e-13	5.3094391351e-02	6.9052356167e-02	5.3094391447e-02	2.8281442956e+01	6.2467961201e-02
6.0506560469e-01	1.6050656047e+00	0.0000000000e+00	4.9999959324e+00	9.6907029755e-04	9.6907029755e-04	1.3788038182e-13	5.3094391351e-02	6.9065785272e-02	5.3094391447e-02	2.8311529598e+01	6.2160759043e-02
6.0553464772e-01	1.6055346477e+00	0.0000000000e+00	4.9999950669e+00	9.6428763764e-04	9.6428763764e-04	1.4185852469e-13	5.3094391351e-02	6.9079213071e-02	5.3094391447e-02	2.8341616239e+01	6.1853976583e-02
6.0600369074e-01	1.6060036907e+00	0.0000000000e+00	4.9999941890e+00	9.5951152071e-04	9.5951152071e-04	1.4589301053e-13	5.3094391351e-02	6.9092639565e-02	5.3094391447e-02	2.8371702881e+01	6.1547613820e-02
6.0647273377e-01	1.6064727338e+00	0.0000000000e+00	4.9999932986e+00	9.5474194676e-04	9.5474194676e-04	1.4998383003e-13	5.3094391350e-02	6.9106064754e-02	5.3094391447e-02	2.8401789522e+01	6.1241670755e-02
6.0694177680e-01	1.6069417768e+00	0.0000000000e+00	4.9999923958e+00	9.4997891579e-04	9.4997891579e-04	1.5413097393e-13	5.3094391350e-02	6.9119488640e-02	5.3094391447e-02	2.8431876164e+01	6.0936147387e-02
6.0741081982e-01	1.6074108198e+00	0.0000000000e+00	4.9999914806e+00	9.4522242780e-04	9.4522242780e-04	1.5833443298e-13	5.3094391350e-02	6.9132911222e-02	5.3094391447e-02	2.8461962805e+01	6.0631043718e-02
6.0787986285e-01	1.6078798629e+00	0.0000000000e+00	4.9999905530e+00	9.4047248278e-04	9.4047248278e-04	1.6259419794e-13	5.3094391350e-02	6.9146332502e-02	5.3094391447e-02	2.8492049447e+01	6.0326359746e-02
6.0834890588e-01	1.6083489059e+00	0.0000000000e+00	4.9999896129e+00	9.3572908075e-04	9.3572908075e-04	1.6691025963e-13	5.3094391350e-02	6.9159752479e-02	5.3094391447e-02	2.8522136088e+01	6.0022095472e-02
6.0881794891e-01	1.6088179489e+00	0.0000000000e+00	4.9999886603e+00	9.3099222170e-04	9.3099222170e-04	1.7128260886e-13	5.3094391350e-02	6.9173171154e-02	5.3094391447e-02	2.8552222729e+01	5.9718250895e-02
6.0928699193e-01	1.6092869919e+00	0.0000000000e+00	4.9999876954e+00	9.2626190563e-04	9.2626190563e-04	1.7571123649e-13	5.3094391350e-02	6.9186588527e-02	5.3094391447e-02	2.8582309371e+01	5.9414826017e-02
6.0975603496e-01	1.6097560350e+00	0.0000000000e+00	4.9999867180e+00	9.2153813254e-04	9.2153813254e-04	1.8019613339e-13	5.3094391349e-02	6.9200004600e-02	5.3094391447e-02	2.8612396012e+01	5.9111820836e-02
6.1022507799e-01	1.6102250780e+00	0.0000000000e+00	4.9999857281e+00	9.1682090243e-04	9.1682090243e-04	1.8473729043e-13	5.3094391349e-02	6.9213419372e-02	5.3094391447e-02	2.8642482654e+01	5.8809235353e-02
6.1069412101e-01	1.6106941210e+00	0.0000000000e+00	4.9999847259e+00	9.1211021530e-04	9.1211021530e-04	1.8933469853e-13	5.3094391349e-02	6.9226832845e-02	5.3094391447e-02	2.8672569295e+01	5.8507069567e-02
6.1116316404e-01	1.6111631640e+00	0.0000000000e+00	4.9999837112e+00	9.0740607115e-04	9.0740607115e-04	1.9398834867e-13	5.3094391349e-02	6.9240245018e-02	5.3094391447e-02	2.8702655937e+01	5.8205323479e-02
6.1163220707e-01	1.6116322071e+00	0.0000000000e+00	4.9999826841e+00	9.0270846998e-04	9.0270846998e-04	1.9869823174e-13	5.3094391349e-02	6.9253655892e-02	5.3094391447e-02	2.8732742578e+01	5.7903997089e-02
6.1210125009e-01	1.6121012501e+00	0.0000000000e+00	4.9999816445e+00	8.9801741179e-04	8.9801741179e-04	2.0346433879e-13	5.3094391349e-02	6.9267065468e-02	5.3094391447e-02	2.8762829220e+01	5.7603090397e-02
6.1257029312e-01	1.6125702931e+00	0.0000000000e+00	4.9999805925e+00	8.9333289658e-04	8.9333289658e-04	2.0828666080e-13	5.3094391349e-02	6.9280473746e-02	5.3094391447e-02	2.8792915861e+01	5.7302603402e-02
6.1303933615e-01	1.6130393361e+00	0.0000000000e+00	4.9999795281e+00	8.8865492435e-04	8.8865492435e-04	2.1316518881e-13	5.3094391348e-02	6.9293880727e-02	5.3094391447e-02	2.8823002502e+01	5.7002536105e-02
6.1350837917e-01	1.6135083792e+00	0.0000000000e+00	4.9999784512e+00	8.8398349509e-04	8.8398349509e-04	2.1809991389e-13	5.3094391348e-02	6.9307286411e-02	5.3094391447e-02	2.8853089144e+01	5.6702888506e-02
6.1397742220e-01	1.6139774222e+00	0.0000000000e+00	4.9999773619e+00	8.7931860882e-04	8.7931860882e-04	2.2309082708e-13	5.3094391348e-02	6.9320690798e-02	5.3094391447e-02	2.8883175785e+01	5.6403660605e-02
6.1444646523e-01	1.6144464652e+00	0.0000000000e+00	4.9999762602e+00	8.7466026553e-04	8.7466026553e-04	2.2813791950e-13	5.3094391348e-02	6.9334093889e-02	5.3094391447e-02	2.8913262427e+01	5.6104852401e-02
6.1491550826e-01	1.6149155083e+00	0.0000000000e+00	4.9999751460e+00	8.7000846522e-04	8.7000846522e-04	2.3324118228e-13	5.3094391348e-02	6.9347495686e-02	5.3094391447e-02	2.8943349068e+01	5.5806463895e-02
6.1538455128e-01	1.6153845513e+00	0.0000000000e+00	4.9999740194e+00	8.6536320789e-04	8.6536320789e-04	2.3840060655e-13	5.3094391348e-02	6.9360896187e-02	5.3094391447e-02	2.8973435710e+01	5.5508495087e-02
6.1585359431e-01	1.6158535943e+00	0.0000000000e+00	4.9999728803e+00	8.6072449354e-04	8.6072449354e-04	2.4361618349e-13	5.3094391348e-02	6.9374295394e-02	5.3094391447e-02	2.9003522351e+01	5.5210945976e-02
6.1632263734e-01	1.6163226373e+00	0.0000000000e+00	4.9999717289e+00	8.5609232217e-04	8.5609232217e-04	2.4888790429e-13	5.3094391347e-02	6.9387693307e-02	5.3094391447e-02	2.9033608993e+01	5.4913816564e-02
6.1679168036e-01	1.6167916804e+00	0.0000000000e+00	4.9999705650e+00	8.5146669378e-04	8.5146669378e-04	2.5421576018e-13	5.3094391347e-02	6.9401089927e-02	5.3094391447e-02	2.9063695634e+01	5.4617106849e-02
6.1726072339e-01	1.6172607234e+00	0.0000000000e+00	4.9999693886e+00	8.4684760836e-04	8.4684760836e-04	2.5959974239e-13	5.3094391347e-02	6.9414485254e-02	5.3094391447e-02	2.9093782275e+01	5.4320816831e-02
6.1772976642e-01	1.6177297664e+00	0.0000000000e+00	4.9999681999e+00	8.4223506593e-04	8.4223506593e-04	2.6503984215e-13	5.3094391347e-02	6.9427879288e-02	5.3094391447e-02	2.9123868917e+01	5.4024946512e-02
6.1819880944e-01	1.6181988094e+00	0.0000000000e+00	4.9999669986e+00	8.3762906648e-04	8.3762906648e-04	2.7053605078e-13	5.3094391347e-02	6.9441272031e-02	5.3094391447e-02	2.9153955558e+01	5.3729495890e-02
6.1866785247e-01	1.6186678525e+00	0.0000000000e+00	4.9999657850e+00	8.3302961001e-04	8.3302961001e-04	2.7608835958e-13	5.3094391347e-02	6.9454663482e-02	5.3094391447e-02	2.9184042200e+01	5.3434464966e-02
6.1913689550e-01	1.6191368955e+00	0.0000000000e+00	4.9999645589e+00	8.2843669652e-04	8.2843669652e-04	2.8169675986e-13	5.3094391347e-02	6.9468053642e-02	5.3094391447e-02	2.9214128841e+01	5.3139853739e-02
6.1960593852e-01	1.6196059385e+00	0.0000000000e+00	4.9999633204e+00	8.2385032600e-04	8.2385032600e-04	2.8736124299e-13	5.3094391346e-02	6.9481442512e-02	5.3094391447e-02	2.9244215483e+01	5.2845662210e-02
6.2007498155e-01	1.6200749816e+00	0.0000000000e+00	4.9999620695e+00	8.1927049847e-04	8.1927049847e-04	2.9308180032e-13	5.3094391346e-02	6.9494830093e-02	5.3094391447e-02	2.9274302124e+01	5.2551890379e-02
6.2054402458e-01	1.6205440246e+00	0.0000000000e+00	4.9999608061e+00	8.1469721392e-04	8.1469721392e-04	2.9885842328e-13	5.3094391346e-02	6.9508216383e-02	5.3094391447e-02	2.9304388766e+01	5.2258538246e-02
6.2101306760e-01	1.6210130676e+00	0.0000000000e+00	4.9999595303e+00	8.1013047235e-04	8.1013047235e-04	3.0469110327e-13	5.3094391346e-02	6.9521601385e-02	5.3094391447e-02	2.9334475407e+01	5.1965605811e-02
6.2148211063e-01	1.6214821106e+00	0.0000000000e+00	4.9999582420e+00	8.0557027376e-04	8.0557027376e-04	3.1057983173e-13	5.3094391346e-02	6.9534985099e-02	5.3094391447e-02	2.9364562048e+01	5.1673093073e-02
6.2195115366e-01	1.6219511537e+00	0.0000000000e+00	4.9999569414e+00	8.0101661814e-04	8.0101661814e-04	3.1652460010e-13	5.3094391346e-02	6.9548367524e-02	5.3094391447e-02	2.9394648690e+01	5.1381000033e-02
6.2242019669e-01	1.6224201967e+00	0.0000000000e+00	4.9999556283e+00	7.9646950551e-04	7.9646950551e-04	3.2252539994e-13	5.3094391346e-02	6.9561748663e-02	5.3094391447e-02	2.9424735331e+01	5.1089326690e-02
6.2288923971e-01	1.6228892397e+00	0.0000000000e+00	4.9999543027e+00	7.9192893586e-04	7.9192893586e-04	3.2858222267e-13	5.3094391345e-02	6.9575128514e-02	5.3094391447e-02	2.9454821973e+01	5.0798073046e-02
6.2335828274e-01	1.6233582827e+00	0.0000000000e+00	4.9999529647e+00	7.8739490919e-04	7.8739490919e-04	3.3469505987e-13	5.3094391345e-02	6.9588507079e-02	5.3094391447e-02	2.9484908614e+01	5.0507239099e-02
6.2382732577e-01	1.6238273258e+00	0.0000000000e+00	4.9999516143e+00	7.8286742550e-04	7.8286742550e-04	3.4086390308e-13	5.3094391345e-02	6.9601884358e-02	5.3094391447e-02	2.9514995256e+01	5.0216824850e-02
6.2429636879e-01	1.6242963688e+00	0.0000000000e+00	4.9999951845e+00	7.7908251946e-04	7.7908251946e-04	2.8329245364e-15	6.3038469515e-02	7.3715155513e-02	6.3038469694e-02	2.9545081897e+01	4.9974043049e-02
6.2476541182e-01	1.6247654118e+00	0.0000000000e+00	4.9999952855e+00	7.7586971952e-04	7.7586971952e-04	2.7918266540e-15	6.3038469515e-02	7.3729317113e-02	6.3038469694e-02	2.9575168539e+01	4.9767958842e-02
6.2523445485e-01	1.6252344548e+00	0.0000000000e+00	4.9999953857e+00	7.7265921754e-04	7.7265921754e-04	2.7510259711e-15	6.3038469514e-02	7.3743477352e-02	6.3038469694e-02	2.9605255180e+01	4.9562022039e-02
6.2570349787e-01	1.6257034979e+00	0.0000000000e+00	4.9999954852e+00	7.6945101353e-04	7.6945101353e-04	2.7105225575e-15	6.3038469514e-02	7.3757636233e-02	6.3038469694e-02	2.9635341821e+01	4.9356232637e-02
6.2617254090e-01	1.6261725409e+00	0.0000000000e+00	4.9999955840e+00	7.6624510749e-04	7.6624510749e-04	2.6703164733e-15	6.3038469514e-02	7.3771793754e-02	6.3038469694e-02	2.9665428463e+01	4.9150590639e-02
6.2664158393e-01	1.6266415839e+00	0.0000000000e+00	4.9999956820e+00	7.6304149942e-04	7.6304149942e-04	2.6304077957e-15	6.3038469514e-02	7.3785949917e-02	6.3038469694e-02	2.9695515104e+01	4.8945096042e-02
6.2711062695e-01	1.6271106270e+00	0.0000000000e+00	4.9999957793e+00	7.5984018931e-04	7.5984018931e-04	2.5907965800e-15	6.3038469514e-02	7.3800104722e-02	6.3038469694e-02	2.9725601746e+01	4.8739748849e-02
6.2757966998e-01	1.6275796700e+00	0.0000000000e+00	4.9999958758e+00	7.5664117718e-04	7.5664117718e-04	2.5514829019e-15	6.3038469514e-02	7.3814258170e-02	6.3038469694e-02	2.9755688387e+01	4.8534549057e-02
6.2804871301e-01	1.6280487130e+00	0.0000000000e+00	4.9999959716e+00	7.5344446301e-04	7.5344446301e-04	2.5124668249e-15	6.3038469514e-02	7.3828410261e-02	6.3038469694e-02	2.9785775029e+01	4.8329496669e-02
6.2851775604e-01	1.6285177560e+00	0.0000000000e+00	4.9999960667e+00	7.5025004680e-04	7.5025004680e-04	2.4737484184e-15	6.3038469513e-02	7.3842560996e-02	6.3038469694e-02	2.9815861670e+01	4.8124591683e-02
6.2898679906e-01	1.6289867991e+00	0.0000000000e+00	4.9999961611e+00	7.4705792857e-04	7.4705792857e-04	2.4353277479e-15	6.3038469513e-02	7.3856710375e-02	6.3038469694e-02	2.9845948312e+01	4.7919834099e-02
6.2945584209e-01	1.6294558421e+00	0.0000000000e+00	4.9999962547e+00	7.4386810831e-04	7.4386810831e-04	2.3972048836e-15	6.3038469513e-02	7.3870858399e-02	6.3038469694e-02	2.9876034953e+01	4.7715223918e-02
6.2992488512e-01	1.6299248851e+00	0.0000000000e+00	4.9999963475e+00	7.4068058601e-04	7.4068058601e-04	2.3593798894e-15	6.3038469513e-02	7.3885005068e-02	6.3038469694e-02	2.9906121594e+01	4.7510761140e-02
6.3039392814e-01	1.6303939281e+00	0.0000000000e+00	4.9999964397e+00	7.3749536168e-04	7.3749536168e-04	2.3218528375e-15	6.3038469513e-02	7.3899150383e-02	6.3038469694e-02	2.9936208236e+01	4.7306445764e-02
6.3086297117e-01	1.6308629712e+00	0.0000000000e+00	4.9999965311e+00	7.3431243532e-04	7.3431243532e-04	2.2846237916e-15	6.3038469513e-02	7.3913294344e-02	6.3038469694e-02	2.9966294877e+01	4.7102277791e-02
6.3133201420e-01	1.6313320142e+00	0.0000000000e+00	4.9999966217e+00	7.3113180692e-04	7.3113180692e-04	2.2476928203e-15	6.3038469512e-02	7.3927436952e-02	6.3038469694e-02	2.9996381519e+01	4.6898257220e-02
6.3180105722e-01	1.6318010572e+00	0.0000000000e+00	4.9999967116e+00	7.2795347649e-04	7.2795347649e-04	2.2110599936e-15	6.3038469512e-02	7.3941578207e-02	6.3038469694e-02	3.0026468160e+01	4.6694384052e-02
6.3227010025e-01	1.6322701003e+00	0.0000000000e+00	4.9999968008e+00	7.2477744404e-04	7.2477744404e-04	2.1747253729e-15	6.3038469512e-02	7.3955718111e-02	6.3038469694e-02	3.0056554802e+01	4.6490658286e-02
6.3273914328e-01	1.6327391433e+00	0.0000000000e+00	4.9999968893e+00	7.2160370955e-04	7.2160370955e-04	2.1386890323e-15	6.3038469512e-02	7.3969856663e-02	6.3038469694e-02	3.0086641443e+01	4.6287079923e-02
6.3320818630e-01	1.6332081863e+00	0.0000000000e+00	4.9999969770e+00	7.1843227302e-04	7.1843227302e-04	2.1029510397e-15	6.3038469512e-02	7.3983993863e-02	6.3038469694e-02	3.0116728085e+01	4.6083648962e-02
6.3367722933e-01	1.6336772293e+00	0.0000000000e+00	4.9999970640e+00	7.1526313447e-04	7.1526313447e-04	2.0675114605e-15	6.3038469512e-02	7.3998129713e-02	6.3038469694e-02	3.0146814726e+01	4.5880365404e-02
6.3414627236e-01	1.6341462724e+00	0.0000000000e+00	4.9999971502e+00	7.1209629388e-04	7.1209629388e-04	2.0323703607e-15	6.3038469511e-02	7.4012264213e-02	6.3038469694e-02	3.0176901367e+01	4.5677229249e-02
6.3461531538e-01	1.6346153154e+00	0.0000000000e+00	4.9999972357e+00	7.0893175126e-04	7.0893175126e-04	1.9975278120e-15	6.3038469511e-02	7.4026397364e-02	6.3038469694e-02	3.0206988009e+01	4.5474240496e-02
6.3508435841e-01	1.6350843584e+00	0.0000000000e+00	4.9999973205e+00	7.0576950661e-04	7.0576950661e-04	1.9629838795e-15	6.3038469511e-02	7.4040529165e-02	6.3038469694e-02	3.0237074650e+01	4.5271399146e-02
6.3555340144e-01	1.6355534014e+00	0.0000000000e+00	4.9999974045e+00	7.0260955993e-04	7.0260955993e-04	1.9287386337e-15	6.3038469511e-02	7.4054659618e-02	6.3038469694e-02	3.0267161292e+01	4.5068705198e-02
6.3602244447e-01	1.6360224445e+00	0.0000000000e+00	4.9999974878e+00	6.9945191121e-04	6.9945191121e-04	1.8947921428e-15	6.3038469511e-02	7.4068788723e-02	6.3038469694e-02	3.0297247933e+01	4.4866158652e-02
6.3649148749e-01	1.6364914875e+00	0.0000000000e+00	4.9999975703e+00	6.9629656047e-04	6.9629656047e-04	1.8611444746e-15	6.3038469511e-02	7.4082916480e-02	6.3038469694e-02	3.0327334575e+01	4.4663759510e-02
6.3696053052e-01	1.6369605305e+00	0.0000000000e+00	4.9999976521e+00	6.9314350769e-04	6.9314350769e-04	1.8277956941e-15	6.3038469510e-02	7.4097042891e-02	6.3038469694e-02	3.0357421216e+01	4.4461507770e-02
6.3742957355e-01	1.6374295735e+00	0.0000000000e+00	4.9999977332e+00	6.8999275288e-04	6.8999275288e-04	1.7947458748e-15	6.3038469510e-02	7.4111167955e-02	6.3038469694e-02	3.0387507857e+01	4.4259403432e-02
6.3789861657e-01	1.6378986166e+00	0.0000000000e+00	4.9999978135e+00	6.8684429603e-04	6.8684429603e-04	1.7619950836e-15	6.3038469510e-02	7.4125291673e-02	6.3038469694e-02	3.0417594499e+01	4.4057446497e-02
6.3836765960e-01	1.6383676596e+00	0.0000000000e+00	4.9999978932e+00	6.8369813716e-04	6.8369813716e-04	1.7295433851e-15	6.3038469510e-02	7.4139414046e-02	6.3038469694e-02	3.0447681140e+01	4.3855636964e-02
6.3883670263e-01	1.6388367026e+00	0.0000000000e+00	4.9999979720e+00	6.8055427625e-04	6.8055427625e-04	1.6973908517e-15	6.3038469510e-02	7.4153535073e-02	6.3038469694e-02	3.0477767782e+01	4.3653974834e-02
6.3930574565e-01	1.6393057457e+00	0.0000000000e+00	4.9999980502e+00	6.7741271331e-04	6.7741271331e-04	1.6655375513e-15	6.3038469510e-02	7.4167654757e-02	6.3038469694e-02	3.0507854423e+01	4.3452460107e-02
6.3977478868e-01	1.6397747887e+00	0.0000000000e+00	4.9999981275e+00	6.7427344834e-04	6.7427344834e-04	1.6339835505e-15	6.3038469509e-02	7.4181773096e-02	6.3038469694e-02	3.0537941065e+01	4.3251092782e-02
6.4024383171e-01	1.6402438317e+00	0.0000000000e+00	4.9999982042e+00	6.7113648133e-04	6.7113648133e-04	1.6027289186e-15	6.3038469509e-02	7.4195890092e-02	6.3038469694e-02	3.0568027706e+01	4.3049872859e-02
6.4071287473e-01	1.6407128747e+00	0.0000000000e+00	4.9999982801e+00	6.6800181230e-04	6.6800181230e-04	1.5717737278e-15	6.3038469509e-02	7.4210005746e-02	6.3038469694e-02	3.0598114348e+01	4.2848800339e-02
6.4118191776e-01	1.6411819178e+00	0.0000000000e+00	4.9999983553e+00	6.6486944123e-04	6.6486944123e-04	1.5411180413e-15	6.3038469509e-02	7.4224120056e-02	6.3038469694e-02	3.0628200989e+01	4.2647875222e-02
6.4165096079e-01	1.6416509608e+00	0.0000000000e+00	4.9999984298e+00	6.6173936813e-04	6.6173936813e-04	1.5107619331e-15	6.3038469509e-02	7.4238233025e-02	6.3038469694e-02	3.0658287630e+01	4.2447097507e-02
6.4212000381e-01	1.6421200038e+00	0.0000000000e+00	4.9999985035e+00	6.5861159300e-04	6.5861159300e-04	1.4807054665e-15	6.3038469509e-02	7.4252344653e-02	6.3038469694e-02	3.0688374272e+01	4.2246467195e-02
6.4258904684e-01	1.6425890468e+00	0.0000000000e+00	4.9999985764e+00	6.5548611583e-04	6.5548611583e-04	1.4509487130e-15	6.3038469508e-02	7.4266454940e-02	6.3038469694e-02	3.0718460913e+01	4.2045984286e-02
6.4305808987e-01	1.6430580899e+00	0.0000000000e+00	4.9999986487e+00	6.5236293664e-04	6.5236293664e-04	1.4214917438e-15	6.3038469508e-02	7.4280563886e-02	6.3038469694e-02	3.0748547555e+01	4.1845648778e-02
6.4352713290e-01	1.6435271329e+00	0.0000000000e+00	4.9999987202e+00	6.4924205541e-04	6.4924205541e-04	1.3923346241e-15	6.3038469508e-02	7.4294671493e-02	6.3038469694e-02	3.0778634196e+01	4.1645460674e-02
6.4399617592e-01	1.6439961759e+00	0.0000000000e+00	4.9999987909e+00	6.4612347215e-04	6.4612347215e-04	1.3634774249e-15	6.3038469508e-02	7.4308777761e-02	6.3038469694e-02	3.0808720838e+01	4.1445419972e-02
6.4446521895e-01	1.6444652189e+00	0.0000000000e+00	4.9999988610e+00	6.4300718685e-04	6.4300718685e-04	1.3349202144e-15	6.3038469508e-02	7.4322882689e-02	6.3038469694e-02	3.0838807479e+01	4.1245526672e-02
6.4493426198e-01	1.6449342620e+00	0.0000000000e+00	4.9999989302e+00	6.3989319953e-04	6.3989319953e-04	1.3066630608e-15	6.3038469508e-02	7.4336986279e-02	6.3038469694e-02	3.0868894121e+01	4.1045780776e-02
6.4540330500e-01	1.6454033050e+00	0.0000000000e+00	4.9999989988e+00	6.3678151017e-04	6.3678151017e-04	1.2787060377e-15	6.3038469507e-02	7.4351088532e-02	6.3038469694e-02	3.0898980762e+01	4.0846182281e-02
6.4587234803e-01	1.6458723480e+00	0.0000000000e+00	4.9999990666e+00	6.3367211878e-04	6.3367211878e-04	1.2510492081e-15	6.3038469507e-02	7.4365189447e-02	6.3038469694e-02	3.0929067403e+01	4.0646731189e-02
6.4634139106e-01	1.6463413911e+00	0.0000000000e+00	4.9999991337e+00	6.3056502536e-04	6.3056502536e-04	1.2236926456e-15	6.3038469507e-02	7.4379289026e-02	6.3038469694e-02	3.0959154045e+01	4.0447427500e-02
6.4681043408e-01	1.6468104341e+00	0.0000000000e+00	4.9999992000e+00	6.2746022991e-04	6.2746022991e-04	1.1966364162e-15	6.3038469507e-02	7.4393387268e-02	6.3038469694e-02	3.0989240686e+01	4.0248271213e-02
6.4727947711e-01	1.6472794771e+00	0.0000000000e+00	4.9999992656e+00	6.2435773242e-04	6.2435773242e-04	1.1698805919e-15	6.3038469507e-02	7.4407484175e-02	6.3038469694e-02	3.1019327328e+01	4.0049262329e-02
6.4774852014e-01	1.6477485201e+00	0.0000000000e+00	4.9999993305e+00	6.2125753291e-04	6.2125753291e-04	1.1434252408e-15	6.3038469507e-02	7.4421579746e-02	6.3038469694e-02	3.1049413969e+01	3.9850400847e-02
6.4821756316e-01	1.6482175632e+00	0.0000000000e+00	4.9999993946e+00	6.1815963136e-04	6.1815963136e-04	1.1172704329e-15	6.3038469506e-02	7.4435673982e-02	6.3038469694e-02	3.1079500611e+01	3.9651686768e-02
6.4868660619e-01	1.6486866062e+00	0.0000000000e+00	4.9999994580e+00	6.1506402778e-04	6.1506402778e-04	1.0914162375e-15	6.3038469506e-02	7.4449766885e-02	6.3038469694e-02	3.1109587252e+01	3.9453120092e-02
6.4915564922e-01	1.6491556492e+00	0.0000000000e+00	4.9999995207e+00	6.1197072216e-04	6.1197072216e-04	1.0658627239e-15	6.3038469506e-02	7.4463858453e-02	6.3038469694e-02	3.1139673894e+01	3.9254700818e-02
6.4962469225e-01	1.6496246922e+00	0.0000000000e+00	4.9999995826e+00	6.0887971452e-04	6.0887971452e-04	1.0406099620e-15	6.3038469506e-02	7.4477948689e-02	6.3038469694e-02	3.1169760535e+01	3.9056428946e-02
6.5009373527e-01	1.6500937353e+00	0.0000000000e+00	4.9999996438e+00	6.0579100484e-04	6.0579100484e-04	1.0156580212e-15	6.3038469506e-02	7.4492037591e-02	6.3038469694e-02	3.1199847176e+01	3.8858304477e-02
6.5056277830e-01	1.6505627783e+00	0.0000000000e+00	4.9999997042e+00	6.0270459313e-04	6.0270459313e-04	9.9100697022e-16	6.3038469506e-02	7.4506125162e-02	6.3038469694e-02	3.1229933818e+01	3.8660327411e-02
6.5103182133e-01	1.6510318213e+00	0.0000000000e+00	4.9999997639e+00	5.9962047939e-04	5.9962047939e-04	9.6665688048e-16	6.3038469506e-02	7.4520211401e-02	6.3038469694e-02	3.1260020459e+01	3.8462497747e-02
6.5150086435e-01	1.6515008644e+00	0.0000000000e+00	4.9999998229e+00	5.9653866361e-04	5.9653866361e-04	9.4260782036e-16	6.3038469505e-02	7.4534296308e-02	6.3038469694e-02	3.1290107101e+01	3.8264815486e-02
6.5196990738e-01	1.6519699074e+00	0.0000000000e+00	4.9999998811e+00	5.9345914581e-04	5.9345914581e-04	9.1885986100e-16	6.3038469505e-02	7.4548379885e-02	6.3038469694e-02	3.1320193742e+01	3.8067280627e-02
6.5243895041e-01	1.6524389504e+00	0.0000000000e+00	4.9999999386e+00	5.9038192597e-04	5.9038192597e-04	8.9541307009e-16	6.3038469505e-02	7.4562462132e-02	6.3038469694e-02	3.1350280384e+01	3.7869893171e-02
6.5290799343e-01	1.6529079934e+00	0.0000000000e+00	4.9999999954e+00	5.8730700410e-04	5.8730700410e-04	8.7226751934e-16	6.3038469505e-02	7.4576543049e-02	6.3038469694e-02	3.1380367025e+01	3.7672653117e-02
6.5337703646e-01	1.6533770365e+00	0.0000000000e+00	5.0000000514e+00	5.8423438020e-04	5.8423438020e-04	8.4942327796e-16	6.3038469505e-02	7.4590622636e-02	6.3038469694e-02	3.1410453667e+01	3.7475560467e-02
6.5384607949e-01	1.6538460795e+00	0.0000000000e+00	5.0000001067e+00	5.8116405427e-04	5.8116405427e-04	8.2688041674e-16	6.3038469505e-02	7.4604700895e-02	6.3038469694e-02	3.1440540308e+01	3.7278615218e-02
6.5431512251e-01	1.6543151225e+00	0.0000000000e+00	5.0000001613e+00	5.7809602630e-04	5.7809602630e-04	8.0463900512e-16	6.3038469504e-02	7.4618777826e-02	6.3038469694e-02	3.1470626949e+01	3.7081817372e-02
6.5478416554e-01	1.6547841655e+00	0.0000000000e+00	5.0000002151e+00	5.7503029630e-04	5.7503029630e-04	7.8269911316e-16	6.3038469504e-02	7.4632853429e-02	6.3038469694e-02	3.1500713591e+01	3.6885166929e-02
6.5525320857e-01	1.6552532086e+00	0.0000000000e+00	5.0000002682e+00	5.7196686427e-04	5.7196686427e-04	7.6106081132e-16	6.3038469504e-02	7.4646927705e-02	6.3038469694e-02	3.1530800232e+01	3.6688663888e-02
6.5572225159e-01	1.6557222516e+00	0.0000000000e+00	5.0000003205e+00	5.6890573021e-04	5.6890573021e-04	7.3972416859e-16	6.3038469504e-02	7.4661000655e-02	6.3038469694e-02	3.1560886874e+01	3.6492308250e-02
6.5619129462e-01	1.6561912946e+00	0.0000000000e+00	5.0000003721e+00	5.6584689411e-04	5.6584689411e-04	7.1868925605e-16	6.3038469504e-02	7.4675072278e-02	6.3038469694e-02	3.1590973515e+01	3.6296100014e-02
6.5666033765e-01	1.6566603376e+00	0.0000000000e+00	5.0000004230e+00	5.6279035599e-04	5.6279035599e-04	6.9795614379e-16	6.3038469504e-02	7.4689142575e-02	6.3038469694e-02	3.1621060157e+01	3.6100039180e-02
6.5712938068e-01	1.6571293807e+00	0.0000000000e+00	5.0000004731e+00	5.5973611583e-04	5.5973611583e-04	6.7752490298e-16	6.3038469503e-02	7.4703211547e-02	6.3038469694e-02	3.1651146798e+01	3.5904125750e-02
6.5759842370e-01	1.6575984237e+00	0.0000000000e+00	5.0000005225e+00	5.5668417363e-04	5.5668417363e-04	6.5739560309e-16	6.3038469503e-02	7.4717279195e-02	6.3038469694e-02	3.1681233440e+01	3.5708359722e-02
6.5806746673e-01	1.6580674667e+00	0.0000000000e+00	5.0000005711e+00	5.5363452941e-04	5.5363452941e-04	6.3756831443e-16	6.3038469503e-02	7.4731345518e-02	6.3038469694e-02	3.1711320081e+01	3.5512741096e-02
6.5853650976e-01	1.6585365098e+00	0.0000000000e+00	5.0000006191e+00	5.5058718315e-04	5.5058718315e-04	6.1804310778e-16	6.3038469503e-02	7.4745410518e-02	6.3038469694e-02	3.1741406722e+01	3.5317269873e-02
6.5900555278e-01	1.6590055528e+00	0.0000000000e+00	5.0000006662e+00	5.4754213487e-04	5.4754213487e-04	5.9882005436e-16	6.3038469503e-02	7.4759474194e-02	6.3038469694e-02	3.1771493364e+01	3.5121946052e-02
6.5947459581e-01	1.6594745958e+00	0.0000000000e+00	5.0000007127e+00	5.4449938455e-04	5.4449938455e-04	5.7989922335e-16	6.3038469503e-02	7.4773536548e-02	6.3038469694e-02	3.1801580005e+01	3.4926769634e-02
6.5994363884e-01	1.6599436388e+00	0.0000000000e+00	5.0000007584e+00	5.4145893219e-04	5.4145893219e-04	5.6128068623e-16	6.3038469502e-02	7.4787597580e-02	6.3038469694e-02	3.1831666647e+01	3.4731740619e-02
6.6041268186e-01	1.6604126819e+00	0.0000000000e+00	5.0000008034e+00	5.3842077781e-04	5.3842077781e-04	5.4296451326e-16	6.3038469502e-02	7.4801657289e-02	6.3038469694e-02	3.1861753288e+01	3.4536859006e-02
6.6088172489e-01	1.6608817249e+00	0.0000000000e+00	5.0000008476e+00	5.3538492139e-04	5.3538492139e-04	5.2495077481e-16	6.3038469502e-02	7.4815715678e-02	6.3038469694e-02	3.1891839930e+01	3.4342124796e-02
6.6135076792e-01	1.6613507679e+00	0.0000000000e+00	5.0000008911e+00	5.3235136295e-04	5.3235136295e-04	5.0723954223e-16	6.3038469502e-02	7.4829772746e-02	6.3038469694e-02	3.1921926571e+01	3.4147537988e-02
6.6181981094e-01	1.6618198109e+00	0.0000000000e+00	5.0000009339e+00	5.2932010247e-04	5.2932010247e-04	4.8983088632e-16	6.3038469502e-02	7.4843828494e-02	6.3038469694e-02	3.1952013213e+01	3.3953098582e-02
6.6228885397e-01	1.6622888540e+00	0.0000000000e+00	5.0000009759e+00	5.2629113995e-04	5.2629113995e-04	4.7272487830e-16	6.3038469502e-02	7.4857882922e-02	6.3038469694e-02	3.1982099854e+01	3.3758806580e-02
6.6275789700e-01	1.6627578970e+00	0.0000000000e+00	5.0000010172e+00	5.2326447541e-04	5.2326447541e-04	4.5592158748e-16	6.3038469501e-02	7.4871936030e-02	6.3038469694e-02	3.2012186495e+01	3.3564661980e-02
6.6322694003e-01	1.6632269400e+00	0.0000000000e+00	5.0000010577e+00	5.2024010883e-04	5.2024010883e-04	4.3942108649e-16	6.3038469501e-02	7.4885987820e-02	6.3038469694e-02	3.2042273137e+01	3.3370664782e-02
6.6369598305e-01	1.6636959831e+00	0.0000000000e+00	5.0000010975e+00	5.1721804022e-04	5.1721804022e-04	4.2322344504e-16	6.3038469501e-02	7.4900038292e-02	6.3038469694e-02	3.2072359778e+01	3.3176814987e-02
6.6416502608e-01	1.6641650261e+00	0.0000000000e+00	5.0000011366e+00	5.1419826958e-04	5.1419826958e-04	4.0732873420e-16	6.3038469501e-02	7.4914087446e-02	6.3038469694e-02	3.2102446420e+01	3.2983112594e-02
6.6463406911e-01	1.6646340691e+00	0.0000000000e+00	5.0000011750e+00	5.1118079691e-04	5.1118079691e-04	3.9173702646e-16	6.3038469501e-02	7.4928135283e-02	6.3038469694e-02	3.2132533061e+01	3.2789557604e-02
6.6510311213e-01	1.6651031121e+00	0.0000000000e+00	5.0000012126e+00	5.0816562220e-04	5.0816562220e-04	3.7644839101e-16	6.3038469501e-02	7.4942181803e-02	6.3038469694e-02	3.2162619703e+01	3.2596150017e-02
6.6557215516e-01	1.6655721552e+00	0.0000000000e+00	5.0000012494e+00	5.0515274547e-04	5.0515274547e-04	3.6146290047e-16	6.3038469501e-02	7.4956227007e-02	6.3038469694e-02	3.2192706344e+01	3.2402889832e-02
6.6604119819e-01	1.6660411982e+00	0.0000000000e+00	5.0000012856e+00	5.0214216670e-04	5.0214216670e-04	3.4678062531e-16	6.3038469500e-02	7.4970270895e-02	6.3038469694e-02	3.2222792986e+01	3.2209777050e-02
6.6651024121e-01	1.6665102412e+00	0.0000000000e+00	5.0000013209e+00	4.9913388590e-04	4.9913388590e-04	3.3240163745e-16	6.3038469500e-02	7.4984313468e-02	6.3038469694e-02	3.2252879627e+01	3.2016811670e-02
6.6697928424e-01	1.6669792842e+00	0.0000000000e+00	5.0000013556e+00	4.9612790306e-04	4.9612790306e-04	3.1832600708e-16	6.3038469500e-02	7.4998354726e-02	6.3038469694e-02	3.2282966268e+01	3.1823993693e-02
6.6744832727e-01	1.6674483273e+00	0.0000000000e+00	5.0000013895e+00	4.9312421820e-04	4.9312421820e-04	3.0455380662e-16	6.3038469500e-02	7.5012394670e-02	6.3038469694e-02	3.2313052910e+01	3.1631323118e-02
6.6791737029e-01	1.6679173703e+00	0.0000000000e+00	5.0000014227e+00	4.9012283130e-04	4.9012283130e-04	2.9108510640e-16	6.3038469500e-02	7.5026433300e-02	6.3038469694e-02	3.2343139551e+01	3.1438799946e-02
6.6838641332e-01	1.6683864133e+00	0.0000000000e+00	5.0000014551e+00	4.8712374237e-04	4.8712374237e-04	2.7791997871e-16	6.3038469500e-02	7.5040470616e-02	6.3038469694e-02	3.2373226193e+01	3.1246424176e-02
6.6885545635e-01	1.6688554563e+00	0.0000000000e+00	5.0000014869e+00	4.8412695141e-04	4.8412695141e-04	2.6505849521e-16	6.3038469499e-02	7.5054506620e-02	6.3038469694e-02	3.2403312834e+01	3.1054195809e-02
6.6932449937e-01	1.6693244994e+00	0.0000000000e+00	5.0000015178e+00	4.8113245842e-04	4.8113245842e-04	2.5250072609e-16	6.3038469499e-02	7.5068541312e-02	6.3038469694e-02	3.2433399476e+01	3.0862114845e-02
6.6979354240e-01	1.6697935424e+00	0.0000000000e+00	5.0000015481e+00	4.7814026339e-04	4.7814026339e-04	2.4024674379e-16	6.3038469499e-02	7.5082574691e-02	6.3038469694e-02	3.2463486117e+01	3.0670181283e-02
6.7026258543e-01	1.6702625854e+00	0.0000000000e+00	5.0000015776e+00	4.7515036633e-04	4.7515036633e-04	2.2829662058e-16	6.3038469499e-02	7.5096606760e-02	6.3038469694e-02	3.2493572759e+01	3.0478395123e-02
6.7073162846e-01	1.6707316285e+00	0.0000000000e+00	5.0000016063e+00	4.7216276724e-04	4.7216276724e-04	2.1665042703e-16	6.3038469499e-02	7.5110637517e-02	6.3038469694e-02	3.2523659400e+01	3.0286756366e-02
6.7120067148e-01	1.6712006715e+00	0.0000000000e+00	5.0000016343e+00	4.6917746612e-04	4.6917746612e-04	2.0530823505e-16	6.3038469499e-02	7.5124666964e-02	6.3038469694e-02	3.2553746041e+01	3.0095265012e-02
6.7166971451e-01	1.6716697145e+00	0.0000000000e+00	5.0000016616e+00	4.6619446296e-04	4.6619446296e-04	1.9427011700e-16	6.3038469498e-02	7.5138695101e-02	6.3038469694e-02	3.2583832683e+01	2.9903921060e-02
6.7213875754e-01	1.6721387575e+00	0.0000000000e+00	5.0000016882e+00	4.6321375778e-04	4.6321375778e-04	1.8353614360e-16	6.3038469498e-02	7.5152721929e-02	6.3038469694e-02	3.2613919324e+01	2.9712724511e-02
6.7260780056e-01	1.6726078006e+00	0.0000000000e+00	5.0000017140e+00	4.6023535056e-04	4.6023535056e-04	1.7310638775e-16	6.3038469498e-02	7.5166747448e-02	6.3038469694e-02	3.2644005966e+01	2.9521675364e-02
6.7307684359e-01	1.6730768436e+00	0.0000000000e+00	5.0000017391e+00	4.5725924131e-04	4.5725924131e-04	1.6298092085e-16	6.3038469498e-02	7.5180771659e-02	6.3038469694e-02	3.2674092607e+01	2.9330773620e-02
6.7354588662e-01	1.6735458866e+00	0.0000000000e+00	5.0000017634e+00	4.5428543003e-04	4.5428543003e-04	1.5315981508e-16	6.3038469498e-02	7.5194794562e-02	6.3038469694e-02	3.2704179249e+01	2.9140019278e-02
6.7401492964e-01	1.6740149296e+00	0.0000000000e+00	5.0000017870e+00	4.5131391671e-04	4.5131391671e-04	1.4364314186e-16	6.3038469498e-02	7.5208816157e-02	6.3038469694e-02	3.2734265890e+01	2.8949412339e-02
6.7448397267e-01	1.6744839727e+00	0.0000000000e+00	5.0000018099e+00	4.4834470137e-04	4.4834470137e-04	1.3443097358e-16	6.3038469497e-02	7.5222836445e-02	6.3038469694e-02	3.2764352531e+01	2.8758952803e-02
6.7495301570e-01	1.6749530157e+00	0.0000000000e+00	5.0000018320e+00	4.4537778399e-04	4.4537778399e-04	1.2552338219e-16	6.3038469497e-02	7.5236855427e-02	6.3038469694e-02	3.2794439173e+01	2.8568640669e-02
6.7542205872e-01	1.6754220587e+00	0.0000000000e+00	5.0000018534e+00	4.4241316458e-04	4.4241316458e-04	1.1692044029e-16	6.3038469497e-02	7.5250873103e-02	6.3038469694e-02	3.2824525814e+01	2.8378475937e-02
6.7589110175e-01	1.6758911018e+00	0.0000000000e+00	5.0000018740e+00	4.3945084313e-04	4.3945084313e-04	1.0862221910e-16	6.3038469497e-02	7.5264889473e-02	6.3038469694e-02	3.2854612456e+01	2.8188458609e-02
6.7636014478e-01	1.6763601448e+00	0.0000000000e+00	5.0000018940e+00	4.3649081966e-04	4.3649081966e-04	1.0062879195e-16	6.3038469497e-02	7.5278904539e-02	6.3038469694e-02	3.2884699097e+01	2.7998588682e-02
6.7682918780e-01	1.6768291878e+00	0.0000000000e+00	5.0000019131e+00	4.3353309415e-04	4.3353309415e-04	9.2940229868e-17	6.3038469497e-02	7.5292918300e-02	6.3038469694e-02	3.2914785739e+01	2.7808866158e-02
6.7729823083e-01	1.6772982308e+00	0.0000000000e+00	5.0000019316e+00	4.3057766661e-04	4.3057766661e-04	8.5556605875e-17	6.3038469497e-02	7.5306930756e-02	6.3038469694e-02	3.2944872380e+01	2.7619291037e-02
6.7776727386e-01	1.6777672739e+00	0.0000000000e+00	5.0000019493e+00	4.2762453704e-04	4.2762453704e-04	7.8477992367e-17	6.3038469496e-02	7.5320941910e-02	6.3038469694e-02	3.2974959022e+01	2.7429863319e-02
6.7823631689e-01	1.6782363169e+00	0.0000000000e+00	5.0000019663e+00	4.2467370544e-04	4.2467370544e-04	7.1704461465e-17	6.3038469496e-02	7.5334951760e-02	6.3038469694e-02	3.3005045663e+01	2.7240583002e-02
6.7870535991e-01	1.6787053599e+00	0.0000000000e+00	5.0000019825e+00	4.2172517180e-04	4.2172517180e-04	6.5236085521e-17	6.3038469496e-02	7.5348960308e-02	6.3038469694e-02	3.3035132304e+01	2.7051450089e-02
6.7917440294e-01	1.6791744029e+00	0.0000000000e+00	5.0000019980e+00	4.1877893613e-04	4.1877893613e-04	5.9072937341e-17	6.3038469496e-02	7.5362967553e-02	6.3038469694e-02	3.3065218946e+01	2.6862464578e-02
6.7964344597e-01	1.6796434460e+00	0.0000000000e+00	5.0000020128e+00	4.1583499843e-04	4.1583499843e-04	5.3215088920e-17	6.3038469496e-02	7.5376973497e-02	6.3038469694e-02	3.3095305587e+01	2.6673626469e-02
6.8011248899e-01	1.6801124890e+00	0.0000000000e+00	5.0000020268e+00	4.1289335870e-04	4.1289335870e-04	4.7662613160e-17	6.3038469496e-02	7.5390978140e-02	6.3038469694e-02	3.3125392229e+01	2.6484935763e-02
6.8058153202e-01	1.6805815320e+00	0.0000000000e+00	5.0000020401e+00	4.0995401694e-04	4.0995401694e-04	4.2415582775e-17	6.3038469495e-02	7.5404981483e-02	6.3038469694e-02	3.3155478870e+01	2.6296392460e-02
6.8105057505e-01	1.6810505750e+00	0.0000000000e+00	5.0000020526e+00	4.0701697314e-04	4.0701697314e-04	3.7474070031e-17	6.3038469495e-02	7.5418983525e-02	6.3038469694e-02	3.3185565512e+01	2.6107996559e-02
6.8151961807e-01	1.6815196181e+00	0.0000000000e+00	5.0000020644e+00	4.0408222731e-04	4.0408222731e-04	3.2838147959e-17	6.3038469495e-02	7.5432984267e-02	6.3038469694e-02	3.3215652153e+01	2.5919748061e-02
6.8198866110e-01	1.6819886611e+00	0.0000000000e+00	5.0000020755e+00	4.0114977945e-04	4.0114977945e-04	2.8507889215e-17	6.3038469495e-02	7.5446983711e-02	6.3038469694e-02	3.3245738795e+01	2.5731646965e-02
6.8245770413e-01	1.6824577041e+00	0.0000000000e+00	5.0000020858e+00	3.9821962956e-04	3.9821962956e-04	2.4483366372e-17	6.3038469495e-02	7.5460981855e-02	6.3038469694e-02	3.3275825436e+01	2.5543693272e-02
6.8292674715e-01	1.6829267472e+00	0.0000000000e+00	5.0000020954e+00	3.9529177764e-04	3.9529177764e-04	2.0764652367e-17	6.3038469495e-02	7.5474978702e-02	6.3038469694e-02	3.3305912077e+01	2.5355886981e-02
6.8339579018e-01	1.6833957902e+00	0.0000000000e+00	5.0000021043e+00	3.9236622368e-04	3.9236622368e-04	1.7351820228e-17	6.3038469494e-02	7.5488974250e-02	6.3038469694e-02	3.3335998719e+01	2.5168228093e-02
6.8386483321e-01	1.6838648332e+00	0.0000000000e+00	5.0000021124e+00	3.8944296769e-04	3.8944296769e-04	1.4244942648e-17	6.3038469494e-02	7.5502968502e-02	6.3038469694e-02	3.3366085360e+01	2.4980716607e-02
6.8433387624e-01	1.6843338762e+00	0.0000000000e+00	5.0000021198e+00	3.8652200967e-04	3.8652200967e-04	1.1444092589e-17	6.3038469494e-02	7.5516961456e-02	6.3038469694e-02	3.3396172002e+01	2.4793352524e-02
6.8480291926e-01	1.6848029193e+00	0.0000000000e+00	5.0000021265e+00	3.8360334962e-04	3.8360334962e-04	8.9493432283e-18	6.3038469494e-02	7.5530953115e-02	6.3038469694e-02	3.3426258643e+01	2.4606135844e-02
6.8527196229e-01	1.6852719623e+00	0.0000000000e+00	5.0000021324e+00	3.8068698753e-04	3.8068698753e-04	6.7607674272e-18	6.3038469494e-02	7.5544943477e-02	6.3038469694e-02	3.3456345285e+01	2.4419066566e-02
6.8574100532e-01	1.6857410053e+00	0.0000000000e+00	5.0000021376e+00	3.7777292341e-04	3.7777292341e-04	4.8784382994e-18	6.3038469494e-02	7.5558932544e-02	6.3038469694e-02	3.3486431926e+01	2.4232144690e-02
6.8621004834e-01	1.6862100483e+00	0.0000000000e+00	5.0000021420e+00	3.7486115727e-04	3.7486115727e-04	3.3024290606e-18	6.3038469493e-02	7.5572920316e-02	6.3038469694e-02	3.3516518568e+01	2.4045370218e-02
6.8667909137e-01	1.6866790914e+00	0.0000000000e+00	5.0000021457e+00	3.7195168908e-04	3.7195168908e-04	2.0328128304e-18	6.3038469493e-02	7.5586906794e-02	6.3038469694e-02	3.3546605209e+01	2.3858743147e-02
6.8714813440e-01	1.6871481344e+00	0.0000000000e+00	5.0000021487e+00	3.6904451887e-04	3.6904451887e-04	1.0696628081e-18	6.3038469493e-02	7.5600891978e-02	6.3038469694e-02	3.3576691850e+01	2.3672263480e-02
6.8761717742e-01	1.6876171774e+00	0.0000000000e+00	5.0000021509e+00	3.6613964663e-04	3.6613964663e-04	4.1305226274e-19	6.3038469493e-02	7.5614875869e-02	6.3038469694e-02	3.3606778492e+01	2.3485931214e-02
6.8808622045e-01	1.6880862205e+00	0.0000000000e+00	5.0000021524e+00	3.6323707235e-04	3.6323707235e-04	6.3054523893e-20	6.3038469493e-02	7.5628858467e-02	6.3038469694e-02	3.3636865133e+01	2.3299746352e-02
6.8855526348e-01	1.6885552635e+00	0.0000000000e+00	5.0000021532e+00	3.6033679604e-04	3.6033679604e-04	1.9742908470e-20	6.3038469493e-02	7.5642839772e-02	6.3038469694e-02	3.3666951775e+01	2.3113708892e-02
6.8902430650e-01	1.6890243065e+00	0.0000000000e+00	5.0000021532e+00	3.5743881770e-04	3.5743881770e-04	2.8319081590e-19	6.3038469493e-02	7.5656819785e-02	6.3038469694e-02	3.3697038416e+01	2.2927818834e-02
6.8949334953e-01	1.6894933495e+00	0.0000000000e+00	5.0000021525e+00	3.5454313732e-04	3.5454313732e-04	8.5347168284e-19	6.3038469492e-02	7.5670798507e-02	6.3038469694e-02	3.3727125058e+01	2.2742076179e-02
6.8996239256e-01	1.6899623926e+00	0.0000000000e+00	5.0000021511e+00	3.5164975492e-04	3.5164975492e-04	1.7306590119e-18	6.3038469492e-02	7.5684775938e-02	6.3038469694e-02	3.3757211699e+01	2.2556480926e-02
6.9043143558e-01	1.6904314356e+00	0.0000000000e+00	5.0000021489e+00	3.4875867048e-04	3.4875867048e-04	2.9148262659e-18	6.3038469492e-02	7.5698752078e-02	6.3038469694e-02	3.3787298341e+01	2.2371033077e-02
6.9090047861e-01	1.6909004786e+00	0.0000000000e+00	5.0000021459e+00	3.4586988401e-04	3.4586988401e-04	4.4060470562e-18	6.3038469492e-02	7.5712726928e-02	6.3038469694e-02	3.3817384982e+01	2.2185732629e-02
6.9136952164e-01	1.6913695216e+00	0.0000000000e+00	5.0000021423e+00	3.4298339551e-04	3.4298339551e-04	6.2043949942e-18	6.3038469492e-02	7.5726700488e-02	6.3038469694e-02	3.3847471623e+01	2.2000579584e-02
6.9183856467e-01	1.6918385647e+00	0.0000000000e+00	5.0000021379e+00	3.4009920497e-04	3.4009920497e-04	8.3099437120e-18	6.3038469492e-02	7.5740672759e-02	6.3038469694e-02	3.3877558265e+01	2.1815573942e-02
6.9230760769e-01	1.6923076077e+00	0.0000000000e+00	5.0000021327e+00	3.3721731241e-04	3.3721731241e-04	1.0722766911e-17	6.3038469491e-02	7.5754643742e-02	6.3038469694e-02	3.3907644906e+01	2.1630715702e-02
6.9277665072e-01	1.6927766507e+00	0.0000000000e+00	5.0000021269e+00	3.3433771781e-04	3.3433771781e-04	1.3442938295e-17	6.3038469491e-02	7.5768613437e-02	6.3038469694e-02	3.3937731548e+01	2.1446004865e-02
6.9324569375e-01	1.6932456937e+00	0.0000000000e+00	5.0000021203e+00	3.3146042118e-04	3.3146042118e-04	1.6470531801e-17	6.3038469491e-02	7.5782581843e-02	6.3038469694e-02	3.3967818189e+01	2.1261441430e-02
6.9371473677e-01	1.6937147368e+00	0.0000000000e+00	5.0000021129e+00	3.2858542252e-04	3.2858542252e-04	1.9805620911e-17	6.3038469491e-02	7.5796548963e-02	6.3038469694e-02	3.3997904831e+01	2.1077025398e-02
6.9418377980e-01	1.6941837798e+00	0.0000000000e+00	5.0000021048e+00	3.2571272182e-04	3.2571272182e-04	2.3448279965e-17	6.3038469491e-02	7.5810514796e-02	6.3038469694e-02	3.4027991472e+01	2.0892756769e-02
6.9465282283e-01	1.6946528228e+00	0.0000000000e+00	5.0000020960e+00	3.2284231910e-04	3.2284231910e-04	2.7398582478e-17	6.3038469491e-02	7.5824479342e-02	6.3038469694e-02	3.4058078114e+01	2.0708635542e-02
6.9512186585e-01	1.6951218659e+00	0.0000000000e+00	5.0000020865e+00	3.1997421434e-04	3.1997421434e-04	3.1656602562e-17	6.3038469490e-02	7.5838442603e-02	6.3038469694e-02	3.4088164755e+01	2.0524661717e-02
6.9559090888e-01	1.6955909089e+00	0.0000000000e+00	5.0000020762e+00	3.1710840755e-04	3.1710840755e-04	3.6222414294e-17	6.3038469490e-02	7.5852404579e-02	6.3038469694e-02	3.4118251396e+01	2.0340835295e-02
6.9605995191e-01	1.6960599519e+00	0.0000000000e+00	5.0000020651e+00	3.1424489872e-04	3.1424489872e-04	4.1096091509e-17	6.3038469490e-02	7.5866365269e-02	6.3038469694e-02	3.4148338038e+01	2.0157156276e-02
6.9652899493e-01	1.6965289949e+00	0.0000000000e+00	5.0000020534e+00	3.1138368787e-04	3.1138368787e-04	4.6277708375e-17	6.3038469490e-02	7.5880324675e-02	6.3038469694e-02	3.4178424679e+01	1.9973624659e-02
6.9699803796e-01	1.6969980380e+00	0.0000000000e+00	5.0000020409e+00	3.0852477498e-04	3.0852477498e-04	5.1767339013e-17	6.3038469490e-02	7.5894282798e-02	6.3038469694e-02	3.4208511321e+01	1.9790240445e-02
6.9746708099e-01	1.6974670810e+00	0.0000000000e+00	5.0000020276e+00	3.0566816006e-04	3.0566816006e-04	5.7565057637e-17	6.3038469490e-02	7.5908239636e-02	6.3038469694e-02	3.4238597962e+01	1.9607003633e-02
6.9793612402e-01	1.6979361240e+00	0.0000000000e+00	5.0000020136e+00	3.0281384311e-04	3.0281384311e-04	6.3670938461e-17	6.3038469490e-02	7.5922195192e-02	6.3038469694e-02	3.4268684604e+01	1.9423914224e-02
6.9840516704e-01	1.6984051670e+00	0.0000000000e+00	5.0000019989e+00	2.9996182413e-04	2.9996182413e-04	7.0085056007e-17	6.3038469489e-02	7.5936149466e-02	6.3038469694e-02	3.4298771245e+01	1.9240972217e-02
6.9887421007e-01	1.6988742101e+00	0.0000000000e+00	5.0000019835e+00	2.9711210311e-04	2.9711210311e-04	7.6807483863e-17	6.3038469489e-02	7.5950102457e-02	6.3038469694e-02	3.4328857887e+01	1.9058177613e-02
6.9934325310e-01	1.6993432531e+00	0.0000000000e+00	5.0000019673e+00	2.9426468006e-04	2.9426468006e-04	8.3838296976e-17	6.3038469489e-02	7.5964054167e-02	6.3038469694e-02	3.4358944528e+01	1.8875530412e-02
6.9981229612e-01	1.6998122961e+00	0.0000000000e+00	5.0000019504e+00	2.9141955499e-04	2.9141955499e-04	9.1177569573e-17	6.3038469489e-02	7.5978004595e-02	6.3038469694e-02	3.4389031169e+01	1.8693030613e-02
7.0028133915e-01	1.7002813391e+00	0.0000000000e+00	5.0000019327e+00	2.8857672787e-04	2.8857672787e-04	9.8825376111e-17	6.3038469489e-02	7.5991953744e-02	6.3038469694e-02	3.4419117811e+01	1.8510678216e-02
7.0075038218e-01	1.7007503822e+00	0.0000000000e+00	5.0000019143e+00	2.8573619873e-04	2.8573619873e-04	1.0678179107e-16	6.3038469489e-02	7.6005901612e-02	6.3038469694e-02	3.4449204452e+01	1.8328473222e-02
7.0121942520e-01	1.7012194252e+00	0.0000000000e+00	5.0000018952e+00	2.8289796755e-04	2.8289796755e-04	1.1504688868e-16	6.3038469488e-02	7.6019848200e-02	6.3038469694e-02	3.4479291094e+01	1.8146415631e-02
7.0168846823e-01	1.7016884682e+00	0.0000000000e+00	5.0000018753e+00	2.8006203435e-04	2.8006203435e-04	1.2362074363e-16	6.3038469488e-02	7.6033793509e-02	6.3038469694e-02	3.4509377735e+01	1.7964505442e-02
7.0215751126e-01	1.7021575113e+00	0.0000000000e+00	5.0000018547e+00	2.7722839911e-04	2.7722839911e-04	1.3250343027e-16	6.3038469488e-02	7.6047737539e-02	6.3038469694e-02	3.4539464377e+01	1.7782742656e-02
7.0262655428e-01	1.7026265543e+00	0.0000000000e+00	5.0000018333e+00	2.7439706183e-04	2.7439706183e-04	1.4169502412e-16	6.3038469488e-02	7.6061680291e-02	6.3038469694e-02	3.4569551018e+01	1.7601127272e-02
7.0309559731e-01	1.7030955973e+00	0.0000000000e+00	5.0000018113e+00	2.7156802253e-04	2.7156802253e-04	1.5119559930e-16	6.3038469488e-02	7.6075621766e-02	6.3038469694e-02	3.4599637660e+01	1.7419659291e-02
7.0356464034e-01	1.7035646403e+00	0.0000000000e+00	5.0000017884e+00	2.6874128119e-04	2.6874128119e-04	1.6100522995e-16	6.3038469488e-02	7.6089561963e-02	6.3038469694e-02	3.4629724301e+01	1.7238338712e-02
7.0403368336e-01	1.7040336834e+00	0.0000000000e+00	5.0000017649e+00	2.6591683782e-04	2.6591683782e-04	1.7112399221e-16	6.3038469488e-02	7.6103500883e-02	6.3038469694e-02	3.4659810942e+01	1.7057165536e-02
7.0450272639e-01	1.7045027264e+00	0.0000000000e+00	5.0000017406e+00	2.6309469242e-04	2.6309469242e-04	1.8155195907e-16	6.3038469487e-02	7.6117438526e-02	6.3038469694e-02	3.4689897584e+01	1.6876139763e-02
7.0497176942e-01	1.7049717694e+00	0.0000000000e+00	5.0000017156e+00	2.6027484499e-04	2.6027484499e-04	1.9228920695e-16	6.3038469487e-02	7.6131374894e-02	6.3038469694e-02	3.4719984225e+01	1.6695261392e-02
7.0544081245e-01	1.7054408124e+00	0.0000000000e+00	5.0000016898e+00	2.5745729553e-04	2.5745729553e-04	2.0333581036e-16	6.3038469487e-02	7.6145309987e-02	6.3038469694e-02	3.4750070867e+01	1.6514530423e-02
7.0590985547e-01	1.7059098555e+00	0.0000000000e+00	5.0000016633e+00	2.5464204403e-04	2.5464204403e-04	2.1469184357e-16	6.3038469487e-02	7.6159243804e-02	6.3038469694e-02	3.4780157508e+01	1.6333946857e-02
7.0637889850e-01	1.7063788985e+00	0.0000000000e+00	5.0000016360e+00	2.5182909050e-04	2.5182909050e-04	2.2635738230e-16	6.3038469487e-02	7.6173176347e-02	6.3038469694e-02	3.4810244150e+01	1.6153510694e-02
7.0684794153e-01	1.7068479415e+00	0.0000000000e+00	5.0000016081e+00	2.4901843494e-04	2.4901843494e-04	2.3833250168e-16	6.3038469487e-02	7.6187107615e-02	6.3038469694e-02	3.4840330791e+01	1.5973221933e-02
7.0731698455e-01	1.7073169846e+00	0.0000000000e+00	5.0000015794e+00	2.4621007735e-04	2.4621007735e-04	2.5061727558e-16	6.3038469486e-02	7.6201037611e-02	6.3038469694e-02	3.4870417433e+01	1.5793080575e-02
7.0778602758e-01	1.7077860276e+00	0.0000000000e+00	5.0000015499e+00	2.4340401772e-04	2.4340401772e-04	2.6321178048e-16	6.3038469486e-02	7.6214966333e-02	6.3038469694e-02	3.4900504074e+01	1.5613086619e-02
7.0825507061e-01	1.7082550706e+00	0.0000000000e+00	5.0000015197e+00	2.4060025606e-04	2.4060025606e-04	2.7611608989e-16	6.3038469486e-02	7.6228893782e-02	6.3038469694e-02	3.4930590715e+01	1.5433240066e-02
7.0872411363e-01	1.7087241136e+00	0.0000000000e+00	5.0000014888e+00	2.3779879238e-04	2.3779879238e-04	2.8933028129e-16	6.3038469486e-02	7.6242819959e-02	6.3038469694e-02	3.4960677357e+01	1.5253540915e-02
7.0919315666e-01	1.7091931567e+00	0.0000000000e+00	5.0000014571e+00	2.3499962665e-04	2.3499962665e-04	3.0285442799e-16	6.3038469486e-02	7.6256744865e-02	6.3038469694e-02	3.4990763998e+01	1.5073989167e-02
7.0966219969e-01	1.7096621997e+00	0.0000000000e+00	5.0000014247e+00	2.3220275890e-04	2.3220275890e-04	3.1668860602e-16	6.3038469486e-02	7.6270668499e-02	6.3038469694e-02	3.5020850640e+01	1.4894584822e-02
7.1013124271e-01	1.7101312427e+00	0.0000000000e+00	5.0000013916e+00	2.2940818911e-04	2.2940818911e-04	3.3083289057e-16	6.3038469485e-02	7.6284590862e-02	6.3038469694e-02	3.5050937281e+01	1.4715327879e-02
7.1060028574e-01	1.7106002857e+00	0.0000000000e+00	5.0000013577e+00	2.2661591730e-04	2.2661591730e-04	3.4528735698e-16	6.3038469485e-02	7.6298511955e-02	6.3038469694e-02	3.5081023923e+01	1.4536218338e-02
7.1106932877e-01	1.7110693288e+00	0.0000000000e+00	5.0000013231e+00	2.2382594345e-04	2.2382594345e-04	3.6005208078e-16	6.3038469485e-02	7.6312431779e-02	6.3038469694e-02	3.5111110564e+01	1.4357256201e-02
7.1153837179e-01	1.7115383718e+00	0.0000000000e+00	5.0000012878e+00	2.2103826757e-04	2.2103826757e-04	3.7512713739e-16	6.3038469485e-02	7.6326350332e-02	6.3038469694e-02	3.5141197205e+01	1.4178441465e-02
7.1200741482e-01	1.7120074148e+00	0.0000000000e+00	5.0000012517e+00	2.1825288965e-04	2.1825288965e-04	3.9051260128e-16	6.3038469485e-02	7.6340267617e-02	6.3038469694e-02	3.5171283847e+01	1.3999774132e-02
7.1247645785e-01	1.7124764578e+00	0.0000000000e+00	5.0000012149e+00	2.1546980971e-04	2.1546980971e-04	4.0620854986e-16	6.3038469485e-02	7.6354183633e-02	6.3038469694e-02	3.5201370488e+01	1.3821254202e-02
7.1294550088e-01	1.7129455009e+00	0.0000000000e+00	5.0000011773e+00	2.1268902773e-04	2.1268902773e-04	4.2221505755e-16	6.3038469485e-02	7.6368098382e-02	6.3038469694e-02	3.5231457130e+01	1.3642881674e-02
7.1341454390e-01	1.7134145439e+00	0.0000000000e+00	5.0000011390e+00	2.0991054372e-04	2.0991054372e-04	4.3853219994e-16	6.3038469484e-02	7.6382011862e-02	6.3038469694e-02	3.5261543771e+01	1.3464656549e-02
7.1388358693e-01	1.7138835869e+00	0.0000000000e+00	5.0000011000e+00	2.0713435768e-04	2.0713435768e-04	4.5516005225e-16	6.3038469484e-02	7.6395924076e-02	6.3038469694e-02	3.5291630413e+01	1.3286578827e-02
7.1435262996e-01	1.7143526300e+00	0.0000000000e+00	5.0000010602e+00	2.0436046960e-04	2.0436046960e-04	4.7209869110e-16	6.3038469484e-02	7.6409835023e-02	6.3038469694e-02	3.5321717054e+01	1.3108648507e-02
7.1482167298e-01	1.7148216730e+00	0.0000000000e+00	5.0000010197e+00	2.0158887949e-04	2.0158887949e-04	4.8934819210e-16	6.3038469484e-02	7.6423744704e-02	6.3038469694e-02	3.5351803696e+01	1.2930865589e-02
7.1529071601e-01	1.7152907160e+00	0.0000000000e+00	5.0000009785e+00	1.9881958736e-04	1.9881958736e-04	5.0690863073e-16	6.3038469484e-02	7.6437653119e-02	6.3038469694e-02	3.5381890337e+01	1.2753230074e-02
7.1575975904e-01	1.7157597590e+00	0.0000000000e+00	5.0000009365e+00	1.9605259318e-04	1.9605259318e-04	5.2478008265e-16	6.3038469484e-02	7.6451560269e-02	6.3038469694e-02	3.5411976978e+01	1.2575741962e-02
7.1622880206e-01	1.7162288021e+00	0.0000000000e+00	5.0000008938e+00	1.9328789698e-04	1.9328789698e-04	5.4296262354e-16	6.3038469483e-02	7.6465466154e-02	6.3038469694e-02	3.5442063620e+01	1.2398401252e-02
7.1669784509e-01	1.7166978451e+00	0.0000000000e+00	5.0000008503e+00	1.9052549875e-04	1.9052549875e-04	5.6145632958e-16	6.3038469483e-02	7.6479370775e-02	6.3038469694e-02	3.5472150261e+01	1.2221207945e-02
7.1716688812e-01	1.7171668881e+00	0.0000000000e+00	5.0000008061e+00	1.8776539848e-04	1.8776539848e-04	5.8026127700e-16	6.3038469483e-02	7.6493274132e-02	6.3038469694e-02	3.5502236903e+01	1.2044162040e-02
7.1763593114e-01	1.7176359311e+00	0.0000000000e+00	5.0000007612e+00	1.8500759618e-04	1.8500759618e-04	5.9937754130e-16	6.3038469483e-02	7.6507176225e-02	6.3038469694e-02	3.5532323544e+01	1.1867263538e-02
7.1810497417e-01	1.7181049742e+00	0.0000000000e+00	5.0000007155e+00	1.8225209185e-04	1.8225209185e-04	6.1880519914e-16	6.3038469483e-02	7.6521077055e-02	6.3038469694e-02	3.5562410186e+01	1.1690512438e-02
7.1857401720e-01	1.7185740172e+00	0.0000000000e+00	5.0000006691e+00	1.7949888549e-04	1.7949888549e-04	6.3854432495e-16	6.3038469483e-02	7.6534976623e-02	6.3038469694e-02	3.5592496827e+01	1.1513908741e-02
7.1904306023e-01	1.7190430602e+00	0.0000000000e+00	5.0000006220e+00	1.7674797709e-04	1.7674797709e-04	6.5859499658e-16	6.3038469483e-02	7.6548874929e-02	6.3038469694e-02	3.5622583469e+01	1.1337452446e-02
7.1951210325e-01	1.7195121033e+00	0.0000000000e+00	5.0000005741e+00	1.7399936666e-04	1.7399936666e-04	6.7895728985e-16	6.3038469482e-02	7.6562771974e-02	6.3038469694e-02	3.5652670110e+01	1.1161143554e-02
7.1998114628e-01	1.7199811463e+00	0.0000000000e+00	5.0000005255e+00	1.7125305421e-04	1.7125305421e-04	6.9963128062e-16	6.3038469482e-02	7.6576667757e-02	6.3038469694e-02	3.5682756751e+01	1.0984982065e-02
7.2045018931e-01	1.7204501893e+00	0.0000000000e+00	5.0000004762e+00	1.6850903971e-04	1.6850903971e-04	7.2061704475e-16	6.3038469482e-02	7.6590562279e-02	6.3038469694e-02	3.5712843393e+01	1.0808967978e-02
7.2091923233e-01	1.7209192323e+00	0.0000000000e+00	5.0000004261e+00	1.6576732319e-04	1.6576732319e-04	7.4191465847e-16	6.3038469482e-02	7.6604455542e-02	6.3038469694e-02	3.5742930034e+01	1.0633101293e-02
7.2138827536e-01	1.7213882754e+00	0.0000000000e+00	5.0000003753e+00	1.6302790463e-04	1.6302790463e-04	7.6352419965e-16	6.3038469482e-02	7.6618347544e-02	6.3038469694e-02	3.5773016676e+01	1.0457382011e-02
7.2185731839e-01	1.7218573184e+00	0.0000000000e+00	5.0000003237e+00	1.6029078404e-04	1.6029078404e-04	7.8544574240e-16	6.3038469482e-02	7.6632238288e-02	6.3038469694e-02	3.5803103317e+01	1.0281810131e-02
7.2232636141e-01	1.7223263614e+00	0.0000000000e+00	5.0000002714e+00	1.5755596142e-04	1.5755596142e-04	8.0767936421e-16	6.3038469481e-02	7.6646127772e-02	6.3038469694e-02	3.5833189959e+01	1.0106385655e-02
7.2279540444e-01	1.7227954044e+00	0.0000000000e+00	5.0000002184e+00	1.5482343676e-04	1.5482343676e-04	8.3022514101e-16	6.3038469481e-02	7.6660015998e-02	6.3038469694e-02	3.5863276600e+01	9.9311085804e-03
7.2326444747e-01	1.7232644475e+00	0.0000000000e+00	5.0000001646e+00	1.5209321008e-04	1.5209321008e-04	8.5308314979e-16	6.3038469481e-02	7.6673902966e-02	6.3038469694e-02	3.5893363242e+01	9.7559789087e-03
7.2373349049e-01	1.7237334905e+00	0.0000000000e+00	5.0000001101e+00	1.4936528136e-04	1.4936528136e-04	8.7625346685e-16	6.3038469481e-02	7.6687788677e-02	6.3038469694e-02	3.5923449883e+01	9.5809966395e-03
7.2420253352e-01	1.7242025335e+00	0.0000000000e+00	5.0000000549e+00	1.4663965062e-04	1.4663965062e-04	8.9973616913e-16	6.3038469481e-02	7.6701673131e-02	6.3038469694e-02	3.5953536524e+01	9.4061617729e-03
7.2467157655e-01	1.7246715765e+00	0.0000000000e+00	4.9999999989e+00	1.4391631783e-04	1.4391631783e-04	9.2353133282e-16	6.3038469481e-02	7.6715556328e-02	6.3038469694e-02	3.5983623166e+01	9.2314743089e-03
7.2514061957e-01	1.7251406196e+00	0.0000000000e+00	4.9999999422e+00	1.4119528302e-04	1.4119528302e-04	9.4763903413e-16	6.3038469480e-02	7.6729438269e-02	6.3038469694e-02	3.6013709807e+01	9.0569342474e-03
7.2560966260e-01	1.7256096626e+00	0.0000000000e+00	4.9999998847e+00	1.3847654618e-04	1.3847654618e-04	9.7205935132e-16	6.3038469480e-02	7.6743318954e-02	6.3038469694e-02	3.6043796449e+01	8.8825415884e-03
7.2607870563e-01	1.7260787056e+00	0.0000000000e+00	4.9999998265e+00	1.3576010730e-04	1.3576010730e-04	9.9679235888e-16	6.3038469480e-02	7.6757198384e-02	6.3038469694e-02	3.6073883090e+01	8.7082963320e-03
7.2654774866e-01	1.7265477487e+00	0.0000000000e+00	4.9999997676e+00	1.3304596639e-04	1.3304596639e-04	1.0218381341e-15	6.3038469480e-02	7.6771076560e-02	6.3038469694e-02	3.6103969732e+01	8.5341984781e-03
7.2701679168e-01	1.7270167917e+00	0.0000000000e+00	4.9999997079e+00	1.3033412345e-04	1.3033412345e-04	1.0471967545e-15	6.3038469480e-02	7.6784953481e-02	6.3038469694e-02	3.6134056373e+01	8.3602480268e-03
7.2748583471e-01	1.7274858347e+00	0.0000000000e+00	4.9999996475e+00	1.2762457848e-04	1.2762457848e-04	1.0728682979e-15	6.3038469480e-02	7.6798829148e-02	6.3038469694e-02	3.6164143015e+01	8.1864449780e-03
7.2795487774e-01	1.7279548777e+00	0.0000000000e+00	4.9999995864e+00	1.2491733147e-04	1.2491733147e-04	1.0988528379e-15	6.3038469480e-02	7.6812703562e-02	6.3038469694e-02	3.6194229656e+01	8.0127893318e-03
7.2842392076e-01	1.7284239208e+00	0.0000000000e+00	4.9999995245e+00	1.2221238243e-04	1.2221238243e-04	1.1251504543e-15	6.3038469479e-02	7.6826576723e-02	6.3038469694e-02	3.6224316297e+01	7.8392810881e-03
7.2889296379e-01	1.7288929638e+00	0.0000000000e+00	4.9999994619e+00	1.1950973137e-04	1.1950973137e-04	1.1517612225e-15	6.3038469479e-02	7.6840448632e-02	6.3038469694e-02	3.6254402939e+01	7.6659202469e-03
7.2936200682e-01	1.7293620068e+00	0.0000000000e+00	4.9999993986e+00	1.1680937826e-04	1.1680937826e-04	1.1786852210e-15	6.3038469479e-02	7.6854319288e-02	6.3038469694e-02	3.6284489580e+01	7.4927068084e-03
7.2983104984e-01	1.7298310498e+00	0.0000000000e+00	4.9999993345e+00	1.1411132313e-04	1.1411132313e-04	1.2059225265e-15	6.3038469479e-02	7.6868188693e-02	6.3038469694e-02	3.6314576222e+01	7.3196407723e-03
7.3030009287e-01	1.7303000929e+00	0.0000000000e+00	4.9999992697e+00	1.1141556596e-04	1.1141556596e-04	1.2334732133e-15	6.3038469479e-02	7.6882056847e-02	6.3038469694e-02	3.6344662863e+01	7.1467221388e-03
7.3076913590e-01	1.7307691359e+00	0.0000000000e+00	4.9999992041e+00	1.0872210677e-04	1.0872210677e-04	1.2613373617e-15	6.3038469479e-02	7.6895923750e-02	6.3038469694e-02	3.6374749505e+01	6.9739509079e-03
7.3123817892e-01	1.7312381789e+00	0.0000000000e+00	4.9999991378e+00	1.0603094554e-04	1.0603094554e-04	1.2895150474e-15	6.3038469478e-02	7.6909789403e-02	6.3038469694e-02	3.6404836146e+01	6.8013270794e-03
7.3170722195e-01	1.7317072220e+00	0.0000000000e+00	4.9999990708e+00	1.0334208227e-04	1.0334208227e-04	1.3180063485e-15	6.3038469478e-02	7.6923653806e-02	6.3038469694e-02	3.6434922788e+01	6.6288506536e-03
7.3217626498e-01	1.7321762650e+00	0.0000000000e+00	4.9999990030e+00	1.0065551698e-04	1.0065551698e-04	1.3468113405e-15	6.3038469478e-02	7.6937516960e-02	6.3038469694e-02	3.6465009429e+01	6.4565216303e-03
7.3264530801e-01	1.7326453080e+00	0.0000000000e+00	4.9999989345e+00	9.7971249654e-05	9.7971249654e-05	1.3759301037e-15	6.3038469478e-02	7.6951378865e-02	6.3038469694e-02	3.6495096070e+01	6.2843400095e-03
7.3311435103e-01	1.7331143510e+00	0.0000000000e+00	4.9999988653e+00	9.5289280296e-05	9.5289280296e-05	1.4053627115e-15	6.3038469478e-02	7.6965239521e-02	6.3038469694e-02	3.6525182712e+01	6.1123057913e-03
7.3358339406e-01	1.7335833941e+00	0.0000000000e+00	4.9999987953e+00	9.2609608906e-05	9.2609608906e-05	1.4351092430e-15	6.3038469478e-02	7.6979098930e-02	6.3038469694e-02	3.6555269353e+01	5.9404189756e-03
7.3405243709e-01	1.7340524371e+00	0.0000000000e+00	4.9999987246e+00	8.9932235483e-05	8.9932235483e-05	1.4651697772e-15	6.3038469478e-02	7.6992957091e-02	6.3038469694e-02	3.6585355995e+01	5.7686795625e-03
7.3452148011e-01	1.7345214801e+00	0.0000000000e+00	4.9999986531e+00	8.7257160028e-05	8.7257160028e-05	1.4955443916e-15	6.3038469477e-02	7.7006814004e-02	6.3038469694e-02	3.6615442636e+01	5.5970875519e-03
7.3499052314e-01	1.7349905231e+00	0.0000000000e+00	4.9999985809e+00	8.4584382542e-05	8.4584382542e-05	1.5262331579e-15	6.3038469477e-02	7.7020669672e-02	6.3038469694e-02	3.6645529278e+01	5.4256429439e-03
7.3545956617e-01	1.7354595662e+00	0.0000000000e+00	4.9999985080e+00	8.1913903023e-05	8.1913903023e-05	1.5572361600e-15	6.3038469477e-02	7.7034524093e-02	6.3038469694e-02	3.6675615919e+01	5.2543457384e-03
7.3592860919e-01	1.7359286092e+00	0.0000000000e+00	4.9999984343e+00	7.9245721472e-05	7.9245721472e-05	1.5885534743e-15	6.3038469477e-02	7.7048377268e-02	6.3038469694e-02	3.6705702561e+01	5.0831959354e-03
7.3639765222e-01	1.7363976522e+00	0.0000000000e+00	4.9999983599e+00	7.6579837889e-05	7.6579837889e-05	1.6201851763e-15	6.3038469477e-02	7.7062229199e-02	6.3038469694e-02	3.6735789202e+01	4.9121935350e-03
7.3686669525e-01	1.7368666952e+00	0.0000000000e+00	4.9999982848e+00	7.3916252274e-05	7.3916252274e-05	1.6521313459e-15	6.3038469477e-02	7.7076079884e-02	6.3038469694e-02	3.6765875843e+01	4.7413385372e-03
7.3733573827e-01	1.7373357383e+00	0.0000000000e+00	4.9999982089e+00	7.1254964627e-05	7.1254964627e-05	1.6843920574e-15	6.3038469476e-02	7.7089929325e-02	6.3038469694e-02	3.6795962485e+01	4.5706309419e-03
7.3780478130e-01	1.7378047813e+00	0.0000000000e+00	4.9999981323e+00	6.8595974948e-05	6.8595974948e-05	1.7169673903e-15	6.3038469476e-02	7.7103777522e-02	6.3038469694e-02	3.6826049126e+01	4.4000707491e-03
7.3827382433e-01	1.7382738243e+00	0.0000000000e+00	4.9999980550e+00	6.5939283237e-05	6.5939283237e-05	1.7498574247e-15	6.3038469476e-02	7.7117624475e-02	6.3038469694e-02	3.6856135768e+01	4.2296579589e-03
7.3874286735e-01	1.7387428674e+00	0.0000000000e+00	4.9999979769e+00	6.3284889493e-05	6.3284889493e-05	1.7830622354e-15	6.3038469476e-02	7.7131470186e-02	6.3038469694e-02	3.6886222409e+01	4.0593925712e-03
7.3921191038e-01	1.7392119104e+00	0.0000000000e+00	4.9999978980e+00	6.0632793718e-05	6.0632793718e-05	1.8165819002e-15	6.3038469476e-02	7.7145314654e-02	6.3038469694e-02	3.6916309051e+01	3.8892745861e-03
7.3968095341e-01	1.7396809534e+00	0.0000000000e+00	4.9999978185e+00	5.7982995910e-05	5.7982995910e-05	1.8504164988e-15	6.3038469476e-02	7.7159157879e-02	6.3038469694e-02	3.6946395692e+01	3.7193040035e-03
7.4014999644e-01	1.7401499964e+00	0.0000000000e+00	4.9999977382e+00	5.5335496071e-05	5.5335496071e-05	1.8845661073e-15	6.3038469476e-02	7.7172999863e-02	6.3038469694e-02	3.6976482334e+01	3.5494808235e-03
7.4061903946e-01	1.7406190395e+00	0.0000000000e+00	4.9999976572e+00	5.2690294199e-05	5.2690294199e-05	1.9190308064e-15	6.3038469475e-02	7.7186840606e-02	6.3038469694e-02	3.7006568975e+01	3.3798050460e-03
7.4108808249e-01	1.7410880825e+00	0.0000000000e+00	4.9999975754e+00	5.0047390295e-05	5.0047390295e-05	1.9538106694e-15	6.3038469475e-02	7.7200680108e-02	6.3038469694e-02	3.7036655616e+01	3.2102766711e-03
7.4155712552e-01	1.7415571255e+00	0.0000000000e+00	4.9999974929e+00	4.7406784359e-05	4.7406784359e-05	1.9889057769e-15	6.3038469475e-02	7.7214518370e-02	6.3038469694e-02	3.7066742258e+01	3.0408956987e-03
7.4202616854e-01	1.7420261685e+00	0.0000000000e+00	4.9999974096e+00	4.4768476391e-05	4.4768476391e-05	2.0243162093e-15	6.3038469475e-02	7.7228355391e-02	6.3038469694e-02	3.7096828899e+01	2.8716621288e-03
7.4249521157e-01	1.7424952116e+00	0.0000000000e+00	4.9999973257e+00	4.2132466391e-05	4.2132466391e-05	2.0600420415e-15	6.3038469475e-02	7.7242191173e-02	6.3038469694e-02	3.7126915541e+01	2.7025759616e-03
7.4296425460e-01	1.7429642546e+00	0.0000000000e+00	4.9999972409e+00	3.9498754359e-05	3.9498754359e-05	2.0960833498e-15	6.3038469475e-02	7.7256025717e-02	6.3038469694e-02	3.7157002182e+01	2.5336371968e-03
7.4343329762e-01	1.7434332976e+00	0.0000000000e+00	4.9999971555e+00	3.6867340294e-05	3.6867340294e-05	2.1324402190e-15	6.3038469474e-02	7.7269859021e-02	6.3038469694e-02	3.7187088824e+01	2.3648458346e-03
7.4390234065e-01	1.7439023407e+00	0.0000000000e+00	4.9999970693e+00	3.4238224198e-05	3.4238224198e-05	2.1691127207e-15	6.3038469474e-02	7.7283691087e-02	6.3038469694e-02	3.7217175465e+01	2.1962018749e-03
7.4437138368e-01	1.7443713837e+00	0.0000000000e+00	4.9999969824e+00	3.1611406069e-05	3.1611406069e-05	2.2061009357e-15	6.3038469474e-02	7.7297521916e-02	6.3038469694e-02	3.7247262107e+01	2.0277053178e-03
7.4484042670e-01	1.7448404267e+00	0.0000000000e+00	4.9999968947e+00	2.8986885909e-05	2.8986885909e-05	2.2434049444e-15	6.3038469474e-02	7.7311351508e-02	6.3038469694e-02	3.7277348748e+01	1.8593561633e-03
7.4530946973e-01	1.7453094697e+00	0.0000000000e+00	4.9999968063e+00	2.6364663716e-05	2.6364663716e-05	2.2810248199e-15	6.3038469474e-02	7.7325179862e-02	6.3038469694e-02	3.7307435389e+01	1.6911544112e-03
7.4577851276e-01	1.7457785128e+00	0.0000000000e+00	4.9999967172e+00	2.3744739491e-05	2.3744739491e-05	2.3189606430e-15	6.3038469474e-02	7.7339006980e-02	6.3038469694e-02	3.7337522031e+01	1.5231000618e-03
7.4624755578e-01	1.7462475558e+00	0.0000000000e+00	4.9999966273e+00	2.1127113234e-05	2.1127113234e-05	2.3572124964e-15	6.3038469474e-02	7.7352832863e-02	6.3038469694e-02	3.7367608672e+01	1.3551931148e-03
7.4671659881e-01	1.7467165988e+00	0.0000000000e+00	4.9999965367e+00	1.8511784945e-05	1.8511784945e-05	2.3957804542e-15	6.3038469473e-02	7.7366657509e-02	6.3038469694e-02	3.7397695314e+01	1.1874335705e-03
7.4718564184e-01	1.7471856418e+00	0.0000000000e+00	4.9999964453e+00	1.5898754624e-05	1.5898754624e-05	2.4346645968e-15	6.3038469473e-02	7.7380480921e-02	6.3038469694e-02	3.7427781955e+01	1.0198214286e-03
7.4765468487e-01	1.7476546849e+00	0.0000000000e+00	4.9999963533e+00	1.3288022271e-05	1.3288022271e-05	2.4738649975e-15	6.3038469473e-02	7.7394303098e-02	6.3038469694e-02	3.7457868597e+01	8.5235668934e-04
7.4812372789e-01	1.7481237279e+00	0.0000000000e+00	4.9999962604e+00	1.0679587886e-05	1.0679587886e-05	2.5133817387e-15	6.3038469473e-02	7.7408124041e-02	6.3038469694e-02	3.7487955238e+01	6.8503935260e-04
7.4859277092e-01	1.7485927709e+00	0.0000000000e+00	4.9999961669e+00	8.0734514686e-06	8.0734514686e-06	2.5532149023e-15	6.3038469473e-02	7.7421943751e-02	6.3038469694e-02	3.7518041879e+01	5.1786941841e-04
7.4906181395e-01	1.7490618139e+00	0.0000000000e+00	4.9999960726e+00	5.4696130192e-06	5.4696130192e-06	2.5933645615e-15	6.3038469473e-02	7.7435762226e-02	6.3038469694e-02	3.7548128521e+01	3.5084688676e-04
7.4953085697e-01	1.7495308570e+00	0.0000000000e+00	4.9999959775e+00	2.8680725377e-06	2.8680725377e-06	2.6338307971e-15	6.3038469472e-02	7.7449579470e-02	6.3038469694e-02	3.7578215162e+01	1.8397175765e-04
7.4999990000e-01	1.7499999000e+00	0.0000000000e+00	4.9999958818e+00	2.6883002403e-07	2.6883002403e-07	2.6746136904e-15	6.3038469472e-02	7.7463395480e-02	6.3038469694e-02	3.7608301804e+01	1.7244031099e-05


==> _tikz/741s_ray_stag_finest.dat <==
s	r	zeta_deg	Mach	AV_deployed	AV_working	ShockSensor	hmin	havg	h_ray	xi	nu_over_hbar
1.0000000006e-07	1.0000001000e+00	0.0000000000e+00	3.0273445569e-07	4.1464992737e-16	3.3194310081e-14	9.1560471703e-13	1.2499999991e-06	1.4449369288e-03	1.2500000002e-06	-4.1519565191e+01	1.0639044159e-13
4.6914302689e-04	1.0004691430e+00	0.0000000000e+00	7.7920943228e-04	5.0178091270e-11	5.0178091270e-11	2.2909114456e-10	1.1645313058e-05	3.0413400571e-03	1.1645313068e-05	-4.1399218626e+01	1.2874641803e-08
9.3818605378e-04	1.0009381861e+00	0.0000000000e+00	2.0092843420e-03	2.6829779161e-10	2.6829779161e-10	1.0185824023e-09	2.3140845130e-05	3.8248105293e-03	2.3140845151e-05	-4.1278872060e+01	6.8839564759e-08
1.4072290807e-03	1.0014072291e+00	0.0000000000e+00	3.3323970597e-03	3.5707159420e-10	3.5707159420e-10	1.5531703869e-09	3.2620697261e-05	4.2899290573e-03	3.2620697289e-05	-4.1158525494e+01	9.1617053518e-08
1.8762721076e-03	1.0018762721e+00	0.0000000000e+00	4.6321953288e-03	1.8521052363e-10	1.8521052363e-10	1.0959238000e-09	3.8730245665e-05	4.5439953663e-03	3.8730245698e-05	-4.1038178928e+01	4.7521121061e-08
2.3453151345e-03	1.0023453151e+00	0.0000000000e+00	5.8846443559e-03	5.3229606548e-11	5.3229606548e-11	6.6861605944e-10	5.4596433774e-05	5.0965690461e-03	5.4596433822e-05	-4.0917832363e+01	1.3657596379e-08
2.8143581614e-03	1.0028143582e+00	0.0000000000e+00	7.1027155640e-03	5.6294965635e-12	5.6294965635e-12	4.8971770223e-11	6.4821830006e-05	5.3984058985e-03	6.4821830062e-05	-4.0797485797e+01	1.4444102984e-09
3.2834011882e-03	1.0032834012e+00	0.0000000000e+00	8.3034410013e-03	8.9700304359e-14	4.9936853724e-13	4.6559512398e-14	7.6962346345e-05	5.7181176768e-03	7.6962346411e-05	-4.0677139231e+01	2.3015209606e-11
3.7524442151e-03	1.0037524442e+00	0.0000000000e+00	9.4976565970e-03	3.8676862071e-15	1.0170951107e-13	1.8067914920e-13	7.6962346345e-05	5.7198973489e-03	7.6962346411e-05	-4.0556792665e+01	9.9236685299e-13
4.2214872420e-03	1.0042214872e+00	0.0000000000e+00	1.0690021160e-02	5.9087642903e-16	3.9637264538e-14	2.7948979693e-13	9.1376666693e-05	6.0586469965e-03	9.1376666771e-05	-4.0436446099e+01	1.5160645176e-13
4.6905302689e-03	1.0046905303e+00	0.0000000000e+00	1.1881979835e-02	2.9814876425e-16	2.8140738583e-14	3.4904790503e-13	1.0849065306e-04	6.4174574444e-03	1.0849065315e-04	-4.0316099534e+01	7.6498695875e-14
5.1595732958e-03	1.0051595733e+00	0.0000000000e+00	1.3073844480e-02	2.1774770194e-16	2.4044271200e-14	2.7046078253e-13	1.0849065306e-04	6.4194517593e-03	1.0849065315e-04	-4.0195752968e+01	5.5869476000e-14
5.6286163227e-03	1.0056286163e+00	0.0000000000e+00	1.4265639857e-02	2.9301322400e-16	2.7897005451e-14	3.3223970001e-13	1.2880992738e-04	6.7996279952e-03	1.2880992749e-04	-4.0075406402e+01	7.5181024367e-14
6.0976593496e-03	1.0060976593e+00	0.0000000000e+00	1.5457340728e-02	2.7715977907e-16	2.7130846114e-14	2.6013640107e-13	1.2880992738e-04	6.8017389892e-03	1.2880992749e-04	-3.9955059836e+01	7.1113364167e-14
6.5667023765e-03	1.0065667024e+00	0.0000000000e+00	1.6648919742e-02	3.8925590222e-16	3.2160233687e-14	3.2380267397e-13	1.5293480982e-04	7.2045530631e-03	1.5293480995e-04	-3.9834713271e+01	9.9874869368e-14
7.0357454034e-03	1.0070357454e+00	0.0000000000e+00	1.7840353843e-02	4.1190630137e-16	3.3084136409e-14	2.5612946897e-13	1.5293480982e-04	7.2067875633e-03	1.5293480995e-04	-3.9714366705e+01	1.0568648492e-13
7.5047884303e-03	1.0075047884e+00	0.0000000000e+00	1.9031623687e-02	4.3681688905e-16	3.4071448172e-14	2.0325267045e-13	1.5293480982e-04	7.2090217171e-03	1.5293480995e-04	-3.9594020139e+01	1.1207801727e-13
7.9738314572e-03	1.0079738315e+00	0.0000000000e+00	2.0222713885e-02	6.2748076846e-16	4.0848910471e-14	2.5512506413e-13	1.8157805481e-04	7.6359524913e-03	1.8157805496e-04	-3.9473673573e+01	1.6099835461e-13
8.4428744841e-03	1.0084428745e+00	0.0000000000e+00	2.1413611066e-02	6.5629479891e-16	4.1778117390e-14	2.0264354240e-13	1.8157805481e-04	7.6383173579e-03	1.8157805496e-04	-3.9353327008e+01	1.6839142819e-13
8.9119175109e-03	1.0089119175e+00	0.0000000000e+00	2.2604304399e-02	7.4910429369e-16	4.4640538857e-14	1.6064427086e-13	1.8157805481e-04	7.6406818585e-03	1.8157805496e-04	-3.9232980442e+01	1.9220439060e-13
9.3809605378e-03	1.0093809605e+00	0.0000000000e+00	2.3794784675e-02	1.0690439219e-15	5.3350117025e-14	2.0053597660e-13	2.1558590897e-04	8.0931726787e-03	2.1558590914e-04	-3.9112633876e+01	2.7429416339e-13
9.8500035647e-03	1.0098500036e+00	0.0000000000e+00	2.4985044185e-02	1.2461605129e-15	5.7611925845e-14	1.5752542557e-13	2.1558590897e-04	8.0956755194e-03	2.1558590914e-04	-3.8992287310e+01	3.1973855176e-13
1.0319046592e-02	1.0103190466e+00	0.0000000000e+00	2.6175076542e-02	1.5187868698e-15	6.3620585664e-14	1.2278314231e-13	2.1558590897e-04	8.0981779732e-03	2.1558590914e-04	-3.8871940744e+01	3.8968873523e-13
1.0788089619e-02	1.0107880896e+00	0.0000000000e+00	2.7364876483e-02	2.1648459934e-15	7.6000796281e-14	9.4708239325e-14	2.1558590897e-04	8.1006800405e-03	2.1558590914e-04	-3.8751594179e+01	5.5545390463e-13
1.1257132645e-02	1.0112571326e+00	0.0000000000e+00	2.8554439681e-02	3.0821645935e-15	9.0748022242e-14	1.1392040098e-13	2.5596311291e-04	8.5804074202e-03	2.5596311312e-04	-3.8631247613e+01	7.9081854479e-13
1.1726175672e-02	1.0117261757e+00	0.0000000000e+00	2.9743762708e-02	4.1837059035e-15	1.0580379851e-13	8.5136496074e-14	2.5596311292e-04	8.5830558777e-03	2.5596311312e-04	-3.8510901047e+01	1.0734508538e-12
1.2195218699e-02	1.0121952187e+00	0.0000000000e+00	3.0932842873e-02	6.0520661592e-15	1.2738541852e-13	6.2119010424e-14	2.5596311292e-04	8.5857039266e-03	2.5596311312e-04	-3.8390554481e+01	1.5528327602e-12
1.2664261726e-02	1.0126642617e+00	0.0000000000e+00	3.2121678149e-02	9.6001253717e-15	1.6069350971e-13	4.3894584953e-14	2.5596311292e-04	8.5883515672e-03	2.5596311312e-04	-3.8270207916e+01	2.4631900556e-12
1.3133304753e-02	1.0131333048e+00	0.0000000000e+00	3.3310267069e-02	1.5343311515e-14	2.0356986125e-13	4.6905076591e-14	3.0390258569e-04	9.0969538693e-03	3.0390258593e-04	-3.8149861350e+01	3.9367707065e-12
1.3602347780e-02	1.0136023478e+00	0.0000000000e+00	3.4498608745e-02	2.3078590694e-14	2.5022786574e-13	2.9769068483e-14	3.0390258569e-04	9.0997564189e-03	3.0390258593e-04	-3.8029514784e+01	5.9214804903e-12
1.4071390807e-02	1.0140713908e+00	0.0000000000e+00	3.5686702764e-02	3.5900720970e-14	3.1304377490e-13	1.7090238519e-14	3.0390258569e-04	9.1025585370e-03	3.0390258593e-04	-3.7909168218e+01	9.2113691703e-12
1.4540433834e-02	1.0145404338e+00	0.0000000000e+00	3.6874549007e-02	5.7939753763e-14	3.9936721390e-13	8.3098958705e-15	3.0390258569e-04	9.1053602239e-03	3.0390258593e-04	-3.7788821652e+01	1.4866120990e-11
1.5009476861e-02	1.0150094769e+00	0.0000000000e+00	3.8062148100e-02	9.6746275888e-14	5.1911851854e-13	2.8628935352e-15	3.0390258569e-04	9.1081614798e-03	3.0390258593e-04	-3.7668475087e+01	2.4823057560e-11
1.5478519887e-02	1.0154785199e+00	0.0000000000e+00	3.9249500960e-02	1.5898895914e-13	6.7053349857e-13	4.8738389767e-16	3.6082066879e-04	9.6475399411e-03	3.6082066907e-04	-3.7548128521e+01	4.0793219665e-11
1.5947562914e-02	1.0159475629e+00	0.0000000000e+00	4.0436608686e-02	2.3833640403e-13	8.2755113444e-13	4.6248550883e-16	3.6082066879e-04	9.6505050959e-03	3.6082066907e-04	-3.7427781955e+01	6.1152103494e-11
1.6416605941e-02	1.0164166059e+00	0.0000000000e+00	4.1623472504e-02	3.6316692540e-13	1.0324173017e-12	4.0131305073e-15	3.6082066879e-04	9.6534697952e-03	3.6082066907e-04	-3.7307435389e+01	9.3180987177e-11
1.6885648968e-02	1.0168856490e+00	0.0000000000e+00	4.2810094604e-02	5.6038243143e-13	1.3008475971e-12	1.0715672089e-14	3.6082066880e-04	9.6564340393e-03	3.6082066907e-04	-3.7187088824e+01	1.4378233398e-10
1.7354691995e-02	1.0173546920e+00	0.0000000000e+00	4.3996476632e-02	8.7176866242e-13	1.6542525942e-12	2.0425779123e-14	3.6082066880e-04	9.6593978286e-03	3.6082066907e-04	-3.7066742258e+01	2.2367748512e-10
1.7823735022e-02	1.0178237350e+00	0.0000000000e+00	4.5182620812e-02	1.3504801164e-12	2.1140130210e-12	3.2736397223e-14	3.6082066880e-04	9.6623611632e-03	3.6082066907e-04	-3.6946395692e+01	3.4650476574e-10
1.8292778049e-02	1.0182927780e+00	0.0000000000e+00	4.6368530229e-02	2.0477616989e-12	2.6976367369e-12	7.4894505633e-14	4.2839897112e-04	1.0234550081e-02	4.2839897144e-04	-3.6826049126e+01	5.2541253969e-10
1.8761821076e-02	1.0187618211e+00	0.0000000000e+00	4.7554206618e-02	2.7663290711e-12	3.2514932783e-12	1.0227007219e-13	4.2839897112e-04	1.0237686801e-02	4.2839897144e-04	-3.6705702561e+01	7.0978179915e-10
1.9230864103e-02	1.0192308641e+00	0.0000000000e+00	4.8739653579e-02	3.6950801335e-12	3.9506062356e-12	1.3256818016e-13	4.2839897112e-04	1.0240823039e-02	4.2839897144e-04	-3.6585355995e+01	9.4807976843e-10
1.9699907129e-02	1.0196999071e+00	0.0000000000e+00	4.9924873938e-02	4.8036715244e-12	4.8398641984e-12	1.6680653606e-13	4.2839897112e-04	1.0243958798e-02	4.2839897144e-04	-3.6465009429e+01	1.2325209798e-09
2.0168950156e-02	1.0201689502e+00	0.0000000000e+00	5.1109870704e-02	5.9486798781e-12	5.9486798781e-12	2.0381858170e-13	4.2839897112e-04	1.0247094077e-02	4.2839897144e-04	-3.6344662863e+01	1.5263060171e-09
2.0637993183e-02	1.0206379932e+00	0.0000000000e+00	5.2294647814e-02	7.3521863387e-12	7.3521863387e-12	2.4447053451e-13	4.2839897112e-04	1.0250228876e-02	4.2839897144e-04	-3.6224316297e+01	1.8864162263e-09
2.1107036210e-02	1.0211070362e+00	0.0000000000e+00	5.3479207933e-02	9.0952255663e-12	9.0952255663e-12	2.8804120429e-13	4.2839897113e-04	1.0253363196e-02	4.2839897144e-04	-3.6103969732e+01	2.3336433953e-09
2.1576079237e-02	1.0215760792e+00	0.0000000000e+00	5.4663555783e-02	1.1299949489e-11	1.1299949489e-11	3.3491769816e-13	4.2839897113e-04	1.0256497037e-02	4.2839897144e-04	-3.5983623166e+01	2.8993291371e-09
2.2045122264e-02	1.0220451223e+00	0.0000000000e+00	5.5847693919e-02	1.3390956708e-11	1.3390956708e-11	6.0866095555e-13	5.0863405101e-04	1.0863857168e-02	5.0863405137e-04	-3.5863276600e+01	3.4358375668e-09
2.2514165291e-02	1.0225141653e+00	0.0000000000e+00	5.7031627665e-02	1.5795756502e-11	1.5795756502e-11	6.9276335705e-13	5.0863405101e-04	1.0867174374e-02	5.0863405137e-04	-3.5742930034e+01	4.0528585649e-09
2.2983208318e-02	1.0229832083e+00	0.0000000000e+00	5.8215359426e-02	1.8709066489e-11	1.8709066489e-11	7.8223535793e-13	5.0863405101e-04	1.0870491073e-02	5.0863405137e-04	-3.5622583469e+01	4.8003525724e-09
2.3452251345e-02	1.0234522513e+00	0.0000000000e+00	5.9398894960e-02	2.2291634585e-11	2.2291634585e-11	8.7759454518e-13	5.0863405101e-04	1.0873807267e-02	5.0863405137e-04	-3.5502236903e+01	5.7195641209e-09
2.3921294371e-02	1.0239212944e+00	0.0000000000e+00	6.0582236941e-02	2.6594499266e-11	2.6594499266e-11	9.7713344845e-13	5.0863405101e-04	1.0877122955e-02	5.0863405137e-04	-3.5381890337e+01	6.8235886082e-09
2.4390337398e-02	1.0243903374e+00	0.0000000000e+00	6.1765390889e-02	3.1859867218e-11	3.1859867218e-11	1.0845070410e-12	5.0863405102e-04	1.0880438137e-02	5.0863405137e-04	-3.5261543771e+01	8.1745711711e-09
2.4859380425e-02	1.0248593804e+00	0.0000000000e+00	6.2948360514e-02	3.8165919531e-11	3.8165919531e-11	1.1945395812e-12	5.0863405102e-04	1.0883752815e-02	5.0863405137e-04	-3.5141197205e+01	9.7925714311e-09
2.5328423452e-02	1.0253284235e+00	0.0000000000e+00	6.4131150192e-02	4.5861712907e-11	4.5861712907e-11	1.3148860843e-12	5.0863405102e-04	1.0887066988e-02	5.0863405137e-04	-3.5020850640e+01	1.1767149989e-08
2.5797466479e-02	1.0257974665e+00	0.0000000000e+00	6.5313765751e-02	5.4788359817e-11	5.4788359817e-11	2.2687773563e-12	6.0389640332e-04	1.1531754724e-02	6.0389640374e-04	-3.4900504074e+01	1.4057539650e-08
2.6266509506e-02	1.0262665095e+00	0.0000000000e+00	6.6496208832e-02	6.2712427065e-11	6.2712427065e-11	2.4821621308e-12	6.0389640332e-04	1.1535262817e-02	6.0389640374e-04	-3.4780157508e+01	1.6090688478e-08
2.6735552533e-02	1.0267355525e+00	0.0000000000e+00	6.7678487825e-02	7.2183106141e-11	7.2183106141e-11	2.6983941243e-12	6.0389640332e-04	1.1538770377e-02	6.0389640374e-04	-3.4659810942e+01	1.8520665339e-08
2.7204595560e-02	1.0272045956e+00	0.0000000000e+00	6.8860604491e-02	8.3297786621e-11	8.3297786621e-11	2.9259891026e-12	6.0389640333e-04	1.1542277404e-02	6.0389640374e-04	-3.4539464377e+01	2.1372458349e-08
2.7673638587e-02	1.0276736386e+00	0.0000000000e+00	7.0042565746e-02	9.6584622735e-11	9.6584622735e-11	3.1703996018e-12	6.0389640333e-04	1.1545783897e-02	6.0389640374e-04	-3.4419117811e+01	2.4781580764e-08
2.8142681614e-02	1.0281426816e+00	0.0000000000e+00	7.1224374997e-02	1.1214813410e-10	1.1214813410e-10	3.4173944686e-12	6.0389640333e-04	1.1549289859e-02	6.0389640374e-04	-3.4298771245e+01	2.8774850115e-08
2.8611724640e-02	1.0286117246e+00	0.0000000000e+00	7.2406037759e-02	1.3044852464e-10	1.3044852464e-10	3.6877731380e-12	6.0389640333e-04	1.1552795288e-02	6.0389640374e-04	-3.4178424679e+01	3.3470345044e-08
2.9080767667e-02	1.0290807677e+00	0.0000000000e+00	7.3587560026e-02	1.5211079181e-10	1.5211079181e-10	3.9663575540e-12	6.0389640333e-04	1.1556300186e-02	6.0389640374e-04	-3.4058078114e+01	3.9028426737e-08
2.9549810694e-02	1.0295498107e+00	0.0000000000e+00	7.4768944653e-02	1.7725062377e-10	1.7725062377e-10	4.2535260136e-12	6.0389640334e-04	1.1559804552e-02	6.0389640374e-04	-3.3937731548e+01	4.5478778339e-08
3.0018853721e-02	1.0300188537e+00	0.0000000000e+00	7.5950197906e-02	2.0708280911e-10	2.0708280911e-10	4.5669061028e-12	6.0389640334e-04	1.1563308387e-02	6.0389640374e-04	-3.3817384982e+01	5.3133089031e-08
3.0487896748e-02	1.0304878967e+00	0.0000000000e+00	7.7131325346e-02	2.4206005782e-10	2.4206005782e-10	4.8833462015e-12	6.0389640334e-04	1.1566811692e-02	6.0389640374e-04	-3.3697038416e+01	6.2107514660e-08
3.0956939775e-02	1.0309569398e+00	0.0000000000e+00	7.8312330390e-02	2.7296687376e-10	2.7296687376e-10	8.2527744141e-12	7.1700049420e-04	1.2251732160e-02	7.1700049467e-04	-3.3576691850e+01	7.0037552938e-08
3.1425982802e-02	1.0314259828e+00	0.0000000000e+00	7.9493221159e-02	3.0692678037e-10	3.0692678037e-10	8.8177682370e-12	7.1700049420e-04	1.2255440457e-02	7.1700049467e-04	-3.3456345285e+01	7.8750950005e-08
3.1895025829e-02	1.0318950258e+00	0.0000000000e+00	8.0674000203e-02	3.4602344116e-10	3.4602344116e-10	9.3871885269e-12	7.1700049420e-04	1.2259148192e-02	7.1700049467e-04	-3.3335998719e+01	8.8782330048e-08
3.2364068856e-02	1.0323640689e+00	0.0000000000e+00	8.1854673071e-02	3.9088057266e-10	3.9088057266e-10	1.0004033933e-11	7.1700049420e-04	1.2262855367e-02	7.1700049467e-04	-3.3215652153e+01	1.0029172560e-07
3.2833111882e-02	1.0328331119e+00	0.0000000000e+00	8.3035247157e-02	4.4313359611e-10	4.4313359611e-10	1.0653738505e-11	7.1700049421e-04	1.2266561982e-02	7.1700049467e-04	-3.3095305587e+01	1.1369875131e-07
3.3302154909e-02	1.0333021549e+00	0.0000000000e+00	8.4215725843e-02	5.0294052091e-10	5.0294052091e-10	1.1308519675e-11	7.1700049421e-04	1.2270268037e-02	7.1700049467e-04	-3.2974959022e+01	1.2904394908e-07
3.3771197936e-02	1.0337711979e+00	0.0000000000e+00	8.5396113926e-02	5.7107464898e-10	5.7107464898e-10	1.2010709376e-11	7.1700049421e-04	1.2273973532e-02	7.1700049467e-04	-3.2854612456e+01	1.4652573189e-07
3.4240240963e-02	1.0342402410e+00	0.0000000000e+00	8.6576419227e-02	6.5011317808e-10	6.5011317808e-10	1.2755245969e-11	7.1700049421e-04	1.2277678468e-02	7.1700049467e-04	-3.2734265890e+01	1.6680535443e-07
3.4709283990e-02	1.0347092840e+00	0.0000000000e+00	8.7756645733e-02	7.4038019946e-10	7.4038019946e-10	1.3505576638e-11	7.1700049422e-04	1.2281382845e-02	7.1700049467e-04	-3.2613919324e+01	1.8996597170e-07
3.5178327017e-02	1.0351783270e+00	0.0000000000e+00	8.8936797563e-02	8.4282145361e-10	8.4282145361e-10	1.4302300911e-11	7.1700049422e-04	1.2285086664e-02	7.1700049467e-04	-3.2493572759e+01	2.1625024078e-07
3.5647370044e-02	1.0356473700e+00	0.0000000000e+00	9.0116882741e-02	9.6161182042e-10	9.6161182042e-10	1.5152762196e-11	7.1700049422e-04	1.2288789924e-02	7.1700049467e-04	-3.2373226193e+01	2.4672934797e-07
3.6116413071e-02	1.0361164131e+00	0.0000000000e+00	9.1296906023e-02	1.0974492509e-09	1.0974492509e-09	1.6009820263e-11	7.1700049422e-04	1.2292492626e-02	7.1700049467e-04	-3.2252879627e+01	2.8158237280e-07
3.6585456098e-02	1.0365854561e+00	0.0000000000e+00	9.2476870864e-02	1.2243063928e-09	1.2243063928e-09	2.6716566748e-11	8.5128790962e-04	1.3020362219e-02	8.5128791014e-04	-3.2132533061e+01	3.1413124463e-07
3.7054499124e-02	1.0370544991e+00	0.0000000000e+00	9.3656784759e-02	1.3499364229e-09	1.3499364229e-09	2.8258274993e-11	8.5128790962e-04	1.3024281588e-02	8.5128791014e-04	-3.2012186495e+01	3.4636526544e-07
3.7523542151e-02	1.0375235422e+00	0.0000000000e+00	9.4836655336e-02	1.4927571637e-09	1.4927571637e-09	2.9811412383e-11	8.5128790962e-04	1.3028200367e-02	8.5128791014e-04	-3.1891839930e+01	3.8301006066e-07
3.7992585178e-02	1.0379925852e+00	0.0000000000e+00	9.6016481621e-02	1.6527686150e-09	1.6527686150e-09	3.1373126939e-11	8.5128790962e-04	1.3032118556e-02	8.5128791014e-04	-3.1771493364e+01	4.2406563030e-07
3.8461628205e-02	1.0384616282e+00	0.0000000000e+00	9.7196275565e-02	1.8332432857e-09	1.8332432857e-09	3.3114283571e-11	8.5128790963e-04	1.3036036157e-02	8.5128791014e-04	-3.1651146798e+01	4.7037163119e-07
3.8930671232e-02	1.0389306712e+00	0.0000000000e+00	9.8376041687e-02	2.0387221382e-09	2.0387221382e-09	3.4908761085e-11	8.5128790963e-04	1.3039953169e-02	8.5128791014e-04	-3.1530800232e+01	5.2309317872e-07
3.9399714259e-02	1.0393997143e+00	0.0000000000e+00	9.9555784580e-02	2.2694724370e-09	2.2694724370e-09	3.6714976422e-11	8.5128790963e-04	1.3043869593e-02	8.5128791014e-04	-3.1410453667e+01	5.8229884734e-07
3.9868757286e-02	1.0398687573e+00	0.0000000000e+00	1.0073550870e-01	2.5261202066e-09	2.5261202066e-09	3.8569859315e-11	8.5128790963e-04	1.3047785429e-02	8.5128791014e-04	-3.1290107101e+01	6.4814926170e-07
4.0337800313e-02	1.0403378003e+00	0.0000000000e+00	1.0191521827e-01	2.8164631428e-09	2.8164631428e-09	4.0631848581e-11	8.5128790964e-04	1.3051700677e-02	8.5128791014e-04	-3.1169760535e+01	7.2264514646e-07
4.0806843340e-02	1.0408068433e+00	0.0000000000e+00	1.0309492590e-01	3.1444372933e-09	3.1444372933e-09	4.2709042095e-11	8.5128790964e-04	1.3055615339e-02	8.5128791014e-04	-3.1049413969e+01	8.0679640852e-07
4.1275886366e-02	1.0412758864e+00	0.0000000000e+00	1.0427463061e-01	3.5100426580e-09	3.5100426580e-09	4.4798142402e-11	8.5128790964e-04	1.3059529413e-02	8.5128791014e-04	-3.0929067403e+01	9.0060304787e-07
4.1744929393e-02	1.0417449294e+00	0.0000000000e+00	1.0545433982e-01	3.9170275382e-09	3.9170275382e-09	4.7033698352e-11	8.5128790964e-04	1.3063442901e-02	8.5128791014e-04	-3.0808720838e+01	1.0050267997e-06
4.2213972420e-02	1.0422139724e+00	0.0000000000e+00	1.0663406064e-01	4.3789615116e-09	4.3789615116e-09	4.9410411724e-11	8.5128790965e-04	1.3067355803e-02	8.5128791014e-04	-3.0688374272e+01	1.1235493320e-06
4.2683015447e-02	1.0426830154e+00	0.0000000000e+00	1.0781380007e-01	4.8979568792e-09	4.8979568792e-09	5.1802596738e-11	8.5128790965e-04	1.3071268120e-02	8.5128791014e-04	-3.0568027706e+01	1.2567126168e-06
4.3152058474e-02	1.0431520585e+00	0.0000000000e+00	1.0899356417e-01	5.4623810910e-09	5.4623810910e-09	8.5545409208e-11	1.0107257907e-03	1.3845223312e-02	1.0107257913e-03	-3.0447681140e+01	1.4015319865e-06
4.3621101501e-02	1.0436211015e+00	0.0000000000e+00	1.1017334460e-01	5.9195554737e-09	5.9195554737e-09	8.9859022860e-11	1.0107257907e-03	1.3849364568e-02	1.0107257913e-03	-3.0327334575e+01	1.5188333081e-06
4.4090144528e-02	1.0440901445e+00	0.0000000000e+00	1.1135316736e-01	6.4347751076e-09	6.4347751076e-09	9.4203393260e-11	1.0107257907e-03	1.3853505204e-02	1.0107257913e-03	-3.0206988009e+01	1.6510278190e-06
4.4559187555e-02	1.0445591876e+00	0.0000000000e+00	1.1253303147e-01	7.0080399927e-09	7.0080399927e-09	9.8572345893e-11	1.0107257907e-03	1.3857645222e-02	1.0107257913e-03	-3.0086641443e+01	1.7981155194e-06
4.5028230582e-02	1.0450282306e+00	0.0000000000e+00	1.1371293593e-01	7.6393501291e-09	7.6393501291e-09	1.0295985720e-10	1.0107257907e-03	1.3861784622e-02	1.0107257913e-03	-2.9966294877e+01	1.9600964092e-06
4.5497273609e-02	1.0454972736e+00	0.0000000000e+00	1.1489289361e-01	8.3354183804e-09	8.3354183804e-09	1.0772793381e-10	1.0107257907e-03	1.3865923403e-02	1.0107257913e-03	-2.9845948312e+01	2.1386928679e-06
4.5966316635e-02	1.0459663166e+00	0.0000000000e+00	1.1607290777e-01	9.1142581182e-09	9.1142581182e-09	1.1277801290e-10	1.0107257907e-03	1.3870061567e-02	1.0107257913e-03	-2.9725601746e+01	2.3385267474e-06
4.6435359662e-02	1.0464353597e+00	0.0000000000e+00	1.1725298878e-01	9.9784784912e-09	9.9784784912e-09	1.1785736401e-10	1.0107257908e-03	1.3874199114e-02	1.0107257913e-03	-2.9605255180e+01	2.5602675004e-06
4.6904402689e-02	1.0469044027e+00	0.0000000000e+00	1.1843313566e-01	1.0928079499e-08	1.0928079499e-08	1.2295949714e-10	1.0107257908e-03	1.3878336043e-02	1.0107257913e-03	-2.9484908614e+01	2.8039151268e-06
4.7373445716e-02	1.0473734457e+00	0.0000000000e+00	1.1961335721e-01	1.1966808050e-08	1.1966808050e-08	1.2826264244e-10	1.0107257908e-03	1.3882472357e-02	1.0107257913e-03	-2.9364562048e+01	3.0704310042e-06
4.7842488743e-02	1.0478424887e+00	0.0000000000e+00	1.2079365537e-01	1.3122246809e-08	1.3122246809e-08	1.3409721882e-10	1.0107257908e-03	1.3886608054e-02	1.0107257913e-03	-2.9244215483e+01	3.3668922639e-06
4.8311531770e-02	1.0483115318e+00	0.0000000000e+00	1.2197404610e-01	1.4405122945e-08	1.4405122945e-08	1.3996607641e-10	1.0107257908e-03	1.3890743135e-02	1.0107257913e-03	-2.9123868917e+01	3.6960512715e-06
4.8780574797e-02	1.0487805748e+00	0.0000000000e+00	1.2315452840e-01	1.5815436457e-08	1.5815436457e-08	1.4586225596e-10	1.0107257908e-03	1.3894877602e-02	1.0107257913e-03	-2.9003522351e+01	4.0579080270e-06
4.9249617824e-02	1.0492496178e+00	0.0000000000e+00	1.2433511020e-01	1.7355295840e-08	1.7355295840e-08	1.5173322387e-10	1.0107257908e-03	1.3899011453e-02	1.0107257913e-03	-2.8883175785e+01	4.4530035254e-06
4.9718660851e-02	1.0497186609e+00	0.0000000000e+00	1.2551578552e-01	1.9054049606e-08	1.9054049606e-08	1.5843765261e-10	1.0107257908e-03	1.3903144689e-02	1.0107257913e-03	-2.8762829220e+01	4.8888679773e-06
5.0187703877e-02	1.0501877039e+00	0.0000000000e+00	1.2669657938e-01	2.0946033796e-08	2.0946033796e-08	1.6518187001e-10	1.0107257908e-03	1.3907277311e-02	1.0107257913e-03	-2.8642482654e+01	5.3743112877e-06
5.0656746904e-02	1.0506567469e+00	0.0000000000e+00	1.2787749078e-01	2.3031248408e-08	2.3031248408e-08	1.7195844599e-10	1.0107257908e-03	1.3911409319e-02	1.0107257913e-03	-2.8522136088e+01	5.9093334566e-06
5.1125789931e-02	1.0511257899e+00	0.0000000000e+00	1.2905851871e-01	2.5309693444e-08	2.5309693444e-08	1.7876013509e-10	1.0107257908e-03	1.3915540714e-02	1.0107257913e-03	-2.8401789522e+01	6.4939344839e-06
5.1594832958e-02	1.0515948330e+00	0.0000000000e+00	1.3023967630e-01	2.7198117585e-08	2.7198117585e-08	2.9391016882e-10	1.2000091509e-03	1.4739385692e-02	1.2000091516e-03	-2.8281442956e+01	6.9784643607e-06
5.2063875985e-02	1.0520638760e+00	0.0000000000e+00	1.3142096527e-01	2.9161603536e-08	2.9161603536e-08	3.0620861466e-10	1.2000091509e-03	1.4743758837e-02	1.2000091516e-03	-2.8161096391e+01	7.4822535178e-06
5.2532919012e-02	1.0525329190e+00	0.0000000000e+00	1.3260240052e-01	3.1323181047e-08	3.1323181047e-08	3.1856883407e-10	1.2000091509e-03	1.4748131333e-02	1.2000091516e-03	-2.8040749825e+01	8.0368687986e-06
5.3001962039e-02	1.0530019620e+00	0.0000000000e+00	1.3378398105e-01	3.3682850117e-08	3.3682850117e-08	3.3097828869e-10	1.2000091509e-03	1.4752503181e-02	1.2000091516e-03	-2.7920403259e+01	8.6423102031e-06
5.3471005066e-02	1.0534710051e+00	0.0000000000e+00	1.3496570585e-01	3.6240610747e-08	3.6240610747e-08	3.4342475834e-10	1.2000091509e-03	1.4756874381e-02	1.2000091516e-03	-2.7800056693e+01	9.2985777313e-06
5.3940048093e-02	1.0539400481e+00	0.0000000000e+00	1.3614759313e-01	3.9016553803e-08	3.9016553803e-08	3.5678785895e-10	1.2000091509e-03	1.4761244934e-02	1.2000091516e-03	-2.7679710128e+01	1.0010826277e-05
5.4409091119e-02	1.0544090911e+00	0.0000000000e+00	1.3732963889e-01	4.2071515242e-08	4.2071515242e-08	3.7111932584e-10	1.2000091509e-03	1.4765614840e-02	1.2000091516e-03	-2.7559363562e+01	1.0794665065e-05
5.4878134146e-02	1.0548781341e+00	0.0000000000e+00	1.3851186190e-01	4.5418281168e-08	4.5418281168e-08	3.8552072566e-10	1.2000091510e-03	1.4769984099e-02	1.2000091516e-03	-2.7439016996e+01	1.1653374740e-05
5.5347177173e-02	1.0553471772e+00	0.0000000000e+00	1.3969426114e-01	4.9056851579e-08	4.9056851579e-08	3.9997872792e-10	1.2000091510e-03	1.4774352712e-02	1.2000091516e-03	-2.7318670430e+01	1.2586955304e-05
5.5816220200e-02	1.0558162202e+00	0.0000000000e+00	1.4087683559e-01	5.2987226477e-08	5.2987226477e-08	4.1448033140e-10	1.2000091510e-03	1.4778720680e-02	1.2000091516e-03	-2.7198323865e+01	1.3595406755e-05
5.6285263227e-02	1.0562852632e+00	0.0000000000e+00	1.4205960137e-01	5.7231403395e-08	5.7231403395e-08	4.2973517826e-10	1.2000091510e-03	1.4783088002e-02	1.2000091516e-03	-2.7077977299e+01	1.4684373198e-05
5.6754306254e-02	1.0567543063e+00	0.0000000000e+00	1.4324255399e-01	6.1884292332e-08	6.1884292332e-08	4.4633241115e-10	1.2000091510e-03	1.4787454679e-02	1.2000091516e-03	-2.6957630733e+01	1.5878206541e-05
5.7223349281e-02	1.0572233493e+00	0.0000000000e+00	1.4442571505e-01	6.6973963581e-08	6.6973963581e-08	4.6300866635e-10	1.2000091510e-03	1.4791820711e-02	1.2000091516e-03	-2.6837284167e+01	1.7184109028e-05
5.7692392308e-02	1.0576923923e+00	0.0000000000e+00	1.4560908354e-01	7.2500417141e-08	7.2500417141e-08	4.7974981604e-10	1.2000091510e-03	1.4796186099e-02	1.2000091516e-03	-2.6716937601e+01	1.8602080662e-05
5.8161435335e-02	1.0581614353e+00	0.0000000000e+00	1.4679265842e-01	7.8463653013e-08	7.8463653013e-08	4.9654207012e-10	1.2000091510e-03	1.4800550843e-02	1.2000091516e-03	-2.6596591036e+01	2.0132121440e-05
5.8630478361e-02	1.0586304784e+00	0.0000000000e+00	1.4797645446e-01	8.4886356864e-08	8.4886356864e-08	5.1386233266e-10	1.2000091510e-03	1.4804914944e-02	1.2000091516e-03	-2.6476244470e+01	2.1780052029e-05
5.9099521388e-02	1.0590995214e+00	0.0000000000e+00	1.4916046499e-01	9.1911014381e-08	9.1911014381e-08	5.3298208348e-10	1.2000091510e-03	1.4809278402e-02	1.2000091516e-03	-2.6355897904e+01	2.3582431255e-05
5.9568564415e-02	1.0595685644e+00	0.0000000000e+00	1.5034471552e-01	9.9598608597e-08	9.9598608597e-08	5.5219131697e-10	1.2000091510e-03	1.4813641217e-02	1.2000091516e-03	-2.6235551338e+01	2.5554906081e-05
6.0037607442e-02	1.0600376074e+00	0.0000000000e+00	1.5152920501e-01	1.0794913951e-07	1.0794913951e-07	5.7147508988e-10	1.2000091510e-03	1.4818003389e-02	1.2000091516e-03	-2.6115204773e+01	2.7697476507e-05
6.0506650469e-02	1.0605066505e+00	0.0000000000e+00	1.5271393241e-01	1.1696260712e-07	1.1696260712e-07	5.9081880254e-10	1.2000091510e-03	1.4822364920e-02	1.2000091516e-03	-2.5994858207e+01	3.0010142533e-05
6.0975693496e-02	1.0609756935e+00	0.0000000000e+00	1.5389891581e-01	1.2561335781e-07	1.2561335781e-07	9.6276882859e-10	1.4242909929e-03	1.5698204298e-02	1.4242909936e-03	-2.5874511641e+01	3.2229743033e-05
6.1444736523e-02	1.0614447365e+00	0.0000000000e+00	1.5508413070e-01	1.3310312863e-07	1.3310312863e-07	9.9770930568e-10	1.4242909930e-03	1.5702820552e-02	1.4242909936e-03	-2.5754165075e+01	3.4151460539e-05
6.1913779550e-02	1.0619137795e+00	0.0000000000e+00	1.5626962078e-01	1.4127781167e-07	1.4127781167e-07	1.0328186475e-09	1.4242909930e-03	1.5707436128e-02	1.4242909936e-03	-2.5633818509e+01	3.6248912103e-05
6.2382822577e-02	1.0623828226e+00	0.0000000000e+00	1.5745538500e-01	1.5013740693e-07	1.5013740693e-07	1.0680713582e-09	1.4242909930e-03	1.5712051026e-02	1.4242909936e-03	-2.5513471944e+01	3.8522097723e-05
6.2851865604e-02	1.0628518656e+00	0.0000000000e+00	1.5864142231e-01	1.5968191442e-07	1.5968191442e-07	1.1034424978e-09	1.4242909930e-03	1.5716665246e-02	1.4242909936e-03	-2.5393125378e+01	4.0971017402e-05
6.3320908630e-02	1.0633209086e+00	0.0000000000e+00	1.5982773166e-01	1.6991133414e-07	1.6991133414e-07	1.1389076890e-09	1.4242909930e-03	1.5721278789e-02	1.4242909936e-03	-2.5272778812e+01	4.3595671137e-05
6.3789951657e-02	1.0637899517e+00	0.0000000000e+00	1.6101433730e-01	1.8084962369e-07	1.8084962369e-07	1.1743450686e-09	1.4242909930e-03	1.5725891655e-02	1.4242909936e-03	-2.5152432246e+01	4.6402205948e-05
6.4258994684e-02	1.0642589947e+00	0.0000000000e+00	1.6220120815e-01	1.9265237409e-07	1.9265237409e-07	1.2151705087e-09	1.4242909930e-03	1.5730503845e-02	1.4242909936e-03	-2.5032085681e+01	4.9430543214e-05
6.4728037711e-02	1.0647280377e+00	0.0000000000e+00	1.6338839221e-01	2.0546631068e-07	2.0546631068e-07	1.2561887413e-09	1.4242909930e-03	1.5735115359e-02	1.4242909936e-03	-2.4911739115e+01	5.2718329565e-05
6.5197080738e-02	1.0651970807e+00	0.0000000000e+00	1.6457588840e-01	2.1929143345e-07	2.1929143345e-07	1.2973726920e-09	1.4242909930e-03	1.5739726197e-02	1.4242909936e-03	-2.4791392549e+01	5.6265565002e-05
6.5666123765e-02	1.0656661238e+00	0.0000000000e+00	1.6576369567e-01	2.3412774240e-07	2.3412774240e-07	1.3386958473e-09	1.4242909930e-03	1.5744336359e-02	1.4242909936e-03	-2.4671045983e+01	6.0072249525e-05
6.6135166792e-02	1.0661351668e+00	0.0000000000e+00	1.6695181295e-01	2.4997523753e-07	2.4997523753e-07	1.3801322608e-09	1.4242909930e-03	1.5748945847e-02	1.4242909936e-03	-2.4550699418e+01	6.4138383133e-05
6.6604209819e-02	1.0666042098e+00	0.0000000000e+00	1.6814026476e-01	2.6686790502e-07	2.6686790502e-07	1.4209880579e-09	1.4242909930e-03	1.5753554660e-02	1.4242909936e-03	-2.4430352852e+01	6.8472685965e-05
6.7073252846e-02	1.0670732528e+00	0.0000000000e+00	1.6932901527e-01	2.8501721574e-07	2.8501721574e-07	1.4684245512e-09	1.4242909930e-03	1.5758162800e-02	1.4242909936e-03	-2.4310006286e+01	7.3129416990e-05
6.7542295872e-02	1.0675422959e+00	0.0000000000e+00	1.7051811744e-01	3.0468503861e-07	3.0468503861e-07	1.5160814706e-09	1.4242909930e-03	1.5762770265e-02	1.4242909936e-03	-2.4189659720e+01	7.8175766267e-05
6.8011338899e-02	1.0680113389e+00	0.0000000000e+00	1.7170757020e-01	3.2587137365e-07	3.2587137365e-07	1.5639300852e-09	1.4242909930e-03	1.5767377058e-02	1.4242909936e-03	-2.4069313154e+01	8.3611733794e-05
6.8480381926e-02	1.0684803819e+00	0.0000000000e+00	1.7289737245e-01	3.4857622085e-07	3.4857622085e-07	1.6119422286e-09	1.4242909930e-03	1.5771983177e-02	1.4242909936e-03	-2.3948966589e+01	8.9437319573e-05
6.8949424953e-02	1.0689494250e+00	0.0000000000e+00	1.7408752312e-01	3.7279958022e-07	3.7279958022e-07	1.6600903047e-09	1.4242909930e-03	1.5776588624e-02	1.4242909936e-03	-2.3828620023e+01	9.5652523602e-05
6.9418467980e-02	1.0694184680e+00	0.0000000000e+00	1.7527804773e-01	3.9859298647e-07	3.9859298647e-07	1.7069331265e-09	1.4242909930e-03	1.5781193399e-02	1.4242909936e-03	-2.3708273457e+01	1.0227056861e-04
6.9887511007e-02	1.0698875110e+00	0.0000000000e+00	1.7646890391e-01	4.2622491901e-07	4.2622491901e-07	1.7617976605e-09	1.4242909930e-03	1.5785797502e-02	1.4242909936e-03	-2.3587926891e+01	1.0936034075e-04
7.0356554034e-02	1.0703565540e+00	0.0000000000e+00	1.7766015082e-01	4.5616561435e-07	4.5616561435e-07	1.8169150781e-09	1.4242909930e-03	1.5790400934e-02	1.4242909936e-03	-2.3467580326e+01	1.1704249283e-04
7.0825597061e-02	1.0708255971e+00	0.0000000000e+00	1.7885178736e-01	4.8841507249e-07	4.8841507249e-07	1.8722548874e-09	1.4242909930e-03	1.5795003695e-02	1.4242909936e-03	-2.3347233760e+01	1.2531702483e-04
7.1294640088e-02	1.0712946401e+00	0.0000000000e+00	1.8004381244e-01	5.2297329343e-07	5.2297329343e-07	1.9277871635e-09	1.4242909930e-03	1.5799605785e-02	1.4242909936e-03	-2.3226887194e+01	1.3418393675e-04
7.1763683114e-02	1.0717636831e+00	0.0000000000e+00	1.8123622496e-01	5.5984027717e-07	5.5984027717e-07	1.9834825544e-09	1.4242909930e-03	1.5804207205e-02	1.4242909936e-03	-2.3106540628e+01	1.4364322861e-04
7.2232726141e-02	1.0722327261e+00	0.0000000000e+00	1.8242906445e-01	5.9827507381e-07	5.9827507381e-07	3.1763107424e-09	1.6835507669e-03	1.6715073315e-02	1.6835507676e-03	-2.2986194062e+01	1.5350478824e-04
7.2701769168e-02	1.0727017692e+00	0.0000000000e+00	1.8362224329e-01	6.2825642904e-07	6.2825642904e-07	3.2759066950e-09	1.6835507669e-03	1.6719936619e-02	1.6835507676e-03	-2.2865847497e+01	1.6119737279e-04
7.3170812195e-02	1.0731708122e+00	0.0000000000e+00	1.8481585677e-01	6.6066115963e-07	6.6066115963e-07	3.3759841164e-09	1.6835507669e-03	1.6724799216e-02	1.6835507676e-03	-2.2745500931e+01	1.6951174443e-04
7.3639855222e-02	1.0736398552e+00	0.0000000000e+00	1.8600990376e-01	6.9548926557e-07	6.9548926557e-07	3.4764915706e-09	1.6835507669e-03	1.6729661106e-02	1.6835507676e-03	-2.2625154365e+01	1.7844790316e-04
7.4108898249e-02	1.0741088982e+00	0.0000000000e+00	1.8720438316e-01	7.3274074686e-07	7.3274074686e-07	3.5773785131e-09	1.6835507669e-03	1.6734522290e-02	1.6835507676e-03	-2.2504807799e+01	1.8800584899e-04
7.4577941276e-02	1.0745779413e+00	0.0000000000e+00	1.8839929383e-01	7.7241560350e-07	7.7241560350e-07	3.6785953021e-09	1.6835507669e-03	1.6739382767e-02	1.6835507676e-03	-2.2384461234e+01	1.9818558192e-04
7.5046984303e-02	1.0750469843e+00	0.0000000000e+00	1.8959463467e-01	8.1451383549e-07	8.1451383549e-07	3.7800932074e-09	1.6835507669e-03	1.6744242539e-02	1.6835507676e-03	-2.2264114668e+01	2.0898710194e-04
7.5516027330e-02	1.0755160273e+00	0.0000000000e+00	1.9079040454e-01	8.5903544283e-07	8.5903544283e-07	3.8818244177e-09	1.6835507669e-03	1.6749101606e-02	1.6835507676e-03	-2.2143768102e+01	2.2041040905e-04
7.5985070356e-02	1.0759850704e+00	0.0000000000e+00	1.9198664911e-01	9.0636521271e-07	9.0636521271e-07	3.9903347934e-09	1.6835507669e-03	1.6753959969e-02	1.6835507676e-03	-2.2023421536e+01	2.3255423155e-04
7.6454113383e-02	1.0764541134e+00	0.0000000000e+00	1.9318332435e-01	9.5712390446e-07	9.5712390446e-07	4.1078472143e-09	1.6835507669e-03	1.6758817627e-02	1.6835507676e-03	-2.1903074971e+01	2.4557784322e-04
7.6923156410e-02	1.0769231564e+00	0.0000000000e+00	1.9438048078e-01	1.0114734687e-06	1.0114734687e-06	4.2258728489e-09	1.6835507669e-03	1.6763674581e-02	1.6835507676e-03	-2.1782728405e+01	2.5952279716e-04
7.7392199437e-02	1.0773921994e+00	0.0000000000e+00	1.9557811727e-01	1.0694139054e-06	1.0694139054e-06	4.3443574244e-09	1.6835507669e-03	1.6768530831e-02	1.6835507676e-03	-2.1662381839e+01	2.7438909338e-04
7.7861242464e-02	1.0778612425e+00	0.0000000000e+00	1.9677623267e-01	1.1309452146e-06	1.1309452146e-06	4.4632475746e-09	1.6835507669e-03	1.6773386379e-02	1.6835507676e-03	-2.1542035273e+01	2.9017673188e-04
7.8330285491e-02	1.0783302855e+00	0.0000000000e+00	1.9797482584e-01	1.1960673963e-06	1.1960673963e-06	4.5824908501e-09	1.6835507669e-03	1.6778241224e-02	1.6835507676e-03	-2.1421688707e+01	3.0688571267e-04
7.8799328518e-02	1.0787993285e+00	0.0000000000e+00	1.9917389562e-01	1.2647804505e-06	1.2647804505e-06	4.7020357265e-09	1.6835507669e-03	1.6783095366e-02	1.6835507676e-03	-2.1301342142e+01	3.2451603573e-04
7.9268371545e-02	1.0792683715e+00	0.0000000000e+00	2.0037348397e-01	1.3374934104e-06	1.3374934104e-06	4.8256788984e-09	1.6835507669e-03	1.6787948807e-02	1.6835507676e-03	-2.1180995576e+01	3.4317265038e-04
7.9737414572e-02	1.0797374146e+00	0.0000000000e+00	2.0157354327e-01	1.4152392245e-06	1.4152392245e-06	4.9630394419e-09	1.6835507669e-03	1.6792801546e-02	1.6835507676e-03	-2.1060649010e+01	3.6312058947e-04
8.0206457598e-02	1.0802064576e+00	0.0000000000e+00	2.0277413245e-01	1.4983986010e-06	1.4983986010e-06	5.1010114036e-09	1.6835507670e-03	1.6797653584e-02	1.6835507676e-03	-2.0940302444e+01	3.8445753470e-04
8.0675500625e-02	1.0806755006e+00	0.0000000000e+00	2.0397525035e-01	1.5869715399e-06	1.5869715399e-06	5.2395365067e-09	1.6835507670e-03	1.6802504921e-02	1.6835507676e-03	-2.0819955879e+01	4.0718348608e-04
8.1144543652e-02	1.0811445437e+00	0.0000000000e+00	2.0517689580e-01	1.6809580413e-06	1.6809580413e-06	5.3785573855e-09	1.6835507670e-03	1.6807355558e-02	1.6835507676e-03	-2.0699609313e+01	4.3129844360e-04
8.1613586679e-02	1.0816135867e+00	0.0000000000e+00	2.0637906761e-01	1.7803581051e-06	1.7803581051e-06	5.5180175968e-09	1.6835507670e-03	1.6812205496e-02	1.6835507676e-03	-2.0579262747e+01	4.5680240727e-04
8.2082629706e-02	1.0820826297e+00	0.0000000000e+00	2.0758176461e-01	1.8851717314e-06	1.8851717314e-06	5.6578616288e-09	1.6835507670e-03	1.6817054734e-02	1.6835507676e-03	-2.0458916181e+01	4.8369537709e-04
8.2551672733e-02	1.0825516727e+00	0.0000000000e+00	2.0878502789e-01	1.9958144287e-06	1.9958144287e-06	5.7982176138e-09	1.6835507670e-03	1.6821903272e-02	1.6835507676e-03	-2.0338569616e+01	5.1208396383e-04
8.3020715760e-02	1.0830207158e+00	0.0000000000e+00	2.0998879992e-01	2.1138174147e-06	2.1138174147e-06	5.9582082230e-09	1.6835507670e-03	1.6826751113e-02	1.6835507676e-03	-2.0218223050e+01	5.4236104567e-04
8.3489758787e-02	1.0834897588e+00	0.0000000000e+00	2.1119315184e-01	2.2400691964e-06	2.2400691964e-06	6.1189277406e-09	1.6835507670e-03	1.6831598255e-02	1.6835507676e-03	-2.0097876484e+01	5.7475459484e-04
8.3958801814e-02	1.0839588018e+00	0.0000000000e+00	2.1239808246e-01	2.3745697739e-06	2.3745697739e-06	6.2803135498e-09	1.6835507670e-03	1.6836444699e-02	1.6835507676e-03	-1.9977529918e+01	6.0926461134e-04
8.4427844841e-02	1.0844278448e+00	0.0000000000e+00	2.1360359056e-01	2.5173191472e-06	2.5173191472e-06	6.4423039492e-09	1.6835507670e-03	1.6841290445e-02	1.6835507676e-03	-1.9857183352e+01	6.4589109516e-04
8.4896887867e-02	1.0848968879e+00	0.0000000000e+00	2.1480967494e-01	2.6683173162e-06	2.6683173162e-06	6.6048381659e-09	1.6835507670e-03	1.6846135495e-02	1.6835507676e-03	-1.9736836787e+01	6.8463404631e-04
8.5365930894e-02	1.0853659309e+00	0.0000000000e+00	2.1601633441e-01	2.8275642810e-06	2.8275642810e-06	6.7678563655e-09	1.6835507670e-03	1.6850979848e-02	1.6835507676e-03	-1.9616490221e+01	7.2549346479e-04
8.5834973921e-02	1.0858349739e+00	0.0000000000e+00	2.1722362551e-01	2.9807374221e-06	2.9807374221e-06	1.0006323954e-08	1.9339427383e-03	1.7653158779e-02	1.9339427390e-03	-1.9496143655e+01	7.6479446799e-04
8.6304016948e-02	1.0863040169e+00	0.0000000000e+00	2.1843142820e-01	3.1158220983e-06	3.1158220983e-06	1.0277026199e-08	1.9339427383e-03	1.7658229411e-02	1.9339427390e-03	-1.9375797089e+01	7.9945435191e-04
8.6773059975e-02	1.0867730600e+00	0.0000000000e+00	2.1963986663e-01	3.2601963280e-06	3.2601963280e-06	1.0549044466e-08	1.9339427383e-03	1.7663299315e-02	1.9339427390e-03	-1.9255450524e+01	8.3649773969e-04
8.7242103002e-02	1.0872421030e+00	0.0000000000e+00	2.2084893955e-01	3.4138601112e-06	3.4138601112e-06	1.0822280258e-08	1.9339427383e-03	1.7668368491e-02	1.9339427390e-03	-1.9135103958e+01	8.7592463133e-04
8.7711146029e-02	1.0877111460e+00	0.0000000000e+00	2.2205864573e-01	3.5768134480e-06	3.5768134480e-06	1.1096636409e-08	1.9339427383e-03	1.7673436940e-02	1.9339427390e-03	-1.9014757392e+01	9.1773502683e-04
8.8180189056e-02	1.0881801891e+00	0.0000000000e+00	2.2326898393e-01	3.7490563382e-06	3.7490563382e-06	1.1372017097e-08	1.9339427384e-03	1.7678504663e-02	1.9339427390e-03	-1.8894410826e+01	9.6192892618e-04
8.8649232083e-02	1.0886492321e+00	0.0000000000e+00	2.2447995291e-01	3.9305887820e-06	3.9305887820e-06	1.1648327868e-08	1.9339427384e-03	1.7683571659e-02	1.9339427390e-03	-1.8774064260e+01	1.0085063294e-03
8.9118275109e-02	1.0891182751e+00	0.0000000000e+00	2.2569155144e-01	4.1214107794e-06	4.1214107794e-06	1.1925475649e-08	1.9339427384e-03	1.7688637930e-02	1.9339427390e-03	-1.8653717695e+01	1.0574672365e-03
8.9587318136e-02	1.0895873181e+00	0.0000000000e+00	2.2690385485e-01	4.3221084757e-06	4.3221084757e-06	1.2180878119e-08	1.9339427384e-03	1.7693703475e-02	1.9339427390e-03	-1.8533371129e+01	1.1089620400e-03
9.0056361163e-02	1.0900563612e+00	0.0000000000e+00	2.2811670330e-01	4.5332473517e-06	4.5332473517e-06	1.2500780156e-08	1.9339427384e-03	1.7698768295e-02	1.9339427390e-03	-1.8413024563e+01	1.1631358304e-03
9.0525404190e-02	1.0905254042e+00	0.0000000000e+00	2.2933024835e-01	4.7582845588e-06	4.7582845588e-06	1.2822282539e-08	1.9339427384e-03	1.7703832390e-02	1.9339427390e-03	-1.8292677997e+01	1.2208756399e-03
9.0994447217e-02	1.0909944472e+00	0.0000000000e+00	2.3054448875e-01	4.9972200969e-06	4.9972200969e-06	1.3145278237e-08	1.9339427384e-03	1.7708895761e-02	1.9339427390e-03	-1.8172331432e+01	1.2821814686e-03
9.1463490244e-02	1.0914634902e+00	0.0000000000e+00	2.3175942321e-01	5.2500539661e-06	5.2500539661e-06	1.3469661549e-08	1.9339427384e-03	1.7713958409e-02	1.9339427390e-03	-1.8051984866e+01	1.3470533165e-03
9.1932533271e-02	1.0919325333e+00	0.0000000000e+00	2.3297505045e-01	5.5167861663e-06	5.5167861663e-06	1.3795328134e-08	1.9339427384e-03	1.7719020333e-02	1.9339427390e-03	-1.7931638300e+01	1.4154911834e-03
9.2401576298e-02	1.0924015763e+00	0.0000000000e+00	2.3419136919e-01	5.7974166976e-06	5.7974166976e-06	1.4122175021e-08	1.9339427384e-03	1.7724081534e-02	1.9339427390e-03	-1.7811291734e+01	1.4874950695e-03
9.2870619325e-02	1.0928706193e+00	0.0000000000e+00	2.3540837815e-01	6.0919455599e-06	6.0919455599e-06	1.4450100638e-08	1.9339427384e-03	1.7729142013e-02	1.9339427390e-03	-1.7690945169e+01	1.5630649748e-03
9.3339662351e-02	1.0933396624e+00	0.0000000000e+00	2.3662607605e-01	6.4003727533e-06	6.4003727533e-06	1.4779004819e-08	1.9339427384e-03	1.7734201770e-02	1.9339427390e-03	-1.7570598603e+01	1.6422008992e-03
9.3808705378e-02	1.0938087054e+00	0.0000000000e+00	2.3784452731e-01	6.7250204139e-06	6.7250204139e-06	1.5116892276e-08	1.9339427384e-03	1.7739260805e-02	1.9339427390e-03	-1.7450252037e+01	1.7254986540e-03
9.4277748405e-02	1.0942777484e+00	0.0000000000e+00	2.3906364622e-01	7.0694204488e-06	7.0694204488e-06	1.5495903024e-08	1.9339427384e-03	1.7744319118e-02	1.9339427390e-03	-1.7329905471e+01	1.8138644522e-03
9.4746791432e-02	1.0947467914e+00	0.0000000000e+00	2.4028352379e-01	7.4349205793e-06	7.4349205793e-06	1.5876745525e-08	1.9339427384e-03	1.7749376711e-02	1.9339427390e-03	-1.7209558905e+01	1.9076440906e-03
9.5215834459e-02	1.0952158345e+00	0.0000000000e+00	2.4150415871e-01	7.8215208054e-06	7.8215208054e-06	1.6259304641e-08	1.9339427384e-03	1.7754433583e-02	1.9339427390e-03	-1.7089212340e+01	2.0068375694e-03
9.5684877486e-02	1.0956848775e+00	0.0000000000e+00	2.4272554964e-01	8.2292211272e-06	8.2292211272e-06	1.6643466594e-08	1.9339427384e-03	1.7759489735e-02	1.9339427390e-03	-1.6968865774e+01	2.1114448885e-03
9.6153920513e-02	1.0961539205e+00	0.0000000000e+00	2.4394769526e-01	8.6580215446e-06	8.6580215446e-06	1.7029118990e-08	1.9339427384e-03	1.7764545168e-02	1.9339427390e-03	-1.6848519208e+01	2.2214660480e-03
9.6622963540e-02	1.0966229635e+00	0.0000000000e+00	2.4517059424e-01	9.1079220576e-06	9.1079220576e-06	1.7416150839e-08	1.9339427384e-03	1.7769599881e-02	1.9339427390e-03	-1.6728172642e+01	2.3369010477e-03
9.7092006567e-02	1.0970920066e+00	0.0000000000e+00	2.4639424526e-01	9.5789226663e-06	9.5789226663e-06	1.7804452573e-08	1.9339427384e-03	1.7774653876e-02	1.9339427390e-03	-1.6607826077e+01	2.4577498877e-03
9.7561049593e-02	1.0975610496e+00	0.0000000000e+00	2.4761871348e-01	1.0073228867e-05	1.0073228867e-05	1.8187674025e-08	1.9339427385e-03	1.7779707152e-02	1.9339427390e-03	-1.6487479511e+01	2.5845784520e-03
9.8030092620e-02	1.0980300926e+00	0.0000000000e+00	2.4884389197e-01	1.0596385006e-05	1.0596385006e-05	1.8633819886e-08	1.9339427385e-03	1.7784759710e-02	1.9339427390e-03	-1.6367132945e+01	2.7188093032e-03
9.8499135647e-02	1.0984991356e+00	0.0000000000e+00	2.5006989557e-01	1.1151820709e-05	1.1151820709e-05	1.9082218290e-08	1.9339427385e-03	1.7789811551e-02	1.9339427390e-03	-1.6246786379e+01	2.8613224108e-03
9.8968178674e-02	1.0989681787e+00	0.0000000000e+00	2.5129672293e-01	1.1739535976e-05	1.1739535976e-05	1.9532743535e-08	1.9339427385e-03	1.7794862674e-02	1.9339427390e-03	-1.6126439813e+01	3.0121177749e-03
9.9437221701e-02	1.0994372217e+00	0.0000000000e+00	2.5252437265e-01	1.2359530806e-05	1.2359530806e-05	1.9985271279e-08	1.9339427385e-03	1.7799913080e-02	1.9339427390e-03	-1.6006093248e+01	3.1711953953e-03
9.9906264728e-02	1.0999062647e+00	0.0000000000e+00	2.5375284336e-01	1.3011805200e-05	1.3011805200e-05	2.0439678565e-08	1.9339427385e-03	1.7804962771e-02	1.9339427390e-03	-1.5885746682e+01	3.3385552722e-03
1.0037530775e-01	1.1003753078e+00	0.0000000000e+00	2.5498213369e-01	1.3696359158e-05	1.3696359158e-05	2.0895843848e-08	1.9339427385e-03	1.7810011745e-02	1.9339427390e-03	-1.5765400116e+01	3.5141974055e-03
1.0084435078e-01	1.1008443508e+00	0.0000000000e+00	2.5621224226e-01	1.4413192679e-05	1.4413192679e-05	2.1353647013e-08	1.9339427385e-03	1.7815060003e-02	1.9339427390e-03	-1.5645053550e+01	3.6981217953e-03
1.0131339381e-01	1.1013133938e+00	0.0000000000e+00	2.5744324518e-01	1.5146027038e-05	1.5146027038e-05	2.3820469905e-08	2.0003140179e-03	1.8021674769e-02	2.0003140184e-03	-1.5524706985e+01	3.8861516633e-03
1.0178243684e-01	1.1017824368e+00	0.0000000000e+00	2.5867497955e-01	1.5886415448e-05	1.5886415448e-05	2.4395327518e-08	2.0003140179e-03	1.8026775478e-02	2.0003140184e-03	-1.5404360419e+01	4.0761197415e-03
1.0225147986e-01	1.1022514799e+00	0.0000000000e+00	2.5990761046e-01	1.6673026923e-05	1.6673026923e-05	2.4973251047e-08	2.0003140179e-03	1.8031875466e-02	2.0003140184e-03	-1.5284013853e+01	4.2779476853e-03
1.0272052289e-01	1.1027205229e+00	0.0000000000e+00	2.6114113649e-01	1.7505861464e-05	1.7505861464e-05	2.5554089748e-08	2.0003140179e-03	1.8036974732e-02	2.0003140184e-03	-1.5163667287e+01	4.4916354946e-03
1.0318956592e-01	1.1031895659e+00	0.0000000000e+00	2.6237555620e-01	1.8384919071e-05	1.8384919071e-05	2.6137694348e-08	2.0003140179e-03	1.8042073278e-02	2.0003140184e-03	-1.5043320722e+01	4.7171831695e-03
1.0365860894e-01	1.1036586089e+00	0.0000000000e+00	2.6361086816e-01	1.9310199744e-05	1.9310199744e-05	2.6723917085e-08	2.0003140179e-03	1.8047171104e-02	2.0003140184e-03	-1.4922974156e+01	4.9545907099e-03
1.0412765197e-01	1.1041276520e+00	0.0000000000e+00	2.6484707093e-01	2.0281703483e-05	2.0281703483e-05	2.7312611733e-08	2.0003140179e-03	1.8052268209e-02	2.0003140184e-03	-1.4802627590e+01	5.2038581158e-03
1.0459669500e-01	1.1045966950e+00	0.0000000000e+00	2.6608416308e-01	2.1299430287e-05	2.1299430287e-05	2.7903633635e-08	2.0003140180e-03	1.8057364596e-02	2.0003140184e-03	-1.4682281024e+01	5.4649853873e-03
1.0506573802e-01	1.1050657380e+00	0.0000000000e+00	2.6732214317e-01	2.2363380158e-05	2.2363380158e-05	2.8496839724e-08	2.0003140180e-03	1.8062460263e-02	2.0003140184e-03	-1.4561934458e+01	5.7379725244e-03
1.0553478105e-01	1.1055347811e+00	0.0000000000e+00	2.6856108502e-01	2.3481352206e-05	2.3481352206e-05	2.9094285595e-08	2.0003140180e-03	1.8067555211e-02	2.0003140184e-03	-1.4441587893e+01	6.0248206149e-03
1.0600382408e-01	1.1060038241e+00	0.0000000000e+00	2.6980088108e-01	2.4665252829e-05	2.4665252829e-05	2.9777516665e-08	2.0003140180e-03	1.8072649441e-02	2.0003140184e-03	-1.4321241327e+01	6.3285845897e-03
1.0647286710e-01	1.1064728671e+00	0.0000000000e+00	2.7104165031e-01	2.5920222843e-05	2.5920222843e-05	3.0464453301e-08	2.0003140180e-03	1.8077742953e-02	2.0003140184e-03	-1.4200894761e+01	6.6505834740e-03
1.0694191013e-01	1.1069419101e+00	0.0000000000e+00	2.7228339121e-01	2.7246262249e-05	2.7246262249e-05	3.1154930161e-08	2.0003140180e-03	1.8082835748e-02	2.0003140184e-03	-1.4080548195e+01	6.9908172679e-03
1.0741095316e-01	1.1074109532e+00	0.0000000000e+00	2.7352610227e-01	2.8643371046e-05	2.8643371046e-05	3.1848783386e-08	2.0003140180e-03	1.8087927826e-02	2.0003140184e-03	-1.3960201630e+01	7.3492859715e-03
1.0787999619e-01	1.1078799962e+00	0.0000000000e+00	2.7476978200e-01	3.0111549235e-05	3.0111549235e-05	3.2545850635e-08	2.0003140180e-03	1.8093019187e-02	2.0003140184e-03	-1.3839855064e+01	7.7259895845e-03
1.0834903921e-01	1.1083490392e+00	0.0000000000e+00	2.7601442890e-01	3.1650796814e-05	3.1650796814e-05	3.3245971122e-08	2.0003140180e-03	1.8098109832e-02	2.0003140184e-03	-1.3719508498e+01	8.1209281072e-03
1.0881808224e-01	1.1088180822e+00	0.0000000000e+00	2.7726004145e-01	3.3261113786e-05	3.3261113786e-05	3.3948985645e-08	2.0003140180e-03	1.8103199761e-02	2.0003140184e-03	-1.3599161932e+01	8.5341015395e-03
1.0928712527e-01	1.1092871253e+00	0.0000000000e+00	2.7850671068e-01	3.4947609154e-05	3.4947609154e-05	3.4601483630e-08	2.0003140180e-03	1.8108288975e-02	2.0003140184e-03	-1.3478815366e+01	8.9668207445e-03
1.0975616829e-01	1.1097561683e+00	0.0000000000e+00	2.7975424464e-01	3.6722318358e-05	3.6722318358e-05	3.5411237122e-08	2.0003140180e-03	1.8113377473e-02	2.0003140184e-03	-1.3358468801e+01	9.4221737626e-03
1.1022521132e-01	1.1102252113e+00	0.0000000000e+00	2.8100283681e-01	3.8606671948e-05	3.8606671948e-05	3.6225730662e-08	2.0003140180e-03	1.8118465257e-02	2.0003140184e-03	-1.3238122235e+01	9.9056592219e-03
1.1069425435e-01	1.1106942543e+00	0.0000000000e+00	2.8225248564e-01	4.0600669924e-05	4.0600669924e-05	3.7044779891e-08	2.0003140180e-03	1.8123552327e-02	2.0003140184e-03	-1.3117775669e+01	1.0417277122e-02
1.1116329737e-01	1.1111632974e+00	0.0000000000e+00	2.8350318953e-01	4.2704312287e-05	4.2704312287e-05	3.7868201888e-08	2.0003140180e-03	1.8128638682e-02	2.0003140184e-03	-1.2997429103e+01	1.0957027464e-02
1.1163234040e-01	1.1116323404e+00	0.0000000000e+00	2.8475494693e-01	4.4917599037e-05	4.4917599037e-05	3.8695815210e-08	2.0003140180e-03	1.8133724325e-02	2.0003140184e-03	-1.2877082538e+01	1.1524910247e-02
1.1210138343e-01	1.1121013834e+00	0.0000000000e+00	2.8600775625e-01	4.7240530173e-05	4.7240530173e-05	3.9527439935e-08	2.0003140180e-03	1.8138809254e-02	2.0003140184e-03	-1.2756735972e+01	1.2120925471e-02
1.1257042645e-01	1.1125704265e+00	0.0000000000e+00	2.8726161591e-01	4.9673105695e-05	4.9673105695e-05	4.0362897703e-08	2.0003140180e-03	1.8143893471e-02	2.0003140184e-03	-1.2636389406e+01	1.2745073136e-02
1.1303946948e-01	1.1130394695e+00	0.0000000000e+00	2.8851652435e-01	5.2215325604e-05	5.2215325604e-05	4.1202011745e-08	2.0003140180e-03	1.8148976975e-02	2.0003140184e-03	-1.2516042840e+01	1.3397353242e-02
1.1350851251e-01	1.1135085125e+00	0.0000000000e+00	2.8977256381e-01	5.4883928718e-05	5.4883928718e-05	4.2032371757e-08	2.0003140180e-03	1.8154059768e-02	2.0003140184e-03	-1.2395696275e+01	1.4082060618e-02
1.1397755553e-01	1.1139775555e+00	0.0000000000e+00	2.9102960590e-01	5.7708204794e-05	5.7708204794e-05	4.3003792944e-08	2.0003140180e-03	1.8159141849e-02	2.0003140184e-03	-1.2275349709e+01	1.4806710399e-02
1.1444659856e-01	1.1144465986e+00	0.0000000000e+00	2.9228780012e-01	6.0702047705e-05	6.0702047705e-05	4.3981158266e-08	2.0003140181e-03	1.8164223219e-02	2.0003140184e-03	-1.2155003143e+01	1.5574867459e-02
1.1491564159e-01	1.1149156416e+00	0.0000000000e+00	2.9354714480e-01	6.3865457450e-05	6.3865457450e-05	4.4964261101e-08	2.0003140181e-03	1.8169303879e-02	2.0003140184e-03	-1.2034656577e+01	1.6386531800e-02
1.1538468462e-01	1.1153846846e+00	0.0000000000e+00	2.9480763829e-01	6.7198434031e-05	6.7198434031e-05	4.5952896233e-08	2.0003140181e-03	1.8174383828e-02	2.0003140184e-03	-1.1914310011e+01	1.7241703420e-02
1.1585372764e-01	1.1158537276e+00	0.0000000000e+00	2.9606927891e-01	7.0700977446e-05	7.0700977446e-05	4.6946859901e-08	2.0003140181e-03	1.8179463067e-02	2.0003140184e-03	-1.1793963446e+01	1.8140382320e-02
1.1632277067e-01	1.1163227707e+00	0.0000000000e+00	2.9733206502e-01	7.4373087696e-05	7.4373087696e-05	4.7945949848e-08	2.0003140181e-03	1.8184541597e-02	2.0003140184e-03	-1.1673616880e+01	1.9082568500e-02
1.1679181370e-01	1.1167918137e+00	0.0000000000e+00	2.9859599494e-01	7.8214764780e-05	7.8214764780e-05	4.8949965369e-08	2.0003140181e-03	1.8189619418e-02	2.0003140184e-03	-1.1553270314e+01	2.0068261960e-02
1.1726085672e-01	1.1172608567e+00	0.0000000000e+00	2.9986125138e-01	8.2601257169e-05	8.2601257169e-05	3.3633125469e-08	1.7205020631e-03	1.7303361157e-02	1.7205020634e-03	-1.1432923748e+01	2.1193743556e-02
1.1772989975e-01	1.1177298997e+00	0.0000000000e+00	3.0112770607e-01	8.8327380253e-05	8.8327380253e-05	3.4441259106e-08	1.7205020631e-03	1.7308186213e-02	1.7205020634e-03	-1.1312577183e+01	2.2662946185e-02
1.1819894278e-01	1.1181989428e+00	0.0000000000e+00	3.0239544751e-01	9.4421163129e-05	9.4421163129e-05	3.5255210209e-08	1.7205020631e-03	1.7313010597e-02	1.7205020634e-03	-1.1192230617e+01	2.4226482577e-02
1.1866798580e-01	1.1186679858e+00	0.0000000000e+00	3.0366447391e-01	1.0088260580e-04	1.0088260580e-04	3.6074813121e-08	1.7205020631e-03	1.7317834309e-02	1.7205020634e-03	-1.1071884051e+01	2.5884352730e-02
1.1913702883e-01	1.1191370288e+00	0.0000000000e+00	3.0493478350e-01	1.0771170826e-04	1.0771170826e-04	3.6899902937e-08	1.7205020631e-03	1.7322657350e-02	1.7205020634e-03	-1.0951537485e+01	2.7636556646e-02
1.1960607186e-01	1.1196060719e+00	0.0000000000e+00	3.0620637448e-01	1.1490847051e-04	1.1490847051e-04	3.7730315559e-08	1.7205020631e-03	1.7327479718e-02	1.7205020634e-03	-1.0831190920e+01	2.9483094324e-02
1.2007511488e-01	1.1200751149e+00	0.0000000000e+00	3.0747924505e-01	1.2247289255e-04	1.2247289255e-04	3.8565887742e-08	1.7205020631e-03	1.7332301416e-02	1.7205020634e-03	-1.0710844354e+01	3.1423965764e-02
1.2054415791e-01	1.1205441579e+00	0.0000000000e+00	3.0875339343e-01	1.3040497439e-04	1.3040497439e-04	3.9406457143e-08	1.7205020631e-03	1.7337122444e-02	1.7205020634e-03	-1.0590497788e+01	3.3459170967e-02
1.2101320094e-01	1.1210132009e+00	0.0000000000e+00	3.1002893823e-01	1.3878620877e-04	1.3878620877e-04	3.9923917220e-08	1.7205020631e-03	1.7341942801e-02	1.7205020634e-03	-1.0470151222e+01	3.5609619256e-02
1.2148224396e-01	1.1214822440e+00	0.0000000000e+00	3.1130540584e-01	1.4772840631e-04	1.4772840631e-04	4.1005484883e-08	1.7205020631e-03	1.7346762488e-02	1.7205020634e-03	-1.0349804656e+01	3.7903998880e-02
1.2195128699e-01	1.1219512870e+00	0.0000000000e+00	3.1258339704e-01	1.5726188692e-04	1.5726188692e-04	4.2097533465e-08	1.7205020631e-03	1.7351581506e-02	1.7205020634e-03	-1.0229458091e+01	4.0350089293e-02
1.2242033002e-01	1.1224203300e+00	0.0000000000e+00	3.1386290985e-01	1.6738665061e-04	1.6738665061e-04	4.3199842087e-08	1.7205020631e-03	1.7356399854e-02	1.7205020634e-03	-1.0109111525e+01	4.2947890496e-02
1.2288937305e-01	1.1228893730e+00	0.0000000000e+00	3.1514394228e-01	1.7810269738e-04	1.7810269738e-04	4.4312189818e-08	1.7205020631e-03	1.7361217534e-02	1.7205020634e-03	-9.9887649591e+00	4.5697402489e-02
1.2335841607e-01	1.1233584161e+00	0.0000000000e+00	3.1642649234e-01	1.8941002723e-04	1.8941002723e-04	4.5434355789e-08	1.7205020631e-03	1.7366034546e-02	1.7205020634e-03	-9.8684183933e+00	4.8598625271e-02
1.2382745910e-01	1.1238274591e+00	0.0000000000e+00	3.1771055804e-01	2.0130864016e-04	2.0130864016e-04	4.6566119292e-08	1.7205020631e-03	1.7370850890e-02	1.7205020634e-03	-9.7480718276e+00	5.1651558842e-02
1.2429650213e-01	1.1242965021e+00	0.0000000000e+00	3.1899709959e-01	2.1385655653e-04	2.1385655653e-04	4.4945278821e-08	1.7205020631e-03	1.7375666566e-02	1.7205020634e-03	-9.6277252618e+00	5.4871090008e-02
1.2476554515e-01	1.1247655452e+00	0.0000000000e+00	3.2028182897e-01	2.2723941901e-04	2.2723941901e-04	4.6863890685e-08	1.7205020631e-03	1.7380481574e-02	1.7205020634e-03	-9.5073786960e+00	5.8304850766e-02
1.2523458818e-01	1.1252345882e+00	0.0000000000e+00	3.2156887296e-01	2.4155559522e-04	2.4155559522e-04	4.8821552164e-08	1.7205020631e-03	1.7385295916e-02	1.7205020634e-03	-9.3870321302e+00	6.1978080177e-02
1.2570363121e-01	1.1257036312e+00	0.0000000000e+00	3.2285822902e-01	2.5680508516e-04	2.5680508516e-04	5.0817907542e-08	1.7205020631e-03	1.7390109592e-02	1.7205020634e-03	-9.2666855645e+00	6.5890778243e-02
1.2617267423e-01	1.1261726742e+00	0.0000000000e+00	3.2414989458e-01	2.7298788883e-04	2.7298788883e-04	5.2852588690e-08	1.7205020631e-03	1.7394922601e-02	1.7205020634e-03	-9.1463389987e+00	7.0042944963e-02
1.2664171726e-01	1.1266417173e+00	0.0000000000e+00	3.2544386708e-01	2.9010400623e-04	2.9010400623e-04	5.4925215730e-08	1.7205020632e-03	1.7399734944e-02	1.7205020634e-03	-9.0259924329e+00	7.4434580337e-02
1.2711076029e-01	1.1271107603e+00	0.0000000000e+00	3.2674014396e-01	3.0815343737e-04	3.0815343737e-04	5.7035397679e-08	1.7205020632e-03	1.7404546623e-02	1.7205020634e-03	-8.9056458671e+00	7.9065684365e-02
1.2757980331e-01	1.1275798033e+00	0.0000000000e+00	3.2804606618e-01	3.2718746171e-04	3.2718746171e-04	4.4036869281e-08	1.7205020632e-03	1.7409357636e-02	1.7205020634e-03	-8.7852993014e+00	8.3949414281e-02
1.2804884634e-01	1.1280488463e+00	0.0000000000e+00	3.2933401342e-01	3.4739091345e-04	3.4739091345e-04	4.8788178254e-08	1.7205020632e-03	1.7414167984e-02	1.7205020634e-03	-8.6649527356e+00	8.9133194648e-02
1.2851788937e-01	1.1285178894e+00	0.0000000000e+00	3.3062717706e-01	3.6905833406e-04	3.6905833406e-04	5.3830182497e-08	1.7205020632e-03	1.7418977668e-02	1.7205020634e-03	-8.5446061698e+00	9.4692598605e-02
1.2898693240e-01	1.1289869324e+00	0.0000000000e+00	3.3192555270e-01	3.9218972354e-04	3.9218972354e-04	5.9166281291e-08	1.7205020632e-03	1.7423786688e-02	1.7205020634e-03	-8.4242596041e+00	1.0062762615e-01
1.2945597542e-01	1.1294559754e+00	0.0000000000e+00	3.3322913588e-01	4.1678508189e-04	4.1678508189e-04	6.4799469908e-08	1.7205020632e-03	1.7428595045e-02	1.7205020634e-03	-8.3039130383e+00	1.0693827729e-01
1.2992501845e-01	1.1299250184e+00	0.0000000000e+00	3.3453792212e-01	4.4284440910e-04	4.4284440910e-04	7.0732352889e-08	1.7205020632e-03	1.7433402738e-02	1.7205020634e-03	-8.1835664725e+00	1.1362455201e-01
1.3039406148e-01	1.1303940615e+00	0.0000000000e+00	3.3585190695e-01	4.7036770517e-04	4.7036770517e-04	7.6967157287e-08	1.7205020632e-03	1.7438209769e-02	1.7205020634e-03	-8.0632199067e+00	1.2068645033e-01
1.3086310450e-01	1.1308631045e+00	0.0000000000e+00	3.3717108583e-01	4.9935497012e-04	4.9935497012e-04	8.3505745836e-08	1.7205020632e-03	1.7443016137e-02	1.7205020634e-03	-7.9428733410e+00	1.2812397224e-01
1.3133214753e-01	1.1313321475e+00	0.0000000000e+00	3.3847967728e-01	5.3620248543e-04	5.3620248543e-04	2.8223333238e-08	1.5594001112e-03	1.6885300714e-02	1.5594001114e-03	-7.8225267752e+00	1.3757826890e-01
1.3180119056e-01	1.1318011906e+00	0.0000000000e+00	3.3976814576e-01	5.7634358688e-04	5.7634358688e-04	3.9800739808e-08	1.5594001112e-03	1.6889956274e-02	1.5594001114e-03	-7.7021802094e+00	1.4787763043e-01
1.3227023358e-01	1.1322702336e+00	0.0000000000e+00	3.4107308853e-01	6.1930113884e-04	6.1930113884e-04	5.4015287601e-08	1.5594001112e-03	1.6894611192e-02	1.5594001114e-03	-7.5818336437e+00	1.5889963386e-01
1.3273927661e-01	1.1327392766e+00	0.0000000000e+00	3.4239449439e-01	6.6507514129e-04	6.6507514129e-04	7.1063891441e-08	1.5594001112e-03	1.6899265469e-02	1.5594001114e-03	-7.4614870779e+00	1.7064427919e-01
1.3320831964e-01	1.1332083196e+00	0.0000000000e+00	3.4373235198e-01	7.1366559423e-04	7.1366559423e-04	9.1121742717e-08	1.5594001112e-03	1.6903919105e-02	1.5594001114e-03	-7.3411405121e+00	1.8311156643e-01
1.3367736266e-01	1.1336773627e+00	0.0000000000e+00	3.4508664973e-01	7.6507249767e-04	7.6507249767e-04	1.1434247671e-07	1.5594001112e-03	1.6908572101e-02	1.5594001114e-03	-7.2207939463e+00	1.9630149556e-01
1.3414640569e-01	1.1341464057e+00	0.0000000000e+00	3.4648624969e-01	8.1943078003e-04	8.1943078003e-04	2.1168937867e-09	1.5594001112e-03	1.6913224457e-02	1.5594001114e-03	-7.1004473806e+00	2.1024868639e-01
1.3461544872e-01	1.1346154487e+00	0.0000000000e+00	3.4771460093e-01	8.7741954627e-04	8.7741954627e-04	1.2208989875e-08	1.5594001112e-03	1.6917876173e-02	1.5594001114e-03	-6.9801008148e+00	2.2512738295e-01
1.3508449174e-01	1.1350844917e+00	0.0000000000e+00	3.4898744509e-01	9.3985609210e-04	9.3985609210e-04	3.6179656365e-08	1.5594001112e-03	1.6922527249e-02	1.5594001114e-03	-6.8597542490e+00	2.4114728611e-01
1.3555353477e-01	1.1355535348e+00	0.0000000000e+00	3.5030475600e-01	1.0067404175e-03	1.0067404175e-03	7.9211647763e-08	1.5594001112e-03	1.6927177686e-02	1.5594001114e-03	-6.7394076832e+00	2.5830839587e-01
1.3602257780e-01	1.1360225778e+00	0.0000000000e+00	3.5166650646e-01	1.0780725225e-03	1.0780725225e-03	1.4563393891e-07	1.5594001112e-03	1.6931827485e-02	1.5594001114e-03	-6.6190611175e+00	2.7661071224e-01
1.3649162083e-01	1.1364916208e+00	0.0000000000e+00	3.5307266827e-01	1.1538524071e-03	1.1538524071e-03	2.3883779473e-07	1.5594001112e-03	1.6936476645e-02	1.5594001114e-03	-6.4987145517e+00	2.9605423520e-01
1.3696066385e-01	1.1369606639e+00	0.0000000000e+00	3.5452321223e-01	1.2340800713e-03	1.2340800713e-03	3.6125647023e-07	1.5594001112e-03	1.6941125168e-02	1.5594001114e-03	-6.3783679859e+00	3.1663896477e-01
1.3742970688e-01	1.1374297069e+00	0.0000000000e+00	3.5588761091e-01	1.3191878894e-03	1.3191878894e-03	1.9853359353e-17	1.5594001112e-03	1.6945773052e-02	1.5594001114e-03	-6.2580214202e+00	3.3847583909e-01
1.3789874991e-01	1.1378987499e+00	0.0000000000e+00	3.5701425852e-01	1.4106540637e-03	1.4106540637e-03	4.5387154358e-10	1.5594001112e-03	1.6950420300e-02	1.5594001114e-03	-6.1376748544e+00	3.6194413375e-01
1.3836779293e-01	1.1383677929e+00	0.0000000000e+00	3.5825862887e-01	1.5090830600e-03	1.5090830600e-03	3.9886020292e-08	1.5594001112e-03	1.6955066910e-02	1.5594001114e-03	-6.0173282886e+00	3.8719894195e-01
1.3883683596e-01	1.1388368360e+00	0.0000000000e+00	3.5962065740e-01	1.6144748784e-03	1.6144748784e-03	2.1240802221e-07	1.5594001112e-03	1.6959712883e-02	1.5594001114e-03	-5.8969817228e+00	4.1424026369e-01
1.3930587899e-01	1.1393058790e+00	0.0000000000e+00	3.6110027319e-01	1.7268295188e-03	1.7268295188e-03	5.8577184075e-07	1.5594001112e-03	1.6964358221e-02	1.5594001114e-03	-5.7766351571e+00	4.4306809896e-01
1.3977492201e-01	1.1397749220e+00	0.0000000000e+00	3.6269739898e-01	1.8461469812e-03	1.8461469812e-03	1.1869358207e-06	1.5594001112e-03	1.6969002922e-02	1.5594001114e-03	-5.6562885913e+00	4.7368244778e-01
1.4024396504e-01	1.1402439650e+00	0.0000000000e+00	3.6441195116e-01	1.9724272656e-03	1.9724272656e-03	2.0087071423e-06	1.5594001112e-03	1.6973646988e-02	1.5594001114e-03	-5.5359420255e+00	5.0608331014e-01
1.4071300807e-01	1.1407130081e+00	0.0000000000e+00	3.6535638855e-01	2.1071678987e-03	2.1071678987e-03	0.0000000000e+00	1.5594001112e-03	1.6978290419e-02	1.5594001114e-03	-5.4155954598e+00	5.4065491985e-01
1.4118205109e-01	1.1411820511e+00	0.0000000000e+00	3.6625572508e-01	2.2523495018e-03	2.2523495018e-03	1.1424281879e-17	1.5594001112e-03	1.6982933215e-02	1.5594001114e-03	-5.2952488940e+00	5.7790546266e-01
1.4165109412e-01	1.1416510941e+00	0.0000000000e+00	3.6748878710e-01	2.4083627505e-03	2.4083627505e-03	1.5959104437e-07	1.5594001112e-03	1.6987575376e-02	1.5594001114e-03	-5.1749023282e+00	6.1793517766e-01
1.4212013715e-01	1.1421201371e+00	0.0000000000e+00	3.6905539389e-01	2.5752076445e-03	2.5752076445e-03	1.6626764050e-06	1.5594001112e-03	1.6992216903e-02	1.5594001114e-03	-5.0545557624e+00	6.6074406484e-01
1.4258918018e-01	1.1425891802e+00	0.0000000000e+00	3.7095531558e-01	2.7528841841e-03	2.7528841841e-03	4.7888907570e-06	1.5594001112e-03	1.6996857796e-02	1.5594001114e-03	-4.9342091967e+00	7.0633212419e-01
1.4305822320e-01	1.1430582232e+00	0.0000000000e+00	3.7318827334e-01	2.9413923691e-03	2.9413923691e-03	8.8352960704e-06	1.5594001112e-03	1.7001498056e-02	1.5594001114e-03	-4.8138626309e+00	7.5469935573e-01
1.4352726623e-01	1.1435272662e+00	0.0000000000e+00	3.7545529245e-01	3.1056630019e-03	3.1056630019e-03	-0.0000000000e+00	2.3483924873e-03	1.9492914279e-02	2.3483924876e-03	-4.6935160651e+00	7.9684774167e-01
1.4399630926e-01	1.1439963093e+00	0.0000000000e+00	3.7535037913e-01	3.1998051495e-03	3.1998051495e-03	-0.0000000000e+00	2.3483924873e-03	1.9498237616e-02	2.3483924876e-03	-4.5731694993e+00	8.2100263474e-01
1.4446535228e-01	1.1444653523e+00	0.0000000000e+00	3.7566846938e-01	3.3007091894e-03	3.3007091894e-03	-0.0000000000e+00	2.3483924873e-03	1.9503560226e-02	2.3483924876e-03	-4.4528229336e+00	8.4689248702e-01
1.4493439531e-01	1.1449343953e+00	0.0000000000e+00	3.7640950165e-01	3.4083751217e-03	3.4083751217e-03	0.0000000000e+00	2.3483924873e-03	1.9508882111e-02	2.3483924876e-03	-4.3324763678e+00	8.7451729851e-01
1.4540343834e-01	1.1454034383e+00	0.0000000000e+00	3.7757333521e-01	3.5228029463e-03	3.5228029463e-03	3.2144740101e-07	2.3483924873e-03	1.9514203270e-02	2.3483924876e-03	-4.2121298020e+00	9.0387706922e-01
1.4587248136e-01	1.1458724814e+00	0.0000000000e+00	3.7915975025e-01	3.6439926633e-03	3.6439926633e-03	5.6794617931e-06	2.3483924873e-03	1.9519523703e-02	2.3483924876e-03	-4.0917832363e+00	9.3497179914e-01
1.4634152439e-01	1.1463415244e+00	0.0000000000e+00	3.8116844799e-01	3.7719442726e-03	3.7719442726e-03	1.6501370107e-05	2.3483924873e-03	1.9524843411e-02	2.3483924876e-03	-3.9714366705e+00	9.6780148828e-01
1.4681056742e-01	1.1468105674e+00	0.0000000000e+00	3.8359905097e-01	3.9066577743e-03	3.9066577743e-03	2.9192929170e-05	2.3483924873e-03	1.9530162395e-02	2.3483924876e-03	-3.8510901047e+00	1.0023661366e+00
1.4727961044e-01	1.1472796104e+00	0.0000000000e+00	3.8645110328e-01	4.0481331683e-03	4.0481331683e-03	4.2135160400e-05	2.3483924874e-03	1.9535480654e-02	2.3483924876e-03	-3.7307435389e+00	1.0386657442e+00
1.4774865347e-01	1.1477486535e+00	0.0000000000e+00	3.8972407084e-01	4.1963704546e-03	4.1963704546e-03	5.4904525201e-05	2.3483924874e-03	1.9540798190e-02	2.3483924876e-03	-3.6103969732e+00	1.0767003110e+00
1.4821769650e-01	1.1482176965e+00	0.0000000000e+00	3.9321866839e-01	4.3517660955e-03	4.3517660955e-03	-0.0000000000e+00	2.3483924874e-03	1.9546115002e-02	2.3483924876e-03	-3.4900504074e+00	1.1165715608e+00
1.4868673952e-01	1.1486867395e+00	0.0000000000e+00	3.8955889721e-01	4.5157400751e-03	4.5157400751e-03	-0.0000000000e+00	2.3483924874e-03	1.9551431091e-02	2.3483924876e-03	-3.3697038416e+00	1.1586438318e+00
1.4915578255e-01	1.1491557826e+00	0.0000000000e+00	3.8750807799e-01	4.6885935166e-03	4.6885935166e-03	-0.0000000000e+00	2.3483924874e-03	1.9556746458e-02	2.3483924876e-03	-3.2493572759e+00	1.2029943858e+00
1.4962482558e-01	1.1496248256e+00	0.0000000000e+00	3.8706771002e-01	4.8703264199e-03	4.8703264199e-03	-0.0000000000e+00	2.3483924874e-03	1.9562061102e-02	2.3483924876e-03	-3.1290107101e+00	1.2496232227e+00
1.5009386861e-01	1.1500938686e+00	0.0000000000e+00	3.8823810592e-01	5.0609387850e-03	5.0609387850e-03	9.4362857542e-06	2.3483924874e-03	1.9567375025e-02	2.3483924876e-03	-3.0086641443e+00	1.2985303425e+00
1.5056291163e-01	1.1505629116e+00	0.0000000000e+00	3.9101839085e-01	5.2604306120e-03	5.2604306120e-03	5.7651415949e-05	2.3483924874e-03	1.9572688226e-02	2.3483924876e-03	-2.8883175785e+00	1.3497157453e+00
1.5103195466e-01	1.1510319547e+00	0.0000000000e+00	3.9540650496e-01	5.4688019007e-03	5.4688019007e-03	1.0484939455e-04	2.3483924874e-03	1.9578000706e-02	2.3483924876e-03	-2.7679710128e+00	1.4031794311e+00
1.5150099769e-01	1.1515009977e+00	0.0000000000e+00	4.0139920914e-01	5.6860526513e-03	5.6860526513e-03	1.5036919422e-04	2.3483924874e-03	1.9583312465e-02	2.3483924876e-03	-2.6476244470e+00	1.4589213999e+00
1.5197004071e-01	1.1519700407e+00	0.0000000000e+00	4.0899209407e-01	5.9121828637e-03	5.9121828637e-03	1.9499608598e-04	2.3483924874e-03	1.9588623504e-02	2.3483924876e-03	-2.5272778812e+00	1.5169416516e+00
1.5243908374e-01	1.1524390837e+00	0.0000000000e+00	4.1817959240e-01	6.1471925379e-03	6.1471925379e-03	2.3899075208e-04	2.3483924874e-03	1.9593933823e-02	2.3483924876e-03	-2.4069313154e+00	1.5772401862e+00
1.5290812677e-01	1.1529081268e+00	0.0000000000e+00	4.2502846247e-01	6.3939646098e-03	6.3939646098e-03	-0.0000000000e+00	2.3483924874e-03	1.9599243423e-02	2.3483924876e-03	-2.2865847497e+00	1.6405567045e+00
1.5337716979e-01	1.1533771698e+00	0.0000000000e+00	3.9958281534e-01	6.6651306674e-03	6.6651306674e-03	-0.0000000000e+00	2.3483924874e-03	1.9604552304e-02	2.3483924876e-03	-2.1662381839e+00	1.7101322059e+00
1.5384621282e-01	1.1538462128e+00	0.0000000000e+00	3.8677935732e-01	6.9384370016e-03	6.9384370016e-03	-0.0000000000e+00	2.3483924874e-03	1.9609860465e-02	2.3483924876e-03	-2.0458916181e+00	1.7802568572e+00
1.5431525585e-01	1.1543152558e+00	0.0000000000e+00	3.8671507531e-01	7.2138836123e-03	7.2138836123e-03	1.3466014649e-04	2.3483924874e-03	1.9615167909e-02	2.3483924876e-03	-1.9255450524e+00	1.8509306585e+00
1.5478429887e-01	1.1547842989e+00	0.0000000000e+00	3.9938846236e-01	7.4914704996e-03	7.4914704996e-03	4.8344751727e-04	2.3483924874e-03	1.9620474634e-02	2.3483924876e-03	-1.8051984866e+00	1.9221536096e+00
1.5525334190e-01	1.1552533419e+00	0.0000000000e+00	4.2469958770e-01	7.7711976634e-03	7.7711976634e-03	8.2148706429e-04	2.3483924874e-03	1.9625780642e-02	2.3483924876e-03	-1.6848519208e+00	1.9939257107e+00
1.5572238493e-01	1.1557223849e+00	0.0000000000e+00	4.6245303223e-01	8.0530651037e-03	8.0530651037e-03	1.1461173081e-03	2.3483924874e-03	1.9631085933e-02	2.3483924876e-03	-1.5645053550e+00	2.0662469616e+00
1.5619142795e-01	1.1561914280e+00	0.0000000000e+00	5.1236351157e-01	8.3370728206e-03	8.3370728206e-03	1.4529896120e-03	2.3483924874e-03	1.9636390507e-02	2.3483924876e-03	-1.4441587893e+00	2.1391173624e+00
1.5666047098e-01	1.1566604710e+00	0.0000000000e+00	5.7406385770e-01	8.6232208140e-03	8.6232208140e-03	1.7382363583e-03	2.3483924874e-03	1.9641694365e-02	2.3483924876e-03	-1.3238122235e+00	2.2125369132e+00
1.5712951401e-01	1.1571295140e+00	0.0000000000e+00	6.4711490848e-01	8.9115090839e-03	8.9115090839e-03	1.9987118786e-03	2.3483924874e-03	1.9646997507e-02	2.3483924876e-03	-1.2034656577e+00	2.2865056138e+00
1.5759855704e-01	1.1575985570e+00	0.0000000000e+00	7.3909386113e-01	9.1850215550e-03	9.1850215550e-03	2.7281260194e-03	2.3483924874e-03	1.9652299933e-02	2.3483924876e-03	-1.0831190920e+00	2.3566831555e+00
1.5806760006e-01	1.1580676001e+00	0.0000000000e+00	8.5463447180e-01	9.4107903429e-03	9.4107903429e-03	2.7785127302e-03	2.3483924874e-03	1.9657601643e-02	2.3483924876e-03	-9.6277252618e-01	2.4146106733e+00
1.5853664309e-01	1.1585366431e+00	0.0000000000e+00	9.7742584700e-01	9.6112021280e-03	9.6112021280e-03	2.7637432870e-03	2.3483924874e-03	1.9662902639e-02	2.3483924876e-03	-8.4242596041e-01	2.4660321180e+00
1.5900568612e-01	1.1590056861e+00	0.0000000000e+00	1.1060405127e+00	9.7862569101e-03	9.7862569101e-03	2.6937427767e-03	2.3483924874e-03	1.9668202921e-02	2.3483924876e-03	-7.2207939463e-01	2.5109474896e+00
1.5947472914e-01	1.1594747291e+00	0.0000000000e+00	1.2391660957e+00	9.9359546893e-03	9.9359546893e-03	2.5801639880e-03	2.3483924874e-03	1.9673502488e-02	2.3483924876e-03	-6.0173282886e-01	2.5493567881e+00
1.5994377217e-01	1.1599437722e+00	0.0000000000e+00	1.3756401645e+00	1.0060295466e-02	1.0060295466e-02	2.4349152720e-03	2.3483924874e-03	1.9678801342e-02	2.3483924876e-03	-4.8138626309e-01	2.5812600135e+00
1.6041281520e-01	1.1604128152e+00	0.0000000000e+00	1.5144664960e+00	1.0159279239e-02	1.0159279239e-02	2.2690598885e-03	2.3483924874e-03	1.9684099482e-02	2.3483924876e-03	-3.6103969732e-01	2.6066571659e+00
1.6088185822e-01	1.1608818582e+00	0.0000000000e+00	1.6548163251e+00	1.0232906010e-02	1.0232906010e-02	2.0921375053e-03	2.3483924874e-03	1.9689396910e-02	2.3483924876e-03	-2.4069313154e-01	2.6255482451e+00
1.6135090125e-01	1.1613509013e+00	0.0000000000e+00	1.7960189006e+00	1.0281175777e-02	1.0281175777e-02	1.9118624560e-03	2.3483924874e-03	1.9694693625e-02	2.3483924876e-03	-1.2034656577e-01	2.6379332513e+00
1.6181994428e-01	1.1618199443e+00	0.0000000000e+00	1.9375454851e+00	1.0304088542e-02	1.0304088542e-02	1.7341052891e-03	2.3483924874e-03	1.9699989628e-02	2.3483924876e-03	0.0000000000e+00	2.6438121843e+00
1.6228898730e-01	1.1622889873e+00	0.0000000000e+00	2.0804296386e+00	1.0303973456e-02	1.0303973456e-02	4.5938662522e-03	3.8974359084e-03	2.3330218330e-02	3.8974359087e-03	1.2034656577e-01	2.6437826557e+00
1.6275803033e-01	1.1627580303e+00	0.0000000000e+00	2.2297524859e+00	1.0267103664e-02	1.0267103664e-02	4.0705799299e-03	3.8974359084e-03	2.3336483638e-02	3.8974359087e-03	2.4069313154e-01	2.6343226433e+00
1.6322707336e-01	1.1632270734e+00	0.0000000000e+00	2.3750689604e+00	1.0221841418e-02	1.0221841418e-02	3.6188663442e-03	3.8974359084e-03	2.3342748106e-02	3.8974359087e-03	3.6103969732e-01	2.6227093039e+00
1.6369611639e-01	1.1636961164e+00	0.0000000000e+00	2.5167717555e+00	1.0168186719e-02	1.0168186719e-02	3.2267864208e-03	3.8974359084e-03	2.3349011733e-02	3.8974359087e-03	4.8138626309e-01	2.6089426377e+00
1.6416515941e-01	1.1641651594e+00	0.0000000000e+00	2.6552023448e+00	1.0106139566e-02	1.0106139566e-02	2.8847127235e-03	3.8974359084e-03	2.3355274520e-02	3.8974359087e-03	6.0173282886e-01	2.5930226445e+00
1.6463420244e-01	1.1646342024e+00	0.0000000000e+00	2.7906592649e+00	1.0035699960e-02	1.0035699960e-02	2.5848194598e-03	3.8974359084e-03	2.3361536468e-02	3.8974359087e-03	7.2207939463e-01	2.5749493245e+00
1.6510324547e-01	1.1651032455e+00	0.0000000000e+00	2.9234048133e+00	9.9568678995e-03	9.9568678995e-03	2.3206984760e-03	3.8974359084e-03	2.3367797576e-02	3.8974359087e-03	8.4242596041e-01	2.5547226776e+00
1.6557228849e-01	1.1655722885e+00	0.0000000000e+00	3.0536705072e+00	9.8696433859e-03	9.8696433859e-03	2.0870671198e-03	3.8974359084e-03	2.3374057846e-02	3.8974359087e-03	9.6277252618e-01	2.5323427038e+00
1.6604133152e-01	1.1660413315e+00	0.0000000000e+00	3.1816615671e+00	9.7740264188e-03	9.7740264188e-03	1.8795438953e-03	3.8974359084e-03	2.3380317278e-02	3.8974359087e-03	1.0831190920e+00	2.5078094030e+00
1.6651037455e-01	1.1665103745e+00	0.0000000000e+00	3.3075606256e+00	9.6700169981e-03	9.6700169981e-03	1.6944747068e-03	3.8974359084e-03	2.3386575872e-02	3.8974359087e-03	1.2034656577e+00	2.4811227754e+00
1.6697941757e-01	1.1669794176e+00	0.0000000000e+00	3.4315308149e+00	9.5576151238e-03	9.5576151238e-03	1.5287972476e-03	3.8974359084e-03	2.3392833628e-02	3.8974359087e-03	1.3238122235e+00	2.4522828209e+00
1.6744846060e-01	1.1674484606e+00	0.0000000000e+00	3.5537183528e+00	9.4368207960e-03	9.4368207960e-03	1.3799344246e-03	3.8974359084e-03	2.3399090547e-02	3.8974359087e-03	1.4441587893e+00	2.4212895395e+00
1.6791750363e-01	1.1679175036e+00	0.0000000000e+00	3.6742547220e+00	9.3076340146e-03	9.3076340146e-03	1.2457100795e-03	3.8974359084e-03	2.3405346631e-02	3.8974359087e-03	1.5645053550e+00	2.3881429312e+00
1.6838654665e-01	1.1683865467e+00	0.0000000000e+00	3.7932585142e+00	9.1700547796e-03	9.1700547796e-03	1.1242819518e-03	3.8974359084e-03	2.3411601878e-02	3.8974359087e-03	1.6848519208e+00	2.3528429961e+00
1.6885558968e-01	1.1688555897e+00	0.0000000000e+00	3.9108370012e+00	9.0240830911e-03	9.0240830911e-03	1.0140880517e-03	3.8974359085e-03	2.3417856289e-02	3.8974359087e-03	1.8051984866e+00	2.3153897340e+00
1.6932463271e-01	1.1693246327e+00	0.0000000000e+00	4.0270874769e+00	8.8697189491e-03	8.8697189491e-03	9.1380348598e-04	3.8974359085e-03	2.3424109866e-02	3.8974359087e-03	1.9255450524e+00	2.2757831450e+00
1.6979367573e-01	1.1697936757e+00	0.0000000000e+00	4.1420984113e+00	8.7069623534e-03	8.7069623534e-03	8.2230542028e-04	3.8974359085e-03	2.3430362607e-02	3.8974359087e-03	2.0458916181e+00	2.2340232291e+00
1.7026271876e-01	1.1702627188e+00	0.0000000000e+00	4.2360725060e+00	8.5541803366e-03	8.5541803366e-03	5.8685083551e-04	3.8974359085e-03	2.3436614515e-02	3.8974359087e-03	2.1662381839e+00	2.1948225802e+00
1.7073176179e-01	1.1707317618e+00	0.0000000000e+00	4.3199883860e+00	8.4024110766e-03	8.4024110766e-03	4.9592441769e-04	3.8974359085e-03	2.3442865589e-02	3.8974359087e-03	2.2865847497e+00	2.1558817833e+00
1.7120080482e-01	1.1712008048e+00	0.0000000000e+00	4.3974814166e+00	8.2521963519e-03	8.2521963519e-03	4.1579993463e-04	3.8974359085e-03	2.3449115829e-02	3.8974359087e-03	2.4069313154e+00	2.1173398475e+00
1.7166984784e-01	1.1716698478e+00	0.0000000000e+00	4.4688692063e+00	8.1035361624e-03	8.1035361624e-03	3.4503393385e-04	3.8974359085e-03	2.3455365237e-02	3.8974359087e-03	2.5272778812e+00	2.0791967727e+00
1.7213889087e-01	1.1721388909e+00	0.0000000000e+00	4.5344266835e+00	7.9564305081e-03	7.9564305081e-03	2.8257537615e-04	3.8974359085e-03	2.3461613812e-02	3.8974359087e-03	2.6476244470e+00	2.0414525588e+00
1.7260793390e-01	1.1726079339e+00	0.0000000000e+00	4.5943924370e+00	7.8108793891e-03	7.8108793891e-03	2.2766523177e-04	3.8974359085e-03	2.3467861555e-02	3.8974359087e-03	2.7679710128e+00	2.0041072061e+00
1.7307697692e-01	1.1730769769e+00	0.0000000000e+00	4.6489737966e+00	7.6668828054e-03	7.6668828054e-03	1.7975451209e-04	3.8974359085e-03	2.3474108467e-02	3.8974359087e-03	2.8883175785e+00	1.9671607143e+00
1.7354601995e-01	1.1735460199e+00	0.0000000000e+00	4.6983509339e+00	7.5244407569e-03	7.5244407569e-03	1.3843446872e-04	3.8974359085e-03	2.3480354548e-02	3.8974359087e-03	3.0086641443e+00	1.9306130835e+00
1.7401506298e-01	1.1740150630e+00	0.0000000000e+00	4.7426801922e+00	7.3835532437e-03	7.3835532437e-03	1.0337552823e-04	3.8974359085e-03	2.3486599798e-02	3.8974359087e-03	3.1290107101e+00	1.8944643138e+00
1.7448410600e-01	1.1744841060e+00	0.0000000000e+00	4.7820968030e+00	7.2442202658e-03	7.2442202658e-03	7.4273615239e-05	3.8974359085e-03	2.3492844217e-02	3.8974359087e-03	3.2493572759e+00	1.8587144051e+00
1.7495314903e-01	1.1749531490e+00	0.0000000000e+00	4.8167171073e+00	7.1064418231e-03	7.1064418231e-03	5.0803981732e-05	3.8974359085e-03	2.3499087807e-02	3.8974359087e-03	3.3697038416e+00	1.8233633574e+00
1.7542219206e-01	1.1754221921e+00	0.0000000000e+00	4.8466403718e+00	6.9702179157e-03	6.9702179157e-03	3.2583540480e-05	3.8974359085e-03	2.3505330568e-02	3.8974359087e-03	3.4900504074e+00	1.7884111707e+00
1.7589123508e-01	1.1758912351e+00	0.0000000000e+00	4.8719502711e+00	6.8355485435e-03	6.8355485435e-03	1.9143015278e-05	3.8974359085e-03	2.3511572500e-02	3.8974359087e-03	3.6103969732e+00	1.7538578450e+00
1.7636027811e-01	1.1763602781e+00	0.0000000000e+00	4.8927160886e+00	6.7024337066e-03	6.7024337066e-03	9.9100313628e-06	3.8974359085e-03	2.3517813603e-02	3.8974359087e-03	3.7307435389e+00	1.7197033804e+00
1.7682932114e-01	1.1768293211e+00	0.0000000000e+00	4.9089936773e+00	6.5708734049e-03	6.5708734049e-03	4.2036971582e-06	3.8974359085e-03	2.3524053878e-02	3.8974359087e-03	3.8510901047e+00	1.6859477768e+00
1.7729836417e-01	1.1772983642e+00	0.0000000000e+00	4.9208262134e+00	6.4408676385e-03	6.4408676385e-03	1.2404409036e-06	3.8974359085e-03	2.3530293326e-02	3.8974359087e-03	3.9714366705e+00	1.6525910342e+00
1.7776740719e-01	1.1777674072e+00	0.0000000000e+00	4.9305319228e+00	6.3127941404e-03	6.3127941404e-03	1.8283877296e-06	3.8974359085e-03	2.3536531946e-02	3.8974359087e-03	4.0917832363e+00	1.6197300710e+00
1.7823645022e-01	1.1782364502e+00	0.0000000000e+00	4.9404436945e+00	6.1889796233e-03	6.1889796233e-03	1.4279308345e-06	3.8974359085e-03	2.3542769740e-02	3.8974359087e-03	4.2121298020e+00	1.5879618726e+00
1.7870549325e-01	1.1787054932e+00	0.0000000000e+00	4.9495706947e+00	6.0669411008e-03	6.0669411008e-03	1.0948578170e-06	3.8974359085e-03	2.3549006708e-02	3.8974359087e-03	4.3324763678e+00	1.5566493570e+00
1.7917453627e-01	1.1791745363e+00	0.0000000000e+00	4.9579171278e+00	5.9466785730e-03	5.9466785730e-03	8.2121655974e-07	3.8974359085e-03	2.3555242849e-02	3.8974359087e-03	4.4528229336e+00	1.5257925243e+00
1.7964357930e-01	1.1796435793e+00	0.0000000000e+00	4.9654868131e+00	5.8281920398e-03	5.8281920398e-03	5.9974736853e-07	3.8974359085e-03	2.3561478166e-02	3.8974359087e-03	4.5731694993e+00	1.4953913744e+00
1.8011262233e-01	1.1801126223e+00	0.0000000000e+00	4.9722831934e+00	5.7114815012e-03	5.7114815012e-03	4.2379853799e-07	3.8974359085e-03	2.3567712657e-02	3.8974359087e-03	4.6935160651e+00	1.4654459074e+00
1.8058166535e-01	1.1805816654e+00	0.0000000000e+00	4.9783093432e+00	5.5965469573e-03	5.5965469573e-03	2.8724815306e-07	3.8974359085e-03	2.3573946324e-02	3.8974359087e-03	4.8138626309e+00	1.4359561232e+00
1.8105070838e-01	1.1810507084e+00	0.0000000000e+00	4.9835679751e+00	5.4833884081e-03	5.4833884081e-03	1.8443144247e-07	3.8974359085e-03	2.3580179167e-02	3.8974359087e-03	4.9342091967e+00	1.4069220218e+00
1.8151975141e-01	1.1815197514e+00	0.0000000000e+00	4.9880614461e+00	5.3720058535e-03	5.3720058535e-03	1.1007301054e-07	3.8974359085e-03	2.3586411186e-02	3.8974359087e-03	5.0545557624e+00	1.3783436033e+00
1.8198879443e-01	1.1819887944e+00	0.0000000000e+00	4.9917917630e+00	5.2623992935e-03	5.2623992935e-03	5.9223286236e-08	3.8974359085e-03	2.3592642382e-02	3.8974359087e-03	5.1749023282e+00	1.3502208676e+00
1.8245783746e-01	1.1824578375e+00	0.0000000000e+00	4.9947605866e+00	5.1545687282e-03	5.1545687282e-03	2.7198542993e-08	3.8974359085e-03	2.3598872755e-02	3.8974359087e-03	5.2952488940e+00	1.3225538147e+00
1.8292688049e-01	1.1829268805e+00	0.0000000000e+00	4.9969692351e+00	5.0485141576e-03	5.0485141576e-03	9.5238584428e-09	3.8974359085e-03	2.3605102306e-02	3.8974359087e-03	5.4155954598e+00	1.2953424447e+00
1.8339592351e-01	1.1833959235e+00	0.0000000000e+00	4.9984186876e+00	4.9442355816e-03	4.9442355816e-03	1.8783975983e-09	3.8974359086e-03	2.3611331035e-02	3.8974359087e-03	5.5359420255e+00	1.2685867575e+00
1.8386496654e-01	1.1838649665e+00	0.0000000000e+00	4.9991095856e+00	4.8417330002e-03	4.8417330002e-03	4.2547024931e-11	3.8974359086e-03	2.3617558942e-02	3.8974359087e-03	5.6562885913e+00	1.2422867531e+00
1.8433400957e-01	1.1843340096e+00	0.0000000000e+00	4.9990422349e+00	4.7410064135e-03	4.7410064135e-03	3.0664646928e-14	3.8974359086e-03	2.3623786029e-02	3.8974359087e-03	5.7766351571e+00	1.2164424316e+00
1.8480305260e-01	1.1848030526e+00	0.0000000000e+00	4.9982166058e+00	4.6420558214e-03	4.6420558214e-03	3.7554356252e-18	3.8974359086e-03	2.3630012295e-02	3.8974359087e-03	5.8969817228e+00	1.1910537929e+00
1.8527209562e-01	1.1852720956e+00	0.0000000000e+00	4.9966323333e+00	4.5448812240e-03	4.5448812240e-03	1.6689300831e-22	3.8974359086e-03	2.3636237740e-02	3.8974359087e-03	6.0173282886e+00	1.1661208371e+00
1.8574113865e-01	1.1857411386e+00	0.0000000000e+00	4.9963792154e+00	4.4490810328e-03	4.4490810328e-03	4.2454282645e-10	3.8974359086e-03	2.3642462366e-02	3.8974359087e-03	6.1376748544e+00	1.1415405249e+00
1.8621018168e-01	1.1862101817e+00	0.0000000000e+00	4.9969961166e+00	4.3548693829e-03	4.3548693829e-03	3.2575003464e-10	3.8974359086e-03	2.3648686173e-02	3.8974359087e-03	6.2580214202e+00	1.1173677991e+00
1.8667922470e-01	1.1866792247e+00	0.0000000000e+00	4.9975586649e+00	4.2619112812e-03	4.2619112812e-03	2.4365558955e-10	3.8974359086e-03	2.3654909161e-02	3.8974359087e-03	6.3783679859e+00	1.0935167072e+00
1.8714826773e-01	1.1871482677e+00	0.0000000000e+00	4.9980668781e+00	4.1702067276e-03	4.1702067276e-03	1.7669406578e-10	3.8974359086e-03	2.3661131330e-02	3.8974359087e-03	6.4987145517e+00	1.0699872495e+00
1.8761731076e-01	1.1876173108e+00	0.0000000000e+00	4.9985207724e+00	4.0797557222e-03	4.0797557222e-03	1.2331147430e-10	3.8974359086e-03	2.3667352681e-02	3.8974359087e-03	6.6190611175e+00	1.0467794258e+00
1.8808635378e-01	1.1880863538e+00	0.0000000000e+00	4.9989203620e+00	3.9905582649e-03	3.9905582649e-03	8.1963458399e-11	3.8974359086e-03	2.3673573215e-02	3.8974359087e-03	6.7394076832e+00	1.0238932361e+00
1.8855539681e-01	1.1885553968e+00	0.0000000000e+00	4.9992656596e+00	3.9026143557e-03	3.9026143557e-03	5.1112685934e-11	3.8974359086e-03	2.3679792932e-02	3.8974359087e-03	6.8597542490e+00	1.0013286805e+00
1.8902443984e-01	1.1890244398e+00	0.0000000000e+00	4.9995566762e+00	3.8159239946e-03	3.8159239946e-03	2.9224339443e-11	3.8974359086e-03	2.3686011831e-02	3.8974359087e-03	6.9801008148e+00	9.7908575903e-01
1.8949348286e-01	1.1894934829e+00	0.0000000000e+00	4.9997934209e+00	3.7304871817e-03	3.7304871817e-03	1.4758133866e-11	3.8974359086e-03	2.3692229915e-02	3.8974359087e-03	7.1004473806e+00	9.5716447157e-01
1.8996252589e-01	1.1899625259e+00	0.0000000000e+00	4.9999759013e+00	3.6463039169e-03	3.6463039169e-03	6.1567812492e-12	3.8974359086e-03	2.3698447183e-02	3.8974359087e-03	7.2207939463e+00	9.3556481816e-01
1.9043156892e-01	1.1904315689e+00	0.0000000000e+00	5.0001041231e+00	3.5633742003e-03	3.5633742003e-03	1.8409533532e-12	3.8974359086e-03	2.3704663635e-02	3.8974359087e-03	7.3411405121e+00	9.1428679882e-01
1.9090061194e-01	1.1909006119e+00	0.0000000000e+00	5.0001780904e+00	3.4816980318e-03	3.4816980318e-03	2.5100483146e-13	3.8974359086e-03	2.3710879272e-02	3.8974359087e-03	7.4614870779e+00	8.9333041354e-01
1.9136965497e-01	1.1913696550e+00	0.0000000000e+00	5.0001978055e+00	3.4012754114e-03	3.4012754114e-03	5.0697893981e-15	3.8974359086e-03	2.3717094095e-02	3.8974359087e-03	7.5818336437e+00	8.7269566231e-01
1.9183869800e-01	1.1918386980e+00	0.0000000000e+00	5.0001632690e+00	3.3221063391e-03	3.3221063391e-03	1.4881708086e-13	3.8974359086e-03	2.3723308103e-02	3.8974359087e-03	7.7021802094e+00	8.5238254515e-01
1.9230774103e-01	1.1923077410e+00	0.0000000000e+00	5.0000744799e+00	3.2441908150e-03	3.2441908150e-03	2.5851304733e-13	3.8974359086e-03	2.3729521298e-02	3.8974359087e-03	7.8225267752e+00	8.3239106205e-01
1.9277678405e-01	1.1927767841e+00	0.0000000000e+00	4.9999314354e+00	3.1675288391e-03	3.1675288391e-03	2.6481075039e-13	3.8974359086e-03	2.3735733679e-02	3.8974359087e-03	7.9428733410e+00	8.1272121300e-01
1.9324582708e-01	1.1932458271e+00	0.0000000000e+00	4.9997341308e+00	3.0921204112e-03	3.0921204112e-03	2.1437181494e-13	3.8974359086e-03	2.3741945248e-02	3.8974359087e-03	8.0632199067e+00	7.9337299802e-01
1.9371487011e-01	1.1937148701e+00	0.0000000000e+00	4.9997938347e+00	3.0452951169e-03	3.0452951169e-03	3.9410034093e-13	5.3843945410e-03	2.6449399337e-02	5.3843945412e-03	8.1835664725e+00	7.8135861333e-01
1.9418391313e-01	1.1941839131e+00	0.0000000000e+00	4.9998304153e+00	3.0068176072e-03	3.0068176072e-03	3.2832768382e-13	5.3843945410e-03	2.6456312224e-02	5.3843945412e-03	8.3039130383e+00	7.7148609442e-01
1.9465295616e-01	1.1946529562e+00	0.0000000000e+00	4.9998641459e+00	2.9687970051e-03	2.9687970051e-03	2.6985575039e-13	5.3843945410e-03	2.6463224208e-02	5.3843945412e-03	8.4242596041e+00	7.6173080839e-01
1.9512199919e-01	1.1951219992e+00	0.0000000000e+00	4.9998950265e+00	2.9312333107e-03	2.9312333107e-03	2.1827896778e-13	5.3843945410e-03	2.6470135289e-02	5.3843945412e-03	8.5446061698e+00	7.5209275524e-01
1.9559104221e-01	1.1955910422e+00	0.0000000000e+00	4.9999230573e+00	2.8941265239e-03	2.8941265239e-03	1.7320210023e-13	5.3843945410e-03	2.6477045469e-02	5.3843945412e-03	8.6649527356e+00	7.4257193498e-01
1.9606008524e-01	1.1960600852e+00	0.0000000000e+00	4.9999482382e+00	2.8574766448e-03	2.8574766448e-03	1.3424045503e-13	5.3843945410e-03	2.6483954746e-02	5.3843945412e-03	8.7852993014e+00	7.3316834759e-01
1.9652912827e-01	1.1965291283e+00	0.0000000000e+00	4.9999705693e+00	2.8212836733e-03	2.8212836733e-03	1.0102007165e-13	5.3843945410e-03	2.6490863123e-02	5.3843945412e-03	8.9056458671e+00	7.2388199310e-01
1.9699817129e-01	1.1969981713e+00	0.0000000000e+00	4.9999900506e+00	2.7855476095e-03	2.7855476095e-03	7.3177892898e-14	5.3843945410e-03	2.6497770598e-02	5.3843945412e-03	9.0259924329e+00	7.1471287148e-01
1.9746721432e-01	1.1974672143e+00	0.0000000000e+00	5.0000066822e+00	2.7502684533e-03	2.7502684533e-03	5.0361917067e-14	5.3843945410e-03	2.6504677174e-02	5.3843945412e-03	9.1463389987e+00	7.0566098275e-01
1.9793625735e-01	1.1979362573e+00	0.0000000000e+00	5.0000204641e+00	2.7154462048e-03	2.7154462048e-03	3.2231329892e-14	5.3843945411e-03	2.6511582850e-02	5.3843945412e-03	9.2666855645e+00	6.9672632690e-01
1.9840530038e-01	1.1984053004e+00	0.0000000000e+00	5.0000313963e+00	2.6810808639e-03	2.6810808639e-03	1.8456615560e-14	5.3843945411e-03	2.6518487627e-02	5.3843945412e-03	9.3870321302e+00	6.8790890394e-01
1.9887434340e-01	1.1988743434e+00	0.0000000000e+00	5.0000394788e+00	2.6471724307e-03	2.6471724307e-03	8.7196459198e-15	5.3843945411e-03	2.6525391504e-02	5.3843945412e-03	9.5073786960e+00	6.7920871385e-01
1.9934338643e-01	1.1993433864e+00	0.0000000000e+00	5.0000447116e+00	2.6137209051e-03	2.6137209051e-03	2.7137472758e-15	5.3843945411e-03	2.6532294484e-02	5.3843945412e-03	9.6277252618e+00	6.7062575665e-01
1.9981242946e-01	1.1998124295e+00	0.0000000000e+00	5.0000470949e+00	2.5807262871e-03	2.5807262871e-03	1.4374424970e-16	5.3843945411e-03	2.6539196565e-02	5.3843945412e-03	9.7480718276e+00	6.6216003234e-01
2.0028147248e-01	1.2002814725e+00	0.0000000000e+00	5.0000466284e+00	2.5481885768e-03	2.5481885768e-03	7.2598037130e-16	5.3843945411e-03	2.6546097750e-02	5.3843945412e-03	9.8684183933e+00	6.5381154090e-01
2.0075051551e-01	1.2007505155e+00	0.0000000000e+00	5.0000433123e+00	2.5161077742e-03	2.5161077742e-03	4.1883151748e-15	5.3843945411e-03	2.6552998037e-02	5.3843945412e-03	9.9887649591e+00	6.4558028235e-01
2.0121955854e-01	1.2012195585e+00	0.0000000000e+00	5.0000371466e+00	2.4844838792e-03	2.4844838792e-03	1.0270097756e-14	5.3843945411e-03	2.6559897428e-02	5.3843945412e-03	1.0109111525e+01	6.3746625669e-01
2.0168860156e-01	1.2016886016e+00	0.0000000000e+00	5.0000281312e+00	2.4533168919e-03	2.4533168919e-03	1.8722116887e-14	5.3843945411e-03	2.6566795922e-02	5.3843945412e-03	1.0229458091e+01	6.2946946390e-01
2.0215764459e-01	1.2021576446e+00	0.0000000000e+00	5.0000162661e+00	2.4226068122e-03	2.4226068122e-03	2.9306527936e-14	5.3843945411e-03	2.6573693522e-02	5.3843945412e-03	1.0349804656e+01	6.2158990400e-01
2.0262668762e-01	1.2026266876e+00	0.0000000000e+00	5.0000015514e+00	2.3923536401e-03	2.3923536401e-03	4.1796756991e-14	5.3843945411e-03	2.6580590226e-02	5.3843945412e-03	1.0470151222e+01	6.1382757699e-01
2.0309573064e-01	1.2030957306e+00	0.0000000000e+00	4.9999839869e+00	2.3625573757e-03	2.3625573757e-03	5.5977382738e-14	5.3843945411e-03	2.6587486035e-02	5.3843945412e-03	1.0590497788e+01	6.0618248285e-01
2.0356477367e-01	1.2035647737e+00	0.0000000000e+00	4.9999635726e+00	2.3332180189e-03	2.3332180189e-03	7.1643996758e-14	5.3843945411e-03	2.6594380951e-02	5.3843945412e-03	1.0710844354e+01	5.9865462160e-01
2.0403381670e-01	1.2040338167e+00	0.0000000000e+00	4.9999403086e+00	2.3043355698e-03	2.3043355698e-03	8.8603043040e-14	5.3843945411e-03	2.6601274973e-02	5.3843945412e-03	1.0831190920e+01	5.9124399323e-01
2.0450285972e-01	1.2045028597e+00	0.0000000000e+00	4.9999611666e+00	2.2756688063e-03	2.2756688063e-03	1.3440168096e-14	5.3843945411e-03	2.6608168101e-02	5.3843945412e-03	1.0951537485e+01	5.8388870525e-01
2.0497190275e-01	1.2049719028e+00	0.0000000000e+00	4.9999688348e+00	2.2474682753e-03	2.2474682753e-03	1.1309355701e-14	5.3843945411e-03	2.6615060337e-02	5.3843945412e-03	1.1071884051e+01	5.7665304271e-01
2.0544094578e-01	1.2054409458e+00	0.0000000000e+00	4.9999758702e+00	2.2195903734e-03	2.2195903734e-03	9.3749272943e-15	5.3843945411e-03	2.6621951680e-02	5.3843945412e-03	1.1192230617e+01	5.6950016000e-01
2.0590998881e-01	1.2059099888e+00	0.0000000000e+00	4.9999822730e+00	2.1920351007e-03	2.1920351007e-03	7.6331272504e-15	5.3843945411e-03	2.6628842132e-02	5.3843945412e-03	1.1312577183e+01	5.6243005714e-01
2.0637903183e-01	1.2063790318e+00	0.0000000000e+00	4.9999880431e+00	2.1648024570e-03	2.1648024570e-03	6.0802424833e-15	5.3843945411e-03	2.6635731692e-02	5.3843945412e-03	1.1432923748e+01	5.5544273412e-01
2.0684807486e-01	1.2068480749e+00	0.0000000000e+00	4.9999931805e+00	2.1378924425e-03	2.1378924425e-03	4.7126022174e-15	5.3843945411e-03	2.6642620362e-02	5.3843945412e-03	1.1553270314e+01	5.4853819094e-01
2.0731711789e-01	1.2073171179e+00	0.0000000000e+00	4.9999976853e+00	2.1113050571e-03	2.1113050571e-03	3.5265777527e-15	5.3843945411e-03	2.6649508141e-02	5.3843945412e-03	1.1673616880e+01	5.4171642759e-01
2.0778616091e-01	1.2077861609e+00	0.0000000000e+00	5.0000015573e+00	2.0850403008e-03	2.0850403008e-03	2.5185822345e-15	5.3843945411e-03	2.6656395030e-02	5.3843945412e-03	1.1793963446e+01	5.3497744409e-01
2.0825520394e-01	1.2082552039e+00	0.0000000000e+00	5.0000047967e+00	2.0590981736e-03	2.0590981736e-03	1.6850704195e-15	5.3843945411e-03	2.6663281029e-02	5.3843945412e-03	1.1914310011e+01	5.2832124043e-01
2.0872424697e-01	1.2087242470e+00	0.0000000000e+00	5.0000074034e+00	2.0334786755e-03	2.0334786755e-03	1.0225384357e-15	5.3843945411e-03	2.6670166140e-02	5.3843945412e-03	1.2034656577e+01	5.2174781660e-01
2.0919328999e-01	1.2091932900e+00	0.0000000000e+00	5.0000093775e+00	2.0081818066e-03	2.0081818066e-03	5.2752354699e-16	5.3843945411e-03	2.6677050361e-02	5.3843945412e-03	1.2155003143e+01	5.1525717262e-01
2.0966233302e-01	1.2096623330e+00	0.0000000000e+00	5.0000107188e+00	1.9832075668e-03	1.9832075668e-03	1.9660391214e-16	5.3843945411e-03	2.6683933695e-02	5.3843945412e-03	1.2275349709e+01	5.0884930847e-01
2.1013137605e-01	1.2101313760e+00	0.0000000000e+00	5.0000114275e+00	1.9585559561e-03	1.9585559561e-03	2.6398345071e-17	5.3843945411e-03	2.6690816141e-02	5.3843945412e-03	1.2395696275e+01	5.0252422417e-01
2.1060041907e-01	1.2106004191e+00	0.0000000000e+00	5.0000115035e+00	1.9342269745e-03	1.9342269745e-03	1.3566070681e-17	5.3843945411e-03	2.6697697700e-02	5.3843945412e-03	1.2516042840e+01	4.9628191970e-01
2.1106946210e-01	1.2110694621e+00	0.0000000000e+00	5.0000109469e+00	1.9102206221e-03	1.9102206221e-03	1.5480648211e-16	5.3843945411e-03	2.6704578371e-02	5.3843945412e-03	1.2636389406e+01	4.9012239507e-01
2.1153850513e-01	1.2115385051e+00	0.0000000000e+00	5.0000097576e+00	1.8865368987e-03	1.8865368987e-03	4.4685889467e-16	5.3843945411e-03	2.6711458157e-02	5.3843945412e-03	1.2756735972e+01	4.8404565028e-01
2.1200754816e-01	1.2120075482e+00	0.0000000000e+00	5.0000079356e+00	1.8631758045e-03	1.8631758045e-03	8.8650229874e-16	5.3843945411e-03	2.6718337057e-02	5.3843945412e-03	1.2877082538e+01	4.7805168534e-01
2.1247659118e-01	1.2124765912e+00	0.0000000000e+00	5.0000054809e+00	1.8401373394e-03	1.8401373394e-03	1.4705551132e-15	5.3843945411e-03	2.6725215071e-02	5.3843945412e-03	1.2997429103e+01	4.7214050023e-01
2.1294563421e-01	1.2129456342e+00	0.0000000000e+00	5.0000023936e+00	1.8174215034e-03	1.8174215034e-03	2.1958749333e-15	5.3843945411e-03	2.6732092200e-02	5.3843945412e-03	1.3117775669e+01	4.6631209496e-01
2.1341467724e-01	1.2134146772e+00	0.0000000000e+00	4.9999986735e+00	1.7950282965e-03	1.7950282965e-03	3.0593582841e-15	5.3843945411e-03	2.6738968445e-02	5.3843945412e-03	1.3238122235e+01	4.6056646953e-01
2.1388372026e-01	1.2138837203e+00	0.0000000000e+00	4.9999943208e+00	1.7729577188e-03	1.7729577188e-03	4.0579403627e-15	5.3843945411e-03	2.6745843806e-02	5.3843945412e-03	1.3358468801e+01	4.5490362394e-01
2.1435276329e-01	1.2143527633e+00	0.0000000000e+00	4.9999893355e+00	1.7512097702e-03	1.7512097702e-03	5.1885947922e-15	5.3843945411e-03	2.6752718283e-02	5.3843945412e-03	1.3478815366e+01	4.4932355819e-01
2.1482180632e-01	1.2148218063e+00	0.0000000000e+00	4.9999837174e+00	1.7297844507e-03	1.7297844507e-03	6.4483333616e-15	5.3843945411e-03	2.6759591878e-02	5.3843945412e-03	1.3599161932e+01	4.4382627228e-01
2.1529084934e-01	1.2152908493e+00	0.0000000000e+00	4.9999904651e+00	1.7084952353e-03	1.7084952353e-03	9.3022996820e-16	5.3843945411e-03	2.6766464589e-02	5.3843945412e-03	1.3719508498e+01	4.3836390782e-01
2.1575989237e-01	1.2157598924e+00	0.0000000000e+00	4.9999925177e+00	1.6875361543e-03	1.6875361543e-03	7.8021297773e-16	5.3843945411e-03	2.6773336418e-02	5.3843945412e-03	1.3839855064e+01	4.3298624891e-01
2.1622893540e-01	1.2162289354e+00	0.0000000000e+00	4.9999943933e+00	1.6668003706e-03	1.6668003706e-03	6.4372099326e-16	5.3843945411e-03	2.6780207366e-02	5.3843945412e-03	1.3960201630e+01	4.2766588335e-01
2.1669797842e-01	1.2166979784e+00	0.0000000000e+00	4.9999960918e+00	1.6462878840e-03	1.6462878840e-03	5.2064954650e-16	5.3843945411e-03	2.6787077432e-02	5.3843945412e-03	1.4080548195e+01	4.2240281115e-01
2.1716702145e-01	1.2171670215e+00	0.0000000000e+00	4.9999976133e+00	1.6259986946e-03	1.6259986946e-03	4.1089483025e-16	5.3843945411e-03	2.6793946617e-02	5.3843945412e-03	1.4200894761e+01	4.1719703230e-01
2.1763606448e-01	1.2176360645e+00	0.0000000000e+00	4.9999989577e+00	1.6059328023e-03	1.6059328023e-03	3.1435369383e-16	5.3843945411e-03	2.6800814922e-02	5.3843945412e-03	1.4321241327e+01	4.1204854680e-01
2.1810510750e-01	1.2181051075e+00	0.0000000000e+00	5.0000001252e+00	1.5860902072e-03	1.5860902072e-03	2.3092363888e-16	5.3843945411e-03	2.6807682347e-02	5.3843945412e-03	1.4441587893e+01	4.0695735466e-01
2.1857415053e-01	1.2185741505e+00	0.0000000000e+00	5.0000011155e+00	1.5664709093e-03	1.5664709093e-03	1.6050281599e-16	5.3843945411e-03	2.6814548892e-02	5.3843945412e-03	1.4561934458e+01	4.0192345587e-01
2.1904319356e-01	1.2190431936e+00	0.0000000000e+00	5.0000019289e+00	1.5470749086e-03	1.5470749086e-03	1.0299002159e-16	5.3843945411e-03	2.6821414558e-02	5.3843945412e-03	1.4682281024e+01	3.9694685043e-01
2.1951223659e-01	1.2195122366e+00	0.0000000000e+00	5.0000025652e+00	1.5279022050e-03	1.5279022050e-03	5.8284693250e-17	5.3843945411e-03	2.6828279346e-02	5.3843945412e-03	1.4802627590e+01	3.9202753834e-01
2.1998127961e-01	1.2199812796e+00	0.0000000000e+00	5.0000030245e+00	1.5089527986e-03	1.5089527986e-03	2.6286907624e-17	5.3843945411e-03	2.6835143256e-02	5.3843945412e-03	1.4922974156e+01	3.8716551961e-01
2.2045032264e-01	1.2204503226e+00	0.0000000000e+00	5.0000033068e+00	1.4902266894e-03	1.4902266894e-03	6.8973750732e-18	5.3843945411e-03	2.6842006287e-02	5.3843945412e-03	1.5043320722e+01	3.8236079423e-01
2.2091936567e-01	1.2209193657e+00	0.0000000000e+00	5.0000034120e+00	1.4717238773e-03	1.4717238773e-03	1.7437520572e-20	5.3843945411e-03	2.6848868442e-02	5.3843945412e-03	1.5163667287e+01	3.7761336220e-01
2.2138840869e-01	1.2213884087e+00	0.0000000000e+00	5.0000033402e+00	1.4534443625e-03	1.4534443625e-03	5.5490641133e-18	5.3843945411e-03	2.6855729720e-02	5.3843945412e-03	1.5284013853e+01	3.7292322353e-01
2.2185745172e-01	1.2218574517e+00	0.0000000000e+00	5.0000030914e+00	1.4353881447e-03	1.4353881447e-03	2.3394847969e-17	5.3843945411e-03	2.6862590121e-02	5.3843945412e-03	1.5404360419e+01	3.6829037821e-01
2.2232649475e-01	1.2223264947e+00	0.0000000000e+00	5.0000026655e+00	1.4175552242e-03	1.4175552242e-03	5.3458002532e-17	5.3843945412e-03	2.6869449646e-02	5.3843945412e-03	1.5524706985e+01	3.6371482624e-01
2.2279553777e-01	1.2227955378e+00	0.0000000000e+00	5.0000020626e+00	1.3999456008e-03	1.3999456008e-03	9.5642358317e-17	5.3843945412e-03	2.6876308296e-02	5.3843945412e-03	1.5645053550e+01	3.5919656763e-01
2.2326458080e-01	1.2232645808e+00	0.0000000000e+00	5.0000012827e+00	1.3825592746e-03	1.3825592746e-03	1.4985235899e-16	5.3843945412e-03	2.6883166071e-02	5.3843945412e-03	1.5765400116e+01	3.5473560237e-01
2.2373362383e-01	1.2237336238e+00	0.0000000000e+00	5.0000003257e+00	1.3653962456e-03	1.3653962456e-03	2.1599305814e-16	5.3843945412e-03	2.6890022972e-02	5.3843945412e-03	1.5885746682e+01	3.5033193046e-01
2.2420266685e-01	1.2242026669e+00	0.0000000000e+00	4.9999991917e+00	1.3484565138e-03	1.3484565138e-03	2.9397011596e-16	5.3843945412e-03	2.6896878998e-02	5.3843945412e-03	1.6006093248e+01	3.4598555190e-01
2.2467170988e-01	1.2246717099e+00	0.0000000000e+00	4.9999978807e+00	1.3317400791e-03	1.3317400791e-03	3.8368979556e-16	5.3843945412e-03	2.6903734150e-02	5.3843945412e-03	1.6126439813e+01	3.4169646670e-01
2.2514075291e-01	1.2251407529e+00	0.0000000000e+00	4.9999963926e+00	1.3152469416e-03	1.3152469416e-03	4.8505895997e-16	5.3843945412e-03	2.6910588430e-02	5.3843945412e-03	1.6246786379e+01	3.3746467485e-01
2.2560979593e-01	1.2256097959e+00	0.0000000000e+00	4.9999947275e+00	1.2989771012e-03	1.2989771012e-03	5.9798506804e-16	5.3843945412e-03	2.6917441836e-02	5.3843945412e-03	1.6367132945e+01	3.3329017635e-01
2.2607883896e-01	1.2260788390e+00	0.0000000000e+00	4.9999972652e+00	1.2827904887e-03	1.2827904887e-03	8.7792291555e-17	5.3843945412e-03	2.6924294370e-02	5.3843945412e-03	1.6487479511e+01	3.2913703235e-01
2.2654788199e-01	1.2265478820e+00	0.0000000000e+00	4.9999978960e+00	1.2668337159e-03	1.2668337159e-03	7.3275672300e-17	5.3843945412e-03	2.6931146032e-02	5.3843945412e-03	1.6607826077e+01	3.2504286041e-01
2.2701692502e-01	1.2270169250e+00	0.0000000000e+00	4.9999984705e+00	1.2510280975e-03	1.2510280975e-03	6.0088380240e-17	5.3843945412e-03	2.6937996823e-02	5.3843945412e-03	1.6728172642e+01	3.2098747149e-01
2.2748596804e-01	1.2274859680e+00	0.0000000000e+00	4.9999989887e+00	1.2353736335e-03	1.2353736335e-03	4.8224654608e-17	5.3843945412e-03	2.6944846743e-02	5.3843945412e-03	1.6848519208e+01	3.1697086559e-01
2.2795501107e-01	1.2279550111e+00	0.0000000000e+00	4.9999994505e+00	1.2198703238e-03	1.2198703238e-03	3.7678756586e-17	5.3843945412e-03	2.6951695792e-02	5.3843945412e-03	1.6968865774e+01	3.1299304272e-01
2.2842405410e-01	1.2284240541e+00	0.0000000000e+00	4.9999998561e+00	1.2045181684e-03	1.2045181684e-03	2.8444969630e-17	5.3843945412e-03	2.6958543971e-02	5.3843945412e-03	1.7089212340e+01	3.0905400286e-01
2.2889309712e-01	1.2288930971e+00	0.0000000000e+00	5.0000002053e+00	1.1893171673e-03	1.1893171673e-03	2.0517599222e-17	5.3843945412e-03	2.6965391280e-02	5.3843945412e-03	1.7209558905e+01	3.0515374602e-01
2.2936214015e-01	1.2293621402e+00	0.0000000000e+00	5.0000004983e+00	1.1742673206e-03	1.1742673206e-03	1.3890973033e-17	5.3843945412e-03	2.6972237720e-02	5.3843945412e-03	1.7329905471e+01	3.0129227221e-01
2.2983118318e-01	1.2298311832e+00	0.0000000000e+00	5.0000007349e+00	1.1593686282e-03	1.1593686282e-03	8.5594406233e-18	5.3843945412e-03	2.6979083291e-02	5.3843945412e-03	1.7450252037e+01	2.9746958141e-01
2.3030022620e-01	1.2303002262e+00	0.0000000000e+00	5.0000009152e+00	1.1446210902e-03	1.1446210902e-03	4.5173733679e-18	5.3843945412e-03	2.6985927994e-02	5.3843945412e-03	1.7570598603e+01	2.9368567364e-01
2.3076926923e-01	1.2307692692e+00	0.0000000000e+00	5.0000010392e+00	1.1300247065e-03	1.1300247065e-03	1.7591644298e-18	5.3843945412e-03	2.6992771829e-02	5.3843945412e-03	1.7690945169e+01	2.8994054888e-01
2.3123831226e-01	1.2312383123e+00	0.0000000000e+00	5.0000011069e+00	1.1155794771e-03	1.1155794771e-03	2.7922867117e-19	5.3843945412e-03	2.6999614797e-02	5.3843945412e-03	1.7811291734e+01	2.8623420715e-01
2.3170735528e-01	1.2317073553e+00	0.0000000000e+00	5.0000011182e+00	1.1012854021e-03	1.1012854021e-03	7.2002534163e-20	5.3843945412e-03	2.7006456897e-02	5.3843945412e-03	1.7931638300e+01	2.8256664843e-01
2.3217639831e-01	1.2321763983e+00	0.0000000000e+00	5.0000010733e+00	1.0871424814e-03	1.0871424814e-03	1.1319439599e-18	5.3843945412e-03	2.7013298131e-02	5.3843945412e-03	1.8051984866e+01	2.7893787274e-01
2.3264544134e-01	1.2326454413e+00	0.0000000000e+00	5.0000009720e+00	1.0731507151e-03	1.0731507151e-03	3.4535323149e-18	5.3843945412e-03	2.7020138498e-02	5.3843945412e-03	1.8172331432e+01	2.7534788007e-01
2.3311448437e-01	1.2331144844e+00	0.0000000000e+00	5.0000008144e+00	1.0593101031e-03	1.0593101031e-03	7.0312683354e-18	5.3843945412e-03	2.7026978000e-02	5.3843945412e-03	1.8292677997e+01	2.7179667041e-01
2.3358352739e-01	1.2335835274e+00	0.0000000000e+00	5.0000006005e+00	1.0456206454e-03	1.0456206454e-03	1.1859673927e-17	5.3843945412e-03	2.7033816637e-02	5.3843945412e-03	1.8413024563e+01	2.6828424378e-01
2.3405257042e-01	1.2340525704e+00	0.0000000000e+00	5.0000003303e+00	1.0320823420e-03	1.0320823420e-03	1.7933292241e-17	5.3843945412e-03	2.7040654408e-02	5.3843945412e-03	1.8533371129e+01	2.6481060017e-01
2.3452161345e-01	1.2345216134e+00	0.0000000000e+00	5.0000000038e+00	1.0186951930e-03	1.0186951930e-03	2.5246687453e-17	5.3843945412e-03	2.7047491315e-02	5.3843945412e-03	1.8653717695e+01	2.6137573958e-01
2.3499065647e-01	1.2349906565e+00	0.0000000000e+00	4.9999996210e+00	1.0054591983e-03	1.0054591983e-03	3.3794444828e-17	5.3843945412e-03	2.7054327359e-02	5.3843945412e-03	1.8774064260e+01	2.5797966201e-01
2.3545969950e-01	1.2354596995e+00	0.0000000000e+00	4.9999991818e+00	9.9237435800e-04	9.9237435800e-04	4.3571170366e-17	5.3843945412e-03	2.7061162538e-02	5.3843945412e-03	1.8894410826e+01	2.5462236746e-01
2.3592874253e-01	1.2359287425e+00	0.0000000000e+00	4.9999986864e+00	9.7944067200e-04	9.7944067200e-04	5.4571491198e-17	5.3843945412e-03	2.7067996855e-02	5.3843945412e-03	1.9014757392e+01	2.5130385593e-01
2.3639778555e-01	1.2363977856e+00	0.0000000000e+00	4.9999981346e+00	9.6665814034e-04	9.6665814034e-04	6.6790054850e-17	5.3843945412e-03	2.7074830309e-02	5.3843945412e-03	1.9135103958e+01	2.4802412742e-01
2.3686682858e-01	1.2368668286e+00	0.0000000000e+00	4.9999991335e+00	9.5804831082e-04	9.5804831082e-04	1.1480620001e-17	6.6408786966e-03	2.9042780871e-02	6.6408786966e-03	1.9255450524e+01	2.4581502643e-01
2.3733587161e-01	1.2373358716e+00	0.0000000000e+00	4.9999993072e+00	9.4978458741e-04	9.4978458741e-04	9.8958281613e-18	6.6408786966e-03	2.9050105871e-02	6.6408786966e-03	1.9375797089e+01	2.4369472898e-01
2.3780491463e-01	1.2378049146e+00	0.0000000000e+00	4.9999994682e+00	9.4158861086e-04	9.4158861086e-04	8.4298601573e-18	6.6408786966e-03	2.9057429948e-02	6.6408786966e-03	1.9496143655e+01	2.4159181395e-01
2.3827395766e-01	1.2382739577e+00	0.0000000000e+00	4.9999996164e+00	9.3346038118e-04	9.3346038118e-04	7.0824220915e-18	6.6408786966e-03	2.9064753102e-02	6.6408786966e-03	1.9616490221e+01	2.3950628134e-01
2.3874300069e-01	1.2387430007e+00	0.0000000000e+00	4.9999997518e+00	9.2539989836e-04	9.2539989836e-04	5.8532204629e-18	6.6408786966e-03	2.9072075334e-02	6.6408786966e-03	1.9736836787e+01	2.3743813115e-01
2.3921204371e-01	1.2392120437e+00	0.0000000000e+00	4.9999998744e+00	9.1740716241e-04	9.1740716241e-04	4.7419627675e-18	6.6408786966e-03	2.9079396643e-02	6.6408786966e-03	1.9857183352e+01	2.3538736338e-01
2.3968108674e-01	1.2396810867e+00	0.0000000000e+00	4.9999999842e+00	9.0948217333e-04	9.0948217333e-04	3.7483567939e-18	6.6408786966e-03	2.9086717031e-02	6.6408786966e-03	1.9977529918e+01	2.3335397803e-01
2.4015012977e-01	1.2401501298e+00	0.0000000000e+00	5.0000000813e+00	9.0162493112e-04	9.0162493112e-04	2.8721111167e-18	6.6408786966e-03	2.9094036498e-02	6.6408786966e-03	2.0097876484e+01	2.3133797510e-01
2.4061917280e-01	1.2406191728e+00	0.0000000000e+00	5.0000001655e+00	8.9383543577e-04	8.9383543577e-04	2.1129347830e-18	6.6408786966e-03	2.9101355045e-02	6.6408786966e-03	2.0218223050e+01	2.2933935459e-01
2.4108821582e-01	1.2410882158e+00	0.0000000000e+00	5.0000002370e+00	8.8611368729e-04	8.8611368729e-04	1.4705375913e-18	6.6408786966e-03	2.9108672671e-02	6.6408786966e-03	2.0338569616e+01	2.2735811650e-01
2.4155725885e-01	1.2415572588e+00	0.0000000000e+00	5.0000002957e+00	8.7845968568e-04	8.7845968568e-04	9.4462981380e-19	6.6408786966e-03	2.9115989378e-02	6.6408786966e-03	2.0458916181e+01	2.2539426082e-01
2.4202630188e-01	1.2420263019e+00	0.0000000000e+00	5.0000003415e+00	8.7087343093e-04	8.7087343093e-04	5.3492237372e-19	6.6408786966e-03	2.9123305165e-02	6.6408786966e-03	2.0579262747e+01	2.2344778757e-01
2.4249534490e-01	1.2424953449e+00	0.0000000000e+00	5.0000003747e+00	8.6335492305e-04	8.6335492305e-04	2.4112680851e-19	6.6408786966e-03	2.9130620033e-02	6.6408786966e-03	2.0699609313e+01	2.2151869674e-01
2.4296438793e-01	1.2429643879e+00	0.0000000000e+00	5.0000003950e+00	8.5590416204e-04	8.5590416204e-04	6.2955223542e-20	6.6408786966e-03	2.9137933984e-02	6.6408786966e-03	2.0819955879e+01	2.1960698833e-01
2.4343343096e-01	1.2434334310e+00	0.0000000000e+00	5.0000004025e+00	8.4852114790e-04	8.4852114790e-04	1.2034425973e-22	6.6408786966e-03	2.9145247016e-02	6.6408786966e-03	2.0940302444e+01	2.1771266234e-01
2.4390247398e-01	1.2439024740e+00	0.0000000000e+00	5.0000003973e+00	8.4120588062e-04	8.4120588062e-04	5.2335474376e-20	6.6408786966e-03	2.9152559131e-02	6.6408786966e-03	2.1060649010e+01	2.1583571876e-01
2.4437151701e-01	1.2443715170e+00	0.0000000000e+00	5.0000003792e+00	8.3395836021e-04	8.3395836021e-04	2.1931451308e-19	6.6408786966e-03	2.9159870330e-02	6.6408786966e-03	2.1180995576e+01	2.1397615761e-01
2.4484056004e-01	1.2448405600e+00	0.0000000000e+00	5.0000003484e+00	8.2677858666e-04	8.2677858666e-04	5.0077196307e-19	6.6408786966e-03	2.9167180611e-02	6.6408786966e-03	2.1301342142e+01	2.1213397888e-01
2.4530960306e-01	1.2453096031e+00	0.0000000000e+00	5.0000003048e+00	8.1966655999e-04	8.1966655999e-04	8.9642290376e-19	6.6408786966e-03	2.9174489977e-02	6.6408786966e-03	2.1421688707e+01	2.1030918256e-01
2.4577864609e-01	1.2457786461e+00	0.0000000000e+00	5.0000002484e+00	8.1262228018e-04	8.1262228018e-04	1.4059830097e-18	6.6408786966e-03	2.9181798427e-02	6.6408786966e-03	2.1542035273e+01	2.0850176867e-01
2.4624768912e-01	1.2462476891e+00	0.0000000000e+00	5.0000001792e+00	8.0564574723e-04	8.0564574723e-04	2.0291685381e-18	6.6408786966e-03	2.9189105963e-02	6.6408786966e-03	2.1662381839e+01	2.0671173720e-01
2.4671673215e-01	1.2467167321e+00	0.0000000000e+00	5.0000000972e+00	7.9873696116e-04	7.9873696116e-04	2.7656963382e-18	6.6408786966e-03	2.9196412583e-02	6.6408786966e-03	2.1782728405e+01	2.0493908814e-01
2.4718577517e-01	1.2471857752e+00	0.0000000000e+00	5.0000000025e+00	7.9189592195e-04	7.9189592195e-04	3.6152838366e-18	6.6408786966e-03	2.9203718290e-02	6.6408786966e-03	2.1903074971e+01	2.0318382151e-01
2.4765481820e-01	1.2476548182e+00	0.0000000000e+00	4.9999998950e+00	7.8512262961e-04	7.8512262961e-04	4.5776490827e-18	6.6408786966e-03	2.9211023082e-02	6.6408786966e-03	2.2023421536e+01	2.0144593729e-01
2.4812386123e-01	1.2481238612e+00	0.0000000000e+00	4.9999997746e+00	7.7841708413e-04	7.7841708413e-04	5.6525106135e-18	6.6408786966e-03	2.9218326962e-02	6.6408786966e-03	2.2143768102e+01	1.9972543550e-01
2.4859290425e-01	1.2485929043e+00	0.0000000000e+00	4.9999996415e+00	7.7177928552e-04	7.7177928552e-04	6.8395876335e-18	6.6408786966e-03	2.9225629928e-02	6.6408786966e-03	2.2264114668e+01	1.9802231612e-01
2.4906194728e-01	1.2490619473e+00	0.0000000000e+00	4.9999994956e+00	7.6520923378e-04	7.6520923378e-04	8.1385998979e-18	6.6408786966e-03	2.9232931983e-02	6.6408786966e-03	2.2384461234e+01	1.9633657917e-01
2.4953099031e-01	1.2495309903e+00	0.0000000000e+00	4.9999993369e+00	7.5870692891e-04	7.5870692891e-04	9.5492677698e-18	6.6408786966e-03	2.9240233125e-02	6.6408786966e-03	2.2504807799e+01	1.9466822463e-01
2.5000003333e-01	1.2500000333e+00	0.0000000000e+00	4.9999997130e+00	7.5222609008e-04	7.5222609008e-04	1.1922891269e-18	6.6408786966e-03	2.9247533356e-02	6.6408786966e-03	2.2625154365e+01	1.9300537783e-01
2.5046907636e-01	1.2504690764e+00	0.0000000000e+00	4.9999997691e+00	7.4582371406e-04	7.4582371406e-04	1.0305262995e-18	6.6408786966e-03	2.9254832676e-02	6.6408786966e-03	2.2745500931e+01	1.9136266294e-01
2.5093811939e-01	1.2509381194e+00	0.0000000000e+00	4.9999998212e+00	7.3946922899e-04	7.3946922899e-04	8.8060757249e-19	6.6408786966e-03	2.9262131086e-02	6.6408786966e-03	2.2865847497e+01	1.8973223585e-01
2.5140716241e-01	1.2514071624e+00	0.0000000000e+00	4.9999998691e+00	7.3316263488e-04	7.3316263488e-04	7.4251905474e-19	6.6408786966e-03	2.9269428586e-02	6.6408786966e-03	2.2986194062e+01	1.8811409658e-01
2.5187620544e-01	1.2518762054e+00	0.0000000000e+00	4.9999999130e+00	7.2690393171e-04	7.2690393171e-04	6.1624692932e-19	6.6408786966e-03	2.9276725176e-02	6.6408786966e-03	2.3106540628e+01	1.8650824511e-01
2.5234524847e-01	1.2523452485e+00	0.0000000000e+00	4.9999999529e+00	7.2069311951e-04	7.2069311951e-04	5.0177735910e-19	6.6408786966e-03	2.9284020856e-02	6.6408786966e-03	2.3226887194e+01	1.8491468146e-01
2.5281429149e-01	1.2528142915e+00	0.0000000000e+00	4.9999999886e+00	7.1453019825e-04	7.1453019825e-04	3.9909650405e-19	6.6408786966e-03	2.9291315629e-02	6.6408786966e-03	2.3347233760e+01	1.8333340562e-01
2.5328333452e-01	1.2532833345e+00	0.0000000000e+00	5.0000000203e+00	7.0841516795e-04	7.0841516795e-04	3.0819061659e-19	6.6408786966e-03	2.9298609492e-02	6.6408786966e-03	2.3467580326e+01	1.8176441758e-01
2.5375237755e-01	1.2537523775e+00	0.0000000000e+00	5.0000000480e+00	7.0234802860e-04	7.0234802860e-04	2.2904589615e-19	6.6408786966e-03	2.9305902449e-02	6.6408786966e-03	2.3587926891e+01	1.8020771736e-01
2.5422142058e-01	1.2542214206e+00	0.0000000000e+00	5.0000000715e+00	6.9632878021e-04	6.9632878021e-04	1.6164861223e-19	6.6408786966e-03	2.9313194497e-02	6.6408786966e-03	2.3708273457e+01	1.7866330495e-01
2.5469046360e-01	1.2546904636e+00	0.0000000000e+00	5.0000000910e+00	6.9035742277e-04	6.9035742277e-04	1.0598502040e-19	6.6408786966e-03	2.9320485639e-02	6.6408786966e-03	2.3828620023e+01	1.7713118034e-01
2.5515950663e-01	1.2551595066e+00	0.0000000000e+00	5.0000001064e+00	6.8443395629e-04	6.8443395629e-04	6.2041419437e-20	6.6408786966e-03	2.9327775875e-02	6.6408786966e-03	2.3948966589e+01	1.7561134355e-01
2.5562854966e-01	1.2556285497e+00	0.0000000000e+00	5.0000001178e+00	6.7855838075e-04	6.7855838075e-04	2.9804117745e-20	6.6408786966e-03	2.9335065204e-02	6.6408786966e-03	2.4069313154e+01	1.7410379457e-01
2.5609759268e-01	1.2560975927e+00	0.0000000000e+00	5.0000001251e+00	6.7273069617e-04	6.7273069617e-04	9.2594438045e-21	6.6408786966e-03	2.9342353628e-02	6.6408786966e-03	2.4189659720e+01	1.7260853340e-01
2.5656663571e-01	1.2565666357e+00	0.0000000000e+00	5.0000001283e+00	6.6695090255e-04	6.6695090255e-04	3.9374737806e-22	6.6408786966e-03	2.9349641147e-02	6.6408786966e-03	2.4310006286e+01	1.7112556004e-01
2.5703567874e-01	1.2570356787e+00	0.0000000000e+00	5.0000001274e+00	6.6121899988e-04	6.6121899988e-04	3.1933961596e-21	6.6408786966e-03	2.9356927761e-02	6.6408786966e-03	2.4430352852e+01	1.6965487449e-01
2.5750472176e-01	1.2575047218e+00	0.0000000000e+00	5.0000001225e+00	6.5553498816e-04	6.5553498816e-04	1.7644779817e-20	6.6408786966e-03	2.9364213471e-02	6.6408786966e-03	2.4550699418e+01	1.6819647675e-01
2.5797376479e-01	1.2579737648e+00	0.0000000000e+00	5.0000001135e+00	6.4989886740e-04	6.4989886740e-04	4.3734305777e-20	6.6408786966e-03	2.9371498277e-02	6.6408786966e-03	2.4671045983e+01	1.6675036682e-01
2.5844280782e-01	1.2584428078e+00	0.0000000000e+00	5.0000001004e+00	6.4431063759e-04	6.4431063759e-04	8.1448401853e-20	6.6408786966e-03	2.9378782180e-02	6.6408786966e-03	2.4791392549e+01	1.6531654471e-01
2.5891185084e-01	1.2589118508e+00	0.0000000000e+00	5.0000000833e+00	6.3877029873e-04	6.3877029873e-04	1.3077351251e-19	6.6408786966e-03	2.9386065181e-02	6.6408786966e-03	2.4911739115e+01	1.6389501040e-01
2.5938089387e-01	1.2593808939e+00	0.0000000000e+00	5.0000000621e+00	6.3327785083e-04	6.3327785083e-04	1.9169611234e-19	6.6408786966e-03	2.9393347278e-02	6.6408786966e-03	2.5032085681e+01	1.6248576390e-01
2.5984993690e-01	1.2598499369e+00	0.0000000000e+00	5.0000000368e+00	6.2783329388e-04	6.2783329388e-04	2.6420267817e-19	6.6408786966e-03	2.9400628474e-02	6.6408786966e-03	2.5152432246e+01	1.6108880521e-01
2.6031897992e-01	1.2603189799e+00	0.0000000000e+00	5.0000000075e+00	6.2243662789e-04	6.2243662789e-04	3.4827972190e-19	6.6408786966e-03	2.9407908768e-02	6.6408786966e-03	2.5272778812e+01	1.5970413434e-01
2.6078802295e-01	1.2607880230e+00	0.0000000000e+00	4.9999999741e+00	6.1708785284e-04	6.1708785284e-04	4.4391376460e-19	6.6408786966e-03	2.9415188162e-02	6.6408786966e-03	2.5393125378e+01	1.5833175127e-01
2.6125706598e-01	1.2612570660e+00	0.0000000000e+00	4.9999999366e+00	6.1178696876e-04	6.1178696876e-04	5.5109134625e-19	6.6408786966e-03	2.9422466654e-02	6.6408786966e-03	2.5513471944e+01	1.5697165602e-01
2.6172610901e-01	1.2617261090e+00	0.0000000000e+00	4.9999998950e+00	6.0653397562e-04	6.0653397562e-04	6.6979904674e-19	6.6408786966e-03	2.9429744247e-02	6.6408786966e-03	2.5633818509e+01	1.5562384857e-01
2.6219515203e-01	1.2621951520e+00	0.0000000000e+00	4.9999998494e+00	6.0132887344e-04	6.0132887344e-04	8.0002343902e-19	6.6408786966e-03	2.9437020940e-02	6.6408786966e-03	2.5754165075e+01	1.5428832894e-01
2.6266419506e-01	1.2626641951e+00	0.0000000000e+00	4.9999997997e+00	5.9617166222e-04	5.9617166222e-04	9.4175110599e-19	6.6408786966e-03	2.9444296733e-02	6.6408786966e-03	2.5874511641e+01	1.5296509711e-01
2.6313323809e-01	1.2631332381e+00	0.0000000000e+00	4.9999999130e+00	5.9103564474e-04	5.9103564474e-04	1.0441761049e-19	6.6408786966e-03	2.9451571628e-02	6.6408786966e-03	2.5994858207e+01	1.5164730316e-01
2.6360228111e-01	1.2636022811e+00	0.0000000000e+00	4.9999999297e+00	5.8595439156e-04	5.8595439156e-04	9.0478604170e-20	6.6408786966e-03	2.9458845624e-02	6.6408786966e-03	2.6115204773e+01	1.5034356057e-01
2.6407132414e-01	1.2640713241e+00	0.0000000000e+00	4.9999999451e+00	5.8090746562e-04	5.8090746562e-04	7.7538127597e-20	6.6408786966e-03	2.9466118723e-02	6.6408786966e-03	2.6235551338e+01	1.4904862563e-01
2.6454036717e-01	1.2645403672e+00	0.0000000000e+00	4.9999999593e+00	5.7589486690e-04	5.7589486690e-04	6.5596086269e-20	6.6408786965e-03	2.9473390923e-02	6.6408786966e-03	2.6355897904e+01	1.4776249833e-01
2.6500941019e-01	1.2650094102e+00	0.0000000000e+00	4.9999999724e+00	5.7091659542e-04	5.7091659542e-04	5.4652406757e-20	6.6408786965e-03	2.9480662227e-02	6.6408786966e-03	2.6476244470e+01	1.4648517868e-01
2.6547845322e-01	1.2654784532e+00	0.0000000000e+00	4.9999999843e+00	5.6597265117e-04	5.6597265117e-04	4.4707009179e-20	6.6408786965e-03	2.9487932635e-02	6.6408786966e-03	2.6596591036e+01	1.4521666667e-01
2.6594749625e-01	1.2659474962e+00	0.0000000000e+00	4.9999999950e+00	5.6106303416e-04	5.6106303416e-04	3.5759817438e-20	6.6408786965e-03	2.9495202146e-02	6.6408786966e-03	2.6716937601e+01	1.4395696231e-01
2.6641653927e-01	1.2664165393e+00	0.0000000000e+00	5.0000000045e+00	5.5618774437e-04	5.5618774437e-04	2.7810756501e-20	6.6408786965e-03	2.9502470761e-02	6.6408786966e-03	2.6837284167e+01	1.4270606559e-01
2.6688558230e-01	1.2668855823e+00	0.0000000000e+00	5.0000000128e+00	5.5134678182e-04	5.5134678182e-04	2.0859749189e-20	6.6408786965e-03	2.9509738481e-02	6.6408786966e-03	2.6957630733e+01	1.4146397652e-01
2.6735462533e-01	1.2673546253e+00	0.0000000000e+00	5.0000000199e+00	5.4654014650e-04	5.4654014650e-04	1.4906716968e-20	6.6408786965e-03	2.9517005306e-02	6.6408786966e-03	2.7077977299e+01	1.4023069509e-01
2.6782366836e-01	1.2678236684e+00	0.0000000000e+00	5.0000000258e+00	5.4176783842e-04	5.4176783842e-04	9.9515886883e-21	6.6408786965e-03	2.9524271237e-02	6.6408786966e-03	2.7198323865e+01	1.3900622131e-01
2.6829271138e-01	1.2682927114e+00	0.0000000000e+00	5.0000000306e+00	5.3702985756e-04	5.3702985756e-04	5.9942883179e-21	6.6408786965e-03	2.9531536274e-02	6.6408786966e-03	2.7318670430e+01	1.3779055517e-01
2.6876175441e-01	1.2687617544e+00	0.0000000000e+00	5.0000000341e+00	5.3232620394e-04	5.3232620394e-04	3.0347406015e-21	6.6408786965e-03	2.9538800417e-02	6.6408786966e-03	2.7439016996e+01	1.3658369668e-01
2.6923079744e-01	1.2692307974e+00	0.0000000000e+00	5.0000000365e+00	5.2765687755e-04	5.2765687755e-04	1.0728711155e-21	6.6408786965e-03	2.9546063667e-02	6.6408786966e-03	2.7559363562e+01	1.3538564583e-01
2.6969984046e-01	1.2696998405e+00	0.0000000000e+00	5.0000000376e+00	5.2302187840e-04	5.2302187840e-04	1.0860759118e-22	6.6408786965e-03	2.9553326025e-02	6.6408786966e-03	2.7679710128e+01	1.3419640263e-01
2.7016888349e-01	1.2701688835e+00	0.0000000000e+00	5.0000000376e+00	5.1842120647e-04	5.1842120647e-04	1.4187614714e-22	6.6408786965e-03	2.9560587490e-02	6.6408786966e-03	2.7800056693e+01	1.3301596708e-01
2.7063792652e-01	1.2706379265e+00	0.0000000000e+00	5.0000000364e+00	5.1385486178e-04	5.1385486178e-04	1.1726044024e-21	6.6408786965e-03	2.9567848064e-02	6.6408786966e-03	2.7920403259e+01	1.3184433917e-01
2.7110696954e-01	1.2711069695e+00	0.0000000000e+00	5.0000000340e+00	5.0932284432e-04	5.0932284432e-04	3.2007193459e-21	6.6408786965e-03	2.9575107746e-02	6.6408786966e-03	2.8040749825e+01	1.3068151890e-01
2.7157601257e-01	1.2715760126e+00	0.0000000000e+00	5.0000000304e+00	5.0482515410e-04	5.0482515410e-04	6.2261510399e-21	6.6408786965e-03	2.9582366537e-02	6.6408786966e-03	2.8161096391e+01	1.2952750628e-01
2.7204505560e-01	1.2720450556e+00	0.0000000000e+00	5.0000000256e+00	5.0036179110e-04	5.0036179110e-04	1.0248826297e-20	6.6408786965e-03	2.9589624438e-02	6.6408786966e-03	2.8281442956e+01	1.2838230130e-01
2.7251409862e-01	1.2725140986e+00	0.0000000000e+00	5.0000000197e+00	4.9593275534e-04	4.9593275534e-04	1.5268672844e-20	6.6408786965e-03	2.9596881449e-02	6.6408786966e-03	2.8401789522e+01	1.2724590397e-01
2.7298314165e-01	1.2729831417e+00	0.0000000000e+00	5.0000000125e+00	4.9153804681e-04	4.9153804681e-04	2.1285622718e-20	6.6408786965e-03	2.9604137570e-02	6.6408786966e-03	2.8522136088e+01	1.2611831429e-01
2.7345218468e-01	1.2734521847e+00	0.0000000000e+00	5.0000000042e+00	4.8717766551e-04	4.8717766551e-04	2.8299607682e-20	6.6408786965e-03	2.9611392803e-02	6.6408786966e-03	2.8642482654e+01	1.2499953225e-01
2.7392122770e-01	1.2739212277e+00	0.0000000000e+00	4.9999999946e+00	4.8285161145e-04	4.8285161145e-04	3.6310552575e-20	6.6408786965e-03	2.9618647146e-02	6.6408786966e-03	2.8762829220e+01	1.2388955785e-01
2.7439027073e-01	1.2743902707e+00	0.0000000000e+00	4.9999999839e+00	4.7855988462e-04	4.7855988462e-04	4.5318388512e-20	6.6408786965e-03	2.9625900601e-02	6.6408786966e-03	2.8883175785e+01	1.2278839110e-01
2.7485931376e-01	1.2748593138e+00	0.0000000000e+00	4.9999999720e+00	4.7430248502e-04	4.7430248502e-04	5.5323053519e-20	6.6408786965e-03	2.9633153169e-02	6.6408786966e-03	2.9003522351e+01	1.2169603200e-01
2.7532835679e-01	1.2753283568e+00	0.0000000000e+00	4.9999999589e+00	4.7007941265e-04	4.7007941265e-04	6.6324474259e-20	6.6408786965e-03	2.9640404849e-02	6.6408786966e-03	2.9123868917e+01	1.2061248054e-01
2.7579739981e-01	1.2757973998e+00	0.0000000000e+00	4.9999999446e+00	4.6589066752e-04	4.6589066752e-04	7.8322572833e-20	6.6408786965e-03	2.9647655641e-02	6.6408786966e-03	2.9244215483e+01	1.1953773672e-01
2.7626644284e-01	1.2762664428e+00	0.0000000000e+00	4.9999999291e+00	4.6173624962e-04	4.6173624962e-04	9.1317300831e-20	6.6408786965e-03	2.9654905548e-02	6.6408786966e-03	2.9364562048e+01	1.1847180056e-01
2.7673548587e-01	1.2767354859e+00	0.0000000000e+00	4.9999999807e+00	4.5758970274e-04	4.5758970274e-04	6.4195763929e-21	6.6408786965e-03	2.9662154568e-02	6.6408786966e-03	2.9484908614e+01	1.1740788393e-01
2.7720452889e-01	1.2772045289e+00	0.0000000000e+00	4.9999999848e+00	4.5348420858e-04	4.5348420858e-04	5.5178461983e-21	6.6408786965e-03	2.9669402703e-02	6.6408786966e-03	2.9605255180e+01	1.1635450056e-01
2.7767357192e-01	1.2776735719e+00	0.0000000000e+00	4.9999999886e+00	4.4940365250e-04	4.4940365250e-04	4.6841177571e-21	6.6408786965e-03	2.9676649952e-02	6.6408786966e-03	2.9725601746e+01	1.1530751578e-01
2.7814261495e-01	1.2781426149e+00	0.0000000000e+00	4.9999999921e+00	4.4534803450e-04	4.4534803450e-04	3.9184450964e-21	6.6408786965e-03	2.9683896317e-02	6.6408786966e-03	2.9845948312e+01	1.1426692958e-01
2.7861165797e-01	1.2786116580e+00	0.0000000000e+00	4.9999999953e+00	4.4131735457e-04	4.4131735457e-04	3.2208833522e-21	6.6408786965e-03	2.9691141797e-02	6.6408786966e-03	2.9966294877e+01	1.1323274197e-01
2.7908070100e-01	1.2790807010e+00	0.0000000000e+00	4.9999999981e+00	4.3731161272e-04	4.3731161272e-04	2.5914846716e-21	6.6408786965e-03	2.9698386393e-02	6.6408786966e-03	3.0086641443e+01	1.1220495295e-01
2.7954974403e-01	1.2795497440e+00	0.0000000000e+00	5.0000000007e+00	4.3333080896e-04	4.3333080896e-04	2.0303040557e-21	6.6408786965e-03	2.9705630106e-02	6.6408786966e-03	3.0206988009e+01	1.1118356251e-01
2.8001878705e-01	1.2800187871e+00	0.0000000000e+00	5.0000000029e+00	4.2937494327e-04	4.2937494327e-04	1.5373951998e-21	6.6408786965e-03	2.9712872936e-02	6.6408786966e-03	3.0327334575e+01	1.1016857066e-01
2.8048783008e-01	1.2804878301e+00	0.0000000000e+00	5.0000000049e+00	4.2544401566e-04	4.2544401566e-04	1.1128116404e-21	6.6408786965e-03	2.9720114883e-02	6.6408786966e-03	3.0447681140e+01	1.0915997739e-01
2.8095687311e-01	1.2809568731e+00	0.0000000000e+00	5.0000000065e+00	4.2153802613e-04	4.2153802613e-04	7.5660707258e-22	6.6408786965e-03	2.9727355948e-02	6.6408786966e-03	3.0568027706e+01	1.0815778272e-01
2.8142591614e-01	1.2814259161e+00	0.0000000000e+00	5.0000000078e+00	4.1765697467e-04	4.1765697467e-04	4.6883605811e-22	6.6408786965e-03	2.9734596131e-02	6.6408786966e-03	3.0688374272e+01	1.0716198662e-01
2.8189495916e-01	1.2818949592e+00	0.0000000000e+00	5.0000000088e+00	4.1380086130e-04	4.1380086130e-04	2.4955204106e-22	6.6408786965e-03	2.9741835432e-02	6.6408786966e-03	3.0808720838e+01	1.0617258911e-01
2.8236400219e-01	1.2823640022e+00	0.0000000000e+00	5.0000000095e+00	4.0996968600e-04	4.0996968600e-04	9.8809063277e-23	6.6408786965e-03	2.9749073853e-02	6.6408786966e-03	3.0929067403e+01	1.0518959019e-01
2.8283304522e-01	1.2828330452e+00	0.0000000000e+00	5.0000000099e+00	4.0616344878e-04	4.0616344878e-04	1.6661106722e-23	6.6408786965e-03	2.9756311393e-02	6.6408786966e-03	3.1049413969e+01	1.0421298986e-01
2.8330208824e-01	1.2833020882e+00	0.0000000000e+00	5.0000000099e+00	4.0238214964e-04	4.0238214964e-04	3.1620194125e-24	6.6408786964e-03	2.9763548053e-02	6.6408786966e-03	3.1169760535e+01	1.0324278811e-01
2.8377113127e-01	1.2837711313e+00	0.0000000000e+00	5.0000000097e+00	3.9862578858e-04	3.9862578858e-04	5.8365827313e-23	6.6408786964e-03	2.9770783834e-02	6.6408786966e-03	3.1290107101e+01	1.0227898494e-01
2.8424017430e-01	1.2842401743e+00	0.0000000000e+00	5.0000000091e+00	3.9489436560e-04	3.9489436560e-04	1.8232647133e-22	6.6408786964e-03	2.9778018735e-02	6.6408786966e-03	3.1410453667e+01	1.0132158036e-01
2.8470921732e-01	1.2847092173e+00	0.0000000000e+00	5.0000000083e+00	3.9118788070e-04	3.9118788070e-04	3.7509776737e-22	6.6408786964e-03	2.9785252758e-02	6.6408786966e-03	3.1530800232e+01	1.0037057437e-01
2.8517826035e-01	1.2851782604e+00	0.0000000000e+00	5.0000000071e+00	3.8750633387e-04	3.8750633387e-04	6.3673427401e-22	6.6408786964e-03	2.9792485902e-02	6.6408786966e-03	3.1651146798e+01	9.9425966964e-02
2.8564730338e-01	1.2856473034e+00	0.0000000000e+00	5.0000000056e+00	3.8384972512e-04	3.8384972512e-04	9.6728918290e-22	6.6408786964e-03	2.9799718168e-02	6.6408786966e-03	3.1771493364e+01	9.8487758143e-02
2.8611634640e-01	1.2861163464e+00	0.0000000000e+00	5.0000000038e+00	3.8021805445e-04	3.8021805445e-04	1.3668167531e-21	6.6408786964e-03	2.9806949557e-02	6.6408786966e-03	3.1891839930e+01	9.7555947908e-02
2.8658538943e-01	1.2865853894e+00	0.0000000000e+00	5.0000000016e+00	3.7661132186e-04	3.7661132186e-04	1.8353718200e-21	6.6408786964e-03	2.9814180068e-02	6.6408786966e-03	3.2012186495e+01	9.6630536260e-02
2.8705443246e-01	1.2870544325e+00	0.0000000000e+00	4.9999999992e+00	3.7302952735e-04	3.7302952735e-04	2.3730070306e-21	6.6408786964e-03	2.9821409703e-02	6.6408786966e-03	3.2132533061e+01	9.5711523197e-02
2.8752347548e-01	1.2875234755e+00	0.0000000000e+00	4.9999999965e+00	3.6947267092e-04	3.6947267092e-04	2.9797783028e-21	6.6408786964e-03	2.9828638462e-02	6.6408786966e-03	3.2252879627e+01	9.4798908720e-02
2.8799251851e-01	1.2879925185e+00	0.0000000000e+00	4.9999999934e+00	3.6594075257e-04	3.6594075257e-04	3.6557375335e-21	6.6408786964e-03	2.9835866345e-02	6.6408786966e-03	3.2373226193e+01	9.3892692829e-02
2.8846156154e-01	1.2884615615e+00	0.0000000000e+00	4.9999999901e+00	3.6243377229e-04	3.6243377229e-04	4.4009391056e-21	6.6408786964e-03	2.9843093352e-02	6.6408786966e-03	3.2493572759e+01	9.2992875524e-02
2.8893060457e-01	1.2889306046e+00	0.0000000000e+00	4.9999999864e+00	3.5895173009e-04	3.5895173009e-04	5.2154390890e-21	6.6408786964e-03	2.9850319485e-02	6.6408786966e-03	3.2613919324e+01	9.2099456804e-02
2.8939964759e-01	1.2893996476e+00	0.0000000000e+00	4.9999999824e+00	3.5549462597e-04	3.5549462597e-04	6.0992892080e-21	6.6408786964e-03	2.9857544743e-02	6.6408786966e-03	3.2734265890e+01	9.1212436671e-02
2.8986869062e-01	1.2898686906e+00	0.0000000000e+00	4.9999999953e+00	3.5274538760e-04	3.5274538760e-04	3.9999991325e-22	7.9273178593e-03	3.1680551339e-02	7.9273178596e-03	3.2854612456e+01	9.0507039984e-02
2.9033773365e-01	1.2903377336e+00	0.0000000000e+00	4.9999999961e+00	3.5034684919e-04	3.5034684919e-04	3.5368953507e-22	7.9273178593e-03	3.1688213434e-02	7.9273178596e-03	3.2974959022e+01	8.9891625527e-02
2.9080677667e-01	1.2908067767e+00	0.0000000000e+00	4.9999999969e+00	3.4796142551e-04	3.4796142551e-04	3.1020746368e-22	7.9273178593e-03	3.1695874603e-02	7.9273178596e-03	3.3095305587e+01	8.9279576031e-02
2.9127581970e-01	1.2912758197e+00	0.0000000000e+00	4.9999999976e+00	3.4558911655e-04	3.4558911655e-04	2.6955789473e-22	7.9273178593e-03	3.1703534845e-02	7.9273178596e-03	3.3215652153e+01	8.8670891496e-02
2.9174486273e-01	1.2917448627e+00	0.0000000000e+00	4.9999999983e+00	3.4322992230e-04	3.4322992230e-04	2.3174478224e-22	7.9273178593e-03	3.1711194163e-02	7.9273178596e-03	3.3335998719e+01	8.8065571922e-02
2.9221390575e-01	1.2922139058e+00	0.0000000000e+00	4.9999999989e+00	3.4088384278e-04	3.4088384278e-04	1.9677220081e-22	7.9273178593e-03	3.1718852555e-02	7.9273178596e-03	3.3456345285e+01	8.7463617310e-02
2.9268294878e-01	1.2926829488e+00	0.0000000000e+00	4.9999999994e+00	3.3855087798e-04	3.3855087798e-04	1.6464408742e-22	7.9273178593e-03	3.1726510023e-02	7.9273178596e-03	3.3576691850e+01	8.6865027658e-02
2.9315199181e-01	1.2931519918e+00	0.0000000000e+00	4.9999999999e+00	3.3623102790e-04	3.3623102790e-04	1.3536458791e-22	7.9273178593e-03	3.1734166567e-02	7.9273178596e-03	3.3697038416e+01	8.6269802968e-02
2.9362103483e-01	1.2936210348e+00	0.0000000000e+00	5.0000000004e+00	3.3392429253e-04	3.3392429253e-04	1.0893773723e-22	7.9273178593e-03	3.1741822188e-02	7.9273178596e-03	3.3817384982e+01	8.5677943238e-02
2.9409007786e-01	1.2940900779e+00	0.0000000000e+00	5.0000000008e+00	3.3163067189e-04	3.3163067189e-04	8.5367571323e-23	7.9273178593e-03	3.1749476885e-02	7.9273178596e-03	3.3937731548e+01	8.5089448470e-02
2.9455912089e-01	1.2945591209e+00	0.0000000000e+00	5.0000000012e+00	3.2935016597e-04	3.2935016597e-04	6.4658068139e-23	7.9273178593e-03	3.1757130660e-02	7.9273178596e-03	3.4058078114e+01	8.4504318663e-02
2.9502816391e-01	1.2950281639e+00	0.0000000000e+00	5.0000000015e+00	3.2708277477e-04	3.2708277477e-04	4.6813430384e-23	7.9273178593e-03	3.1764783512e-02	7.9273178596e-03	3.4178424679e+01	8.3922553816e-02
2.9549720694e-01	1.2954972069e+00	0.0000000000e+00	5.0000000018e+00	3.2482849829e-04	3.2482849829e-04	3.1837631744e-23	7.9273178593e-03	3.1772435443e-02	7.9273178596e-03	3.4298771245e+01	8.3344153931e-02
2.9596624997e-01	1.2959662500e+00	0.0000000000e+00	5.0000000020e+00	3.2258733652e-04	3.2258733652e-04	1.9734626715e-23	7.9273178593e-03	3.1780086453e-02	7.9273178596e-03	3.4419117811e+01	8.2769119007e-02
2.9643529300e-01	1.2964352930e+00	0.0000000000e+00	5.0000000021e+00	3.2035928948e-04	3.2035928948e-04	1.0508553582e-23	7.9273178593e-03	3.1787736541e-02	7.9273178596e-03	3.4539464377e+01	8.2197449044e-02
2.9690433602e-01	1.2969043360e+00	0.0000000000e+00	5.0000000022e+00	3.1814435716e-04	3.1814435716e-04	4.1634322841e-24	7.9273178592e-03	3.1795385709e-02	7.9273178596e-03	3.4659810942e+01	8.1629144042e-02
2.9737337905e-01	1.2973733790e+00	0.0000000000e+00	5.0000000023e+00	3.1594253956e-04	3.1594253956e-04	7.0332656783e-25	7.9273178592e-03	3.1803033958e-02	7.9273178596e-03	3.4780157508e+01	8.1064204002e-02
2.9784242208e-01	1.2978424221e+00	0.0000000000e+00	5.0000000023e+00	3.1375383668e-04	3.1375383668e-04	1.3228794105e-25	7.9273178592e-03	3.1810681286e-02	7.9273178596e-03	3.4900504074e+01	8.0502628922e-02
2.9831146510e-01	1.2983114651e+00	0.0000000000e+00	5.0000000023e+00	3.1157824852e-04	3.1157824852e-04	2.4543716852e-24	7.9273178592e-03	3.1818327696e-02	7.9273178596e-03	3.5020850640e+01	7.9944418804e-02
2.9878050813e-01	1.2987805081e+00	0.0000000000e+00	5.0000000022e+00	3.0941577508e-04	3.0941577508e-04	7.6735999611e-24	7.9273178592e-03	3.1825973187e-02	7.9273178596e-03	3.5141197205e+01	7.9389573646e-02
2.9924955116e-01	1.2992495512e+00	0.0000000000e+00	5.0000000020e+00	3.0726641636e-04	3.0726641636e-04	1.5794074688e-23	7.9273178592e-03	3.1833617759e-02	7.9273178596e-03	3.5261543771e+01	7.8838093450e-02
2.9971859418e-01	1.2997185942e+00	0.0000000000e+00	5.0000000019e+00	3.0513017236e-04	3.0513017236e-04	2.6819868478e-23	7.9273178592e-03	3.1841261414e-02	7.9273178596e-03	3.5381890337e+01	7.8289978214e-02
3.0018763721e-01	1.3001876372e+00	0.0000000000e+00	5.0000000016e+00	3.0300704308e-04	3.0300704308e-04	4.0754933827e-23	7.9273178592e-03	3.1848904152e-02	7.9273178596e-03	3.5502236903e+01	7.7745227940e-02
3.0065668024e-01	1.3006566802e+00	0.0000000000e+00	5.0000000013e+00	3.0089702852e-04	3.0089702852e-04	5.7603380256e-23	7.9273178592e-03	3.1856545972e-02	7.9273178596e-03	3.5622583469e+01	7.7203842627e-02
3.0112572326e-01	1.3011257233e+00	0.0000000000e+00	5.0000000010e+00	2.9880012868e-04	2.9880012868e-04	7.7369312215e-23	7.9273178592e-03	3.1864186877e-02	7.9273178596e-03	3.5742930034e+01	7.6665822275e-02
3.0159476629e-01	1.3015947663e+00	0.0000000000e+00	5.0000000006e+00	2.9671634356e-04	2.9671634356e-04	1.0005675434e-22	7.9273178592e-03	3.1871826865e-02	7.9273178596e-03	3.5863276600e+01	7.6131166884e-02
3.0206380932e-01	1.3020638093e+00	0.0000000000e+00	5.0000000001e+00	2.9464567316e-04	2.9464567316e-04	1.2566979600e-22	7.9273178592e-03	3.1879465937e-02	7.9273178596e-03	3.5983623166e+01	7.5599876454e-02
3.0253285235e-01	1.3025328523e+00	0.0000000000e+00	4.9999999996e+00	2.9258811748e-04	2.9258811748e-04	1.5421230894e-22	7.9273178592e-03	3.1887104095e-02	7.9273178596e-03	3.6103969732e+01	7.5071950985e-02
3.0300189537e-01	1.3030018954e+00	0.0000000000e+00	4.9999999991e+00	2.9054367652e-04	2.9054367652e-04	1.8568848764e-22	7.9273178592e-03	3.1894741338e-02	7.9273178596e-03	3.6224316297e+01	7.4547390478e-02
3.0347093840e-01	1.3034709384e+00	0.0000000000e+00	4.9999999985e+00	2.8851235028e-04	2.8851235028e-04	2.2010263158e-22	7.9273178592e-03	3.1902377666e-02	7.9273178596e-03	3.6344662863e+01	7.4026194931e-02
3.0393998143e-01	1.3039399814e+00	0.0000000000e+00	4.9999999979e+00	2.8649413877e-04	2.8649413877e-04	2.5745864841e-22	7.9273178592e-03	3.1910013081e-02	7.9273178596e-03	3.6465009429e+01	7.3508364345e-02
3.0440902445e-01	1.3044090245e+00	0.0000000000e+00	4.9999999972e+00	2.8448904197e-04	2.8448904197e-04	2.9776006013e-22	7.9273178592e-03	3.1917647582e-02	7.9273178596e-03	3.6585355995e+01	7.2993898721e-02
3.0487806748e-01	1.3048780675e+00	0.0000000000e+00	4.9999999964e+00	2.8249705989e-04	2.8249705989e-04	3.4101200667e-22	7.9273178592e-03	3.1925281170e-02	7.9273178596e-03	3.6705702561e+01	7.2482798058e-02
3.0534711051e-01	1.3053471105e+00	0.0000000000e+00	4.9999999956e+00	2.8051819253e-04	2.8051819253e-04	3.8721757849e-22	7.9273178592e-03	3.1932913846e-02	7.9273178596e-03	3.6826049126e+01	7.1975062355e-02
3.0581615353e-01	1.3058161535e+00	0.0000000000e+00	4.9999999992e+00	2.7854254474e-04	2.7854254474e-04	1.2007123987e-23	7.9273178592e-03	3.1940545610e-02	7.9273178596e-03	3.6946395692e+01	7.1468152725e-02
3.0628519656e-01	1.3062851966e+00	0.0000000000e+00	4.9999999993e+00	2.7658394419e-04	2.7658394419e-04	1.0601740898e-23	7.9273178591e-03	3.1948176462e-02	7.9273178596e-03	3.7066742258e+01	7.0965617060e-02
3.0675423959e-01	1.3067542396e+00	0.0000000000e+00	4.9999999995e+00	2.7463558124e-04	2.7463558124e-04	9.2829558372e-24	7.9273178591e-03	3.1955806403e-02	7.9273178596e-03	3.7187088824e+01	7.0465708147e-02
3.0722328261e-01	1.3072232826e+00	0.0000000000e+00	4.9999999996e+00	2.7269745590e-04	2.7269745590e-04	8.0509716328e-24	7.9273178591e-03	3.1963435433e-02	7.9273178596e-03	3.7307435389e+01	6.9968425987e-02
3.0769232564e-01	1.3076923256e+00	0.0000000000e+00	4.9999999997e+00	2.7076956815e-04	2.7076956815e-04	6.9060635240e-24	7.9273178591e-03	3.1971063552e-02	7.9273178596e-03	3.7427781955e+01	6.9473770579e-02
3.0816136867e-01	1.3081613687e+00	0.0000000000e+00	4.9999999998e+00	2.6885191799e-04	2.6885191799e-04	5.8483105049e-24	7.9273178591e-03	3.1978690762e-02	7.9273178596e-03	3.7548128521e+01	6.8981741923e-02
3.0863041169e-01	1.3086304117e+00	0.0000000000e+00	4.9999999999e+00	2.6694450544e-04	2.6694450544e-04	4.8778564269e-24	7.9273178591e-03	3.1986317063e-02	7.9273178596e-03	3.7668475087e+01	6.8492340020e-02
3.0909945472e-01	1.3090994547e+00	0.0000000000e+00	5.0000000000e+00	2.6504733049e-04	2.6504733049e-04	3.9948717595e-24	7.9273178591e-03	3.1993942454e-02	7.9273178596e-03	3.7788821652e+01	6.8005564869e-02
3.0956849775e-01	1.3095684977e+00	0.0000000000e+00	5.0000000001e+00	2.6316039314e-04	2.6316039314e-04	3.1995009274e-24	7.9273178591e-03	3.2001566937e-02	7.9273178596e-03	3.7909168218e+01	6.7521416470e-02
3.1003754078e-01	1.3100375408e+00	0.0000000000e+00	5.0000000002e+00	2.6128369338e-04	2.6128369338e-04	2.4919753979e-24	7.9273178591e-03	3.2009190511e-02	7.9273178596e-03	3.8029514784e+01	6.7039894824e-02
3.1050658380e-01	1.3105065838e+00	0.0000000000e+00	5.0000000002e+00	2.5941723123e-04	2.5941723123e-04	1.8723803912e-24	7.9273178591e-03	3.2016813178e-02	7.9273178596e-03	3.8149861350e+01	6.6560999930e-02
3.1097562683e-01	1.3109756268e+00	0.0000000000e+00	5.0000000003e+00	2.5756100667e-04	2.5756100667e-04	1.3408967825e-24	7.9273178591e-03	3.2024434938e-02	7.9273178596e-03	3.8270207916e+01	6.6084731789e-02
3.1144466986e-01	1.3114446699e+00	0.0000000000e+00	5.0000000003e+00	2.5571501971e-04	2.5571501971e-04	8.9771246613e-25	7.9273178591e-03	3.2032055790e-02	7.9273178596e-03	3.8390554481e+01	6.5611090400e-02
3.1191371288e-01	1.3119137129e+00	0.0000000000e+00	5.0000000004e+00	2.5387927035e-04	2.5387927035e-04	5.4294729813e-25	7.9273178591e-03	3.2039675736e-02	7.9273178596e-03	3.8510901047e+01	6.5140075763e-02
3.1238275591e-01	1.3123827559e+00	0.0000000000e+00	5.0000000004e+00	2.5205375859e-04	2.5205375859e-04	2.7677531358e-25	7.9273178591e-03	3.2047294777e-02	7.9273178596e-03	3.8631247613e+01	6.4671687878e-02
3.1285179894e-01	1.3128517989e+00	0.0000000000e+00	5.0000000004e+00	2.5023848443e-04	2.5023848443e-04	9.9359901713e-26	7.9273178591e-03	3.2054912911e-02	7.9273178596e-03	3.8751594179e+01	6.4205926746e-02
3.1332084196e-01	1.3133208420e+00	0.0000000000e+00	5.0000000004e+00	2.4843344787e-04	2.4843344787e-04	1.0860336455e-26	7.9273178591e-03	3.2062530141e-02	7.9273178596e-03	3.8871940744e+01	6.3742792367e-02
3.1378988499e-01	1.3137898850e+00	0.0000000000e+00	5.0000000004e+00	2.4663864891e-04	2.4663864891e-04	1.1432239589e-26	7.9273178591e-03	3.2070146465e-02	7.9273178596e-03	3.8992287310e+01	6.3282284739e-02
3.1425892802e-01	1.3142589280e+00	0.0000000000e+00	5.0000000004e+00	2.4485408754e-04	2.4485408754e-04	1.0123445039e-25	7.9273178591e-03	3.2077761886e-02	7.9273178596e-03	3.9112633876e+01	6.2824403864e-02
3.1472797104e-01	1.3147279710e+00	0.0000000000e+00	5.0000000004e+00	2.4307976378e-04	2.4307976378e-04	2.8042635048e-25	7.9273178590e-03	3.2085376402e-02	7.9273178596e-03	3.9232980442e+01	6.2369149742e-02
3.1519701407e-01	1.3151970141e+00	0.0000000000e+00	5.0000000004e+00	2.4131567761e-04	2.4131567761e-04	5.4917641915e-25	7.9273178590e-03	3.2092990015e-02	7.9273178596e-03	3.9353327008e+01	6.1916522372e-02
3.1566605710e-01	1.3156660571e+00	0.0000000000e+00	5.0000000003e+00	2.3956182905e-04	2.3956182905e-04	9.0763942940e-25	7.9273178590e-03	3.2100602726e-02	7.9273178596e-03	3.9473673573e+01	6.1466521754e-02
3.1613510013e-01	1.3161351001e+00	0.0000000000e+00	5.0000000003e+00	2.3781821808e-04	2.3781821808e-04	1.3559822699e-24	7.9273178590e-03	3.2108214533e-02	7.9273178596e-03	3.9594020139e+01	6.1019147888e-02
3.1660414315e-01	1.3166041432e+00	0.0000000000e+00	5.0000000002e+00	2.3608484471e-04	2.3608484471e-04	1.8943461896e-24	7.9273178590e-03	3.2115825438e-02	7.9273178596e-03	3.9714366705e+01	6.0574400775e-02
3.1707318618e-01	1.3170731862e+00	0.0000000000e+00	5.0000000002e+00	2.3436170894e-04	2.3436170894e-04	2.5228843899e-24	7.9273178590e-03	3.2123435442e-02	7.9273178596e-03	3.9834713271e+01	6.0132280414e-02
3.1754222921e-01	1.3175422292e+00	0.0000000000e+00	5.0000000001e+00	2.3264881077e-04	2.3264881077e-04	3.2418129148e-24	7.9273178590e-03	3.2131044545e-02	7.9273178596e-03	3.9955059836e+01	5.9692786806e-02
3.1801127223e-01	1.3180112722e+00	0.0000000000e+00	5.0000000000e+00	2.3094615020e-04	2.3094615020e-04	4.0512262652e-24	7.9273178590e-03	3.2138652746e-02	7.9273178596e-03	4.0075406402e+01	5.9255919950e-02
3.1848031526e-01	1.3184803153e+00	0.0000000000e+00	4.9999999999e+00	2.2925372722e-04	2.2925372722e-04	4.9513101841e-24	7.9273178590e-03	3.2146260047e-02	7.9273178596e-03	4.0195752968e+01	5.8821679846e-02
3.1894935829e-01	1.3189493583e+00	0.0000000000e+00	4.9999999998e+00	2.2757154185e-04	2.2757154185e-04	5.9422510805e-24	7.9273178590e-03	3.2153866448e-02	7.9273178596e-03	4.0316099534e+01	5.8390066495e-02
3.1941840131e-01	1.3194184013e+00	0.0000000000e+00	4.9999999997e+00	2.2589959408e-04	2.2589959408e-04	7.0241662720e-24	7.9273178590e-03	3.2161471950e-02	7.9273178596e-03	4.0436446099e+01	5.7961079896e-02
3.1988744434e-01	1.3198874443e+00	0.0000000000e+00	4.9999999996e+00	2.2423788390e-04	2.2423788390e-04	8.1972724650e-24	7.9273178590e-03	3.2169076552e-02	7.9273178596e-03	4.0556792665e+01	5.7534720049e-02
3.2035648737e-01	1.3203564874e+00	0.0000000000e+00	4.9999999995e+00	2.2258641132e-04	2.2258641132e-04	9.4616477211e-24	7.9273178590e-03	3.2176680256e-02	7.9273178596e-03	4.0677139231e+01	5.7110986955e-02
3.2082553039e-01	1.3208255304e+00	0.0000000000e+00	4.9999999993e+00	2.2094517634e-04	2.2094517634e-04	1.0817433293e-23	7.9273178590e-03	3.2184283061e-02	7.9273178596e-03	4.0797485797e+01	5.6689880613e-02
3.2129457342e-01	1.3212945734e+00	0.0000000000e+00	4.9999999999e+00	2.1930897335e-04	2.1930897335e-04	2.8042036490e-25	7.9273178590e-03	3.2191884968e-02	7.9273178596e-03	4.0917832363e+01	5.6270065373e-02
3.2176361645e-01	1.3217636164e+00	0.0000000000e+00	4.9999999999e+00	2.1768575178e-04	2.1768575178e-04	2.4900442737e-25	7.9273178590e-03	3.2199485978e-02	7.9273178596e-03	4.1038178928e+01	5.5853580892e-02
3.2223265947e-01	1.3222326595e+00	0.0000000000e+00	4.9999999999e+00	2.1607067812e-04	2.1607067812e-04	2.1945185457e-25	7.9273178590e-03	3.2207086091e-02	7.9273178596e-03	4.1158525494e+01	5.5439186994e-02
3.2270170250e-01	1.3227017025e+00	0.0000000000e+00	4.9999999999e+00	2.1446375238e-04	2.1446375238e-04	1.9173899889e-25	7.9273178589e-03	3.2214685307e-02	7.9273178596e-03	4.1278872060e+01	5.5026883680e-02
3.2317074553e-01	1.3231707455e+00	0.0000000000e+00	4.9999999999e+00	2.1286497456e-04	2.1286497456e-04	1.6588702081e-25	7.9273178589e-03	3.2222283627e-02	7.9273178596e-03	4.1399218626e+01	5.4616670950e-02
3.2363978856e-01	1.3236397886e+00	0.0000000000e+00	5.0000000000e+00	2.1127434465e-04	2.1127434465e-04	1.4188452271e-25	7.9273178589e-03	3.2229881052e-02	7.9273178596e-03	4.1519565191e+01	5.4208548803e-02
3.2410883158e-01	1.3241088316e+00	0.0000000000e+00	5.0000000000e+00	2.0969186265e-04	2.0969186265e-04	1.1974740429e-25	7.9273178589e-03	3.2237477581e-02	7.9273178596e-03	4.1639911757e+01	5.3802517240e-02
3.2457787461e-01	1.3245778746e+00	0.0000000000e+00	5.0000000000e+00	2.0811752858e-04	2.0811752858e-04	9.9467599964e-26	7.9273178589e-03	3.2245073215e-02	7.9273178596e-03	4.1760258323e+01	5.3398576261e-02
3.2504691764e-01	1.3250469176e+00	0.0000000000e+00	5.0000000000e+00	2.0655134242e-04	2.0655134242e-04	8.1061992676e-26	7.9273178589e-03	3.2252667954e-02	7.9273178596e-03	4.1880604889e+01	5.2996725866e-02
3.2551596066e-01	1.3255159607e+00	0.0000000000e+00	5.0000000000e+00	2.0499330417e-04	2.0499330417e-04	6.4524038912e-26	7.9273178589e-03	3.2260261799e-02	7.9273178596e-03	4.2000951455e+01	5.2596966054e-02
3.2598500369e-01	1.3259850037e+00	0.0000000000e+00	5.0000000000e+00	2.0344341384e-04	2.0344341384e-04	4.9859781289e-26	7.9273178589e-03	3.2267854751e-02	7.9273178596e-03	4.2121298020e+01	5.2199296826e-02
3.2645404672e-01	1.3264540467e+00	0.0000000000e+00	5.0000000000e+00	2.0190167143e-04	2.0190167143e-04	3.7077769187e-26	7.9273178589e-03	3.2275446810e-02	7.9273178596e-03	4.2241644586e+01	5.1803718182e-02
3.2692308974e-01	1.3269230897e+00	0.0000000000e+00	5.0000000000e+00	2.0036807693e-04	2.0036807693e-04	2.6178201658e-26	7.9273178589e-03	3.2283037975e-02	7.9273178596e-03	4.2361991152e+01	5.1410230121e-02
3.2739213277e-01	1.3273921328e+00	0.0000000000e+00	5.0000000000e+00	1.9884263035e-04	1.9884263035e-04	1.7164731660e-26	7.9273178589e-03	3.2290628249e-02	7.9273178596e-03	4.2482337718e+01	5.1018832644e-02
3.2786117580e-01	1.3278611758e+00	0.0000000000e+00	5.0000000001e+00	1.9732533169e-04	1.9732533169e-04	1.0043178360e-26	7.9273178589e-03	3.2298217630e-02	7.9273178596e-03	4.2602684283e+01	5.0629525751e-02
3.2833021882e-01	1.3283302188e+00	0.0000000000e+00	5.0000000001e+00	1.9581618094e-04	1.9581618094e-04	4.8157568738e-27	7.9273178589e-03	3.2305806120e-02	7.9273178596e-03	4.2723030849e+01	5.0242309441e-02
3.2879926185e-01	1.3287992619e+00	0.0000000000e+00	5.0000000001e+00	1.9431517810e-04	1.9431517810e-04	1.4862727802e-27	7.9273178589e-03	3.2313393718e-02	7.9273178596e-03	4.2843377415e+01	4.9857183716e-02
3.2926830488e-01	1.3292683049e+00	0.0000000000e+00	5.0000000001e+00	1.9282232319e-04	1.9282232319e-04	5.9084949446e-29	7.9273178589e-03	3.2320980426e-02	7.9273178596e-03	4.2963723981e+01	4.9474148574e-02
3.2973734790e-01	1.3297373479e+00	0.0000000000e+00	5.0000000001e+00	1.9133761619e-04	1.9133761619e-04	5.3803339651e-28	7.9273178588e-03	3.2328566244e-02	7.9273178596e-03	4.3084070546e+01	4.9093204015e-02
3.3020639093e-01	1.3302063909e+00	0.0000000000e+00	5.0000000001e+00	1.8986105710e-04	1.8986105710e-04	2.9266472552e-27	7.9273178588e-03	3.2336151171e-02	7.9273178596e-03	4.3204417112e+01	4.8714350041e-02
3.3067543396e-01	1.3306754340e+00	0.0000000000e+00	5.0000000001e+00	1.8839264593e-04	1.8839264593e-04	7.2292284772e-27	7.9273178588e-03	3.2343735209e-02	7.9273178596e-03	4.3324763678e+01	4.8337586650e-02
3.3114447699e-01	1.3311444770e+00	0.0000000000e+00	5.0000000001e+00	1.8693238268e-04	1.8693238268e-04	1.3448713119e-26	7.9273178588e-03	3.2351318359e-02	7.9273178596e-03	4.3445110244e+01	4.7962913842e-02
3.3161352001e-01	1.3316135200e+00	0.0000000000e+00	5.0000000000e+00	1.8548026734e-04	1.8548026734e-04	2.1589907333e-26	7.9273178588e-03	3.2358900619e-02	7.9273178596e-03	4.3565456810e+01	4.7590331619e-02
3.3208256304e-01	1.3320825630e+00	0.0000000000e+00	5.0000000000e+00	1.8403629992e-04	1.8403629992e-04	3.1656794690e-26	7.9273178588e-03	3.2366481991e-02	7.9273178596e-03	4.3685803375e+01	4.7219839979e-02
3.3255160607e-01	1.3325516061e+00	0.0000000000e+00	5.0000000000e+00	1.8260048042e-04	1.8260048042e-04	4.3654040462e-26	7.9273178588e-03	3.2374062476e-02	7.9273178596e-03	4.3806149941e+01	4.6851438923e-02
3.3302064909e-01	1.3330206491e+00	0.0000000000e+00	5.0000000000e+00	1.8117280883e-04	1.8117280883e-04	5.7582754480e-26	7.9273178588e-03	3.2381642073e-02	7.9273178596e-03	4.3926496507e+01	4.6485128451e-02
3.3348969212e-01	1.3334896921e+00	0.0000000000e+00	5.0000000000e+00	1.7975328516e-04	1.7975328516e-04	7.3446031694e-26	7.9273178588e-03	3.2389220783e-02	7.9273178596e-03	4.4046843073e+01	4.6120908562e-02
3.3395873515e-01	1.3339587351e+00	0.0000000000e+00	5.0000000000e+00	1.7834190940e-04	1.7834190940e-04	9.1252687827e-26	7.9273178588e-03	3.2396798606e-02	7.9273178596e-03	4.4167189638e+01	4.5758779257e-02
3.3442777817e-01	1.3344277782e+00	0.0000000000e+00	5.0000000000e+00	1.7693868156e-04	1.7693868156e-04	1.1100488322e-25	7.9273178588e-03	3.2404375544e-02	7.9273178596e-03	4.4287536204e+01	4.5398740536e-02
3.3489682120e-01	1.3348968212e+00	0.0000000000e+00	5.0000000000e+00	1.7554360164e-04	1.7554360164e-04	1.3270968521e-25	7.9273178588e-03	3.2411951595e-02	7.9273178596e-03	4.4407882770e+01	4.5040792398e-02
3.3536586423e-01	1.3353658642e+00	0.0000000000e+00	5.0000000000e+00	1.7415666963e-04	1.7415666963e-04	1.5635697727e-25	7.9273178588e-03	3.2419526762e-02	7.9273178596e-03	4.4528229336e+01	4.4684934845e-02
3.3583490725e-01	1.3358349073e+00	0.0000000000e+00	4.9999999999e+00	1.7277788554e-04	1.7277788554e-04	1.8196771945e-25	7.9273178588e-03	3.2427101043e-02	7.9273178596e-03	4.4648575901e+01	4.4331167875e-02
3.3630395028e-01	1.3363039503e+00	0.0000000000e+00	4.9999999999e+00	1.7140724936e-04	1.7140724936e-04	2.0953019046e-25	7.9273178588e-03	3.2434674440e-02	7.9273178596e-03	4.4768922467e+01	4.3979491488e-02
3.3677299331e-01	1.3367729933e+00	0.0000000000e+00	4.9999999999e+00	1.7004476110e-04	1.7004476110e-04	2.3905574445e-25	7.9273178587e-03	3.2442246953e-02	7.9273178596e-03	4.4889269033e+01	4.3629905686e-02
3.3724203634e-01	1.3372420363e+00	0.0000000000e+00	5.0000000000e+00	1.6868625528e-04	1.6868625528e-04	3.8536841151e-27	7.9273178587e-03	3.2449818582e-02	7.9273178596e-03	4.5009615599e+01	4.3281341694e-02
3.3771107936e-01	1.3377110794e+00	0.0000000000e+00	5.0000000000e+00	1.6733806597e-04	1.6733806597e-04	3.4142293612e-27	7.9273178587e-03	3.2457389328e-02	7.9273178596e-03	4.5129962165e+01	4.2935424700e-02
3.3818012239e-01	1.3381801224e+00	0.0000000000e+00	5.0000000000e+00	1.6599642947e-04	1.6599642947e-04	3.0016794722e-27	7.9273178587e-03	3.2464959191e-02	7.9273178596e-03	4.5250308730e+01	4.2591189020e-02
3.3864916542e-01	1.3386491654e+00	0.0000000000e+00	5.0000000000e+00	1.6466134577e-04	1.6466134577e-04	2.6153838108e-27	7.9273178587e-03	3.2472528172e-02	7.9273178596e-03	4.5370655296e+01	4.2248634652e-02
3.3911820844e-01	1.3391182084e+00	0.0000000000e+00	5.0000000000e+00	1.6333281489e-04	1.6333281489e-04	2.2562119275e-27	7.9273178587e-03	3.2480096270e-02	7.9273178596e-03	4.5491001862e+01	4.1907761598e-02
3.3958725147e-01	1.3395872515e+00	0.0000000000e+00	5.0000000000e+00	1.6201083682e-04	1.6201083682e-04	1.9230914367e-27	7.9273178587e-03	3.2487663487e-02	7.9273178596e-03	4.5611348428e+01	4.1568569856e-02
3.4005629450e-01	1.3400562945e+00	0.0000000000e+00	5.0000000000e+00	1.6069541155e-04	1.6069541155e-04	1.6153747943e-27	7.9273178587e-03	3.2495229823e-02	7.9273178596e-03	4.5731694993e+01	4.1231059427e-02
3.4052533752e-01	1.3405253375e+00	0.0000000000e+00	5.0000000000e+00	1.5938653910e-04	1.5938653910e-04	1.3349730933e-27	7.9273178587e-03	3.2502795278e-02	7.9273178596e-03	4.5852041559e+01	4.0895230311e-02
3.4099438055e-01	1.3409943806e+00	0.0000000000e+00	5.0000000000e+00	1.5808421945e-04	1.5808421945e-04	1.0807792905e-27	7.9273178587e-03	3.2510359853e-02	7.9273178596e-03	4.5972388125e+01	4.0561082508e-02
3.4146342358e-01	1.3414634236e+00	0.0000000000e+00	5.0000000000e+00	1.5678845261e-04	1.5678845261e-04	8.5350693360e-28	7.9273178587e-03	3.2517923547e-02	7.9273178596e-03	4.6092734691e+01	4.0228616018e-02
3.4193246660e-01	1.3419324666e+00	0.0000000000e+00	5.0000000000e+00	1.5549923859e-04	1.5549923859e-04	6.5285784039e-28	7.9273178587e-03	3.2525486363e-02	7.9273178596e-03	4.6213081257e+01	3.9897830841e-02
3.4240150963e-01	1.3424015096e+00	0.0000000000e+00	5.0000000000e+00	1.5421657737e-04	1.5421657737e-04	4.7888937293e-28	7.9273178587e-03	3.2533048299e-02	7.9273178596e-03	4.6333427822e+01	3.9568726976e-02
3.4287055266e-01	1.3428705527e+00	0.0000000000e+00	5.0000000000e+00	1.5294046896e-04	1.5294046896e-04	3.3189516490e-28	7.9273178586e-03	3.2540609356e-02	7.9273178596e-03	4.6453774388e+01	3.9241304425e-02
3.4333959568e-01	1.3433395957e+00	0.0000000000e+00	5.0000000000e+00	1.5167091336e-04	1.5167091336e-04	2.1156458387e-28	7.9273178586e-03	3.2548169535e-02	7.9273178596e-03	4.6574120954e+01	3.8915563186e-02
3.4380863871e-01	1.3438086387e+00	0.0000000000e+00	5.0000000000e+00	1.5040791057e-04	1.5040791057e-04	1.1817027877e-28	7.9273178586e-03	3.2555728836e-02	7.9273178596e-03	4.6694467520e+01	3.8591503260e-02
3.4427768174e-01	1.3442776817e+00	0.0000000000e+00	5.0000000000e+00	1.4915146058e-04	1.4915146058e-04	5.1739796294e-29	7.9273178586e-03	3.2563287259e-02	7.9273178596e-03	4.6814814085e+01	3.8269124648e-02
3.4474672477e-01	1.3447467248e+00	0.0000000000e+00	5.0000000000e+00	1.4790156341e-04	1.4790156341e-04	1.2349800234e-29	7.9273178586e-03	3.2570844806e-02	7.9273178596e-03	4.6935160651e+01	3.7948427348e-02
3.4521576779e-01	1.3452157678e+00	0.0000000000e+00	5.0000000000e+00	1.4665821905e-04	1.4665821905e-04	2.7946742533e-32	7.9273178586e-03	3.2578401475e-02	7.9273178596e-03	4.7055507217e+01	3.7629411360e-02
3.4568481082e-01	1.3456848108e+00	0.0000000000e+00	5.0000000000e+00	1.4542142749e-04	1.4542142749e-04	1.4820989444e-29	7.9273178586e-03	3.2585957269e-02	7.9273178596e-03	4.7175853783e+01	3.7312076686e-02
3.4615385385e-01	1.3461538538e+00	0.0000000000e+00	5.0000000000e+00	1.4419118875e-04	1.4419118875e-04	5.6817618591e-29	7.9273178586e-03	3.2593512186e-02	7.9273178596e-03	4.7296200348e+01	3.6996423325e-02
3.4662289687e-01	1.3466228969e+00	0.0000000000e+00	5.0000000000e+00	1.4296750281e-04	1.4296750281e-04	1.2598254985e-28	7.9273178586e-03	3.2601066228e-02	7.9273178596e-03	4.7416546914e+01	3.6682451276e-02
3.4709193990e-01	1.3470919399e+00	0.0000000000e+00	5.0000000000e+00	1.4175036969e-04	1.4175036969e-04	2.2252631329e-28	7.9273178586e-03	3.2608619395e-02	7.9273178596e-03	4.7536893480e+01	3.6370160541e-02
3.4756098293e-01	1.3475609829e+00	0.0000000000e+00	5.0000000000e+00	1.4053978937e-04	1.4053978937e-04	3.4652078334e-28	7.9273178586e-03	3.2616171687e-02	7.9273178596e-03	4.7657240046e+01	3.6059551118e-02
3.4803002595e-01	1.3480300260e+00	0.0000000000e+00	5.0000000000e+00	1.3933576186e-04	1.3933576186e-04	4.9797755759e-28	7.9273178586e-03	3.2623723105e-02	7.9273178596e-03	4.7777586612e+01	3.5750623008e-02
3.4849906898e-01	1.3484990690e+00	0.0000000000e+00	5.0000000000e+00	1.3813828716e-04	1.3813828716e-04	6.7659961888e-28	7.9273178586e-03	3.2631273649e-02	7.9273178596e-03	4.7897933177e+01	3.5443376211e-02
3.4896811201e-01	1.3489681120e+00	0.0000000000e+00	5.0000000000e+00	1.3694736527e-04	1.3694736527e-04	8.8310280386e-28	7.9273178585e-03	3.2638823320e-02	7.9273178596e-03	4.8018279743e+01	3.5137810727e-02
3.4943715503e-01	1.3494371550e+00	0.0000000000e+00	5.0000000000e+00	1.3576299619e-04	1.3576299619e-04	1.1166939501e-27	7.9273178585e-03	3.2646372117e-02	7.9273178596e-03	4.8138626309e+01	3.4833926556e-02
3.4990619806e-01	1.3499061981e+00	0.0000000000e+00	5.0000000000e+00	1.3458517992e-04	1.3458517992e-04	1.3782606797e-27	7.9273178585e-03	3.2653920042e-02	7.9273178596e-03	4.8258972875e+01	3.4531723698e-02
3.5037524109e-01	1.3503752411e+00	0.0000000000e+00	5.0000000000e+00	1.3341391646e-04	1.3341391646e-04	1.6679820600e-27	7.9273178585e-03	3.2661467095e-02	7.9273178596e-03	4.8379319440e+01	3.4231202152e-02
3.5084428412e-01	1.3508442841e+00	0.0000000000e+00	5.0000000000e+00	1.3224920580e-04	1.3224920580e-04	1.9848219638e-27	7.9273178585e-03	3.2669013276e-02	7.9273178596e-03	4.8499666006e+01	3.3932361920e-02
3.5131332714e-01	1.3513133271e+00	0.0000000000e+00	5.0000000000e+00	1.3109104796e-04	1.3109104796e-04	2.3295770630e-27	7.9273178585e-03	3.2676558585e-02	7.9273178596e-03	4.8620012572e+01	3.3635203000e-02
3.5178237017e-01	1.3517823702e+00	0.0000000000e+00	5.0000000000e+00	1.2993944292e-04	1.2993944292e-04	2.7021934646e-27	7.9273178585e-03	3.2684103024e-02	7.9273178596e-03	4.8740359138e+01	3.3339725393e-02
3.5225141320e-01	1.3522514132e+00	0.0000000000e+00	5.0000000000e+00	1.2879439070e-04	1.2879439070e-04	3.1037933272e-27	7.9273178585e-03	3.2691646591e-02	7.9273178596e-03	4.8860705704e+01	3.3045929099e-02
3.5272045622e-01	1.3527204562e+00	0.0000000000e+00	5.0000000000e+00	1.2765589128e-04	1.2765589128e-04	3.5314025878e-27	7.9273178585e-03	3.2699189289e-02	7.9273178596e-03	4.8981052269e+01	3.2753814118e-02
3.5318949925e-01	1.3531894992e+00	0.0000000000e+00	5.0000000000e+00	1.2667625817e-04	1.2667625817e-04	3.5453442956e-29	9.4160025939e-03	3.4637821536e-02	9.4160025951e-03	4.9101398835e+01	3.2502460888e-02
3.5365854228e-01	1.3536585423e+00	0.0000000000e+00	5.0000000000e+00	1.2587755234e-04	1.2587755234e-04	3.1935195206e-29	9.4160025938e-03	3.4645807269e-02	9.4160025951e-03	4.9221745401e+01	3.2297529786e-02
3.5412758530e-01	1.3541275853e+00	0.0000000000e+00	5.0000000000e+00	1.2508262936e-04	1.2508262936e-04	2.8621284759e-29	9.4160025938e-03	3.4653792082e-02	9.4160025951e-03	4.9342091967e+01	3.2093569284e-02
3.5459662833e-01	1.3545966283e+00	0.0000000000e+00	5.0000000000e+00	1.2429148923e-04	1.2429148923e-04	2.5333120955e-29	9.4160025938e-03	3.4661775975e-02	9.4160025951e-03	4.9462438532e+01	3.1890579383e-02
3.5506567136e-01	1.3550656714e+00	0.0000000000e+00	5.0000000000e+00	1.2350413194e-04	1.2350413194e-04	2.2297763153e-29	9.4160025938e-03	3.4669758949e-02	9.4160025951e-03	4.9582785098e+01	3.1688560081e-02
3.5553471438e-01	1.3555347144e+00	0.0000000000e+00	5.0000000000e+00	1.2272055751e-04	1.2272055751e-04	1.9565717641e-29	9.4160025938e-03	3.4677741004e-02	9.4160025951e-03	4.9703131664e+01	3.1487511378e-02
3.5600375741e-01	1.3560037574e+00	0.0000000000e+00	5.0000000000e+00	1.2194076593e-04	1.2194076593e-04	1.6968317640e-29	9.4160025938e-03	3.4685722141e-02	9.4160025951e-03	4.9823478230e+01	3.1287433276e-02
3.5647280044e-01	1.3564728004e+00	0.0000000000e+00	5.0000000000e+00	1.2116475720e-04	1.2116475720e-04	1.4466984488e-29	9.4160025938e-03	3.4693702359e-02	9.4160025951e-03	4.9943824795e+01	3.1088325773e-02
3.5694184346e-01	1.3569418435e+00	0.0000000000e+00	5.0000000000e+00	1.2039253132e-04	1.2039253132e-04	1.2222665887e-29	9.4160025938e-03	3.4701681660e-02	9.4160025951e-03	5.0064171361e+01	3.0890188871e-02
3.5741088649e-01	1.3574108865e+00	0.0000000000e+00	5.0000000000e+00	1.1962408829e-04	1.1962408829e-04	1.0137801386e-29	9.4160025938e-03	3.4709660043e-02	9.4160025951e-03	5.0184517927e+01	3.0693022568e-02
3.5787992952e-01	1.3578799295e+00	0.0000000000e+00	5.0000000000e+00	1.1885942811e-04	1.1885942811e-04	8.3132954447e-30	9.4160025938e-03	3.4717637509e-02	9.4160025951e-03	5.0304864493e+01	3.0496826865e-02
3.5834897255e-01	1.3583489725e+00	0.0000000000e+00	5.0000000000e+00	1.1809855079e-04	1.1809855079e-04	6.6018306414e-30	9.4160025937e-03	3.4725614059e-02	9.4160025951e-03	5.0425211059e+01	3.0301601761e-02
3.5881801557e-01	1.3588180156e+00	0.0000000000e+00	5.0000000000e+00	1.1734145631e-04	1.1734145631e-04	5.1065126213e-30	9.4160025937e-03	3.4733589694e-02	9.4160025951e-03	5.0545557624e+01	3.0107347258e-02
3.5928705860e-01	1.3592870586e+00	0.0000000000e+00	5.0000000000e+00	1.1658814468e-04	1.1658814468e-04	3.7832513362e-30	9.4160025937e-03	3.4741564412e-02	9.4160025951e-03	5.0665904190e+01	2.9914063354e-02
3.5975610163e-01	1.3597561016e+00	0.0000000000e+00	5.0000000000e+00	1.1583861591e-04	1.1583861591e-04	2.6767833140e-30	9.4160025937e-03	3.4749538215e-02	9.4160025951e-03	5.0786250756e+01	2.9721750050e-02
3.6022514465e-01	1.3602251447e+00	0.0000000000e+00	5.0000000000e+00	1.1509286998e-04	1.1509286998e-04	1.7711799802e-30	9.4160025937e-03	3.4757511104e-02	9.4160025951e-03	5.0906597322e+01	2.9530407346e-02
3.6069418768e-01	1.3606941877e+00	0.0000000000e+00	5.0000000000e+00	1.1435090691e-04	1.1435090691e-04	1.0328717030e-30	9.4160025937e-03	3.4765483078e-02	9.4160025951e-03	5.1026943887e+01	2.9340035242e-02
3.6116323071e-01	1.3611632307e+00	0.0000000000e+00	5.0000000000e+00	1.1361272668e-04	1.1361272668e-04	4.9976434776e-31	9.4160025937e-03	3.4773454138e-02	9.4160025951e-03	5.1147290453e+01	2.9150633738e-02
3.6163227373e-01	1.3616322737e+00	0.0000000000e+00	5.0000000000e+00	1.1287832931e-04	1.1287832931e-04	1.5556804386e-31	9.4160025937e-03	3.4781424285e-02	9.4160025951e-03	5.1267637019e+01	2.8962202833e-02
3.6210131676e-01	1.3621013168e+00	0.0000000000e+00	5.0000000000e+00	1.1214771478e-04	1.1214771478e-04	6.7857723050e-33	9.4160025937e-03	3.4789393519e-02	9.4160025951e-03	5.1387983585e+01	2.8774742528e-02
3.6257035979e-01	1.3625703598e+00	0.0000000000e+00	5.0000000000e+00	1.1142088311e-04	1.1142088311e-04	5.1866574772e-32	9.4160025937e-03	3.4797361840e-02	9.4160025951e-03	5.1508330151e+01	2.8588252824e-02
3.6303940281e-01	1.3630394028e+00	0.0000000000e+00	5.0000000000e+00	1.1069783429e-04	1.1069783429e-04	2.9427565256e-31	9.4160025936e-03	3.4805329249e-02	9.4160025951e-03	5.1628676716e+01	2.8402733718e-02
3.6350844584e-01	1.3635084458e+00	0.0000000000e+00	5.0000000000e+00	1.0997856832e-04	1.0997856832e-04	7.2281628078e-31	9.4160025936e-03	3.4813295746e-02	9.4160025951e-03	5.1749023282e+01	2.8218185213e-02
3.6397748887e-01	1.3639774889e+00	0.0000000000e+00	5.0000000000e+00	1.0926308520e-04	1.0926308520e-04	1.3480558974e-30	9.4160025936e-03	3.4821261331e-02	9.4160025951e-03	5.1869369848e+01	2.8034607308e-02
3.6444653189e-01	1.3644465319e+00	0.0000000000e+00	5.0000000000e+00	1.0855138493e-04	1.0855138493e-04	2.1694591812e-30	9.4160025936e-03	3.4829226006e-02	9.4160025951e-03	5.1989716414e+01	2.7852000002e-02
3.6491557492e-01	1.3649155749e+00	0.0000000000e+00	5.0000000000e+00	1.0784346751e-04	1.0784346751e-04	3.2148877967e-30	9.4160025936e-03	3.4837189770e-02	9.4160025951e-03	5.2110062979e+01	2.7670363296e-02
3.6538461795e-01	1.3653846179e+00	0.0000000000e+00	5.0000000000e+00	1.0713933294e-04	1.0713933294e-04	4.3928303289e-30	9.4160025936e-03	3.4845152624e-02	9.4160025951e-03	5.2230409545e+01	2.7489697190e-02
3.6585366098e-01	1.3658536610e+00	0.0000000000e+00	5.0000000000e+00	1.0643898122e-04	1.0643898122e-04	5.8395507130e-30	9.4160025936e-03	3.4853114568e-02	9.4160025951e-03	5.2350756111e+01	2.7310001684e-02
3.6632270400e-01	1.3663227040e+00	0.0000000000e+00	5.0000000000e+00	1.0574241235e-04	1.0574241235e-04	7.4693559670e-30	9.4160025936e-03	3.4861075603e-02	9.4160025951e-03	5.2471102677e+01	2.7131276777e-02
3.6679174703e-01	1.3667917470e+00	0.0000000000e+00	5.0000000000e+00	1.0504962634e-04	1.0504962634e-04	9.3010423267e-30	9.4160025936e-03	3.4869035729e-02	9.4160025951e-03	5.2591449242e+01	2.6953522471e-02
3.6726079006e-01	1.3672607901e+00	0.0000000000e+00	5.0000000000e+00	1.0436062317e-04	1.0436062317e-04	1.1276328124e-29	9.4160025935e-03	3.4876994946e-02	9.4160025951e-03	5.2711795808e+01	2.6776738764e-02
3.6772983308e-01	1.3677298331e+00	0.0000000000e+00	5.0000000000e+00	1.0367540285e-04	1.0367540285e-04	1.3454173910e-29	9.4160025935e-03	3.4884953256e-02	9.4160025951e-03	5.2832142374e+01	2.6600925657e-02
3.6819887611e-01	1.3681988761e+00	0.0000000000e+00	5.0000000000e+00	1.0299396539e-04	1.0299396539e-04	1.5919040489e-29	9.4160025935e-03	3.4892910657e-02	9.4160025951e-03	5.2952488940e+01	2.6426083150e-02
3.6866791914e-01	1.3686679191e+00	0.0000000000e+00	5.0000000000e+00	1.0231631077e-04	1.0231631077e-04	1.8505435081e-29	9.4160025935e-03	3.4900867152e-02	9.4160025951e-03	5.3072835506e+01	2.6252211243e-02
3.6913696216e-01	1.3691369622e+00	0.0000000000e+00	5.0000000000e+00	1.0164243901e-04	1.0164243901e-04	2.1382995196e-29	9.4160025935e-03	3.4908822740e-02	9.4160025951e-03	5.3193182071e+01	2.6079309935e-02
3.6960600519e-01	1.3696060052e+00	0.0000000000e+00	5.0000000000e+00	1.0097235009e-04	1.0097235009e-04	2.4355667070e-29	9.4160025935e-03	3.4916777421e-02	9.4160025951e-03	5.3313528637e+01	2.5907379227e-02
3.7007504822e-01	1.3700750482e+00	0.0000000000e+00	5.0000000000e+00	1.0030604403e-04	1.0030604403e-04	2.7539661667e-29	9.4160025935e-03	3.4924731196e-02	9.4160025951e-03	5.3433875203e+01	2.5736419120e-02
3.7054409124e-01	1.3705440912e+00	0.0000000000e+00	5.0000000000e+00	9.9643520817e-05	9.9643520817e-05	3.0986892202e-29	9.4160025935e-03	3.4932684066e-02	9.4160025951e-03	5.3554221769e+01	2.5566429611e-02
3.7101313427e-01	1.3710131343e+00	0.0000000000e+00	5.0000000000e+00	9.8984780455e-05	9.8984780455e-05	3.4605970802e-29	9.4160025935e-03	3.4940636030e-02	9.4160025951e-03	5.3674568334e+01	2.5397410703e-02
3.7148217730e-01	1.3714821773e+00	0.0000000000e+00	5.0000000000e+00	9.8329822943e-05	9.8329822943e-05	3.8482291310e-29	9.4160025935e-03	3.4948587090e-02	9.4160025951e-03	5.3794914900e+01	2.5229362395e-02
3.7195122033e-01	1.3719512203e+00	0.0000000000e+00	5.0000000000e+00	9.7676216673e-05	9.7676216673e-05	2.6382493803e-32	9.4160025934e-03	3.4956537245e-02	9.4160025951e-03	5.3915261466e+01	2.5061660786e-02
3.7242026335e-01	1.3724202634e+00	0.0000000000e+00	5.0000000000e+00	9.7028001773e-05	9.7028001773e-05	2.6405666647e-32	9.4160025934e-03	3.4964486496e-02	9.4160025951e-03	5.4035608032e+01	2.4895342490e-02
3.7288930638e-01	1.3728893064e+00	0.0000000000e+00	5.0000000000e+00	9.6382896394e-05	9.6382896394e-05	2.6688022857e-32	9.4160025934e-03	3.4972434844e-02	9.4160025951e-03	5.4155954598e+01	2.4729822032e-02
3.7335834941e-01	1.3733583494e+00	0.0000000000e+00	5.0000000000e+00	9.5740900535e-05	9.5740900535e-05	2.6634566417e-32	9.4160025934e-03	3.4980382289e-02	9.4160025951e-03	5.4276301163e+01	2.4565099410e-02
3.7382739243e-01	1.3738273924e+00	0.0000000000e+00	5.0000000000e+00	9.5102014195e-05	9.5102014195e-05	2.5892225464e-32	9.4160025934e-03	3.4988328831e-02	9.4160025951e-03	5.4396647729e+01	2.4401174626e-02
3.7429643546e-01	1.3742964355e+00	0.0000000000e+00	5.0000000000e+00	9.4466237376e-05	9.4466237376e-05	2.9152124893e-32	9.4160025934e-03	3.4996274470e-02	9.4160025951e-03	5.4516994295e+01	2.4238047680e-02
3.7476547849e-01	1.3747654785e+00	0.0000000000e+00	5.0000000000e+00	9.3833570077e-05	9.3833570077e-05	2.6126503421e-32	9.4160025934e-03	3.5004219208e-02	9.4160025951e-03	5.4637340861e+01	2.4075718571e-02
3.7523452151e-01	1.3752345215e+00	0.0000000000e+00	5.0000000000e+00	9.3204012299e-05	9.3204012299e-05	2.8451734007e-32	9.4160025934e-03	3.5012163044e-02	9.4160025951e-03	5.4757687426e+01	2.3914187299e-02
3.7570356454e-01	1.3757035645e+00	0.0000000000e+00	5.0000000000e+00	9.2577564040e-05	9.2577564040e-05	2.4606622475e-32	9.4160025934e-03	3.5020105980e-02	9.4160025951e-03	5.4878033992e+01	2.3753453865e-02
3.7617260757e-01	1.3761726076e+00	0.0000000000e+00	5.0000000000e+00	9.1954225301e-05	9.1954225301e-05	2.6089331034e-32	9.4160025933e-03	3.5028048014e-02	9.4160025951e-03	5.4998380558e+01	2.3593518268e-02
3.7664165059e-01	1.3766416506e+00	0.0000000000e+00	5.0000000000e+00	9.1333996083e-05	9.1333996083e-05	2.5273475808e-32	9.4160025933e-03	3.5035989148e-02	9.4160025951e-03	5.5118727124e+01	2.3434380508e-02
3.7711069362e-01	1.3771106936e+00	0.0000000000e+00	5.0000000000e+00	9.0716876385e-05	9.0716876385e-05	2.5371250364e-32	9.4160025933e-03	3.5043929383e-02	9.4160025951e-03	5.5239073689e+01	2.3276040586e-02
3.7757973665e-01	1.3775797366e+00	0.0000000000e+00	5.0000000000e+00	9.0102866206e-05	9.0102866206e-05	2.7590724524e-32	9.4160025933e-03	3.5051868718e-02	9.4160025951e-03	5.5359420255e+01	2.3118498501e-02
3.7804877967e-01	1.3780487797e+00	0.0000000000e+00	5.0000000000e+00	8.9491965548e-05	8.9491965548e-05	2.7386998768e-32	9.4160025933e-03	3.5059807154e-02	9.4160025951e-03	5.5479766821e+01	2.2961754254e-02
3.7851782270e-01	1.3785178227e+00	0.0000000000e+00	5.0000000000e+00	8.8884174410e-05	8.8884174410e-05	2.7934555279e-32	9.4160025933e-03	3.5067744691e-02	9.4160025951e-03	5.5600113387e+01	2.2805807844e-02
3.7898686573e-01	1.3789868657e+00	0.0000000000e+00	5.0000000000e+00	8.8279492793e-05	8.8279492793e-05	2.8385978141e-32	9.4160025933e-03	3.5075681330e-02	9.4160025951e-03	5.5720459953e+01	2.2650659271e-02
3.7945590876e-01	1.3794559088e+00	0.0000000000e+00	5.0000000000e+00	8.7677920695e-05	8.7677920695e-05	2.7389053883e-32	9.4160025933e-03	3.5083617071e-02	9.4160025951e-03	5.5840806518e+01	2.2496308536e-02
3.7992495178e-01	1.3799249518e+00	0.0000000000e+00	5.0000000000e+00	8.7079458117e-05	8.7079458117e-05	2.6311406677e-32	9.4160025933e-03	3.5091551915e-02	9.4160025951e-03	5.5961153084e+01	2.2342755638e-02
3.8039399481e-01	1.3803939948e+00	0.0000000000e+00	5.0000000000e+00	8.6484105060e-05	8.6484105060e-05	2.7173755789e-32	9.4160025932e-03	3.5099485862e-02	9.4160025951e-03	5.6081499650e+01	2.2190000578e-02
3.8086303784e-01	1.3808630378e+00	0.0000000000e+00	5.0000000000e+00	8.5891861522e-05	8.5891861522e-05	3.0071211349e-32	9.4160025932e-03	3.5107418912e-02	9.4160025951e-03	5.6201846216e+01	2.2038043355e-02
3.8133208086e-01	1.3813320809e+00	0.0000000000e+00	5.0000000000e+00	8.5302727505e-05	8.5302727505e-05	3.0014369153e-32	9.4160025932e-03	3.5115351066e-02	9.4160025951e-03	5.6322192781e+01	2.1886883969e-02
3.8180112389e-01	1.3818011239e+00	0.0000000000e+00	5.0000000000e+00	8.4716703008e-05	8.4716703008e-05	2.9726309918e-32	9.4160025932e-03	3.5123282325e-02	9.4160025951e-03	5.6442539347e+01	2.1736522421e-02
3.8227016692e-01	1.3822701669e+00	0.0000000000e+00	5.0000000000e+00	8.4133788031e-05	8.4133788031e-05	3.0221683007e-32	9.4160025932e-03	3.5131212688e-02	9.4160025951e-03	5.6562885913e+01	2.1586958710e-02
3.8273920994e-01	1.3827392099e+00	0.0000000000e+00	5.0000000000e+00	8.3553982574e-05	8.3553982574e-05	2.9976804125e-32	9.4160025932e-03	3.5139142156e-02	9.4160025951e-03	5.6683232479e+01	2.1438192837e-02
3.8320825297e-01	1.3832082530e+00	0.0000000000e+00	5.0000000000e+00	8.2977286637e-05	8.2977286637e-05	2.9754834608e-32	9.4160025932e-03	3.5147070729e-02	9.4160025951e-03	5.6803579044e+01	2.1290224801e-02
3.8367729600e-01	1.3836772960e+00	0.0000000000e+00	5.0000000000e+00	8.2403700220e-05	8.2403700220e-05	3.0317469572e-32	9.4160025932e-03	3.5154998408e-02	9.4160025951e-03	5.6923925610e+01	2.1143054602e-02
3.8414633902e-01	1.3841463390e+00	0.0000000000e+00	5.0000000000e+00	8.1833223323e-05	8.1833223323e-05	3.0650446760e-32	9.4160025932e-03	3.5162925193e-02	9.4160025951e-03	5.7044272176e+01	2.0996682241e-02
3.8461538205e-01	1.3846153821e+00	0.0000000000e+00	5.0000000000e+00	8.1265855947e-05	8.1265855947e-05	3.2050885571e-32	9.4160025931e-03	3.5170851085e-02	9.4160025951e-03	5.7164618742e+01	2.0851107717e-02
3.8508442508e-01	1.3850844251e+00	0.0000000000e+00	5.0000000000e+00	8.0701598090e-05	8.0701598090e-05	3.2439637636e-32	9.4160025931e-03	3.5178776084e-02	9.4160025951e-03	5.7284965308e+01	2.0706331031e-02
3.8555346811e-01	1.3855534681e+00	0.0000000000e+00	5.0000000000e+00	8.0140449754e-05	8.0140449754e-05	3.1797331200e-32	9.4160025931e-03	3.5186700191e-02	9.4160025951e-03	5.7405311873e+01	2.0562352182e-02
3.8602251113e-01	1.3860225111e+00	0.0000000000e+00	5.0000000000e+00	7.9582410938e-05	7.9582410938e-05	3.4375545925e-32	9.4160025931e-03	3.5194623405e-02	9.4160025951e-03	5.7525658439e+01	2.0419171170e-02
3.8649155416e-01	1.3864915542e+00	0.0000000000e+00	5.0000000000e+00	7.9027481642e-05	7.9027481642e-05	3.1634931983e-32	9.4160025931e-03	3.5202545728e-02	9.4160025951e-03	5.7646005005e+01	2.0276787996e-02
3.8696059719e-01	1.3869605972e+00	0.0000000000e+00	5.0000000000e+00	7.8475661866e-05	7.8475661866e-05	3.3174977816e-32	9.4160025931e-03	3.5210467159e-02	9.4160025951e-03	5.7766351571e+01	2.0135202659e-02
3.8742964021e-01	1.3874296402e+00	0.0000000000e+00	5.0000000000e+00	7.7926951610e-05	7.7926951610e-05	3.4775982355e-32	9.4160025931e-03	3.5218387699e-02	9.4160025951e-03	5.7886698136e+01	1.9994415160e-02
3.8789868324e-01	1.3878986832e+00	0.0000000000e+00	5.0000000000e+00	7.7381350875e-05	7.7381350875e-05	3.3148070264e-32	9.4160025931e-03	3.5226307349e-02	9.4160025951e-03	5.8007044702e+01	1.9854425498e-02
3.8836772627e-01	1.3883677263e+00	0.0000000000e+00	5.0000000000e+00	7.6838859659e-05	7.6838859659e-05	3.6462548197e-32	9.4160025930e-03	3.5234226108e-02	9.4160025951e-03	5.8127391268e+01	1.9715233673e-02
3.8883676929e-01	1.3888367693e+00	0.0000000000e+00	5.0000000000e+00	7.6299477963e-05	7.6299477963e-05	3.6509639450e-32	9.4160025930e-03	3.5242143978e-02	9.4160025951e-03	5.8247737834e+01	1.9576839686e-02
3.8930581232e-01	1.3893058123e+00	0.0000000000e+00	5.0000000000e+00	7.5763205788e-05	7.5763205788e-05	3.7146162422e-32	9.4160025930e-03	3.5250060959e-02	9.4160025951e-03	5.8368084400e+01	1.9439243536e-02
3.8977485535e-01	1.3897748553e+00	0.0000000000e+00	5.0000000000e+00	7.5230043133e-05	7.5230043133e-05	4.1927269867e-32	9.4160025930e-03	3.5257977050e-02	9.4160025951e-03	5.8488430965e+01	1.9302445223e-02
3.9024389837e-01	1.3902438984e+00	0.0000000000e+00	5.0000000000e+00	7.4699989998e-05	7.4699989998e-05	4.0264305421e-32	9.4160025930e-03	3.5265892253e-02	9.4160025951e-03	5.8608777531e+01	1.9166444748e-02
3.9071294140e-01	1.3907129414e+00	0.0000000000e+00	5.0000000000e+00	7.4171033453e-05	7.4171033453e-05	7.0756487785e-31	9.4160025930e-03	3.5273806568e-02	9.4160025951e-03	5.8729124097e+01	1.9030725635e-02
3.9118198443e-01	1.3911819844e+00	0.0000000000e+00	5.0000000000e+00	7.3646623401e-05	7.3646623401e-05	6.1592034266e-31	9.4160025930e-03	3.5281719995e-02	9.4160025951e-03	5.8849470663e+01	1.8896173056e-02
3.9165102745e-01	1.3916510275e+00	0.0000000000e+00	5.0000000000e+00	7.3124747216e-05	7.3124747216e-05	5.7904188834e-31	9.4160025930e-03	3.5289632534e-02	9.4160025951e-03	5.8969817228e+01	1.8762270614e-02
3.9212007048e-01	1.3921200705e+00	0.0000000000e+00	5.0000000000e+00	7.2605404898e-05	7.2605404898e-05	5.2460213988e-31	9.4160025930e-03	3.5297544187e-02	9.4160025951e-03	5.9090163794e+01	1.8629018310e-02
3.9258911351e-01	1.3925891135e+00	0.0000000000e+00	5.0000000000e+00	7.2088596447e-05	7.2088596447e-05	4.6893317412e-31	9.4160025929e-03	3.5305454953e-02	9.4160025951e-03	5.9210510360e+01	1.8496416142e-02
3.9305815654e-01	1.3930581565e+00	0.0000000000e+00	5.0000000000e+00	7.1574321864e-05	7.1574321864e-05	4.1365664363e-31	9.4160025929e-03	3.5313364833e-02	9.4160025951e-03	5.9330856926e+01	1.8364464111e-02
3.9352719956e-01	1.3935271996e+00	0.0000000000e+00	5.0000000000e+00	7.1062581147e-05	7.1062581147e-05	3.7178341855e-31	9.4160025929e-03	3.5321273827e-02	9.4160025951e-03	5.9451203491e+01	1.8233162217e-02
3.9399624259e-01	1.3939962426e+00	0.0000000000e+00	5.0000000000e+00	7.0553374298e-05	7.0553374298e-05	3.2632925807e-31	9.4160025929e-03	3.5329181936e-02	9.4160025951e-03	5.9571550057e+01	1.8102510460e-02
3.9446528562e-01	1.3944652856e+00	0.0000000000e+00	5.0000000000e+00	7.0046701316e-05	7.0046701316e-05	2.8472457320e-31	9.4160025929e-03	3.5337089160e-02	9.4160025951e-03	5.9691896623e+01	1.7972508840e-02
3.9493432864e-01	1.3949343286e+00	0.0000000000e+00	5.0000000000e+00	6.9542562202e-05	6.9542562202e-05	2.4513503194e-31	9.4160025929e-03	3.5344995499e-02	9.4160025951e-03	5.9812243189e+01	1.7843157357e-02
3.9540337167e-01	1.3954033717e+00	0.0000000000e+00	5.0000000000e+00	6.9040956954e-05	6.9040956954e-05	2.1408585623e-31	9.4160025929e-03	3.5352900954e-02	9.4160025951e-03	5.9932589755e+01	1.7714456011e-02
3.9587241470e-01	1.3958724147e+00	0.0000000000e+00	5.0000000000e+00	6.8541885574e-05	6.8541885574e-05	1.8138882941e-31	9.4160025929e-03	3.5360805525e-02	9.4160025951e-03	6.0052936320e+01	1.7586404802e-02
3.9634145772e-01	1.3963414577e+00	0.0000000000e+00	5.0000000000e+00	6.8045348061e-05	6.8045348061e-05	1.4852386779e-31	9.4160025928e-03	3.5368709213e-02	9.4160025951e-03	6.0173282886e+01	1.7459003730e-02
3.9681050075e-01	1.3968105008e+00	0.0000000000e+00	5.0000000000e+00	6.7551344415e-05	6.7551344415e-05	1.2370029484e-31	9.4160025928e-03	3.5376612018e-02	9.4160025951e-03	6.0293629452e+01	1.7332252795e-02
3.9727954378e-01	1.3972795438e+00	0.0000000000e+00	5.0000000000e+00	6.7059874637e-05	6.7059874637e-05	9.8173591118e-32	9.4160025928e-03	3.5384513940e-02	9.4160025951e-03	6.0413976018e+01	1.7206151997e-02
3.9774858680e-01	1.3977485868e+00	0.0000000000e+00	5.0000000000e+00	6.6570938725e-05	6.6570938725e-05	7.8000111165e-32	9.4160025928e-03	3.5392414980e-02	9.4160025951e-03	6.0534322583e+01	1.7080701335e-02
3.9821762983e-01	1.3982176298e+00	0.0000000000e+00	5.0000000000e+00	6.6084536681e-05	6.6084536681e-05	5.8391376476e-32	9.4160025928e-03	3.5400315138e-02	9.4160025951e-03	6.0654669149e+01	1.6955900811e-02
3.9868667286e-01	1.3986866729e+00	0.0000000000e+00	5.0000000000e+00	6.5600668504e-05	6.5600668504e-05	4.0754282858e-32	9.4160025928e-03	3.5408214415e-02	9.4160025951e-03	6.0775015715e+01	1.6831750424e-02
3.9915571588e-01	1.3991557159e+00	0.0000000000e+00	5.0000000000e+00	6.5119334194e-05	6.5119334194e-05	2.8015807068e-32	9.4160025928e-03	3.5416112811e-02	9.4160025951e-03	6.0895362281e+01	1.6708250174e-02
3.9962475891e-01	1.3996247589e+00	0.0000000000e+00	5.0000000000e+00	6.4640533751e-05	6.4640533751e-05	1.7781194520e-32	9.4160025928e-03	3.5424010326e-02	9.4160025951e-03	6.1015708847e+01	1.6585400061e-02
4.0009380194e-01	1.4000938019e+00	0.0000000000e+00	5.0000000000e+00	6.4164267176e-05	6.4164267176e-05	9.3023992993e-33	9.4160025927e-03	3.5431906961e-02	9.4160025951e-03	6.1136055412e+01	1.6463200084e-02
4.0056284497e-01	1.4005628450e+00	0.0000000000e+00	5.0000000000e+00	6.3690534468e-05	6.3690534468e-05	3.4698449183e-33	9.4160025927e-03	3.5439802716e-02	9.4160025951e-03	6.1256401978e+01	1.6341650245e-02
4.0103188799e-01	1.4010318880e+00	0.0000000000e+00	5.0000000000e+00	6.3219335627e-05	6.3219335627e-05	4.9262337331e-34	9.4160025927e-03	3.5447697591e-02	9.4160025951e-03	6.1376748544e+01	1.6220750543e-02
4.0150093102e-01	1.4015009310e+00	0.0000000000e+00	5.0000000000e+00	6.2750670653e-05	6.2750670653e-05	1.6747331076e-34	9.4160025927e-03	3.5455591588e-02	9.4160025951e-03	6.1497095110e+01	1.6100500978e-02
4.0196997405e-01	1.4019699740e+00	0.0000000000e+00	5.0000000000e+00	6.2284539546e-05	6.2284539546e-05	2.3740000851e-33	9.4160025927e-03	3.5463484706e-02	9.4160025951e-03	6.1617441675e+01	1.5980901549e-02
4.0243901707e-01	1.4024390171e+00	0.0000000000e+00	5.0000000000e+00	6.1820942307e-05	6.1820942307e-05	6.7553230666e-33	9.4160025927e-03	3.5471376945e-02	9.4160025951e-03	6.1737788241e+01	1.5861952258e-02
4.0290806010e-01	1.4029080601e+00	0.0000000000e+00	5.0000000000e+00	6.1359878935e-05	6.1359878935e-05	1.5673243250e-32	9.4160025927e-03	3.5479268307e-02	9.4160025951e-03	6.1858134807e+01	1.5743653103e-02
4.0337710313e-01	1.4033771031e+00	0.0000000000e+00	5.0000000000e+00	6.0901349430e-05	6.0901349430e-05	2.4414031806e-32	9.4160025927e-03	3.5487158791e-02	9.4160025951e-03	6.1978481373e+01	1.5626004086e-02
4.0384614615e-01	1.4038461462e+00	0.0000000000e+00	5.0000000000e+00	6.0445353792e-05	6.0445353792e-05	3.5048088143e-32	9.4160025926e-03	3.5495048398e-02	9.4160025951e-03	6.2098827938e+01	1.5509005206e-02
4.0431518918e-01	1.4043151892e+00	0.0000000000e+00	5.0000000000e+00	5.9991892021e-05	5.9991892021e-05	4.8206449974e-32	9.4160025926e-03	3.5502937128e-02	9.4160025951e-03	6.2219174504e+01	1.5392656462e-02
4.0478423221e-01	1.4047842322e+00	0.0000000000e+00	5.0000000000e+00	5.9540964118e-05	5.9540964118e-05	6.7198713547e-32	9.4160025926e-03	3.5510824982e-02	9.4160025951e-03	6.2339521070e+01	1.5276957856e-02
4.0525327523e-01	1.4052532752e+00	0.0000000000e+00	5.0000000000e+00	5.9092570081e-05	5.9092570081e-05	8.6644054685e-32	9.4160025926e-03	3.5518711960e-02	9.4160025951e-03	6.2459867636e+01	1.5161909386e-02
4.0572231826e-01	1.4057223183e+00	0.0000000000e+00	5.0000000000e+00	5.8646709912e-05	5.8646709912e-05	1.0849551644e-31	9.4160025926e-03	3.5526598062e-02	9.4160025951e-03	6.2580214202e+01	1.5047511054e-02
4.0619136129e-01	1.4061913613e+00	0.0000000000e+00	5.0000000000e+00	5.8203383611e-05	5.8203383611e-05	1.2950976180e-31	9.4160025926e-03	3.5534483289e-02	9.4160025951e-03	6.2700560767e+01	1.4933762858e-02
4.0666040432e-01	1.4066604043e+00	0.0000000000e+00	5.0000000000e+00	5.7762591176e-05	5.7762591176e-05	1.5933833030e-31	9.4160025926e-03	3.5542367642e-02	9.4160025951e-03	6.2820907333e+01	1.4820664800e-02
4.0712944734e-01	1.4071294473e+00	0.0000000000e+00	5.0000000000e+00	5.7324332609e-05	5.7324332609e-05	1.8958108971e-31	9.4160025926e-03	3.5550251120e-02	9.4160025951e-03	6.2941253899e+01	1.4708216878e-02
4.0759849037e-01	1.4075984904e+00	0.0000000000e+00	5.0000000000e+00	5.6888607908e-05	5.6888607908e-05	2.1541619088e-31	9.4160025925e-03	3.5558133724e-02	9.4160025951e-03	6.3061600465e+01	1.4596419093e-02
4.0806753340e-01	1.4080675334e+00	0.0000000000e+00	5.0000000000e+00	5.6455417075e-05	5.6455417075e-05	2.5465630703e-31	9.4160025925e-03	3.5566015454e-02	9.4160025951e-03	6.3181947030e+01	1.4485271446e-02
4.0853657642e-01	1.4085365764e+00	0.0000000000e+00	5.0000000000e+00	5.6024760109e-05	5.6024760109e-05	2.8903767855e-31	9.4160025925e-03	3.5573896312e-02	9.4160025951e-03	6.3302293596e+01	1.4374773935e-02
4.0900561945e-01	1.4090056194e+00	0.0000000000e+00	5.0000000000e+00	5.5596637011e-05	5.5596637011e-05	3.3746355504e-31	9.4160025925e-03	3.5581776296e-02	9.4160025951e-03	6.3422640162e+01	1.4264926561e-02
4.0947466248e-01	1.4094746625e+00	0.0000000000e+00	5.0000000000e+00	5.5169322229e-05	5.5169322229e-05	4.3244558726e-32	9.4160025925e-03	3.5589655408e-02	9.4160025951e-03	6.3542986728e+01	1.4155286585e-02
4.0994370550e-01	1.4099437055e+00	0.0000000000e+00	5.0000000000e+00	5.4745861674e-05	5.4745861674e-05	3.7782205336e-32	9.4160025925e-03	3.5597533648e-02	9.4160025951e-03	6.3663333294e+01	1.4046635522e-02
4.1041274853e-01	1.4104127485e+00	0.0000000000e+00	5.0000000000e+00	5.4324432252e-05	5.4324432252e-05	3.4309452549e-32	9.4160025925e-03	3.5605411016e-02	9.4160025951e-03	6.3783679859e+01	1.3938505605e-02
4.1088179156e-01	1.4108817916e+00	0.0000000000e+00	5.0000000000e+00	5.3905033965e-05	5.3905033965e-05	2.8808206803e-32	9.4160025925e-03	3.5613287513e-02	9.4160025951e-03	6.3904026425e+01	1.3830896834e-02
4.1135083458e-01	1.4113508346e+00	0.0000000000e+00	5.0000000000e+00	5.3487666811e-05	5.3487666811e-05	2.1104643988e-32	9.4160025924e-03	3.5621163138e-02	9.4160025951e-03	6.4024372991e+01	1.3723809209e-02
4.1181987761e-01	1.4118198776e+00	0.0000000000e+00	5.0000000000e+00	5.3072330791e-05	5.3072330791e-05	1.6440656510e-32	9.4160025924e-03	3.5629037894e-02	9.4160025951e-03	6.4144719557e+01	1.3617242731e-02
4.1228892064e-01	1.4122889206e+00	0.0000000000e+00	5.0000000000e+00	5.2659025905e-05	5.2659025905e-05	1.3622367624e-32	9.4160025924e-03	3.5636911779e-02	9.4160025951e-03	6.4265066122e+01	1.3511197398e-02
4.1275796366e-01	1.4127579637e+00	0.0000000000e+00	5.0000000000e+00	5.2247752153e-05	5.2247752153e-05	8.7341564991e-33	9.4160025924e-03	3.5644784794e-02	9.4160025951e-03	6.4385412688e+01	1.3405673212e-02
4.1322700669e-01	1.4132270067e+00	0.0000000000e+00	5.0000000000e+00	5.1838509535e-05	5.1838509535e-05	6.9824687393e-33	9.4160025924e-03	3.5652656941e-02	9.4160025951e-03	6.4505759254e+01	1.3300670172e-02
4.1369604972e-01	1.4136960497e+00	0.0000000000e+00	5.0000000000e+00	5.1431298051e-05	5.1431298051e-05	4.8229715614e-33	9.4160025924e-03	3.5660528218e-02	9.4160025951e-03	6.4626105820e+01	1.3196188279e-02
4.1416509275e-01	1.4141650927e+00	0.0000000000e+00	5.0000000000e+00	5.1026117701e-05	5.1026117701e-05	2.8898735786e-33	9.4160025924e-03	3.5668398626e-02	9.4160025951e-03	6.4746452385e+01	1.3092227531e-02
4.1463413577e-01	1.4146341358e+00	0.0000000000e+00	5.0000000000e+00	5.0622968484e-05	5.0622968484e-05	1.5635787653e-33	9.4160025924e-03	3.5676268166e-02	9.4160025951e-03	6.4866798951e+01	1.2988787930e-02
4.1510317880e-01	1.4151031788e+00	0.0000000000e+00	5.0000000000e+00	5.0221850402e-05	5.0221850402e-05	2.5962837650e-34	9.4160025923e-03	3.5684136839e-02	9.4160025951e-03	6.4987145517e+01	1.2885869475e-02
4.1557222183e-01	1.4155722218e+00	0.0000000000e+00	5.0000000000e+00	4.9822763453e-05	4.9822763453e-05	4.8899701240e-35	9.4160025923e-03	3.5692004644e-02	9.4160025951e-03	6.5107492083e+01	1.2783472166e-02
4.1604126485e-01	1.4160412649e+00	0.0000000000e+00	5.0000000000e+00	4.9425707638e-05	4.9425707638e-05	2.5427191620e-34	9.4160025923e-03	3.5699871582e-02	9.4160025951e-03	6.5227838649e+01	1.2681596003e-02
4.1651030788e-01	1.4165103079e+00	0.0000000000e+00	5.0000000000e+00	4.9030682957e-05	4.9030682957e-05	1.2124279471e-33	9.4160025923e-03	3.5707737653e-02	9.4160025951e-03	6.5348185214e+01	1.2580240987e-02
4.1697935091e-01	1.4169793509e+00	0.0000000000e+00	5.0000000000e+00	4.8637689410e-05	4.8637689410e-05	2.3530277677e-33	9.4160025923e-03	3.5715602858e-02	9.4160025951e-03	6.5468531780e+01	1.2479407116e-02
4.1744839393e-01	1.4174483939e+00	0.0000000000e+00	5.0000000000e+00	4.8246726997e-05	4.8246726997e-05	3.5542045439e-33	9.4160025923e-03	3.5723467197e-02	9.4160025951e-03	6.5588878346e+01	1.2379094392e-02
4.1791743696e-01	1.4179174370e+00	0.0000000000e+00	5.0000000000e+00	4.7857795718e-05	4.7857795718e-05	6.2941589417e-33	9.4160025923e-03	3.5731330670e-02	9.4160025951e-03	6.5709224912e+01	1.2279302814e-02
4.1838647999e-01	1.4183864800e+00	0.0000000000e+00	5.0000000000e+00	4.7470895572e-05	4.7470895572e-05	9.0220522489e-33	9.4160025923e-03	3.5739193278e-02	9.4160025951e-03	6.5829571477e+01	1.2180032382e-02
4.1885552301e-01	1.4188555230e+00	0.0000000000e+00	5.0000000000e+00	4.7086026561e-05	4.7086026561e-05	1.2747436356e-32	9.4160025922e-03	3.5747055022e-02	9.4160025951e-03	6.5949918043e+01	1.2081283097e-02
4.1932456604e-01	1.4193245660e+00	0.0000000000e+00	5.0000000000e+00	4.6703188683e-05	4.6703188683e-05	1.5410582782e-32	9.4160025922e-03	3.5754915901e-02	9.4160025951e-03	6.6070264609e+01	1.1983054957e-02
4.1979360907e-01	1.4197936091e+00	0.0000000000e+00	5.0000000000e+00	4.6322381940e-05	4.6322381940e-05	2.1932963893e-32	9.4160025922e-03	3.5762775916e-02	9.4160025951e-03	6.6190611175e+01	1.1885347964e-02
4.2026265210e-01	1.4202626521e+00	0.0000000000e+00	5.0000000000e+00	4.5943606330e-05	4.5943606330e-05	2.6126369435e-32	9.4160025922e-03	3.5770635067e-02	9.4160025951e-03	6.6310957741e+01	1.1788162117e-02
4.2073169512e-01	1.4207316951e+00	0.0000000000e+00	5.0000000000e+00	4.5566861854e-05	4.5566861854e-05	3.3098333067e-32	9.4160025922e-03	3.5778493355e-02	9.4160025951e-03	6.6431304306e+01	1.1691497417e-02
4.2120073815e-01	1.4212007381e+00	0.0000000000e+00	5.0000000000e+00	4.5192148512e-05	4.5192148512e-05	3.8819452426e-32	9.4160025922e-03	3.5786350780e-02	9.4160025951e-03	6.6551650872e+01	1.1595353862e-02
4.2166978118e-01	1.4216697812e+00	0.0000000000e+00	5.0000000000e+00	4.4819466304e-05	4.4819466304e-05	4.5646382471e-32	9.4160025922e-03	3.5794207343e-02	9.4160025951e-03	6.6671997438e+01	1.1499731454e-02
4.2213882420e-01	1.4221388242e+00	0.0000000000e+00	5.0000000000e+00	4.4448815230e-05	4.4448815230e-05	5.0322346444e-32	9.4160025921e-03	3.5802063043e-02	9.4160025951e-03	6.6792344004e+01	1.1404630191e-02
4.2260786723e-01	1.4226078672e+00	0.0000000000e+00	5.0000000000e+00	4.4080195289e-05	4.4080195289e-05	6.1006550814e-32	9.4160025921e-03	3.5809917882e-02	9.4160025951e-03	6.6912690569e+01	1.1310050075e-02
4.2307691026e-01	1.4230769103e+00	0.0000000000e+00	5.0000000000e+00	4.3713606483e-05	4.3713606483e-05	6.8759687121e-32	9.4160025921e-03	3.5817771860e-02	9.4160025951e-03	6.7033037135e+01	1.1215991106e-02
4.2354595328e-01	1.4235459533e+00	0.0000000000e+00	5.0000000000e+00	4.3349048810e-05	4.3349048810e-05	7.7826581276e-32	9.4160025921e-03	3.5825624976e-02	9.4160025951e-03	6.7153383701e+01	1.1122453282e-02
4.2401499631e-01	1.4240149963e+00	0.0000000000e+00	5.0000000000e+00	4.2986522272e-05	4.2986522272e-05	8.9253190202e-32	9.4160025921e-03	3.5833477232e-02	9.4160025951e-03	6.7273730267e+01	1.1029436605e-02
4.2448403934e-01	1.4244840393e+00	0.0000000000e+00	5.0000000000e+00	4.2626026867e-05	4.2626026867e-05	1.0243950873e-31	9.4160025921e-03	3.5841328627e-02	9.4160025951e-03	6.7394076832e+01	1.0936941073e-02
4.2495308236e-01	1.4249530824e+00	0.0000000000e+00	5.0000000000e+00	4.2267562596e-05	4.2267562596e-05	1.1150290343e-31	9.4160025921e-03	3.5849179163e-02	9.4160025951e-03	6.7514423398e+01	1.0844966688e-02
4.2542212539e-01	1.4254221254e+00	0.0000000000e+00	5.0000000000e+00	4.1911129459e-05	4.1911129459e-05	1.2306414845e-31	9.4160025921e-03	3.5857028839e-02	9.4160025951e-03	6.7634769964e+01	1.0753513449e-02
4.2589116842e-01	1.4258911684e+00	0.0000000000e+00	5.0000000000e+00	4.1556727456e-05	4.1556727456e-05	1.3854383213e-31	9.4160025920e-03	3.5864877656e-02	9.4160025951e-03	6.7755116530e+01	1.0662581357e-02
4.2636021144e-01	1.4263602114e+00	0.0000000000e+00	5.0000000000e+00	4.1204356587e-05	4.1204356587e-05	1.5144955843e-31	9.4160025920e-03	3.5872725614e-02	9.4160025951e-03	6.7875463096e+01	1.0572170410e-02
4.2682925447e-01	1.4268292545e+00	0.0000000000e+00	5.0000000000e+00	4.0854016851e-05	4.0854016851e-05	1.5536377271e-31	9.4160025920e-03	3.5880572714e-02	9.4160025951e-03	6.7995809661e+01	1.0482280610e-02
4.2729829750e-01	1.4272982975e+00	0.0000000000e+00	5.0000000000e+00	4.0505708250e-05	4.0505708250e-05	1.7528268218e-31	9.4160025920e-03	3.5888418956e-02	9.4160025951e-03	6.8116156227e+01	1.0392911956e-02
4.2776734053e-01	1.4277673405e+00	0.0000000000e+00	5.0000000000e+00	4.0159430782e-05	4.0159430782e-05	1.9643430882e-31	9.4160025920e-03	3.5896264341e-02	9.4160025951e-03	6.8236502793e+01	1.0304064448e-02
4.2823638355e-01	1.4282363836e+00	0.0000000000e+00	5.0000000000e+00	3.9815184449e-05	3.9815184449e-05	2.0774663046e-31	9.4160025920e-03	3.5904108868e-02	9.4160025951e-03	6.8356849359e+01	1.0215738086e-02
4.2870542658e-01	1.4287054266e+00	0.0000000000e+00	5.0000000000e+00	3.9558248032e-05	3.9558248032e-05	6.4257150269e-34	1.1179733668e-02	3.8027167399e-02	1.1179733671e-02	6.8477195924e+01	1.0149813611e-02
4.2917446961e-01	1.4291744696e+00	0.0000000000e+00	5.0000000000e+00	3.9316492550e-05	3.9316492550e-05	3.8230513299e-34	1.1179733668e-02	3.8035471688e-02	1.1179733671e-02	6.8597542490e+01	1.0087784244e-02
4.2964351263e-01	1.4296435126e+00	0.0000000000e+00	5.0000000000e+00	3.9075882524e-05	3.9075882524e-05	1.1282543439e-33	1.1179733668e-02	3.8043775071e-02	1.1179733671e-02	6.8717889056e+01	1.0026048777e-02
4.3011255566e-01	1.4301125557e+00	0.0000000000e+00	5.0000000000e+00	3.8836417956e-05	3.8836417956e-05	2.2291459092e-33	1.1179733667e-02	3.8052077548e-02	1.1179733671e-02	6.8838235622e+01	9.9646072106e-03
4.3058159869e-01	1.4305815987e+00	0.0000000000e+00	5.0000000000e+00	3.8598098844e-05	3.8598098844e-05	1.9130148475e-33	1.1179733667e-02	3.8060379120e-02	1.1179733671e-02	6.8958582187e+01	9.9034595440e-03
4.3105064171e-01	1.4310506417e+00	0.0000000000e+00	5.0000000000e+00	3.8360925190e-05	3.8360925190e-05	3.4712491598e-33	1.1179733667e-02	3.8068679786e-02	1.1179733671e-02	6.9078928753e+01	9.8426057776e-03
4.3151968474e-01	1.4315196847e+00	0.0000000000e+00	5.0000000000e+00	3.8124896992e-05	3.8124896992e-05	4.9149788582e-33	1.1179733667e-02	3.8076979547e-02	1.1179733671e-02	6.9199275319e+01	9.7820459113e-03
4.3198872777e-01	1.4319887278e+00	0.0000000000e+00	5.0000000000e+00	3.7890014252e-05	3.7890014252e-05	6.2872415620e-33	1.1179733667e-02	3.8085278404e-02	1.1179733671e-02	6.9319621885e+01	9.7217799452e-03
4.3245777079e-01	1.4324577708e+00	0.0000000000e+00	5.0000000000e+00	3.7656276968e-05	3.7656276968e-05	6.6100202875e-33	1.1179733667e-02	3.8093576357e-02	1.1179733671e-02	6.9439968451e+01	9.6618078792e-03
4.3292681382e-01	1.4329268138e+00	0.0000000000e+00	5.0000000000e+00	3.7423685142e-05	3.7423685142e-05	7.9847036979e-33	1.1179733667e-02	3.8101873406e-02	1.1179733671e-02	6.9560315016e+01	9.6021297134e-03
4.3339585685e-01	1.4333958568e+00	0.0000000000e+00	5.0000000000e+00	3.7192238772e-05	3.7192238772e-05	8.7917289222e-33	1.1179733667e-02	3.8110169552e-02	1.1179733671e-02	6.9680661582e+01	9.5427454477e-03
4.3386489987e-01	1.4338648999e+00	0.0000000000e+00	5.0000000000e+00	3.6961937860e-05	3.6961937860e-05	1.0696600802e-32	1.1179733667e-02	3.8118464794e-02	1.1179733671e-02	6.9801008148e+01	9.4836550822e-03
4.3433394290e-01	1.4343339429e+00	0.0000000000e+00	5.0000000000e+00	3.6732782405e-05	3.6732782405e-05	1.2030654693e-32	1.1179733667e-02	3.8126759135e-02	1.1179733671e-02	6.9921354714e+01	9.4248586168e-03
4.3480298593e-01	1.4348029859e+00	0.0000000000e+00	5.0000000000e+00	3.6504772406e-05	3.6504772406e-05	1.4713706069e-32	1.1179733667e-02	3.8135052573e-02	1.1179733671e-02	7.0041701279e+01	9.3663560516e-03
4.3527202896e-01	1.4352720290e+00	0.0000000000e+00	5.0000000000e+00	3.6277907865e-05	3.6277907865e-05	1.7045978061e-32	1.1179733667e-02	3.8143345110e-02	1.1179733671e-02	7.0162047845e+01	9.3081473866e-03
4.3574107198e-01	1.4357410720e+00	0.0000000000e+00	5.0000000000e+00	3.6052188781e-05	3.6052188781e-05	1.7963580048e-32	1.1179733667e-02	3.8151636745e-02	1.1179733671e-02	7.0282394411e+01	9.2502326217e-03
4.3621011501e-01	1.4362101150e+00	0.0000000000e+00	5.0000000000e+00	3.5827615153e-05	3.5827615153e-05	2.0407381264e-32	1.1179733667e-02	3.8159927479e-02	1.1179733671e-02	7.0402740977e+01	9.1926117569e-03
4.3667915804e-01	1.4366791580e+00	0.0000000000e+00	5.0000000000e+00	3.5604186983e-05	3.5604186983e-05	2.3183354522e-32	1.1179733667e-02	3.8168217313e-02	1.1179733671e-02	7.0523087543e+01	9.1352847924e-03
4.3714820106e-01	1.4371482011e+00	0.0000000000e+00	5.0000000000e+00	3.5381904270e-05	3.5381904270e-05	2.5236622184e-32	1.1179733667e-02	3.8176506247e-02	1.1179733671e-02	7.0643434108e+01	9.0782517279e-03
4.3761724409e-01	1.4376172441e+00	0.0000000000e+00	5.0000000000e+00	3.5160767014e-05	3.5160767014e-05	2.6845895071e-32	1.1179733667e-02	3.8184794281e-02	1.1179733671e-02	7.0763780674e+01	9.0215125636e-03
4.3808628712e-01	1.4380862871e+00	0.0000000000e+00	5.0000000000e+00	3.4940775214e-05	3.4940775214e-05	2.8768349254e-32	1.1179733667e-02	3.8193081415e-02	1.1179733671e-02	7.0884127240e+01	8.9650672995e-03
4.3855533014e-01	1.4385553301e+00	0.0000000000e+00	5.0000000000e+00	3.4721928872e-05	3.4721928872e-05	3.2451986035e-32	1.1179733667e-02	3.8201367651e-02	1.1179733671e-02	7.1004473806e+01	8.9089159356e-03
4.3902437317e-01	1.4390243732e+00	0.0000000000e+00	5.0000000000e+00	3.4504227987e-05	3.4504227987e-05	3.5745296610e-32	1.1179733667e-02	3.8209652988e-02	1.1179733671e-02	7.1124820371e+01	8.8530584717e-03
4.3949341620e-01	1.4394934162e+00	0.0000000000e+00	5.0000000000e+00	3.4287672559e-05	3.4287672559e-05	3.8248855922e-32	1.1179733667e-02	3.8217937427e-02	1.1179733671e-02	7.1245166937e+01	8.7974949081e-03
4.3996245922e-01	1.4399624592e+00	0.0000000000e+00	5.0000000000e+00	3.4072262587e-05	3.4072262587e-05	4.1803086240e-32	1.1179733667e-02	3.8226220968e-02	1.1179733671e-02	7.1365513503e+01	8.7422252446e-03
4.4043150225e-01	1.4404315023e+00	0.0000000000e+00	5.0000000000e+00	3.3857998073e-05	3.3857998073e-05	4.4155701600e-32	1.1179733667e-02	3.8234503611e-02	1.1179733671e-02	7.1485860069e+01	8.6872494812e-03
4.4090054528e-01	1.4409005453e+00	0.0000000000e+00	5.0000000000e+00	3.3644879016e-05	3.3644879016e-05	4.7953239716e-32	1.1179733667e-02	3.8242785358e-02	1.1179733671e-02	7.1606206634e+01	8.6325676180e-03
4.4136958831e-01	1.4413695883e+00	0.0000000000e+00	5.0000000000e+00	3.3432905416e-05	3.3432905416e-05	4.9029390053e-32	1.1179733667e-02	3.8251066208e-02	1.1179733671e-02	7.1726553200e+01	8.5781796550e-03
4.4183863133e-01	1.4418386313e+00	0.0000000000e+00	5.0000000000e+00	3.3222077273e-05	3.3222077273e-05	5.5240229921e-32	1.1179733667e-02	3.8259346161e-02	1.1179733671e-02	7.1846899766e+01	8.5240855921e-03
4.4230767436e-01	1.4423076744e+00	0.0000000000e+00	5.0000000000e+00	3.3012394587e-05	3.3012394587e-05	5.6376978028e-32	1.1179733667e-02	3.8267625219e-02	1.1179733671e-02	7.1967246332e+01	8.4702854294e-03
4.4277671739e-01	1.4427767174e+00	0.0000000000e+00	5.0000000000e+00	3.2803857358e-05	3.2803857358e-05	5.8284881373e-32	1.1179733667e-02	3.8275903381e-02	1.1179733671e-02	7.2087592898e+01	8.4167791668e-03
4.4324576041e-01	1.4432457604e+00	0.0000000000e+00	5.0000000000e+00	3.2596465586e-05	3.2596465586e-05	6.1794413219e-32	1.1179733667e-02	3.8284180649e-02	1.1179733671e-02	7.2207939463e+01	8.3635668044e-03
4.4371480344e-01	1.4437148034e+00	0.0000000000e+00	5.0000000000e+00	3.2390219270e-05	3.2390219270e-05	6.8709502182e-32	1.1179733667e-02	3.8292457021e-02	1.1179733671e-02	7.2328286029e+01	8.3106483421e-03
4.4418384647e-01	1.4441838465e+00	0.0000000000e+00	5.0000000000e+00	3.2185118412e-05	3.2185118412e-05	7.3360849125e-32	1.1179733667e-02	3.8300732499e-02	1.1179733671e-02	7.2448632595e+01	8.2580237800e-03
4.4465288949e-01	1.4446528895e+00	0.0000000000e+00	5.0000000000e+00	3.1981163011e-05	3.1981163011e-05	7.6376334521e-32	1.1179733667e-02	3.8309007084e-02	1.1179733671e-02	7.2568979161e+01	8.2056931180e-03
4.4512193252e-01	1.4451219325e+00	0.0000000000e+00	5.0000000000e+00	3.1778353067e-05	3.1778353067e-05	8.2170929036e-32	1.1179733667e-02	3.8317280774e-02	1.1179733671e-02	7.2689325726e+01	8.1536563562e-03
4.4559097555e-01	1.4455909755e+00	0.0000000000e+00	5.0000000000e+00	3.1576688580e-05	3.1576688580e-05	8.3479704693e-32	1.1179733667e-02	3.8325553572e-02	1.1179733671e-02	7.2809672292e+01	8.1019134946e-03
4.4606001857e-01	1.4460600186e+00	0.0000000000e+00	5.0000000000e+00	3.1376169550e-05	3.1376169550e-05	8.7606825582e-32	1.1179733667e-02	3.8333825477e-02	1.1179733671e-02	7.2930018858e+01	8.0504645331e-03
4.4652906160e-01	1.4465290616e+00	0.0000000000e+00	5.0000000000e+00	3.1176795977e-05	3.1176795977e-05	9.2795559024e-32	1.1179733667e-02	3.8342096489e-02	1.1179733671e-02	7.3050365424e+01	7.9993094717e-03
4.4699810463e-01	1.4469981046e+00	0.0000000000e+00	5.0000000000e+00	3.0978567861e-05	3.0978567861e-05	9.3170667454e-32	1.1179733667e-02	3.8350366610e-02	1.1179733671e-02	7.3170711990e+01	7.9484483105e-03
4.4746714765e-01	1.4474671477e+00	0.0000000000e+00	5.0000000000e+00	3.0781485202e-05	3.0781485202e-05	9.6496181071e-32	1.1179733667e-02	3.8358635839e-02	1.1179733671e-02	7.3291058555e+01	7.8978810495e-03
4.4793619068e-01	1.4479361907e+00	0.0000000000e+00	5.0000000000e+00	3.0585548001e-05	3.0585548001e-05	1.0395964505e-31	1.1179733667e-02	3.8366904176e-02	1.1179733671e-02	7.3411405121e+01	7.8476076886e-03
4.4840523371e-01	1.4484052337e+00	0.0000000000e+00	5.0000000000e+00	3.0390756256e-05	3.0390756256e-05	1.1276417996e-31	1.1179733667e-02	3.8375171623e-02	1.1179733671e-02	7.3531751687e+01	7.7976282279e-03
4.4887427674e-01	1.4488742767e+00	0.0000000000e+00	5.0000000000e+00	3.0197109968e-05	3.0197109968e-05	1.1638397523e-31	1.1179733667e-02	3.8383438179e-02	1.1179733671e-02	7.3652098253e+01	7.7479426673e-03
4.4934331976e-01	1.4493433198e+00	0.0000000000e+00	5.0000000000e+00	3.0004609137e-05	3.0004609137e-05	1.2228018158e-31	1.1179733667e-02	3.8391703845e-02	1.1179733671e-02	7.3772444818e+01	7.6985510069e-03
4.4981236279e-01	1.4498123628e+00	0.0000000000e+00	5.0000000000e+00	2.9813253763e-05	2.9813253763e-05	1.2039472122e-31	1.1179733667e-02	3.8399968622e-02	1.1179733671e-02	7.3892791384e+01	7.6494532466e-03
4.5028140582e-01	1.4502814058e+00	0.0000000000e+00	5.0000000000e+00	2.9623043846e-05	2.9623043846e-05	1.3447198318e-31	1.1179733667e-02	3.8408232509e-02	1.1179733671e-02	7.4013137950e+01	7.6006493865e-03
4.5075044884e-01	1.4507504488e+00	0.0000000000e+00	5.0000000000e+00	2.9432802111e-05	2.9432802111e-05	1.4884434852e-31	1.1179733667e-02	3.8416495507e-02	1.1179733671e-02	7.4133484516e+01	7.5518373625e-03
4.5121949187e-01	1.4512194919e+00	0.0000000000e+00	5.0000000000e+00	2.9244612763e-05	2.9244612763e-05	1.3237917626e-31	1.1179733667e-02	3.8424757617e-02	1.1179733671e-02	7.4253831081e+01	7.5035519377e-03
4.5168853490e-01	1.4516885349e+00	0.0000000000e+00	5.0000000000e+00	2.9057329539e-05	2.9057329539e-05	1.0933215889e-31	1.1179733667e-02	3.8433018839e-02	1.1179733671e-02	7.4374177647e+01	7.4554990055e-03
4.5215757792e-01	1.4521575779e+00	0.0000000000e+00	5.0000000000e+00	2.8870952440e-05	2.8870952440e-05	9.8299929351e-32	1.1179733667e-02	3.8441279172e-02	1.1179733671e-02	7.4494524213e+01	7.4076785658e-03
4.5262662095e-01	1.4526266210e+00	0.0000000000e+00	5.0000000000e+00	2.8685481466e-05	2.8685481466e-05	7.9279256558e-32	1.1179733667e-02	3.8449538619e-02	1.1179733671e-02	7.4614870779e+01	7.3600906187e-03
4.5309566398e-01	1.4530956640e+00	0.0000000000e+00	5.0000000000e+00	2.8500916617e-05	2.8500916617e-05	7.0794061533e-32	1.1179733667e-02	3.8457797178e-02	1.1179733671e-02	7.4735217345e+01	7.3127351641e-03
4.5356470700e-01	1.4535647070e+00	0.0000000000e+00	5.0000000000e+00	2.8317257893e-05	2.8317257893e-05	5.9814130246e-32	1.1179733667e-02	3.8466054851e-02	1.1179733671e-02	7.4855563910e+01	7.2656122021e-03
4.5403375003e-01	1.4540337500e+00	0.0000000000e+00	5.0000000000e+00	2.8134505294e-05	2.8134505294e-05	4.5728378846e-32	1.1179733667e-02	3.8474311637e-02	1.1179733671e-02	7.4975910476e+01	7.2187217327e-03
4.5450279306e-01	1.4545027931e+00	0.0000000000e+00	5.0000000000e+00	2.7952658819e-05	2.7952658819e-05	3.7624305592e-32	1.1179733667e-02	3.8482567538e-02	1.1179733671e-02	7.5096257042e+01	7.1720637558e-03
4.5497183609e-01	1.4549718361e+00	0.0000000000e+00	5.0000000000e+00	2.7771718469e-05	2.7771718469e-05	2.8387436268e-32	1.1179733667e-02	3.8490822553e-02	1.1179733671e-02	7.5216603608e+01	7.1256382714e-03
4.5544087911e-01	1.4554408791e+00	0.0000000000e+00	5.0000000000e+00	2.7591684244e-05	2.7591684244e-05	2.1470766643e-32	1.1179733667e-02	3.8499076683e-02	1.1179733671e-02	7.5336950173e+01	7.0794452796e-03
4.5590992214e-01	1.4559099221e+00	0.0000000000e+00	5.0000000000e+00	2.7412556144e-05	2.7412556144e-05	1.5508855600e-32	1.1179733667e-02	3.8507329928e-02	1.1179733671e-02	7.5457296739e+01	7.0334847804e-03
4.5637896517e-01	1.4563789652e+00	0.0000000000e+00	5.0000000000e+00	2.7234334169e-05	2.7234334169e-05	8.3346781313e-33	1.1179733667e-02	3.8515582289e-02	1.1179733671e-02	7.5577643305e+01	6.9877567737e-03
4.5684800819e-01	1.4568480082e+00	0.0000000000e+00	5.0000000000e+00	2.7057018318e-05	2.7057018318e-05	5.7925252065e-33	1.1179733667e-02	3.8523833766e-02	1.1179733671e-02	7.5697989871e+01	6.9422612595e-03
4.5731705122e-01	1.4573170512e+00	0.0000000000e+00	5.0000000000e+00	2.6880608593e-05	2.6880608593e-05	2.7342315339e-33	1.1179733667e-02	3.8532084359e-02	1.1179733671e-02	7.5818336437e+01	6.8969982379e-03
4.5778609425e-01	1.4577860942e+00	0.0000000000e+00	5.0000000000e+00	2.6705104992e-05	2.6705104992e-05	7.3302969884e-34	1.1179733666e-02	3.8540334069e-02	1.1179733671e-02	7.5938683002e+01	6.8519677089e-03
4.5825513727e-01	1.4582551373e+00	0.0000000000e+00	5.0000000000e+00	2.6530507516e-05	2.6530507516e-05	3.5095160751e-39	1.1179733666e-02	3.8548582896e-02	1.1179733671e-02	7.6059029568e+01	6.8071696724e-03
4.5872418030e-01	1.4587241803e+00	0.0000000000e+00	5.0000000000e+00	2.6356816165e-05	2.6356816165e-05	4.5415324344e-34	1.1179733666e-02	3.8556830841e-02	1.1179733671e-02	7.6179376134e+01	6.7626041285e-03
4.5919322333e-01	1.4591932233e+00	0.0000000000e+00	5.0000000000e+00	2.6184030938e-05	2.6184030938e-05	1.5245228157e-33	1.1179733666e-02	3.8565077904e-02	1.1179733671e-02	7.6299722700e+01	6.7182710771e-03
4.5966226635e-01	1.4596622664e+00	0.0000000000e+00	5.0000000000e+00	2.6012151837e-05	2.6012151837e-05	5.2518315089e-33	1.1179733666e-02	3.8573324085e-02	1.1179733671e-02	7.6420069265e+01	6.6741705183e-03
4.6013130938e-01	1.4601313094e+00	0.0000000000e+00	5.0000000000e+00	2.5841178860e-05	2.5841178860e-05	8.4994975348e-33	1.1179733666e-02	3.8581569384e-02	1.1179733671e-02	7.6540415831e+01	6.6303024520e-03
4.6060035241e-01	1.4606003524e+00	0.0000000000e+00	5.0000000000e+00	2.5671112008e-05	2.5671112008e-05	1.3161272704e-32	1.1179733666e-02	3.8589813803e-02	1.1179733671e-02	7.6660762397e+01	6.5866668783e-03
4.6106939543e-01	1.4610693954e+00	0.0000000000e+00	5.0000000000e+00	2.5501951281e-05	2.5501951281e-05	1.9279920635e-32	1.1179733666e-02	3.8598057341e-02	1.1179733671e-02	7.6781108963e+01	6.5432637971e-03
4.6153843846e-01	1.4615384385e+00	0.0000000000e+00	5.0000000000e+00	2.5333696679e-05	2.5333696679e-05	2.6036505619e-32	1.1179733666e-02	3.8606299999e-02	1.1179733671e-02	7.6901455528e+01	6.5000932085e-03
4.6200748149e-01	1.4620074815e+00	0.0000000000e+00	5.0000000000e+00	2.5166348201e-05	2.5166348201e-05	3.4397216873e-32	1.1179733666e-02	3.8614541777e-02	1.1179733671e-02	7.7021802094e+01	6.4571551124e-03
4.6247652452e-01	1.4624765245e+00	0.0000000000e+00	5.0000000000e+00	2.4999905849e-05	2.4999905849e-05	4.3578114088e-32	1.1179733666e-02	3.8622782675e-02	1.1179733671e-02	7.7142148660e+01	6.4144495089e-03
4.6294556754e-01	1.4629455675e+00	0.0000000000e+00	5.0000000000e+00	2.4834369621e-05	2.4834369621e-05	5.3092363489e-32	1.1179733666e-02	3.8631022695e-02	1.1179733671e-02	7.7262495226e+01	6.3719763979e-03
4.6341461057e-01	1.4634146106e+00	0.0000000000e+00	5.0000000000e+00	2.4669739518e-05	2.4669739518e-05	6.6834304040e-32	1.1179733666e-02	3.8639261835e-02	1.1179733671e-02	7.7382841792e+01	6.3297357795e-03
4.6388365360e-01	1.4638836536e+00	0.0000000000e+00	5.0000000000e+00	2.4506015540e-05	2.4506015540e-05	7.9398770647e-32	1.1179733666e-02	3.8647500098e-02	1.1179733671e-02	7.7503188357e+01	6.2877276537e-03
4.6435269662e-01	1.4643526966e+00	0.0000000000e+00	5.0000000000e+00	2.4343197686e-05	2.4343197686e-05	9.0592245970e-32	1.1179733666e-02	3.8655737482e-02	1.1179733671e-02	7.7623534923e+01	6.2459520204e-03
4.6482173965e-01	1.4648217396e+00	0.0000000000e+00	5.0000000000e+00	2.4181285958e-05	2.4181285958e-05	1.0722010858e-31	1.1179733666e-02	3.8663973989e-02	1.1179733671e-02	7.7743881489e+01	6.2044088796e-03
4.6529078268e-01	1.4652907827e+00	0.0000000000e+00	5.0000000000e+00	2.4020280354e-05	2.4020280354e-05	1.2071082776e-31	1.1179733666e-02	3.8672209619e-02	1.1179733671e-02	7.7864228055e+01	6.1630982315e-03
4.6575982570e-01	1.4657598257e+00	0.0000000000e+00	5.0000000000e+00	2.3860180875e-05	2.3860180875e-05	1.3618064161e-31	1.1179733666e-02	3.8680444371e-02	1.1179733671e-02	7.7984574620e+01	6.1220200758e-03
4.6622886873e-01	1.4662288687e+00	0.0000000000e+00	5.0000000000e+00	2.3700987521e-05	2.3700987521e-05	1.5894877945e-31	1.1179733666e-02	3.8688678248e-02	1.1179733671e-02	7.8104921186e+01	6.0811744127e-03
4.6669791176e-01	1.4666979118e+00	0.0000000000e+00	5.0000000000e+00	2.3542700292e-05	2.3542700292e-05	1.7390666270e-31	1.1179733666e-02	3.8696911248e-02	1.1179733671e-02	7.8225267752e+01	6.0405612422e-03
4.6716695478e-01	1.4671669548e+00	0.0000000000e+00	5.0000000000e+00	2.3385319188e-05	2.3385319188e-05	2.0094995807e-31	1.1179733666e-02	3.8705143373e-02	1.1179733671e-02	7.8345614318e+01	6.0001805642e-03
4.6763599781e-01	1.4676359978e+00	0.0000000000e+00	5.0000000000e+00	2.3228844208e-05	2.3228844208e-05	2.2073108113e-31	1.1179733666e-02	3.8713374622e-02	1.1179733671e-02	7.8465960883e+01	5.9600323788e-03
4.6810504084e-01	1.4681050408e+00	0.0000000000e+00	5.0000000000e+00	2.3073275353e-05	2.3073275353e-05	2.4142856963e-31	1.1179733666e-02	3.8721604996e-02	1.1179733671e-02	7.8586307449e+01	5.9201166859e-03
4.6857408386e-01	1.4685740839e+00	0.0000000000e+00	5.0000000000e+00	2.2918612624e-05	2.2918612624e-05	2.6470232534e-31	1.1179733666e-02	3.8729834496e-02	1.1179733671e-02	7.8706654015e+01	5.8804334856e-03
4.6904312689e-01	1.4690431269e+00	0.0000000000e+00	5.0000000000e+00	2.2764856018e-05	2.2764856018e-05	2.8729773607e-31	1.1179733666e-02	3.8738063121e-02	1.1179733671e-02	7.8827000581e+01	5.8409827778e-03
4.6951216992e-01	1.4695121699e+00	0.0000000000e+00	5.0000000000e+00	2.2612005538e-05	2.2612005538e-05	3.1261134483e-31	1.1179733666e-02	3.8746290873e-02	1.1179733671e-02	7.8947347147e+01	5.8017645626e-03
4.6998121295e-01	1.4699812129e+00	0.0000000000e+00	5.0000000000e+00	2.2460061183e-05	2.2460061183e-05	3.4465672034e-31	1.1179733666e-02	3.8754517751e-02	1.1179733671e-02	7.9067693712e+01	5.7627788399e-03
4.7045025597e-01	1.4704502560e+00	0.0000000000e+00	5.0000000000e+00	2.2309022952e-05	2.2309022952e-05	3.6054733363e-31	1.1179733666e-02	3.8762743756e-02	1.1179733671e-02	7.9188040278e+01	5.7240256098e-03
4.7091929900e-01	1.4709192990e+00	0.0000000000e+00	5.0000000000e+00	2.2158890846e-05	2.2158890846e-05	3.9691372933e-31	1.1179733666e-02	3.8770968888e-02	1.1179733671e-02	7.9308386844e+01	5.6855048722e-03
4.7138834203e-01	1.4713883420e+00	0.0000000000e+00	5.0000000000e+00	2.2009664865e-05	2.2009664865e-05	4.2440091323e-31	1.1179733666e-02	3.8779193148e-02	1.1179733671e-02	7.9428733410e+01	5.6472166272e-03
4.7185738505e-01	1.4718573851e+00	0.0000000000e+00	5.0000000000e+00	2.1861345009e-05	2.1861345009e-05	4.6817816694e-31	1.1179733666e-02	3.8787416536e-02	1.1179733671e-02	7.9549079975e+01	5.6091608748e-03
4.7232642808e-01	1.4723264281e+00	0.0000000000e+00	5.0000000000e+00	2.1713931278e-05	2.1713931278e-05	5.0484292173e-31	1.1179733666e-02	3.8795639052e-02	1.1179733671e-02	7.9669426541e+01	5.5713376149e-03
4.7279547111e-01	1.4727954711e+00	0.0000000000e+00	5.0000000000e+00	2.1567423672e-05	2.1567423672e-05	5.1926028998e-31	1.1179733666e-02	3.8803860697e-02	1.1179733671e-02	7.9789773107e+01	5.5337468475e-03
4.7326451413e-01	1.4732645141e+00	0.0000000000e+00	5.0000000000e+00	2.1420764950e-05	2.1420764950e-05	1.9884192352e-32	1.1179733666e-02	3.8812081471e-02	1.1179733671e-02	7.9910119673e+01	5.4961173073e-03
4.7373355716e-01	1.4737335572e+00	0.0000000000e+00	5.0000000000e+00	2.1275767140e-05	2.1275767140e-05	2.1967533696e-32	1.1179733666e-02	3.8820301374e-02	1.1179733671e-02	8.0030466239e+01	5.4589139219e-03
4.7420260019e-01	1.4742026002e+00	0.0000000000e+00	5.0000000000e+00	2.1131471895e-05	2.1131471895e-05	2.2185807045e-32	1.1179733666e-02	3.8828520408e-02	1.1179733671e-02	8.0150812804e+01	5.4218907998e-03
4.7467164321e-01	1.4746716432e+00	0.0000000000e+00	5.0000000000e+00	2.0987879214e-05	2.0987879214e-05	2.2167242962e-32	1.1179733666e-02	3.8836738571e-02	1.1179733671e-02	8.0271159370e+01	5.3850479410e-03
4.7514068624e-01	1.4751406862e+00	0.0000000000e+00	5.0000000000e+00	2.0844989097e-05	2.0844989097e-05	2.1911985778e-32	1.1179733666e-02	3.8844955865e-02	1.1179733671e-02	8.0391505936e+01	5.3483853455e-03
4.7560972927e-01	1.4756097293e+00	0.0000000000e+00	5.0000000000e+00	2.0702801546e-05	2.0702801546e-05	2.4622262424e-32	1.1179733666e-02	3.8853172290e-02	1.1179733671e-02	8.0511852502e+01	5.3119030132e-03
4.7607877230e-01	1.4760787723e+00	0.0000000000e+00	5.0000000000e+00	2.0561316558e-05	2.0561316558e-05	2.5645001641e-32	1.1179733666e-02	3.8861387847e-02	1.1179733671e-02	8.0632199067e+01	5.2756009443e-03
4.7654781532e-01	1.4765478153e+00	0.0000000000e+00	5.0000000000e+00	2.0420534136e-05	2.0420534136e-05	2.6165732439e-32	1.1179733666e-02	3.8869602535e-02	1.1179733671e-02	8.0752545633e+01	5.2394791385e-03
4.7701685835e-01	1.4770168583e+00	0.0000000000e+00	5.0000000000e+00	2.0280454278e-05	2.0280454278e-05	2.7229506428e-32	1.1179733666e-02	3.8877816355e-02	1.1179733671e-02	8.0872892199e+01	5.2035375961e-03
4.7748590138e-01	1.4774859014e+00	0.0000000000e+00	5.0000000000e+00	2.0141076984e-05	2.0141076984e-05	2.8799729642e-32	1.1179733666e-02	3.8886029307e-02	1.1179733671e-02	8.0993238765e+01	5.1677763170e-03
4.7795494440e-01	1.4779549444e+00	0.0000000000e+00	5.0000000000e+00	2.0002402255e-05	2.0002402255e-05	3.0384007757e-32	1.1179733666e-02	3.8894241393e-02	1.1179733671e-02	8.1113585330e+01	5.1321953011e-03
4.7842398743e-01	1.4784239874e+00	0.0000000000e+00	5.0000000000e+00	1.9864430091e-05	1.9864430091e-05	3.1979942139e-32	1.1179733666e-02	3.8902452611e-02	1.1179733671e-02	8.1233931896e+01	5.0967945485e-03
4.7889303046e-01	1.4788930305e+00	0.0000000000e+00	5.0000000000e+00	1.9727160491e-05	1.9727160491e-05	3.3084584218e-32	1.1179733666e-02	3.8910662963e-02	1.1179733671e-02	8.1354278462e+01	5.0615740591e-03
4.7936207348e-01	1.4793620735e+00	0.0000000000e+00	5.0000000000e+00	1.9590593456e-05	1.9590593456e-05	3.4288672616e-32	1.1179733666e-02	3.8918872449e-02	1.1179733671e-02	8.1474625028e+01	5.0265338331e-03
4.7983111651e-01	1.4798311165e+00	0.0000000000e+00	5.0000000000e+00	1.9454728985e-05	1.9454728985e-05	3.4777122324e-32	1.1179733666e-02	3.8927081069e-02	1.1179733671e-02	8.1594971594e+01	4.9916738703e-03
4.8030015954e-01	1.4803001595e+00	0.0000000000e+00	5.0000000000e+00	1.9319567079e-05	1.9319567079e-05	3.7759417045e-32	1.1179733666e-02	3.8935288824e-02	1.1179733671e-02	8.1715318159e+01	4.9569941708e-03
4.8076920256e-01	1.4807692026e+00	0.0000000000e+00	5.0000000000e+00	1.9185107737e-05	1.9185107737e-05	3.4560584555e-32	1.1179733666e-02	3.8943495713e-02	1.1179733671e-02	8.1835664725e+01	4.9224947345e-03
4.8123824559e-01	1.4812382456e+00	0.0000000000e+00	5.0000000000e+00	1.9051350960e-05	1.9051350960e-05	3.5371789722e-32	1.1179733666e-02	3.8951701738e-02	1.1179733671e-02	8.1956011291e+01	4.8881755616e-03
4.8170728862e-01	1.4817072886e+00	0.0000000000e+00	5.0000000000e+00	1.8918296748e-05	1.8918296748e-05	3.9037145808e-32	1.1179733666e-02	3.8959906899e-02	1.1179733671e-02	8.2076357857e+01	4.8540366519e-03
4.8217633164e-01	1.4821763316e+00	0.0000000000e+00	5.0000000000e+00	1.8785945100e-05	1.8785945100e-05	4.1057010779e-32	1.1179733666e-02	3.8968111196e-02	1.1179733671e-02	8.2196704422e+01	4.8200780055e-03
4.8264537467e-01	1.4826453747e+00	0.0000000000e+00	5.0000000000e+00	1.8654296016e-05	1.8654296016e-05	4.0472567818e-32	1.1179733666e-02	3.8976314629e-02	1.1179733671e-02	8.2317050988e+01	4.7862996224e-03
4.8311441770e-01	1.4831144177e+00	0.0000000000e+00	5.0000000000e+00	1.8523349498e-05	1.8523349498e-05	4.3554321116e-32	1.1179733666e-02	3.8984517199e-02	1.1179733671e-02	8.2437397554e+01	4.7527015025e-03
4.8358346073e-01	1.4835834607e+00	0.0000000000e+00	5.0000000000e+00	1.8393105543e-05	1.8393105543e-05	4.5706093333e-32	1.1179733665e-02	3.8992718906e-02	1.1179733671e-02	8.2557744120e+01	4.7192836459e-03
4.8405250375e-01	1.4840525038e+00	0.0000000000e+00	5.0000000000e+00	1.8263564154e-05	1.8263564154e-05	4.7916581600e-32	1.1179733665e-02	3.9000919751e-02	1.1179733671e-02	8.2678090686e+01	4.6860460526e-03
4.8452154678e-01	1.4845215468e+00	0.0000000000e+00	5.0000000000e+00	1.8134725329e-05	1.8134725329e-05	4.8737243249e-32	1.1179733665e-02	3.9009119734e-02	1.1179733671e-02	8.2798437251e+01	4.6529887226e-03
4.8499058981e-01	1.4849905898e+00	0.0000000000e+00	5.0000000000e+00	1.8006589068e-05	1.8006589068e-05	4.7418653809e-32	1.1179733665e-02	3.9017318854e-02	1.1179733671e-02	8.2918783817e+01	4.6201116558e-03
4.8545963283e-01	1.4854596328e+00	0.0000000000e+00	5.0000000000e+00	1.7879155372e-05	1.7879155372e-05	5.0785218094e-32	1.1179733665e-02	3.9025517114e-02	1.1179733671e-02	8.3039130383e+01	4.5874148523e-03
4.8592867586e-01	1.4859286759e+00	0.0000000000e+00	5.0000000000e+00	1.7752424241e-05	1.7752424241e-05	5.0178404552e-32	1.1179733665e-02	3.9033714512e-02	1.1179733671e-02	8.3159476949e+01	4.5548983121e-03
4.8639771889e-01	1.4863977189e+00	0.0000000000e+00	5.0000000000e+00	1.7626395674e-05	1.7626395674e-05	5.2901833511e-32	1.1179733665e-02	3.9041911050e-02	1.1179733671e-02	8.3279823514e+01	4.5225620352e-03
4.8686676191e-01	1.4868667619e+00	0.0000000000e+00	5.0000000000e+00	1.7501069672e-05	1.7501069672e-05	5.3043359159e-32	1.1179733665e-02	3.9050106727e-02	1.1179733671e-02	8.3400170080e+01	4.4904060215e-03
4.8733580494e-01	1.4873358049e+00	0.0000000000e+00	5.0000000000e+00	1.7376446234e-05	1.7376446234e-05	5.5472142260e-32	1.1179733665e-02	3.9058301545e-02	1.1179733671e-02	8.3520516646e+01	4.4584302711e-03
4.8780484797e-01	1.4878048480e+00	0.0000000000e+00	5.0000000000e+00	1.7252525361e-05	1.7252525361e-05	5.7962794575e-32	1.1179733665e-02	3.9066495503e-02	1.1179733671e-02	8.3640863212e+01	4.4266347840e-03
4.8827389099e-01	1.4882738910e+00	0.0000000000e+00	5.0000000000e+00	1.7129307052e-05	1.7129307052e-05	6.0515802698e-32	1.1179733665e-02	3.9074688601e-02	1.1179733671e-02	8.3761209777e+01	4.3950195602e-03
4.8874293402e-01	1.4887429340e+00	0.0000000000e+00	5.0000000000e+00	1.7006791308e-05	1.7006791308e-05	5.9893880736e-32	1.1179733665e-02	3.9082880841e-02	1.1179733671e-02	8.3881556343e+01	4.3635845996e-03
4.8921197705e-01	1.4892119770e+00	0.0000000000e+00	5.0000000000e+00	1.6884978128e-05	1.6884978128e-05	6.2503497833e-32	1.1179733665e-02	3.9091072222e-02	1.1179733671e-02	8.4001902909e+01	4.3323299024e-03
4.8968102008e-01	1.4896810201e+00	0.0000000000e+00	5.0000000000e+00	1.6763867513e-05	1.6763867513e-05	6.6854614273e-32	1.1179733665e-02	3.9099262745e-02	1.1179733671e-02	8.4122249475e+01	4.3012554683e-03
4.9015006310e-01	1.4901500631e+00	0.0000000000e+00	5.0000000000e+00	1.6643459463e-05	1.6643459463e-05	6.7913997041e-32	1.1179733665e-02	3.9107452411e-02	1.1179733671e-02	8.4242596041e+01	4.2703612976e-03
4.9061910613e-01	1.4906191061e+00	0.0000000000e+00	5.0000000000e+00	1.6523753977e-05	1.6523753977e-05	6.9849843437e-32	1.1179733665e-02	3.9115641219e-02	1.1179733671e-02	8.4362942606e+01	4.2396473902e-03
4.9108814916e-01	1.4910881492e+00	0.0000000000e+00	5.0000000000e+00	1.6404751056e-05	1.6404751056e-05	7.0080272278e-32	1.1179733665e-02	3.9123829169e-02	1.1179733671e-02	8.4483289172e+01	4.2091137460e-03
4.9155719218e-01	1.4915571922e+00	0.0000000000e+00	5.0000000000e+00	1.6286450699e-05	1.6286450699e-05	7.3827375953e-32	1.1179733665e-02	3.9132016263e-02	1.1179733671e-02	8.4603635738e+01	4.1787603651e-03
4.9202623521e-01	1.4920262352e+00	0.0000000000e+00	5.0000000000e+00	1.6168852907e-05	1.6168852907e-05	7.1434738518e-32	1.1179733665e-02	3.9140202501e-02	1.1179733671e-02	8.4723982304e+01	4.1485872474e-03
4.9249527824e-01	1.4924952782e+00	0.0000000000e+00	5.0000000000e+00	1.6051957680e-05	1.6051957680e-05	7.9784493041e-32	1.1179733665e-02	3.9148387883e-02	1.1179733671e-02	8.4844328869e+01	4.1185943931e-03
4.9296432126e-01	1.4929643213e+00	0.0000000000e+00	5.0000000000e+00	1.5935765017e-05	1.5935765017e-05	7.5503612948e-32	1.1179733665e-02	3.9156572409e-02	1.1179733671e-02	8.4964675435e+01	4.0887818020e-03
4.9343336429e-01	1.4934333643e+00	0.0000000000e+00	5.0000000000e+00	1.5820274918e-05	1.5820274918e-05	7.7592714082e-32	1.1179733665e-02	3.9164756080e-02	1.1179733671e-02	8.5085022001e+01	4.0591494742e-03
4.9390240732e-01	1.4939024073e+00	0.0000000000e+00	5.0000000000e+00	1.5705487384e-05	1.5705487384e-05	7.9718702412e-32	1.1179733665e-02	3.9172938896e-02	1.1179733671e-02	8.5205368567e+01	4.0296974096e-03
4.9437145034e-01	1.4943714503e+00	0.0000000000e+00	5.0000000000e+00	1.5591402415e-05	1.5591402415e-05	8.5670033046e-32	1.1179733665e-02	3.9181120857e-02	1.1179733671e-02	8.5325715133e+01	4.0004256084e-03
4.9484049337e-01	1.4948404934e+00	0.0000000000e+00	5.0000000000e+00	1.5478020010e-05	1.5478020010e-05	9.0857041234e-32	1.1179733665e-02	3.9189301965e-02	1.1179733671e-02	8.5446061698e+01	3.9713340704e-03
4.9530953640e-01	1.4953095364e+00	0.0000000000e+00	5.0000000000e+00	1.5365340170e-05	1.5365340170e-05	9.4186976256e-32	1.1179733665e-02	3.9197482218e-02	1.1179733671e-02	8.5566408264e+01	3.9424227957e-03
4.9577857942e-01	1.4957785794e+00	0.0000000000e+00	5.0000000000e+00	1.5252403520e-05	1.5252403520e-05	8.9471262591e-31	1.1179733665e-02	3.9205661618e-02	1.1179733671e-02	8.5686754830e+01	3.9134456290e-03
4.9624762245e-01	1.4962476225e+00	0.0000000000e+00	5.0000000000e+00	1.5140814524e-05	1.5140814524e-05	8.3942901389e-31	1.1179733665e-02	3.9213840164e-02	1.1179733671e-02	8.5807101396e+01	3.8848142418e-03
4.9671666548e-01	1.4967166655e+00	0.0000000000e+00	5.0000000000e+00	1.5029756562e-05	1.5029756562e-05	7.7440428067e-31	1.1179733665e-02	3.9222017858e-02	1.1179733671e-02	8.5927447961e+01	3.8563191071e-03
4.9718570851e-01	1.4971857085e+00	0.0000000000e+00	5.0000000000e+00	1.4919229636e-05	1.4919229636e-05	7.3224604050e-31	1.1179733665e-02	3.9230194700e-02	1.1179733671e-02	8.6047794527e+01	3.8279602248e-03
4.9765475153e-01	1.4976547515e+00	0.0000000000e+00	5.0000000000e+00	1.4809233745e-05	1.4809233745e-05	6.7845444793e-31	1.1179733665e-02	3.9238370689e-02	1.1179733671e-02	8.6168141093e+01	3.7997375949e-03
4.9812379456e-01	1.4981237946e+00	0.0000000000e+00	5.0000000000e+00	1.4699768889e-05	1.4699768889e-05	6.2418242625e-31	1.1179733665e-02	3.9246545827e-02	1.1179733671e-02	8.6288487659e+01	3.7716512175e-03
4.9859283759e-01	1.4985928376e+00	0.0000000000e+00	5.0000000000e+00	1.4590835068e-05	1.4590835068e-05	5.8909031238e-31	1.1179733665e-02	3.9254720113e-02	1.1179733671e-02	8.6408834224e+01	3.7437010924e-03
4.9906188061e-01	1.4990618806e+00	0.0000000000e+00	5.0000000000e+00	1.4482432282e-05	1.4482432282e-05	5.4262605030e-31	1.1179733665e-02	3.9262893549e-02	1.1179733671e-02	8.6529180790e+01	3.7158872198e-03
4.9953092364e-01	1.4995309236e+00	0.0000000000e+00	5.0000000000e+00	1.4374560531e-05	1.4374560531e-05	4.9494651147e-31	1.1179733665e-02	3.9271066133e-02	1.1179733671e-02	8.6649527356e+01	3.6882095996e-03
4.9999996667e-01	1.4999999667e+00	0.0000000000e+00	5.0000000000e+00	1.4267219815e-05	1.4267219815e-05	4.5959944226e-31	1.1179733665e-02	3.9279237868e-02	1.1179733671e-02	8.6769873922e+01	3.6606682318e-03
5.0046900969e-01	1.5004690097e+00	0.0000000000e+00	5.0000000000e+00	1.4160410134e-05	1.4160410134e-05	4.1934984502e-31	1.1179733665e-02	3.9287408752e-02	1.1179733671e-02	8.6890220488e+01	3.6332631164e-03
5.0093805272e-01	1.5009380527e+00	0.0000000000e+00	5.0000000000e+00	1.4054131489e-05	1.4054131489e-05	3.8708076319e-31	1.1179733665e-02	3.9295578787e-02	1.1179733671e-02	8.7010567053e+01	3.6059942534e-03
5.0140709575e-01	1.5014070957e+00	0.0000000000e+00	5.0000000000e+00	1.3948383878e-05	1.3948383878e-05	3.4832135470e-31	1.1179733665e-02	3.9303747973e-02	1.1179733671e-02	8.7130913619e+01	3.5788616429e-03
5.0187613877e-01	1.5018761388e+00	0.0000000000e+00	5.0000000000e+00	1.3843167303e-05	1.3843167303e-05	3.1026436204e-31	1.1179733665e-02	3.9311916309e-02	1.1179733671e-02	8.7251260185e+01	3.5518652848e-03
5.0234518180e-01	1.5023451818e+00	0.0000000000e+00	5.0000000000e+00	1.3738481762e-05	1.3738481762e-05	2.8601723480e-31	1.1179733665e-02	3.9320083798e-02	1.1179733671e-02	8.7371606751e+01	3.5250051790e-03
5.0281422483e-01	1.5028142248e+00	0.0000000000e+00	5.0000000000e+00	1.3634327257e-05	1.3634327257e-05	2.5569200759e-31	1.1179733665e-02	3.9328250438e-02	1.1179733671e-02	8.7491953316e+01	3.4982813257e-03
5.0328326785e-01	1.5032832679e+00	0.0000000000e+00	5.0000000000e+00	1.3530703786e-05	1.3530703786e-05	2.2456573714e-31	1.1179733665e-02	3.9336416230e-02	1.1179733671e-02	8.7612299882e+01	3.4716937249e-03
5.0375231088e-01	1.5037523109e+00	0.0000000000e+00	5.0000000000e+00	1.3427611351e-05	1.3427611351e-05	1.9567377847e-31	1.1179733665e-02	3.9344581175e-02	1.1179733671e-02	8.7732646448e+01	3.4452423764e-03
5.0422135391e-01	1.5042213539e+00	0.0000000000e+00	5.0000000000e+00	1.3325049951e-05	1.3325049951e-05	1.7562025666e-31	1.1179733665e-02	3.9352745272e-02	1.1179733671e-02	8.7852993014e+01	3.4189272804e-03
5.0469039694e-01	1.5046903969e+00	0.0000000000e+00	5.0000000000e+00	1.3223019585e-05	1.3223019585e-05	1.5056351639e-31	1.1179733665e-02	3.9360908523e-02	1.1179733671e-02	8.7973339580e+01	3.3927484367e-03
5.0515943996e-01	1.5051594400e+00	0.0000000000e+00	5.0000000000e+00	1.3121520255e-05	1.3121520255e-05	1.3041281938e-31	1.1179733665e-02	3.9369070927e-02	1.1179733671e-02	8.8093686145e+01	3.3667058455e-03
5.0562848299e-01	1.5056284830e+00	0.0000000000e+00	5.0000000000e+00	1.3020551960e-05	1.3020551960e-05	1.0982009810e-31	1.1179733665e-02	3.9377232486e-02	1.1179733671e-02	8.8214032711e+01	3.3407995067e-03
5.0609752602e-01	1.5060975260e+00	0.0000000000e+00	5.0000000000e+00	1.2920114700e-05	1.2920114700e-05	9.0523424064e-32	1.1179733665e-02	3.9385393198e-02	1.1179733671e-02	8.8334379277e+01	3.3150294203e-03
5.0656656904e-01	1.5065665690e+00	0.0000000000e+00	5.0000000000e+00	1.2820208475e-05	1.2820208475e-05	7.4900104961e-32	1.1179733665e-02	3.9393553066e-02	1.1179733671e-02	8.8454725843e+01	3.2893955864e-03
5.0703561207e-01	1.5070356121e+00	0.0000000000e+00	5.0000000000e+00	1.2720833285e-05	1.2720833285e-05	6.1997875541e-32	1.1179733665e-02	3.9401712088e-02	1.1179733671e-02	8.8575072408e+01	3.2638980048e-03
5.0750465510e-01	1.5075046551e+00	0.0000000000e+00	5.0000000000e+00	1.2621989131e-05	1.2621989131e-05	4.5647317268e-32	1.1179733665e-02	3.9409870265e-02	1.1179733671e-02	8.8695418974e+01	3.2385366757e-03
5.0797369812e-01	1.5079736981e+00	0.0000000000e+00	5.0000000000e+00	1.2523676011e-05	1.2523676011e-05	3.4199321908e-32	1.1179733664e-02	3.9418027599e-02	1.1179733671e-02	8.8815765540e+01	3.2133115990e-03
5.0844274115e-01	1.5084427412e+00	0.0000000000e+00	5.0000000000e+00	1.2425893926e-05	1.2425893926e-05	2.5716330831e-32	1.1179733664e-02	3.9426184088e-02	1.1179733671e-02	8.8936112106e+01	3.1882227747e-03
5.0891178418e-01	1.5089117842e+00	0.0000000000e+00	5.0000000000e+00	1.2328642876e-05	1.2328642876e-05	1.7567535339e-32	1.1179733664e-02	3.9434339734e-02	1.1179733671e-02	8.9056458671e+01	3.1632702028e-03
5.0938082720e-01	1.5093808272e+00	0.0000000000e+00	5.0000000000e+00	1.2231922862e-05	1.2231922862e-05	1.1148057377e-32	1.1179733664e-02	3.9442494536e-02	1.1179733671e-02	8.9176805237e+01	3.1384538834e-03
5.0984987023e-01	1.5098498702e+00	0.0000000000e+00	5.0000000000e+00	1.2135733882e-05	1.2135733882e-05	6.0593210365e-33	1.1179733664e-02	3.9450648496e-02	1.1179733671e-02	8.9297151803e+01	3.1137738163e-03
5.1031891326e-01	1.5103189133e+00	0.0000000000e+00	5.0000000000e+00	1.2040075938e-05	1.2040075938e-05	2.3512859706e-33	1.1179733664e-02	3.9458801612e-02	1.1179733671e-02	8.9417498369e+01	3.0892300017e-03
5.1078795629e-01	1.5107879563e+00	0.0000000000e+00	5.0000000000e+00	1.1944949029e-05	1.1944949029e-05	3.0725131667e-34	1.1179733664e-02	3.9466953887e-02	1.1179733671e-02	8.9537844935e+01	3.0648224395e-03
5.1125699931e-01	1.5112569993e+00	0.0000000000e+00	5.0000000000e+00	1.1850353154e-05	1.1850353154e-05	2.6561100080e-35	1.1179733664e-02	3.9475105320e-02	1.1179733671e-02	8.9658191500e+01	3.0405511297e-03
5.1172604234e-01	1.5117260423e+00	0.0000000000e+00	5.0000000000e+00	1.1756288315e-05	1.1756288315e-05	1.1826731483e-33	1.1179733664e-02	3.9483255911e-02	1.1179733671e-02	8.9778538066e+01	3.0164160723e-03
5.1219508537e-01	1.5121950854e+00	0.0000000000e+00	5.0000000000e+00	1.1662754511e-05	1.1662754511e-05	4.0434610841e-33	1.1179733664e-02	3.9491405661e-02	1.1179733671e-02	8.9898884632e+01	2.9924172674e-03
5.1266412839e-01	1.5126641284e+00	0.0000000000e+00	5.0000000000e+00	1.1569751742e-05	1.1569751742e-05	8.2990264843e-33	1.1179733664e-02	3.9499554570e-02	1.1179733671e-02	9.0019231198e+01	2.9685547148e-03
5.1313317142e-01	1.5131331714e+00	0.0000000000e+00	5.0000000000e+00	1.1477280007e-05	1.1477280007e-05	1.4059093447e-32	1.1179733664e-02	3.9507702639e-02	1.1179733671e-02	9.0139577763e+01	2.9448284147e-03
5.1360221445e-01	1.5136022144e+00	0.0000000000e+00	5.0000000000e+00	1.1385339308e-05	1.1385339308e-05	2.2787271608e-32	1.1179733664e-02	3.9515849868e-02	1.1179733671e-02	9.0259924329e+01	2.9212383670e-03
5.1407125747e-01	1.5140712575e+00	0.0000000000e+00	5.0000000000e+00	1.1293929645e-05	1.1293929645e-05	2.9497601982e-32	1.1179733664e-02	3.9523996257e-02	1.1179733671e-02	9.0380270895e+01	2.8977845717e-03
5.1454030050e-01	1.5145403005e+00	0.0000000000e+00	5.0000000000e+00	1.1203051016e-05	1.1203051016e-05	4.2997308908e-32	1.1179733664e-02	3.9532141806e-02	1.1179733671e-02	9.0500617461e+01	2.8744670288e-03
5.1500934353e-01	1.5150093435e+00	0.0000000000e+00	5.0000000000e+00	1.1112703422e-05	1.1112703422e-05	5.4300893206e-32	1.1179733664e-02	3.9540286516e-02	1.1179733671e-02	9.0620964026e+01	2.8512857384e-03
5.1547838655e-01	1.5154783866e+00	0.0000000000e+00	5.0000000000e+00	1.1022886863e-05	1.1022886863e-05	6.6901779035e-32	1.1179733664e-02	3.9548430388e-02	1.1179733671e-02	9.0741310592e+01	2.8282407003e-03
5.1594742958e-01	1.5159474296e+00	0.0000000000e+00	5.0000000000e+00	1.0933601339e-05	1.0933601339e-05	8.5557103821e-32	1.1179733664e-02	3.9556573421e-02	1.1179733671e-02	9.0861657158e+01	2.8053319147e-03
5.1641647261e-01	1.5164164726e+00	0.0000000000e+00	5.0000000000e+00	1.0844846851e-05	1.0844846851e-05	1.0115757981e-31	1.1179733664e-02	3.9564715616e-02	1.1179733671e-02	9.0982003724e+01	2.7825593815e-03
5.1688551563e-01	1.5168855156e+00	0.0000000000e+00	5.0000000000e+00	1.0756623397e-05	1.0756623397e-05	1.2031858174e-31	1.1179733664e-02	3.9572856973e-02	1.1179733671e-02	9.1102350290e+01	2.7599231007e-03
5.1735455866e-01	1.5173545587e+00	0.0000000000e+00	5.0000000000e+00	1.0668930979e-05	1.0668930979e-05	1.4486166352e-31	1.1179733664e-02	3.9580997493e-02	1.1179733671e-02	9.1222696855e+01	2.7374230723e-03
5.1782360169e-01	1.5178236017e+00	0.0000000000e+00	5.0000000000e+00	1.0585995063e-05	1.0585995063e-05	1.5228780764e-31	1.3273597853e-02	4.1920691232e-02	1.3273597862e-02	9.1343043421e+01	2.7161434625e-03
5.1829264472e-01	1.5182926447e+00	0.0000000000e+00	5.0000000000e+00	1.0524439314e-05	1.0524439314e-05	1.1514420355e-31	1.3273597853e-02	4.1929308923e-02	1.3273597862e-02	9.1463389987e+01	2.7003495533e-03
5.1876168774e-01	1.5187616877e+00	0.0000000000e+00	5.0000000000e+00	1.0463165020e-05	1.0463165020e-05	1.0631766965e-31	1.3273597853e-02	4.1937925728e-02	1.3273597862e-02	9.1583736553e+01	2.6846278596e-03
5.1923073077e-01	1.5192307308e+00	0.0000000000e+00	5.0000000000e+00	1.0402172181e-05	1.0402172181e-05	8.3110349927e-32	1.3273597853e-02	4.1946541647e-02	1.3273597862e-02	9.1704083118e+01	2.6689783812e-03
5.1969977380e-01	1.5196997738e+00	0.0000000000e+00	5.0000000000e+00	1.0341460797e-05	1.0341460797e-05	6.9744639290e-32	1.3273597853e-02	4.1955156682e-02	1.3273597862e-02	9.1824429684e+01	2.6534011182e-03
5.2016881682e-01	1.5201688168e+00	0.0000000000e+00	5.0000000000e+00	1.0281030868e-05	1.0281030868e-05	5.6507105210e-32	1.3273597853e-02	4.1963770833e-02	1.3273597862e-02	9.1944776250e+01	2.6378960705e-03
5.2063785985e-01	1.5206378598e+00	0.0000000000e+00	5.0000000000e+00	1.0220882393e-05	1.0220882393e-05	4.2831162706e-32	1.3273597853e-02	4.1972384099e-02	1.3273597862e-02	9.2065122816e+01	2.6224632383e-03
5.2110690288e-01	1.5211069029e+00	0.0000000000e+00	5.0000000000e+00	1.0161015374e-05	1.0161015374e-05	3.5523494709e-32	1.3273597853e-02	4.1980996482e-02	1.3273597862e-02	9.2185469382e+01	2.6071026214e-03
5.2157594590e-01	1.5215759459e+00	0.0000000000e+00	5.0000000000e+00	1.0101429809e-05	1.0101429809e-05	2.3921024363e-32	1.3273597853e-02	4.1989607981e-02	1.3273597862e-02	9.2305815947e+01	2.5918142199e-03
5.2204498893e-01	1.5220449889e+00	0.0000000000e+00	5.0000000000e+00	1.0042125699e-05	1.0042125699e-05	1.5794811095e-32	1.3273597853e-02	4.1998218598e-02	1.3273597862e-02	9.2426162513e+01	2.5765980338e-03
5.2251403196e-01	1.5225140320e+00	0.0000000000e+00	5.0000000000e+00	9.9831030433e-06	9.9831030433e-06	9.9530970965e-33	1.3273597853e-02	4.2006828332e-02	1.3273597862e-02	9.2546509079e+01	2.5614540631e-03
5.2298307498e-01	1.5229830750e+00	0.0000000000e+00	5.0000000000e+00	9.9243618428e-06	9.9243618428e-06	6.9371064776e-33	1.3273597853e-02	4.2015437183e-02	1.3273597862e-02	9.2666855645e+01	2.5463823078e-03
5.2345211801e-01	1.5234521180e+00	0.0000000000e+00	5.0000000000e+00	9.8659020972e-06	9.8659020972e-06	2.5706384353e-33	1.3273597853e-02	4.2024045153e-02	1.3273597862e-02	9.2787202210e+01	2.5313827678e-03
5.2392116104e-01	1.5239211610e+00	0.0000000000e+00	5.0000000000e+00	9.8077238064e-06	9.8077238064e-06	4.7250291856e-34	1.3273597853e-02	4.2032652242e-02	1.3273597862e-02	9.2907548776e+01	2.5164554433e-03
5.2439020407e-01	1.5243902041e+00	0.0000000000e+00	5.0000000000e+00	9.7498269704e-06	9.7498269704e-06	8.5282451047e-35	1.3273597853e-02	4.2041258449e-02	1.3273597862e-02	9.3027895342e+01	2.5016003341e-03
5.2485924709e-01	1.5248592471e+00	0.0000000000e+00	5.0000000000e+00	9.6922115892e-06	9.6922115892e-06	9.9650074699e-34	1.3273597853e-02	4.2049863775e-02	1.3273597862e-02	9.3148241908e+01	2.4868174403e-03
5.2532829012e-01	1.5253282901e+00	0.0000000000e+00	5.0000000000e+00	9.6348776629e-06	9.6348776629e-06	2.9799106521e-33	1.3273597853e-02	4.2058468221e-02	1.3273597862e-02	9.3268588473e+01	2.4721067618e-03
5.2579733315e-01	1.5257973331e+00	0.0000000000e+00	5.0000000000e+00	9.5778251914e-06	9.5778251914e-06	7.6725040310e-33	1.3273597853e-02	4.2067071787e-02	1.3273597862e-02	9.3388935039e+01	2.4574682988e-03
5.2626637617e-01	1.5262663762e+00	0.0000000000e+00	5.0000000000e+00	9.5210541747e-06	9.5210541747e-06	1.2135659205e-32	1.3273597853e-02	4.2075674473e-02	1.3273597862e-02	9.3509281605e+01	2.4429020511e-03
5.2673541920e-01	1.5267354192e+00	0.0000000000e+00	5.0000000000e+00	9.4645646128e-06	9.4645646128e-06	2.0337128077e-32	1.3273597852e-02	4.2084276280e-02	1.3273597862e-02	9.3629628171e+01	2.4284080188e-03
5.2720446223e-01	1.5272044622e+00	0.0000000000e+00	5.0000000000e+00	9.4083565058e-06	9.4083565058e-06	3.0106811552e-32	1.3273597852e-02	4.2092877207e-02	1.3273597862e-02	9.3749974737e+01	2.4139862019e-03
5.2767350525e-01	1.5276735053e+00	0.0000000000e+00	5.0000000000e+00	9.3524298535e-06	9.3524298535e-06	3.8182722013e-32	1.3273597852e-02	4.2101477256e-02	1.3273597862e-02	9.3870321302e+01	2.3996366004e-03
5.2814254828e-01	1.5281425483e+00	0.0000000000e+00	5.0000000000e+00	9.2967846561e-06	9.2967846561e-06	4.6832342275e-32	1.3273597852e-02	4.2110076427e-02	1.3273597862e-02	9.3990667868e+01	2.3853592143e-03
5.2861159131e-01	1.5286115913e+00	0.0000000000e+00	5.0000000000e+00	9.2414209135e-06	9.2414209135e-06	5.9535352909e-32	1.3273597852e-02	4.2118674720e-02	1.3273597862e-02	9.4111014434e+01	2.3711540435e-03
5.2908063433e-01	1.5290806343e+00	0.0000000000e+00	5.0000000000e+00	9.1863386258e-06	9.1863386258e-06	7.7384455822e-32	1.3273597852e-02	4.2127272136e-02	1.3273597862e-02	9.4231361000e+01	2.3570210882e-03
5.2954967736e-01	1.5295496774e+00	0.0000000000e+00	5.0000000000e+00	9.1315377928e-06	9.1315377928e-06	9.0819771459e-32	1.3273597852e-02	4.2135868674e-02	1.3273597862e-02	9.4351707565e+01	2.3429603482e-03
5.3001872039e-01	1.5300187204e+00	0.0000000000e+00	5.0000000000e+00	9.0770184147e-06	9.0770184147e-06	1.1317651509e-31	1.3273597852e-02	4.2144464335e-02	1.3273597862e-02	9.4472054131e+01	2.3289718236e-03
5.3048776341e-01	1.5304877634e+00	0.0000000000e+00	5.0000000000e+00	9.0227804914e-06	9.0227804914e-06	1.2522188071e-31	1.3273597852e-02	4.2153059120e-02	1.3273597862e-02	9.4592400697e+01	2.3150555143e-03
5.3095680644e-01	1.5309568064e+00	0.0000000000e+00	5.0000000000e+00	8.9688240230e-06	8.9688240230e-06	1.4852660344e-31	1.3273597852e-02	4.2161653029e-02	1.3273597862e-02	9.4712747263e+01	2.3012114205e-03
5.3142584947e-01	1.5314258495e+00	0.0000000000e+00	5.0000000000e+00	8.9151490093e-06	8.9151490093e-06	1.6440293693e-31	1.3273597852e-02	4.2170246062e-02	1.3273597862e-02	9.4833093829e+01	2.2874395420e-03
5.3189489250e-01	1.5318948925e+00	0.0000000000e+00	5.0000000000e+00	8.8617554505e-06	8.8617554505e-06	1.9404305633e-31	1.3273597852e-02	4.2178838219e-02	1.3273597862e-02	9.4953440394e+01	2.2737398789e-03
5.3236393552e-01	1.5323639355e+00	0.0000000000e+00	5.0000000000e+00	8.8086433465e-06	8.8086433465e-06	2.1374495701e-31	1.3273597852e-02	4.2187429502e-02	1.3273597862e-02	9.5073786960e+01	2.2601124312e-03
5.3283297855e-01	1.5328329785e+00	0.0000000000e+00	5.0000000000e+00	8.7558126973e-06	8.7558126973e-06	2.4561236797e-31	1.3273597852e-02	4.2196019910e-02	1.3273597862e-02	9.5194133526e+01	2.2465571989e-03
5.3330202158e-01	1.5333020216e+00	0.0000000000e+00	5.0000000000e+00	8.7032635029e-06	8.7032635029e-06	2.7136463734e-31	1.3273597852e-02	4.2204609443e-02	1.3273597862e-02	9.5314480092e+01	2.2330741820e-03
5.3377106460e-01	1.5337710646e+00	0.0000000000e+00	5.0000000000e+00	8.6509957634e-06	8.6509957634e-06	3.0419873390e-31	1.3273597852e-02	4.2213198103e-02	1.3273597862e-02	9.5434826657e+01	2.2196633804e-03
5.3424010763e-01	1.5342401076e+00	0.0000000000e+00	5.0000000000e+00	8.5990094787e-06	8.5990094787e-06	3.3583045245e-31	1.3273597852e-02	4.2221785888e-02	1.3273597862e-02	9.5555173223e+01	2.2063247942e-03
5.3470915066e-01	1.5347091507e+00	0.0000000000e+00	5.0000000000e+00	8.5473046488e-06	8.5473046488e-06	3.5627743534e-31	1.3273597852e-02	4.2230372801e-02	1.3273597862e-02	9.5675519789e+01	2.1930584235e-03
5.3517819368e-01	1.5351781937e+00	0.0000000000e+00	5.0000000000e+00	8.4958812737e-06	8.4958812737e-06	3.9929604238e-31	1.3273597852e-02	4.2238958841e-02	1.3273597862e-02	9.5795866355e+01	2.1798642680e-03
5.3564723671e-01	1.5356472367e+00	0.0000000000e+00	5.0000000000e+00	8.4447393534e-06	8.4447393534e-06	4.2613792024e-31	1.3273597852e-02	4.2247544008e-02	1.3273597862e-02	9.5916212920e+01	2.1667423280e-03
5.3611627974e-01	1.5361162797e+00	0.0000000000e+00	5.0000000000e+00	8.3938788880e-06	8.3938788880e-06	4.7063606353e-31	1.3273597852e-02	4.2256128303e-02	1.3273597862e-02	9.6036559486e+01	2.1536926034e-03
5.3658532276e-01	1.5365853228e+00	0.0000000000e+00	5.0000000000e+00	8.3432998774e-06	8.3432998774e-06	5.0472318433e-31	1.3273597852e-02	4.2264711726e-02	1.3273597862e-02	9.6156906052e+01	2.1407150941e-03
5.3705436579e-01	1.5370543658e+00	0.0000000000e+00	5.0000000000e+00	8.2930023216e-06	8.2930023216e-06	5.4258948633e-31	1.3273597852e-02	4.2273294277e-02	1.3273597862e-02	9.6277252618e+01	2.1278098002e-03
5.3752340882e-01	1.5375234088e+00	0.0000000000e+00	5.0000000000e+00	8.2429862207e-06	8.2429862207e-06	5.8721547401e-31	1.3273597852e-02	4.2281875957e-02	1.3273597862e-02	9.6397599184e+01	2.1149767217e-03
5.3799245184e-01	1.5379924518e+00	0.0000000000e+00	5.0000000000e+00	8.1932515745e-06	8.1932515745e-06	6.3078942539e-31	1.3273597852e-02	4.2290456767e-02	1.3273597862e-02	9.6517945749e+01	2.1022158586e-03
5.3846149487e-01	1.5384614949e+00	0.0000000000e+00	5.0000000000e+00	8.1437983832e-06	8.1437983832e-06	6.6722946361e-31	1.3273597852e-02	4.2299036706e-02	1.3273597862e-02	9.6638292315e+01	2.0895272109e-03
5.3893053790e-01	1.5389305379e+00	0.0000000000e+00	5.0000000000e+00	8.0946266467e-06	8.0946266467e-06	7.1360632726e-31	1.3273597852e-02	4.2307615775e-02	1.3273597862e-02	9.6758638881e+01	2.0769107785e-03
5.3939958093e-01	1.5393995809e+00	0.0000000000e+00	5.0000000000e+00	8.0457363650e-06	8.0457363650e-06	7.5845126357e-31	1.3273597852e-02	4.2316193974e-02	1.3273597862e-02	9.6878985447e+01	2.0643665615e-03
5.3986862395e-01	1.5398686240e+00	0.0000000000e+00	5.0000000000e+00	7.9971275382e-06	7.9971275382e-06	8.0465197491e-31	1.3273597852e-02	4.2324771304e-02	1.3273597862e-02	9.6999332012e+01	2.0518945599e-03
5.4033766698e-01	1.5403376670e+00	0.0000000000e+00	5.0000000000e+00	7.9488001661e-06	7.9488001661e-06	8.6860415018e-31	1.3273597852e-02	4.2333347765e-02	1.3273597862e-02	9.7119678578e+01	2.0394947737e-03
5.4080671001e-01	1.5408067100e+00	0.0000000000e+00	5.0000000000e+00	7.9007542489e-06	7.9007542489e-06	9.1121532368e-31	1.3273597852e-02	4.2341923357e-02	1.3273597862e-02	9.7240025144e+01	2.0271672029e-03
5.4127575303e-01	1.5412757530e+00	0.0000000000e+00	5.0000000000e+00	7.8529897865e-06	7.8529897865e-06	9.7219068301e-31	1.3273597852e-02	4.2350498081e-02	1.3273597862e-02	9.7360371710e+01	2.0149118475e-03
5.4174479606e-01	1.5417447961e+00	0.0000000000e+00	5.0000000000e+00	7.8055067790e-06	7.8055067790e-06	9.9592085192e-31	1.3273597852e-02	4.2359071937e-02	1.3273597862e-02	9.7480718276e+01	2.0027287074e-03
5.4221383909e-01	1.5422138391e+00	0.0000000000e+00	5.0000000000e+00	7.7583052262e-06	7.7583052262e-06	1.0668955613e-30	1.3273597852e-02	4.2367644925e-02	1.3273597862e-02	9.7601064841e+01	1.9906177827e-03
5.4268288211e-01	1.5426828821e+00	0.0000000000e+00	5.0000000000e+00	7.7113851283e-06	7.7113851283e-06	1.1289988312e-30	1.3273597852e-02	4.2376217046e-02	1.3273597862e-02	9.7721411407e+01	1.9785790734e-03
5.4315192514e-01	1.5431519251e+00	0.0000000000e+00	5.0000000000e+00	7.6647464852e-06	7.6647464852e-06	1.1621217436e-30	1.3273597852e-02	4.2384788300e-02	1.3273597862e-02	9.7841757973e+01	1.9666125795e-03
5.4362096817e-01	1.5436209682e+00	0.0000000000e+00	5.0000000000e+00	7.6183892969e-06	7.6183892969e-06	1.2268726287e-30	1.3273597852e-02	4.2393358688e-02	1.3273597862e-02	9.7962104539e+01	1.9547183010e-03
5.4409001119e-01	1.5440900112e+00	0.0000000000e+00	5.0000000000e+00	7.5723135635e-06	7.5723135635e-06	1.2973989089e-30	1.3273597852e-02	4.2401928209e-02	1.3273597862e-02	9.8082451104e+01	1.9428962378e-03
5.4455905422e-01	1.5445590542e+00	0.0000000000e+00	5.0000000000e+00	7.5259884102e-06	7.5259884102e-06	7.3221632325e-31	1.3273597852e-02	4.2410496865e-02	1.3273597862e-02	9.8202797670e+01	1.9310101788e-03
5.4502809725e-01	1.5450280972e+00	0.0000000000e+00	5.0000000000e+00	7.4803436760e-06	7.4803436760e-06	6.9724405913e-31	1.3273597852e-02	4.2419064655e-02	1.3273597862e-02	9.8323144236e+01	1.9192987009e-03
5.4549714028e-01	1.5454971403e+00	0.0000000000e+00	5.0000000000e+00	7.4349085519e-06	7.4349085519e-06	6.5450041110e-31	1.3273597852e-02	4.2427631579e-02	1.3273597862e-02	9.8443490802e+01	1.9076410047e-03
5.4596618330e-01	1.5459661833e+00	0.0000000000e+00	5.0000000000e+00	7.3896830379e-06	7.3896830379e-06	6.4543354929e-31	1.3273597851e-02	4.2436197639e-02	1.3273597862e-02	9.8563837367e+01	1.8960370899e-03
5.4643522633e-01	1.5464352263e+00	0.0000000000e+00	5.0000000000e+00	7.3446671341e-06	7.3446671341e-06	6.0778483022e-31	1.3273597851e-02	4.2444762835e-02	1.3273597862e-02	9.8684183933e+01	1.8844869567e-03
5.4690426936e-01	1.5469042694e+00	0.0000000000e+00	5.0000000000e+00	7.2998608404e-06	7.2998608404e-06	5.7596529804e-31	1.3273597851e-02	4.2453327166e-02	1.3273597862e-02	9.8804530499e+01	1.8729906051e-03
5.4737331238e-01	1.5473733124e+00	0.0000000000e+00	5.0000000000e+00	7.2552641567e-06	7.2552641567e-06	5.6015879137e-31	1.3273597851e-02	4.2461890633e-02	1.3273597862e-02	9.8924877065e+01	1.8615480350e-03
5.4784235541e-01	1.5478423554e+00	0.0000000000e+00	5.0000000000e+00	7.2108770832e-06	7.2108770832e-06	5.4065990969e-31	1.3273597851e-02	4.2470453237e-02	1.3273597862e-02	9.9045223631e+01	1.8501592464e-03
5.4831139844e-01	1.5483113984e+00	0.0000000000e+00	5.0000000000e+00	7.1666996199e-06	7.1666996199e-06	4.9933579884e-31	1.3273597851e-02	4.2479014978e-02	1.3273597862e-02	9.9165570196e+01	1.8388242394e-03
5.4878044146e-01	1.5487804415e+00	0.0000000000e+00	5.0000000000e+00	7.1227317666e-06	7.1227317666e-06	4.9894662989e-31	1.3273597851e-02	4.2487575857e-02	1.3273597862e-02	9.9285916762e+01	1.8275430139e-03
5.4924948449e-01	1.5492494845e+00	0.0000000000e+00	5.0000000000e+00	7.0789735234e-06	7.0789735234e-06	4.5717912620e-31	1.3273597851e-02	4.2496135873e-02	1.3273597862e-02	9.9406263328e+01	1.8163155700e-03
5.4971852752e-01	1.5497185275e+00	0.0000000000e+00	5.0000000000e+00	7.0354248904e-06	7.0354248904e-06	4.3636334074e-31	1.3273597851e-02	4.2504695026e-02	1.3273597862e-02	9.9526609894e+01	1.8051419076e-03
5.5018757054e-01	1.5501875705e+00	0.0000000000e+00	5.0000000000e+00	6.9920858675e-06	6.9920858675e-06	4.1761167300e-31	1.3273597851e-02	4.2513253319e-02	1.3273597862e-02	9.9646956459e+01	1.7940220267e-03
5.5065661357e-01	1.5506566136e+00	0.0000000000e+00	5.0000000000e+00	6.9489564547e-06	6.9489564547e-06	3.8734025653e-31	1.3273597851e-02	4.2521810749e-02	1.3273597862e-02	9.9767303025e+01	1.7829559274e-03
5.5112565660e-01	1.5511256566e+00	0.0000000000e+00	5.0000000000e+00	6.9060366520e-06	6.9060366520e-06	3.6300564486e-31	1.3273597851e-02	4.2530367319e-02	1.3273597862e-02	9.9887649591e+01	1.7719436097e-03
5.5159469962e-01	1.5515946996e+00	0.0000000000e+00	5.0000000000e+00	6.8633264594e-06	6.8633264594e-06	3.4091825570e-31	1.3273597851e-02	4.2538923028e-02	1.3273597862e-02	1.0000799616e+02	1.7609850735e-03
5.5206374265e-01	1.5520637427e+00	0.0000000000e+00	5.0000000000e+00	6.8208258770e-06	6.8208258770e-06	3.2437686005e-31	1.3273597851e-02	4.2547477877e-02	1.3273597862e-02	1.0012834272e+02	1.7500803188e-03
5.5253278568e-01	1.5525327857e+00	0.0000000000e+00	5.0000000000e+00	6.7785349046e-06	6.7785349046e-06	3.0973178519e-31	1.3273597851e-02	4.2556031866e-02	1.3273597862e-02	1.0024868929e+02	1.7392293456e-03
5.5300182871e-01	1.5530018287e+00	0.0000000000e+00	5.0000000000e+00	6.7364535424e-06	6.7364535424e-06	2.8739354343e-31	1.3273597851e-02	4.2564584995e-02	1.3273597862e-02	1.0036903585e+02	1.7284321541e-03
5.5347087173e-01	1.5534708717e+00	0.0000000000e+00	5.0000000000e+00	6.6945817903e-06	6.6945817903e-06	2.7327573207e-31	1.3273597851e-02	4.2573137265e-02	1.3273597862e-02	1.0048938242e+02	1.7176887440e-03
5.5393991476e-01	1.5539399148e+00	0.0000000000e+00	5.0000000000e+00	6.6529196483e-06	6.6529196483e-06	2.4987094360e-31	1.3273597851e-02	4.2581688677e-02	1.3273597862e-02	1.0060972899e+02	1.7069991155e-03
5.5440895779e-01	1.5544089578e+00	0.0000000000e+00	5.0000000000e+00	6.6114671165e-06	6.6114671165e-06	2.3435017372e-31	1.3273597851e-02	4.2590239229e-02	1.3273597862e-02	1.0073007555e+02	1.6963632685e-03
5.5487800081e-01	1.5548780008e+00	0.0000000000e+00	5.0000000000e+00	6.5702241947e-06	6.5702241947e-06	2.1849701106e-31	1.3273597851e-02	4.2598788923e-02	1.3273597862e-02	1.0085042212e+02	1.6857812031e-03
5.5534704384e-01	1.5553470438e+00	0.0000000000e+00	5.0000000000e+00	6.5291908831e-06	6.5291908831e-06	2.0682584892e-31	1.3273597851e-02	4.2607337760e-02	1.3273597862e-02	1.0097076868e+02	1.6752529192e-03
5.5581608687e-01	1.5558160869e+00	0.0000000000e+00	5.0000000000e+00	6.4883671815e-06	6.4883671815e-06	1.9078613970e-31	1.3273597851e-02	4.2615885739e-02	1.3273597862e-02	1.0109111525e+02	1.6647784169e-03
5.5628512989e-01	1.5562851299e+00	0.0000000000e+00	5.0000000000e+00	6.4477530901e-06	6.4477530901e-06	1.7095107957e-31	1.3273597851e-02	4.2624432860e-02	1.3273597862e-02	1.0121146181e+02	1.6543576961e-03
5.5675417292e-01	1.5567541729e+00	0.0000000000e+00	5.0000000000e+00	6.4073486089e-06	6.4073486089e-06	1.6208249239e-31	1.3273597851e-02	4.2632979125e-02	1.3273597862e-02	1.0133180838e+02	1.6439907569e-03
5.5722321595e-01	1.5572232159e+00	0.0000000000e+00	5.0000000000e+00	6.3671537377e-06	6.3671537377e-06	1.4587689913e-31	1.3273597851e-02	4.2641524533e-02	1.3273597862e-02	1.0145215495e+02	1.6336775992e-03
5.5769225897e-01	1.5576922590e+00	0.0000000000e+00	5.0000000000e+00	6.3271684766e-06	6.3271684766e-06	1.3311133421e-31	1.3273597851e-02	4.2650069086e-02	1.3273597862e-02	1.0157250151e+02	1.6234182230e-03
5.5816130200e-01	1.5581613020e+00	0.0000000000e+00	5.0000000000e+00	6.2873928257e-06	6.2873928257e-06	1.2217353335e-31	1.3273597851e-02	4.2658612782e-02	1.3273597862e-02	1.0169284808e+02	1.6132126284e-03
5.5863034503e-01	1.5586303450e+00	0.0000000000e+00	5.0000000000e+00	6.2478267849e-06	6.2478267849e-06	1.1051853932e-31	1.3273597851e-02	4.2667155623e-02	1.3273597862e-02	1.0181319464e+02	1.6030608153e-03
5.5909938806e-01	1.5590993881e+00	0.0000000000e+00	5.0000000000e+00	6.2084703542e-06	6.2084703542e-06	9.6658897098e-32	1.3273597851e-02	4.2675697608e-02	1.3273597862e-02	1.0193354121e+02	1.5929627838e-03
5.5956843108e-01	1.5595684311e+00	0.0000000000e+00	5.0000000000e+00	6.1693235336e-06	6.1693235336e-06	8.4762154276e-32	1.3273597851e-02	4.2684238739e-02	1.3273597862e-02	1.0205388777e+02	1.5829185338e-03
5.6003747411e-01	1.5600374741e+00	0.0000000000e+00	5.0000000000e+00	6.1303863231e-06	6.1303863231e-06	7.6085616493e-32	1.3273597851e-02	4.2692779016e-02	1.3273597862e-02	1.0217423434e+02	1.5729280653e-03
5.6050651714e-01	1.5605065171e+00	0.0000000000e+00	5.0000000000e+00	6.0916587228e-06	6.0916587228e-06	6.6492288920e-32	1.3273597851e-02	4.2701318438e-02	1.3273597862e-02	1.0229458091e+02	1.5629913784e-03
5.6097556016e-01	1.5609755602e+00	0.0000000000e+00	5.0000000000e+00	6.0531407325e-06	6.0531407325e-06	6.0141432920e-32	1.3273597851e-02	4.2709857007e-02	1.3273597862e-02	1.0241492747e+02	1.5531084731e-03
5.6144460319e-01	1.5614446032e+00	0.0000000000e+00	5.0000000000e+00	6.0148323524e-06	6.0148323524e-06	5.0842379569e-32	1.3273597851e-02	4.2718394722e-02	1.3273597862e-02	1.0253527404e+02	1.5432793492e-03
5.6191364622e-01	1.5619136462e+00	0.0000000000e+00	5.0000000000e+00	5.9767335824e-06	5.9767335824e-06	4.6843307955e-32	1.3273597851e-02	4.2726931584e-02	1.3273597862e-02	1.0265562060e+02	1.5335040070e-03
5.6238268924e-01	1.5623826892e+00	0.0000000000e+00	5.0000000000e+00	5.9388444225e-06	5.9388444225e-06	3.5253607716e-32	1.3273597851e-02	4.2735467593e-02	1.3273597862e-02	1.0277596717e+02	1.5237824462e-03
5.6285173227e-01	1.5628517323e+00	0.0000000000e+00	5.0000000000e+00	5.9011648727e-06	5.9011648727e-06	2.9438612734e-32	1.3273597851e-02	4.2744002750e-02	1.3273597862e-02	1.0289631374e+02	1.5141146670e-03
5.6332077530e-01	1.5633207753e+00	0.0000000000e+00	5.0000000000e+00	5.8636949331e-06	5.8636949331e-06	2.5270454945e-32	1.3273597851e-02	4.2752537055e-02	1.3273597862e-02	1.0301666030e+02	1.5045006694e-03
5.6378981832e-01	1.5637898183e+00	0.0000000000e+00	5.0000000000e+00	5.8264346035e-06	5.8264346035e-06	2.0901899116e-32	1.3273597851e-02	4.2761070508e-02	1.3273597862e-02	1.0313700687e+02	1.4949404533e-03
5.6425886135e-01	1.5642588614e+00	0.0000000000e+00	5.0000000000e+00	5.7893838841e-06	5.7893838841e-06	1.3849632685e-32	1.3273597850e-02	4.2769603109e-02	1.3273597862e-02	1.0325735343e+02	1.4854340187e-03
5.6472790438e-01	1.5647279044e+00	0.0000000000e+00	5.0000000000e+00	5.7525427748e-06	5.7525427748e-06	1.1042246897e-32	1.3273597850e-02	4.2778134860e-02	1.3273597862e-02	1.0337770000e+02	1.4759813657e-03
5.6519694740e-01	1.5651969474e+00	0.0000000000e+00	5.0000000000e+00	5.7159112756e-06	5.7159112756e-06	8.2258944303e-33	1.3273597850e-02	4.2786665760e-02	1.3273597862e-02	1.0349804656e+02	1.4665824942e-03
5.6566599043e-01	1.5656659904e+00	0.0000000000e+00	5.0000000000e+00	5.6794893866e-06	5.6794893866e-06	4.7839786124e-33	1.3273597850e-02	4.2795195809e-02	1.3273597862e-02	1.0361839313e+02	1.4572374043e-03
5.6613503346e-01	1.5661350335e+00	0.0000000000e+00	5.0000000000e+00	5.6432771076e-06	5.6432771076e-06	3.4058867492e-33	1.3273597850e-02	4.2803725009e-02	1.3273597862e-02	1.0373873970e+02	1.4479460959e-03
5.6660407649e-01	1.5666040765e+00	0.0000000000e+00	5.0000000000e+00	5.6072744388e-06	5.6072744388e-06	1.2280893578e-33	1.3273597850e-02	4.2812253359e-02	1.3273597862e-02	1.0385908626e+02	1.4387085691e-03
5.6707311951e-01	1.5670731195e+00	0.0000000000e+00	5.0000000000e+00	5.5714813801e-06	5.5714813801e-06	4.2715857178e-34	1.3273597850e-02	4.2820780859e-02	1.3273597862e-02	1.0397943283e+02	1.4295248238e-03
5.6754216254e-01	1.5675421625e+00	0.0000000000e+00	5.0000000000e+00	5.5358979314e-06	5.5358979314e-06	6.5331985611e-35	1.3273597850e-02	4.2829307511e-02	1.3273597862e-02	1.0409977939e+02	1.4203948600e-03
5.6801120557e-01	1.5680112056e+00	0.0000000000e+00	5.0000000000e+00	5.5005240930e-06	5.5005240930e-06	6.7411421297e-34	1.3273597850e-02	4.2837833313e-02	1.3273597862e-02	1.0422012596e+02	1.4113186778e-03
5.6848024859e-01	1.5684802486e+00	0.0000000000e+00	5.0000000000e+00	5.4653598646e-06	5.4653598646e-06	1.9283627038e-33	1.3273597850e-02	4.2846358268e-02	1.3273597862e-02	1.0434047252e+02	1.4022962771e-03
5.6894929162e-01	1.5689492916e+00	0.0000000000e+00	5.0000000000e+00	5.4304052463e-06	5.4304052463e-06	1.9330397781e-33	1.3273597850e-02	4.2854882374e-02	1.3273597862e-02	1.0446081909e+02	1.3933276580e-03
5.6941833465e-01	1.5694183346e+00	0.0000000000e+00	5.0000000000e+00	5.3956602382e-06	5.3956602382e-06	4.0575768702e-33	1.3273597850e-02	4.2863405633e-02	1.3273597862e-02	1.0458116566e+02	1.3844128204e-03
5.6988737767e-01	1.5698873777e+00	0.0000000000e+00	5.0000000000e+00	5.3611248402e-06	5.3611248402e-06	9.5555725579e-33	1.3273597850e-02	4.2871928045e-02	1.3273597862e-02	1.0470151222e+02	1.3755517643e-03
5.7035642070e-01	1.5703564207e+00	0.0000000000e+00	5.0000000000e+00	5.3267990523e-06	5.3267990523e-06	8.5412998196e-33	1.3273597850e-02	4.2880449609e-02	1.3273597862e-02	1.0482185879e+02	1.3667444898e-03
5.7082546373e-01	1.5708254637e+00	0.0000000000e+00	5.0000000000e+00	5.2926828745e-06	5.2926828745e-06	1.4235145833e-32	1.3273597850e-02	4.2888970327e-02	1.3273597862e-02	1.0494220535e+02	1.3579909969e-03
5.7129450675e-01	1.5712945068e+00	0.0000000000e+00	5.0000000000e+00	5.2583177618e-06	5.2583177618e-06	2.0133671545e-30	1.3273597850e-02	4.2897490198e-02	1.3273597862e-02	1.0506255192e+02	1.3491736325e-03
5.7176354978e-01	1.5717635498e+00	0.0000000000e+00	5.0000000000e+00	5.2244919042e-06	5.2244919042e-06	1.8969979564e-30	1.3273597850e-02	4.2906009224e-02	1.3273597862e-02	1.0518289848e+02	1.3404946296e-03
5.7223259281e-01	1.5722325928e+00	0.0000000000e+00	5.0000000000e+00	5.1908185253e-06	5.1908185253e-06	1.7842185160e-30	1.3273597850e-02	4.2914527404e-02	1.3273597862e-02	1.0530324505e+02	1.3318547495e-03
5.7270163583e-01	1.5727016358e+00	0.0000000000e+00	5.0000000000e+00	5.1572976249e-06	5.1572976249e-06	1.6657512264e-30	1.3273597850e-02	4.2923044738e-02	1.3273597862e-02	1.0542359162e+02	1.3232539921e-03
5.7317067886e-01	1.5731706789e+00	0.0000000000e+00	5.0000000000e+00	5.1239292031e-06	5.1239292031e-06	1.5975794227e-30	1.3273597850e-02	4.2931561228e-02	1.3273597862e-02	1.0554393818e+02	1.3146923576e-03
5.7363972189e-01	1.5736397219e+00	0.0000000000e+00	5.0000000000e+00	5.0907132600e-06	5.0907132600e-06	1.4934798133e-30	1.3273597850e-02	4.2940076873e-02	1.3273597862e-02	1.0566428475e+02	1.3061698459e-03
5.7410876492e-01	1.5741087649e+00	0.0000000000e+00	5.0000000000e+00	5.0576497954e-06	5.0576497954e-06	1.4174455443e-30	1.3273597850e-02	4.2948591673e-02	1.3273597862e-02	1.0578463131e+02	1.2976864570e-03
5.7457780794e-01	1.5745778079e+00	0.0000000000e+00	5.0000000000e+00	5.0247388095e-06	5.0247388095e-06	1.3238366864e-30	1.3273597850e-02	4.2957105630e-02	1.3273597862e-02	1.0590497788e+02	1.2892421909e-03
5.7504685097e-01	1.5750468510e+00	0.0000000000e+00	5.0000000000e+00	4.9919803021e-06	4.9919803021e-06	1.2275604112e-30	1.3273597850e-02	4.2965618743e-02	1.3273597862e-02	1.0602532445e+02	1.2808370476e-03
5.7551589400e-01	1.5755158940e+00	0.0000000000e+00	5.0000000000e+00	4.9593742733e-06	4.9593742733e-06	1.1585573130e-30	1.3273597850e-02	4.2974131013e-02	1.3273597862e-02	1.0614567101e+02	1.2724710271e-03
5.7598493702e-01	1.5759849370e+00	0.0000000000e+00	5.0000000000e+00	4.9269207231e-06	4.9269207231e-06	1.0581626069e-30	1.3273597850e-02	4.2982642439e-02	1.3273597862e-02	1.0626601758e+02	1.2641441294e-03
5.7645398005e-01	1.5764539801e+00	0.0000000000e+00	5.0000000000e+00	4.8946196516e-06	4.8946196516e-06	9.8476647235e-31	1.3273597850e-02	4.2991153023e-02	1.3273597862e-02	1.0638636414e+02	1.2558563544e-03
5.7692302308e-01	1.5769230231e+00	0.0000000000e+00	5.0000000000e+00	4.8624710586e-06	4.8624710586e-06	9.1485276410e-31	1.3273597850e-02	4.2999662765e-02	1.3273597862e-02	1.0650671071e+02	1.2476077023e-03
5.7739206610e-01	1.5773920661e+00	0.0000000000e+00	5.0000000000e+00	4.8304749442e-06	4.8304749442e-06	8.4787458682e-31	1.3273597850e-02	4.3008171665e-02	1.3273597862e-02	1.0662705727e+02	1.2393981730e-03
5.7786110913e-01	1.5778611091e+00	0.0000000000e+00	5.0000000000e+00	4.7986313084e-06	4.7986313084e-06	7.7379615314e-31	1.3273597850e-02	4.3016679723e-02	1.3273597862e-02	1.0674740384e+02	1.2312277665e-03
5.7833015216e-01	1.5783301522e+00	0.0000000000e+00	5.0000000000e+00	4.7669401512e-06	4.7669401512e-06	7.2391817658e-31	1.3273597850e-02	4.3025186940e-02	1.3273597862e-02	1.0686775041e+02	1.2230964827e-03
5.7879919518e-01	1.5787991952e+00	0.0000000000e+00	5.0000000000e+00	4.7354014726e-06	4.7354014726e-06	6.5344722852e-31	1.3273597850e-02	4.3033693316e-02	1.3273597862e-02	1.0698809697e+02	1.2150043218e-03
5.7926823821e-01	1.5792682382e+00	0.0000000000e+00	5.0000000000e+00	4.7040152726e-06	4.7040152726e-06	5.9217443289e-31	1.3273597850e-02	4.3042198852e-02	1.3273597862e-02	1.0710844354e+02	1.2069512837e-03
5.7973728124e-01	1.5797372812e+00	0.0000000000e+00	5.0000000000e+00	4.6727815512e-06	4.6727815512e-06	5.2972644411e-31	1.3273597850e-02	4.3050703547e-02	1.3273597862e-02	1.0722879010e+02	1.1989373683e-03
5.8020632427e-01	1.5802063243e+00	0.0000000000e+00	5.0000000000e+00	4.6417003084e-06	4.6417003084e-06	4.7949668271e-31	1.3273597850e-02	4.3059207402e-02	1.3273597862e-02	1.0734913667e+02	1.1909625758e-03
5.8067536729e-01	1.5806753673e+00	0.0000000000e+00	5.0000000000e+00	4.6107715442e-06	4.6107715442e-06	4.3419959313e-31	1.3273597850e-02	4.3067710417e-02	1.3273597862e-02	1.0746948323e+02	1.1830269061e-03
5.8114441032e-01	1.5811444103e+00	0.0000000000e+00	5.0000000000e+00	4.5799952586e-06	4.5799952586e-06	3.8115179874e-31	1.3273597850e-02	4.3076212593e-02	1.3273597862e-02	1.0758982980e+02	1.1751303591e-03
5.8161345335e-01	1.5816134533e+00	0.0000000000e+00	5.0000000000e+00	4.5493714516e-06	4.5493714516e-06	3.4310653668e-31	1.3273597850e-02	4.3084713930e-02	1.3273597862e-02	1.0771017637e+02	1.1672729350e-03
5.8208249637e-01	1.5820824964e+00	0.0000000000e+00	5.0000000000e+00	4.5189001232e-06	4.5189001232e-06	3.0165681561e-31	1.3273597850e-02	4.3093214429e-02	1.3273597862e-02	1.0783052293e+02	1.1594546336e-03
5.8255153940e-01	1.5825515394e+00	0.0000000000e+00	5.0000000000e+00	4.4885812734e-06	4.4885812734e-06	2.5513835007e-31	1.3273597849e-02	4.3101714089e-02	1.3273597862e-02	1.0795086950e+02	1.1516754551e-03
5.8302058243e-01	1.5830205824e+00	0.0000000000e+00	5.0000000000e+00	4.4584149022e-06	4.4584149022e-06	2.2775616422e-31	1.3273597849e-02	4.3110212911e-02	1.3273597862e-02	1.0807121606e+02	1.1439353993e-03
5.8348962545e-01	1.5834896255e+00	0.0000000000e+00	5.0000000000e+00	4.4284010096e-06	4.4284010096e-06	1.8845275472e-31	1.3273597849e-02	4.3118710895e-02	1.3273597862e-02	1.0819156263e+02	1.1362344664e-03
5.8395866848e-01	1.5839586685e+00	0.0000000000e+00	5.0000000000e+00	4.3985395956e-06	4.3985395956e-06	1.6292236906e-31	1.3273597849e-02	4.3127208043e-02	1.3273597862e-02	1.0831190920e+02	1.1285726562e-03
5.8442771151e-01	1.5844277115e+00	0.0000000000e+00	5.0000000000e+00	4.3688306601e-06	4.3688306601e-06	1.3133726211e-31	1.3273597849e-02	4.3135704353e-02	1.3273597862e-02	1.0843225576e+02	1.1209499689e-03
5.8489675453e-01	1.5848967545e+00	0.0000000000e+00	5.0000000000e+00	4.3392742033e-06	4.3392742033e-06	1.0434265159e-31	1.3273597849e-02	4.3144199826e-02	1.3273597862e-02	1.0855260233e+02	1.1133664043e-03
5.8536579756e-01	1.5853657976e+00	0.0000000000e+00	5.0000000000e+00	4.3098702251e-06	4.3098702251e-06	8.2017705250e-32	1.3273597849e-02	4.3152694464e-02	1.3273597862e-02	1.0867294889e+02	1.1058219625e-03
5.8583484059e-01	1.5858348406e+00	0.0000000000e+00	5.0000000000e+00	4.2806187255e-06	4.2806187255e-06	6.1951454885e-32	1.3273597849e-02	4.3161188265e-02	1.3273597862e-02	1.0879329546e+02	1.0983166436e-03
5.8630388361e-01	1.5863038836e+00	0.0000000000e+00	5.0000000000e+00	4.2515197044e-06	4.2515197044e-06	4.7424003468e-32	1.3273597849e-02	4.3169681230e-02	1.3273597862e-02	1.0891364202e+02	1.0908504474e-03
5.8677292664e-01	1.5867729266e+00	0.0000000000e+00	5.0000000000e+00	4.2225731620e-06	4.2225731620e-06	3.3190760866e-32	1.3273597849e-02	4.3178173360e-02	1.3273597862e-02	1.0903398859e+02	1.0834233740e-03
5.8724196967e-01	1.5872419697e+00	0.0000000000e+00	5.0000000000e+00	4.1937790982e-06	4.1937790982e-06	2.0202693062e-32	1.3273597849e-02	4.3186664656e-02	1.3273597862e-02	1.0915433516e+02	1.0760354235e-03
5.8771101270e-01	1.5877110127e+00	0.0000000000e+00	5.0000000000e+00	4.1651375129e-06	4.1651375129e-06	1.0991669986e-32	1.3273597849e-02	4.3195155116e-02	1.3273597862e-02	1.0927468172e+02	1.0686865957e-03
5.8818005572e-01	1.5881800557e+00	0.0000000000e+00	5.0000000000e+00	4.1366484063e-06	4.1366484063e-06	4.5689223481e-33	1.3273597849e-02	4.3203644742e-02	1.3273597862e-02	1.0939502829e+02	1.0613768907e-03
5.8864909875e-01	1.5886490987e+00	0.0000000000e+00	5.0000000000e+00	4.1083117782e-06	4.1083117782e-06	6.2404559589e-34	1.3273597849e-02	4.3212133534e-02	1.3273597862e-02	1.0951537485e+02	1.0541063086e-03
5.8911814178e-01	1.5891181418e+00	0.0000000000e+00	5.0000000000e+00	4.0801276288e-06	4.0801276288e-06	1.0748550249e-34	1.3273597849e-02	4.3220621493e-02	1.3273597862e-02	1.0963572142e+02	1.0468748492e-03
5.8958718480e-01	1.5895871848e+00	0.0000000000e+00	5.0000000000e+00	4.0520959579e-06	4.0520959579e-06	1.9239221254e-33	1.3273597849e-02	4.3229108618e-02	1.3273597862e-02	1.0975606798e+02	1.0396825126e-03
5.9005622783e-01	1.5900562278e+00	0.0000000000e+00	5.0000000000e+00	4.0242167657e-06	4.0242167657e-06	5.7007172173e-33	1.3273597849e-02	4.3237594909e-02	1.3273597862e-02	1.0987641455e+02	1.0325292988e-03
5.9052527086e-01	1.5905252709e+00	0.0000000000e+00	5.0000000000e+00	3.9964900520e-06	3.9964900520e-06	1.3068419732e-32	1.3273597849e-02	4.3246080369e-02	1.3273597862e-02	1.0999676112e+02	1.0254152078e-03
5.9099431388e-01	1.5909943139e+00	0.0000000000e+00	5.0000000000e+00	3.9689158170e-06	3.9689158170e-06	2.1805233046e-32	1.3273597849e-02	4.3254564995e-02	1.3273597862e-02	1.1011710768e+02	1.0183402396e-03
5.9146335691e-01	1.5914633569e+00	0.0000000000e+00	5.0000000000e+00	3.9414940605e-06	3.9414940605e-06	3.6099370202e-32	1.3273597849e-02	4.3263048790e-02	1.3273597862e-02	1.1023745425e+02	1.0113043943e-03
5.9193239994e-01	1.5919323999e+00	0.0000000000e+00	5.0000000000e+00	3.9142247826e-06	3.9142247826e-06	5.0651037418e-32	1.3273597849e-02	4.3271531753e-02	1.3273597862e-02	1.1035780081e+02	1.0043076717e-03
5.9240144296e-01	1.5924014430e+00	0.0000000000e+00	5.0000000000e+00	3.8871079834e-06	3.8871079834e-06	6.3928191524e-32	1.3273597849e-02	4.3280013885e-02	1.3273597862e-02	1.1047814738e+02	9.9735007188e-04
5.9287048599e-01	1.5928704860e+00	0.0000000000e+00	5.0000000000e+00	3.8601436627e-06	3.8601436627e-06	8.3873668952e-32	1.3273597849e-02	4.3288495185e-02	1.3273597862e-02	1.1059849394e+02	9.9043159488e-04
5.9333952902e-01	1.5933395290e+00	0.0000000000e+00	5.0000000000e+00	3.8333318206e-06	3.8333318206e-06	1.1491207462e-31	1.3273597849e-02	4.3296975655e-02	1.3273597862e-02	1.1071884051e+02	9.8355224069e-04
5.9380857205e-01	1.5938085720e+00	0.0000000000e+00	5.0000000000e+00	3.8066724572e-06	3.8066724572e-06	1.3308919598e-31	1.3273597849e-02	4.3305455294e-02	1.3273597862e-02	1.1083918708e+02	9.7671200929e-04
5.9427761507e-01	1.5942776151e+00	0.0000000000e+00	5.0000000000e+00	3.7801655723e-06	3.7801655723e-06	1.6849742065e-31	1.3273597849e-02	4.3313934103e-02	1.3273597862e-02	1.1095953364e+02	9.6991090069e-04
5.9474665810e-01	1.5947466581e+00	0.0000000000e+00	5.0000000000e+00	3.7538111660e-06	3.7538111660e-06	1.9028089886e-31	1.3273597849e-02	4.3322412083e-02	1.3273597862e-02	1.1107988021e+02	9.6314891489e-04
5.9521570113e-01	1.5952157011e+00	0.0000000000e+00	5.0000000000e+00	3.7276092383e-06	3.7276092383e-06	2.2692146445e-31	1.3273597849e-02	4.3330889233e-02	1.3273597862e-02	1.1120022677e+02	9.5642605188e-04
5.9568474415e-01	1.5956847442e+00	0.0000000000e+00	5.0000000000e+00	3.7015597892e-06	3.7015597892e-06	2.5564076572e-31	1.3273597849e-02	4.3339365553e-02	1.3273597862e-02	1.1132057334e+02	9.4974231167e-04
5.9615378718e-01	1.5961537872e+00	0.0000000000e+00	5.0000000000e+00	3.6756628187e-06	3.6756628187e-06	3.1173953396e-31	1.3273597849e-02	4.3347841045e-02	1.3273597862e-02	1.1144091991e+02	9.4309769427e-04
5.9662283021e-01	1.5966228302e+00	0.0000000000e+00	5.0000000000e+00	3.6499183269e-06	3.6499183269e-06	3.4301724843e-31	1.3273597849e-02	4.3356315709e-02	1.3273597862e-02	1.1156126647e+02	9.3649219965e-04
5.9709187323e-01	1.5970918732e+00	0.0000000000e+00	5.0000000000e+00	3.6243263136e-06	3.6243263136e-06	3.6690052776e-31	1.3273597849e-02	4.3364789544e-02	1.3273597862e-02	1.1168161304e+02	9.2992582784e-04
5.9756091626e-01	1.5975609163e+00	0.0000000000e+00	5.0000000000e+00	3.5985622964e-06	3.5985622964e-06	7.6536345598e-31	1.3273597849e-02	4.3373262551e-02	1.3273597862e-02	1.1180195960e+02	9.2331532345e-04
5.9802995929e-01	1.5980299593e+00	0.0000000000e+00	5.0000000000e+00	3.5732009532e-06	3.5732009532e-06	6.6509588002e-31	1.3273597849e-02	4.3381734731e-02	1.3273597862e-02	1.1192230617e+02	9.1680813672e-04
5.9849900231e-01	1.5984990023e+00	0.0000000000e+00	5.0000000000e+00	3.5479467470e-06	3.5479467470e-06	5.9954314955e-31	1.3273597849e-02	4.3390206084e-02	1.3273597862e-02	1.1204265273e+02	9.1032843912e-04
5.9896804534e-01	1.5989680453e+00	0.0000000000e+00	5.0000000000e+00	3.5227996781e-06	3.5227996781e-06	5.3072933762e-31	1.3273597849e-02	4.3398676610e-02	1.3273597862e-02	1.1216299930e+02	9.0387623065e-04
5.9943708837e-01	1.5994370884e+00	0.0000000000e+00	5.0000000000e+00	3.4977597462e-06	3.4977597462e-06	4.6113302089e-31	1.3273597849e-02	4.3407146309e-02	1.3273597862e-02	1.1228334587e+02	8.9745151131e-04
5.9990613139e-01	1.5999061314e+00	0.0000000000e+00	5.0000000000e+00	3.4728269515e-06	3.4728269515e-06	4.0614904856e-31	1.3273597849e-02	4.3415615182e-02	1.3273597862e-02	1.1240369243e+02	8.9105428110e-04
6.0037517442e-01	1.6003751744e+00	0.0000000000e+00	5.0000000000e+00	3.4480012939e-06	3.4480012939e-06	3.4763804359e-31	1.3273597848e-02	4.3424083229e-02	1.3273597862e-02	1.1252403900e+02	8.8468454003e-04
6.0084421745e-01	1.6008442174e+00	0.0000000000e+00	5.0000000000e+00	3.4232827735e-06	3.4232827735e-06	2.9119182396e-31	1.3273597848e-02	4.3432550450e-02	1.3273597862e-02	1.1264438556e+02	8.7834228809e-04
6.0131326048e-01	1.6013132605e+00	0.0000000000e+00	5.0000000000e+00	3.3986713901e-06	3.3986713901e-06	2.5688425315e-31	1.3273597848e-02	4.3441016847e-02	1.3273597862e-02	1.1276473213e+02	8.7202752528e-04
6.0178230350e-01	1.6017823035e+00	0.0000000000e+00	5.0000000000e+00	3.3741671439e-06	3.3741671439e-06	2.1366245085e-31	1.3273597848e-02	4.3449482418e-02	1.3273597862e-02	1.1288507869e+02	8.6574025160e-04
6.0225134653e-01	1.6022513465e+00	0.0000000000e+00	5.0000000000e+00	3.3497700349e-06	3.3497700349e-06	1.6413121890e-31	1.3273597848e-02	4.3457947165e-02	1.3273597862e-02	1.1300542526e+02	8.5948046706e-04
6.0272038956e-01	1.6027203896e+00	0.0000000000e+00	5.0000000000e+00	3.3254800629e-06	3.3254800629e-06	1.3339678787e-31	1.3273597848e-02	4.3466411087e-02	1.3273597862e-02	1.1312577183e+02	8.5324817164e-04
6.0318943258e-01	1.6031894326e+00	0.0000000000e+00	5.0000000000e+00	3.3012972281e-06	3.3012972281e-06	1.0435723509e-31	1.3273597848e-02	4.3474874185e-02	1.3273597862e-02	1.1324611839e+02	8.4704336536e-04
6.0365847561e-01	1.6036584756e+00	0.0000000000e+00	5.0000000000e+00	3.2772215304e-06	3.2772215304e-06	7.2831850653e-32	1.3273597848e-02	4.3483336460e-02	1.3273597862e-02	1.1336646496e+02	8.4086604821e-04
6.0412751864e-01	1.6041275186e+00	0.0000000000e+00	5.0000000000e+00	3.2532529699e-06	3.2532529699e-06	5.5286518283e-32	1.3273597848e-02	4.3491797912e-02	1.3273597862e-02	1.1348681152e+02	8.3471622020e-04
6.0459656166e-01	1.6045965617e+00	0.0000000000e+00	5.0000000000e+00	3.2293915465e-06	3.2293915465e-06	3.3872229415e-32	1.3273597848e-02	4.3500258540e-02	1.3273597862e-02	1.1360715809e+02	8.2859388131e-04
6.0506560469e-01	1.6050656047e+00	0.0000000000e+00	5.0000000000e+00	3.2056372602e-06	3.2056372602e-06	1.9199265130e-32	1.3273597848e-02	4.3508718346e-02	1.3273597862e-02	1.1372750465e+02	8.2249903156e-04
6.0553464772e-01	1.6055346477e+00	0.0000000000e+00	5.0000000000e+00	3.1819901111e-06	3.1819901111e-06	8.4900732965e-33	1.3273597848e-02	4.3517177329e-02	1.3273597862e-02	1.1384785122e+02	8.1643167094e-04
6.0600369074e-01	1.6060036907e+00	0.0000000000e+00	5.0000000000e+00	3.1584500990e-06	3.1584500990e-06	2.3224585679e-33	1.3273597848e-02	4.3525635490e-02	1.3273597862e-02	1.1396819779e+02	8.1039179945e-04
6.0647273377e-01	1.6064727338e+00	0.0000000000e+00	5.0000000000e+00	3.1350172241e-06	3.1350172241e-06	1.0912203376e-37	1.3273597848e-02	4.3534092830e-02	1.3273597862e-02	1.1408854435e+02	8.0437941709e-04
6.0694177680e-01	1.6069417768e+00	0.0000000000e+00	5.0000000000e+00	3.1116914864e-06	3.1116914864e-06	2.7582078902e-33	1.3273597848e-02	4.3542549348e-02	1.3273597862e-02	1.1420889092e+02	7.9839452387e-04
6.0741081982e-01	1.6074108198e+00	0.0000000000e+00	5.0000000000e+00	3.0884728857e-06	3.0884728857e-06	8.7183634465e-33	1.3273597848e-02	4.3551005045e-02	1.3273597862e-02	1.1432923748e+02	7.9243711977e-04
6.0787986285e-01	1.6078798629e+00	0.0000000000e+00	5.0000000000e+00	3.0653614222e-06	3.0653614222e-06	1.9518627588e-32	1.3273597848e-02	4.3559459921e-02	1.3273597862e-02	1.1444958405e+02	7.8650720481e-04
6.0834890588e-01	1.6083489059e+00	0.0000000000e+00	5.0000000000e+00	3.0423570959e-06	3.0423570959e-06	3.6337092359e-32	1.3273597848e-02	4.3567913977e-02	1.3273597862e-02	1.1456993062e+02	7.8060477899e-04
6.0881794891e-01	1.6088179489e+00	0.0000000000e+00	5.0000000000e+00	3.0194599066e-06	3.0194599066e-06	5.2363210391e-32	1.3273597848e-02	4.3576367212e-02	1.3273597862e-02	1.1469027718e+02	7.7472984229e-04
6.0928699193e-01	1.6092869919e+00	0.0000000000e+00	5.0000000000e+00	2.9966698545e-06	2.9966698545e-06	7.9311239607e-32	1.3273597848e-02	4.3584819628e-02	1.3273597862e-02	1.1481062375e+02	7.6888239473e-04
6.0975603496e-01	1.6097560350e+00	0.0000000000e+00	5.0000000000e+00	2.9739869396e-06	2.9739869396e-06	1.0466800750e-31	1.3273597848e-02	4.3593271224e-02	1.3273597862e-02	1.1493097031e+02	7.6306243629e-04
6.1022507799e-01	1.6102250780e+00	0.0000000000e+00	5.0000000000e+00	2.9514111617e-06	2.9514111617e-06	1.3555960312e-31	1.3273597848e-02	4.3601722001e-02	1.3273597862e-02	1.1505131688e+02	7.5726996699e-04
6.1069412101e-01	1.6106941210e+00	0.0000000000e+00	5.0000000000e+00	2.9289425210e-06	2.9289425210e-06	1.7576691385e-31	1.3273597848e-02	4.3610171959e-02	1.3273597862e-02	1.1517166344e+02	7.5150498683e-04
6.1116316404e-01	1.6111631640e+00	0.0000000000e+00	5.0000000000e+00	2.9065810174e-06	2.9065810174e-06	2.1189461896e-31	1.3273597848e-02	4.3618621099e-02	1.3273597862e-02	1.1529201001e+02	7.4576749579e-04
6.1163220707e-01	1.6116322071e+00	0.0000000000e+00	5.0000000000e+00	2.8843266509e-06	2.8843266509e-06	2.5693382341e-31	1.3273597848e-02	4.3627069420e-02	1.3273597862e-02	1.1541235658e+02	7.4005749389e-04
6.1210125009e-01	1.6121012501e+00	0.0000000000e+00	5.0000000000e+00	2.8621794216e-06	2.8621794216e-06	3.0132003447e-31	1.3273597848e-02	4.3635516924e-02	1.3273597862e-02	1.1553270314e+02	7.3437498112e-04
6.1257029312e-01	1.6125702931e+00	0.0000000000e+00	5.0000000000e+00	2.8401393294e-06	2.8401393294e-06	3.5359428287e-31	1.3273597848e-02	4.3643963610e-02	1.3273597862e-02	1.1565304971e+02	7.2871995748e-04
6.1303933615e-01	1.6130393361e+00	0.0000000000e+00	5.0000000000e+00	2.8182063744e-06	2.8182063744e-06	4.1829556729e-31	1.3273597848e-02	4.3652409478e-02	1.3273597862e-02	1.1577339627e+02	7.2309242297e-04
6.1350837917e-01	1.6135083792e+00	0.0000000000e+00	5.0000000000e+00	2.7963805564e-06	2.7963805564e-06	4.7581402570e-31	1.3273597848e-02	4.3660854530e-02	1.3273597862e-02	1.1589374284e+02	7.1749237759e-04
6.1397742220e-01	1.6139774222e+00	0.0000000000e+00	5.0000000000e+00	2.7746618756e-06	2.7746618756e-06	5.5594834014e-31	1.3273597848e-02	4.3669298765e-02	1.3273597862e-02	1.1601408940e+02	7.1191982135e-04
6.1444646523e-01	1.6144464652e+00	0.0000000000e+00	5.0000000000e+00	2.7530503319e-06	2.7530503319e-06	6.1919227492e-31	1.3273597848e-02	4.3677742183e-02	1.3273597862e-02	1.1613443597e+02	7.0637475424e-04
6.1491550826e-01	1.6149155083e+00	0.0000000000e+00	5.0000000000e+00	2.7315459254e-06	2.7315459254e-06	6.8891126543e-31	1.3273597848e-02	4.3686184786e-02	1.3273597862e-02	1.1625478254e+02	7.0085717626e-04
6.1538455128e-01	1.6153845513e+00	0.0000000000e+00	5.0000000000e+00	2.7101486560e-06	2.7101486560e-06	7.7841068403e-31	1.3273597848e-02	4.3694626573e-02	1.3273597862e-02	1.1637512910e+02	6.9536708741e-04
6.1585359431e-01	1.6158535943e+00	0.0000000000e+00	5.0000000000e+00	2.6888585237e-06	2.6888585237e-06	8.5308573461e-31	1.3273597848e-02	4.3703067544e-02	1.3273597862e-02	1.1649547567e+02	6.8990448770e-04
6.1632263734e-01	1.6163226373e+00	0.0000000000e+00	5.0000000000e+00	2.6676755286e-06	2.6676755286e-06	9.3475790188e-31	1.3273597848e-02	4.3711507701e-02	1.3273597862e-02	1.1661582223e+02	6.8446937711e-04
6.1679168036e-01	1.6167916804e+00	0.0000000000e+00	5.0000000000e+00	2.6465996705e-06	2.6465996705e-06	1.0313118308e-30	1.3273597848e-02	4.3719947042e-02	1.3273597862e-02	1.1673616880e+02	6.7906175566e-04
6.1726072339e-01	1.6172607234e+00	0.0000000000e+00	5.0000000000e+00	2.6256309496e-06	2.6256309496e-06	1.1249130933e-30	1.3273597848e-02	4.3728385569e-02	1.3273597862e-02	1.1685651536e+02	6.7368162335e-04
6.1772976642e-01	1.6177297664e+00	0.0000000000e+00	5.0000000000e+00	2.6047693659e-06	2.6047693659e-06	1.2388499056e-30	1.3273597847e-02	4.3736823282e-02	1.3273597862e-02	1.1697686193e+02	6.6832898016e-04
6.1819880944e-01	1.6181988094e+00	0.0000000000e+00	5.0000000000e+00	2.5840149193e-06	2.5840149193e-06	1.3583536135e-30	1.3273597847e-02	4.3745260182e-02	1.3273597862e-02	1.1709720850e+02	6.6300382610e-04
6.1866785247e-01	1.6186678525e+00	0.0000000000e+00	5.0000000000e+00	2.5633676098e-06	2.5633676098e-06	1.4656855070e-30	1.3273597847e-02	4.3753696267e-02	1.3273597862e-02	1.1721755506e+02	6.5770616118e-04
6.1913689550e-01	1.6191368955e+00	0.0000000000e+00	5.0000000000e+00	2.5428274374e-06	2.5428274374e-06	1.5771684266e-30	1.3273597847e-02	4.3762131540e-02	1.3273597862e-02	1.1733790163e+02	6.5243598539e-04
6.1960593852e-01	1.6196059385e+00	0.0000000000e+00	5.0000000000e+00	2.5223944022e-06	2.5223944022e-06	1.6785720283e-30	1.3273597847e-02	4.3770565999e-02	1.3273597862e-02	1.1745824819e+02	6.4719329873e-04
6.2007498155e-01	1.6200749816e+00	0.0000000000e+00	5.0000000000e+00	2.5020685040e-06	2.5020685040e-06	1.8274147970e-30	1.3273597847e-02	4.3778999646e-02	1.3273597862e-02	1.1757859476e+02	6.4197810121e-04
6.2054402458e-01	1.6205440246e+00	0.0000000000e+00	5.0000000000e+00	2.4818497431e-06	2.4818497431e-06	1.9264346145e-30	1.3273597847e-02	4.3787432481e-02	1.3273597862e-02	1.1769894133e+02	6.3679039281e-04
6.2101306760e-01	1.6210130676e+00	0.0000000000e+00	5.0000000000e+00	2.4617381192e-06	2.4617381192e-06	2.0595095315e-30	1.3273597847e-02	4.3795864504e-02	1.3273597862e-02	1.1781928789e+02	6.3163017355e-04
6.2148211063e-01	1.6214821106e+00	0.0000000000e+00	5.0000000000e+00	2.4417336325e-06	2.4417336325e-06	2.2188568872e-30	1.3273597847e-02	4.3804295715e-02	1.3273597862e-02	1.1793963446e+02	6.2649744342e-04
6.2195115366e-01	1.6219511537e+00	0.0000000000e+00	5.0000000000e+00	2.4218362829e-06	2.4218362829e-06	2.3560731822e-30	1.3273597847e-02	4.3812726115e-02	1.3273597862e-02	1.1805998102e+02	6.2139220242e-04
6.2242019669e-01	1.6224201967e+00	0.0000000000e+00	5.0000000000e+00	2.4020460705e-06	2.4020460705e-06	2.4974942100e-30	1.3273597847e-02	4.3821155704e-02	1.3273597862e-02	1.1818032759e+02	6.1631445056e-04
6.2288923971e-01	1.6228892397e+00	0.0000000000e+00	5.0000000000e+00	2.3823629951e-06	2.3823629951e-06	2.6312391932e-30	1.3273597847e-02	4.3829584482e-02	1.3273597862e-02	1.1830067415e+02	6.1126418782e-04
6.2335828274e-01	1.6233582827e+00	0.0000000000e+00	5.0000000000e+00	2.3627870569e-06	2.3627870569e-06	2.8052310762e-30	1.3273597847e-02	4.3838012450e-02	1.3273597862e-02	1.1842102072e+02	6.0624141422e-04
6.2382732577e-01	1.6238273258e+00	0.0000000000e+00	5.0000000000e+00	2.3433182559e-06	2.3433182559e-06	2.9596472697e-30	1.3273597847e-02	4.3846439607e-02	1.3273597862e-02	1.1854136729e+02	6.0124612975e-04
6.2429636879e-01	1.6242963688e+00	0.0000000000e+00	5.0000000000e+00	2.3282081209e-06	2.3282081209e-06	5.7993691704e-31	1.5759617406e-02	4.6437638064e-02	1.5759617424e-02	1.1866171385e+02	5.9736918724e-04
6.2476541182e-01	1.6247654118e+00	0.0000000000e+00	5.0000000000e+00	2.3145034078e-06	2.3145034078e-06	5.1520606852e-31	1.5759617406e-02	4.6446559312e-02	1.5759617424e-02	1.1878206042e+02	5.9385284639e-04
6.2523445485e-01	1.6252344548e+00	0.0000000000e+00	5.0000000000e+00	2.3008506923e-06	2.3008506923e-06	4.6223326344e-31	1.5759617406e-02	4.6455479704e-02	1.5759617424e-02	1.1890240698e+02	5.9034984702e-04
6.2570349787e-01	1.6257034979e+00	0.0000000000e+00	5.0000000000e+00	2.2872499743e-06	2.2872499743e-06	4.2220871660e-31	1.5759617406e-02	4.6464399240e-02	1.5759617424e-02	1.1902275355e+02	5.8686018913e-04
6.2617254090e-01	1.6261725409e+00	0.0000000000e+00	5.0000000000e+00	2.2737012539e-06	2.2737012539e-06	3.7686655426e-31	1.5759617406e-02	4.6473317920e-02	1.5759617424e-02	1.1914310011e+02	5.8338387271e-04
6.2664158393e-01	1.6266415839e+00	0.0000000000e+00	5.0000000000e+00	2.2602045310e-06	2.2602045310e-06	3.3246431063e-31	1.5759617406e-02	4.6482235743e-02	1.5759617424e-02	1.1926344668e+02	5.7992089777e-04
6.2711062695e-01	1.6271106270e+00	0.0000000000e+00	5.0000000000e+00	2.2467598057e-06	2.2467598057e-06	2.9403593719e-31	1.5759617406e-02	4.6491152712e-02	1.5759617424e-02	1.1938379325e+02	5.7647126430e-04
6.2757966998e-01	1.6275796700e+00	0.0000000000e+00	5.0000000000e+00	2.2333670779e-06	2.2333670779e-06	2.4775580717e-31	1.5759617406e-02	4.6500068825e-02	1.5759617424e-02	1.1950413981e+02	5.7303497232e-04
6.2804871301e-01	1.6280487130e+00	0.0000000000e+00	5.0000000000e+00	2.2200263476e-06	2.2200263476e-06	2.1526652145e-31	1.5759617406e-02	4.6508984084e-02	1.5759617424e-02	1.1962448638e+02	5.6961202181e-04
6.2851775604e-01	1.6285177560e+00	0.0000000000e+00	5.0000000000e+00	2.2067376150e-06	2.2067376150e-06	1.7764969602e-31	1.5759617406e-02	4.6517898488e-02	1.5759617424e-02	1.1974483294e+02	5.6620241278e-04
6.2898679906e-01	1.6289867991e+00	0.0000000000e+00	5.0000000000e+00	2.1935008799e-06	2.1935008799e-06	1.4887153147e-31	1.5759617406e-02	4.6526812039e-02	1.5759617424e-02	1.1986517951e+02	5.6280614522e-04
6.2945584209e-01	1.6294558421e+00	0.0000000000e+00	5.0000000000e+00	2.1803161423e-06	2.1803161423e-06	1.2096689027e-31	1.5759617406e-02	4.6535724735e-02	1.5759617424e-02	1.1998552607e+02	5.5942321915e-04
6.2992488512e-01	1.6299248851e+00	0.0000000000e+00	5.0000000000e+00	2.1671834023e-06	2.1671834023e-06	9.7946477670e-32	1.5759617406e-02	4.6544636578e-02	1.5759617424e-02	1.2010587264e+02	5.5605363455e-04
6.3039392814e-01	1.6303939281e+00	0.0000000000e+00	5.0000000000e+00	2.1541026598e-06	2.1541026598e-06	7.0119284374e-32	1.5759617406e-02	4.6553547568e-02	1.5759617424e-02	1.2022621921e+02	5.5269739142e-04
6.3086297117e-01	1.6308629712e+00	0.0000000000e+00	5.0000000000e+00	2.1410739149e-06	2.1410739149e-06	5.4381320528e-32	1.5759617406e-02	4.6562457706e-02	1.5759617424e-02	1.2034656577e+02	5.4935448978e-04
6.3133201420e-01	1.6313320142e+00	0.0000000000e+00	5.0000000000e+00	2.1280971675e-06	2.1280971675e-06	3.6667607025e-32	1.5759617406e-02	4.6571366990e-02	1.5759617424e-02	1.2046691234e+02	5.4602492961e-04
6.3180105722e-01	1.6318010572e+00	0.0000000000e+00	5.0000000000e+00	2.1151724177e-06	2.1151724177e-06	2.4132747847e-32	1.5759617406e-02	4.6580275423e-02	1.5759617424e-02	1.2058725890e+02	5.4270871092e-04
6.3227010025e-01	1.6322701003e+00	0.0000000000e+00	5.0000000000e+00	2.1022996655e-06	2.1022996655e-06	1.4262494836e-32	1.5759617406e-02	4.6589183004e-02	1.5759617424e-02	1.2070760547e+02	5.3940583370e-04
6.3273914328e-01	1.6327391433e+00	0.0000000000e+00	5.0000000000e+00	2.0894789108e-06	2.0894789108e-06	6.6088472137e-33	1.5759617406e-02	4.6598089733e-02	1.5759617424e-02	1.2082795204e+02	5.3611629797e-04
6.3320818630e-01	1.6332081863e+00	0.0000000000e+00	5.0000000000e+00	2.0767101536e-06	2.0767101536e-06	1.7628219693e-33	1.5759617405e-02	4.6606995612e-02	1.5759617424e-02	1.2094829860e+02	5.3284010371e-04
6.3367722933e-01	1.6336772293e+00	0.0000000000e+00	5.0000000000e+00	2.0639933940e-06	2.0639933940e-06	7.9238489786e-37	1.5759617405e-02	4.6615900639e-02	1.5759617424e-02	1.2106864517e+02	5.2957725093e-04
6.3414627236e-01	1.6341462724e+00	0.0000000000e+00	5.0000000000e+00	2.0513286320e-06	2.0513286320e-06	1.0643425227e-33	1.5759617405e-02	4.6624804816e-02	1.5759617424e-02	1.2118899173e+02	5.2632773962e-04
6.3461531538e-01	1.6346153154e+00	0.0000000000e+00	5.0000000000e+00	2.0387158675e-06	2.0387158675e-06	5.6042177381e-33	1.5759617405e-02	4.6633708143e-02	1.5759617424e-02	1.2130933830e+02	5.2309156979e-04
6.3508435841e-01	1.6350843584e+00	0.0000000000e+00	5.0000000000e+00	2.0261551006e-06	2.0261551006e-06	1.2207691130e-32	1.5759617405e-02	4.6642610620e-02	1.5759617424e-02	1.2142968486e+02	5.1986874144e-04
6.3555340144e-01	1.6355534014e+00	0.0000000000e+00	5.0000000000e+00	2.0136463312e-06	2.0136463312e-06	1.9392875074e-32	1.5759617405e-02	4.6651512248e-02	1.5759617424e-02	1.2155003143e+02	5.1665925457e-04
6.3602244447e-01	1.6360224445e+00	0.0000000000e+00	5.0000000000e+00	2.0011895593e-06	2.0011895593e-06	3.2108909206e-32	1.5759617405e-02	4.6660413026e-02	1.5759617424e-02	1.2167037800e+02	5.1346310917e-04
6.3649148749e-01	1.6364914875e+00	0.0000000000e+00	5.0000000000e+00	1.9887847850e-06	1.9887847850e-06	4.7571541083e-32	1.5759617405e-02	4.6669312956e-02	1.5759617424e-02	1.2179072456e+02	5.1028030526e-04
6.3696053052e-01	1.6369605305e+00	0.0000000000e+00	5.0000000000e+00	1.9764320083e-06	1.9764320083e-06	6.2097697308e-32	1.5759617405e-02	4.6678212037e-02	1.5759617424e-02	1.2191107113e+02	5.0711084281e-04
6.3742957355e-01	1.6374295735e+00	0.0000000000e+00	5.0000000000e+00	1.9641312291e-06	1.9641312291e-06	8.6942170193e-32	1.5759617405e-02	4.6687110269e-02	1.5759617424e-02	1.2203141769e+02	5.0395472185e-04
6.3789861657e-01	1.6378986166e+00	0.0000000000e+00	5.0000000000e+00	1.9518824475e-06	1.9518824475e-06	1.1068288546e-31	1.5759617405e-02	4.6696007654e-02	1.5759617424e-02	1.2215176426e+02	5.0081194236e-04
6.3836765960e-01	1.6383676596e+00	0.0000000000e+00	5.0000000000e+00	1.9396856634e-06	1.9396856634e-06	1.3581639120e-31	1.5759617405e-02	4.6704904192e-02	1.5759617424e-02	1.2227211082e+02	4.9768250435e-04
6.3883670263e-01	1.6388367026e+00	0.0000000000e+00	5.0000000000e+00	1.9275408769e-06	1.9275408769e-06	1.6427743465e-31	1.5759617405e-02	4.6713799882e-02	1.5759617424e-02	1.2239245739e+02	4.9456640782e-04
6.3930574565e-01	1.6393057457e+00	0.0000000000e+00	5.0000000000e+00	1.9154480880e-06	1.9154480880e-06	1.9368870977e-31	1.5759617405e-02	4.6722694725e-02	1.5759617424e-02	1.2251280396e+02	4.9146365277e-04
6.3977478868e-01	1.6397747887e+00	0.0000000000e+00	5.0000000000e+00	1.9034072965e-06	1.9034072965e-06	2.3484448979e-31	1.5759617405e-02	4.6731588721e-02	1.5759617424e-02	1.2263315052e+02	4.8837423919e-04
6.4024383171e-01	1.6402438317e+00	0.0000000000e+00	5.0000000000e+00	1.8914185027e-06	1.8914185027e-06	2.6666132096e-31	1.5759617405e-02	4.6740481871e-02	1.5759617424e-02	1.2275349709e+02	4.8529816709e-04
6.4071287473e-01	1.6407128747e+00	0.0000000000e+00	5.0000000000e+00	1.8794817064e-06	1.8794817064e-06	3.0259834178e-31	1.5759617405e-02	4.6749374176e-02	1.5759617424e-02	1.2287384365e+02	4.8223543646e-04
6.4118191776e-01	1.6411819178e+00	0.0000000000e+00	5.0000000000e+00	1.8675969076e-06	1.8675969076e-06	3.5225284197e-31	1.5759617405e-02	4.6758265634e-02	1.5759617424e-02	1.2299419022e+02	4.7918604732e-04
6.4165096079e-01	1.6416509608e+00	0.0000000000e+00	5.0000000000e+00	1.8557641064e-06	1.8557641064e-06	3.9084449394e-31	1.5759617405e-02	4.6767156248e-02	1.5759617424e-02	1.2311453678e+02	4.7614999965e-04
6.4212000381e-01	1.6421200038e+00	0.0000000000e+00	5.0000000000e+00	1.8439833027e-06	1.8439833027e-06	4.4561573359e-31	1.5759617405e-02	4.6776046016e-02	1.5759617424e-02	1.2323488335e+02	4.7312729345e-04
6.4258904684e-01	1.6425890468e+00	0.0000000000e+00	5.0000000000e+00	1.8322544966e-06	1.8322544966e-06	4.8605865476e-31	1.5759617405e-02	4.6784934940e-02	1.5759617424e-02	1.2335522992e+02	4.7011792874e-04
6.4305808987e-01	1.6430580899e+00	0.0000000000e+00	5.0000000000e+00	1.8205776881e-06	1.8205776881e-06	5.4682066912e-31	1.5759617405e-02	4.6793823019e-02	1.5759617424e-02	1.2347557648e+02	4.6712190550e-04
6.4352713290e-01	1.6435271329e+00	0.0000000000e+00	5.0000000000e+00	1.8089528771e-06	1.8089528771e-06	6.1110370464e-31	1.5759617405e-02	4.6802710255e-02	1.5759617424e-02	1.2359592305e+02	4.6413922374e-04
6.4399617592e-01	1.6439961759e+00	0.0000000000e+00	5.0000000000e+00	1.7973800637e-06	1.7973800637e-06	6.6607514461e-31	1.5759617405e-02	4.6811596646e-02	1.5759617424e-02	1.2371626961e+02	4.6116988346e-04
6.4446521895e-01	1.6444652189e+00	0.0000000000e+00	5.0000000000e+00	1.7858592478e-06	1.7858592478e-06	7.1671134698e-31	1.5759617405e-02	4.6820482194e-02	1.5759617424e-02	1.2383661618e+02	4.5821388465e-04
6.4493426198e-01	1.6449342620e+00	0.0000000000e+00	5.0000000000e+00	1.7743904294e-06	1.7743904294e-06	7.8291173286e-31	1.5759617405e-02	4.6829366900e-02	1.5759617424e-02	1.2395696275e+02	4.5527122732e-04
6.4540330500e-01	1.6454033050e+00	0.0000000000e+00	5.0000000000e+00	1.7629736086e-06	1.7629736086e-06	8.4116943559e-31	1.5759617405e-02	4.6838250762e-02	1.5759617424e-02	1.2407730931e+02	4.5234191147e-04
6.4587234803e-01	1.6458723480e+00	0.0000000000e+00	5.0000000000e+00	1.7516087854e-06	1.7516087854e-06	9.1262005629e-31	1.5759617405e-02	4.6847133782e-02	1.5759617424e-02	1.2419765588e+02	4.4942593710e-04
6.4634139106e-01	1.6463413911e+00	0.0000000000e+00	5.0000000000e+00	1.7402959597e-06	1.7402959597e-06	9.9079936835e-31	1.5759617405e-02	4.6856015960e-02	1.5759617424e-02	1.2431800244e+02	4.4652330420e-04
6.4681043408e-01	1.6468104341e+00	0.0000000000e+00	5.0000000000e+00	1.7290351316e-06	1.7290351316e-06	1.0721148175e-30	1.5759617405e-02	4.6864897296e-02	1.5759617424e-02	1.2443834901e+02	4.4363401278e-04
6.4727947711e-01	1.6472794771e+00	0.0000000000e+00	5.0000000000e+00	1.7178263010e-06	1.7178263010e-06	1.1439624553e-30	1.5759617404e-02	4.6873777791e-02	1.5759617424e-02	1.2455869557e+02	4.4075806284e-04
6.4774852014e-01	1.6477485201e+00	0.0000000000e+00	5.0000000000e+00	1.7066694680e-06	1.7066694680e-06	1.2137365908e-30	1.5759617404e-02	4.6882657444e-02	1.5759617424e-02	1.2467904214e+02	4.3789545437e-04
6.4821756316e-01	1.6482175632e+00	0.0000000000e+00	5.0000000000e+00	1.6955646325e-06	1.6955646325e-06	1.2943812523e-30	1.5759617404e-02	4.6891536257e-02	1.5759617424e-02	1.2479938871e+02	4.3504618739e-04
6.4868660619e-01	1.6486866062e+00	0.0000000000e+00	5.0000000000e+00	1.6845117946e-06	1.6845117946e-06	1.3913555165e-30	1.5759617404e-02	4.6900414229e-02	1.5759617424e-02	1.2491973527e+02	4.3221026187e-04
6.4915564922e-01	1.6491556492e+00	0.0000000000e+00	5.0000000000e+00	1.6735109542e-06	1.6735109542e-06	1.4821901774e-30	1.5759617404e-02	4.6909291361e-02	1.5759617424e-02	1.2504008184e+02	4.2938767784e-04
6.4962469225e-01	1.6496246922e+00	0.0000000000e+00	5.0000000000e+00	1.6625621114e-06	1.6625621114e-06	1.5659807764e-30	1.5759617404e-02	4.6918167653e-02	1.5759617424e-02	1.2516042840e+02	4.2657843528e-04
6.5009373527e-01	1.6500937353e+00	0.0000000000e+00	5.0000000000e+00	1.6516652662e-06	1.6516652662e-06	1.6620644754e-30	1.5759617404e-02	4.6927043106e-02	1.5759617424e-02	1.2528077497e+02	4.2378253421e-04
6.5056277830e-01	1.6505627783e+00	0.0000000000e+00	5.0000000000e+00	1.6408204184e-06	1.6408204184e-06	1.7298385767e-30	1.5759617404e-02	4.6935917719e-02	1.5759617424e-02	1.2540112153e+02	4.2099997460e-04
6.5103182133e-01	1.6510318213e+00	0.0000000000e+00	5.0000000000e+00	1.6300275683e-06	1.6300275683e-06	1.8518212488e-30	1.5759617404e-02	4.6944791493e-02	1.5759617424e-02	1.2552146810e+02	4.1823075648e-04
6.5150086435e-01	1.6515008644e+00	0.0000000000e+00	5.0000000000e+00	1.6192867157e-06	1.6192867157e-06	1.9449127002e-30	1.5759617404e-02	4.6953664429e-02	1.5759617424e-02	1.2564181467e+02	4.1547487983e-04
6.5196990738e-01	1.6519699074e+00	0.0000000000e+00	5.0000000000e+00	1.6085978606e-06	1.6085978606e-06	2.0570163025e-30	1.5759617404e-02	4.6962536526e-02	1.5759617424e-02	1.2576216123e+02	4.1273234466e-04
6.5243895041e-01	1.6524389504e+00	0.0000000000e+00	5.0000000000e+00	1.5979610031e-06	1.5979610031e-06	2.1663751143e-30	1.5759617404e-02	4.6971407786e-02	1.5759617424e-02	1.2588250780e+02	4.1000315097e-04
6.5290799343e-01	1.6529079934e+00	0.0000000000e+00	5.0000000000e+00	1.5873761432e-06	1.5873761432e-06	2.2962546880e-30	1.5759617404e-02	4.6980278208e-02	1.5759617424e-02	1.2600285436e+02	4.0728729875e-04
6.5337703646e-01	1.6533770365e+00	0.0000000000e+00	5.0000000000e+00	1.5768432808e-06	1.5768432808e-06	2.3509350548e-30	1.5759617404e-02	4.6989147792e-02	1.5759617424e-02	1.2612320093e+02	4.0458478801e-04
6.5384607949e-01	1.6538460795e+00	0.0000000000e+00	5.0000000000e+00	1.5663624159e-06	1.5663624159e-06	2.5107332832e-30	1.5759617404e-02	4.6998016540e-02	1.5759617424e-02	1.2624354750e+02	4.0189561875e-04
6.5431512251e-01	1.6543151225e+00	0.0000000000e+00	5.0000000000e+00	1.5559335487e-06	1.5559335487e-06	2.5991773605e-30	1.5759617404e-02	4.7006884450e-02	1.5759617424e-02	1.2636389406e+02	3.9921979097e-04
6.5478416554e-01	1.6547841655e+00	0.0000000000e+00	5.0000000000e+00	1.5455566789e-06	1.5455566789e-06	2.7083683430e-30	1.5759617404e-02	4.7015751525e-02	1.5759617424e-02	1.2648424063e+02	3.9655730466e-04
6.5525320857e-01	1.6552532086e+00	0.0000000000e+00	5.0000000000e+00	1.5352318067e-06	1.5352318067e-06	2.8196755151e-30	1.5759617404e-02	4.7024617763e-02	1.5759617424e-02	1.2660458719e+02	3.9390815983e-04
6.5572225159e-01	1.6557222516e+00	0.0000000000e+00	5.0000000000e+00	1.5247785855e-06	1.5247785855e-06	2.9788758226e-30	1.5759617404e-02	4.7033483165e-02	1.5759617424e-02	1.2672493376e+02	3.9122608333e-04
6.5619129462e-01	1.6561912946e+00	0.0000000000e+00	5.0000000000e+00	1.5145221387e-06	1.5145221387e-06	2.8009777001e-30	1.5759617404e-02	4.7042347733e-02	1.5759617424e-02	1.2684528032e+02	3.8859449502e-04
6.5666033765e-01	1.6566603376e+00	0.0000000000e+00	5.0000000000e+00	1.5043001375e-06	1.5043001375e-06	2.5969473344e-30	1.5759617404e-02	4.7051211464e-02	1.5759617424e-02	1.2696562689e+02	3.8597174473e-04
6.5712938068e-01	1.6571293807e+00	0.0000000000e+00	5.0000000000e+00	1.4941125820e-06	1.4941125820e-06	2.3794962017e-30	1.5759617404e-02	4.7060074362e-02	1.5759617424e-02	1.2708597346e+02	3.8335783247e-04
6.5759842370e-01	1.6575984237e+00	0.0000000000e+00	5.0000000000e+00	1.4839594722e-06	1.4839594722e-06	2.2036449001e-30	1.5759617404e-02	4.7068936424e-02	1.5759617424e-02	1.2720632002e+02	3.8075275824e-04
6.5806746673e-01	1.6580674667e+00	0.0000000000e+00	5.0000000000e+00	1.4738408080e-06	1.4738408080e-06	2.0067236235e-30	1.5759617404e-02	4.7077797653e-02	1.5759617424e-02	1.2732666659e+02	3.7815652204e-04
6.5853650976e-01	1.6585365098e+00	0.0000000000e+00	5.0000000000e+00	1.4637565895e-06	1.4637565895e-06	1.8337395933e-30	1.5759617404e-02	4.7086658047e-02	1.5759617424e-02	1.2744701315e+02	3.7556912387e-04
6.5900555278e-01	1.6590055528e+00	0.0000000000e+00	5.0000000000e+00	1.4537068166e-06	1.4537068166e-06	1.6712006178e-30	1.5759617404e-02	4.7095517608e-02	1.5759617424e-02	1.2756735972e+02	3.7299056373e-04
6.5947459581e-01	1.6594745958e+00	0.0000000000e+00	5.0000000000e+00	1.4436914893e-06	1.4436914893e-06	1.4994004916e-30	1.5759617404e-02	4.7104376336e-02	1.5759617424e-02	1.2768770628e+02	3.7042084161e-04
6.5994363884e-01	1.6599436388e+00	0.0000000000e+00	5.0000000000e+00	1.4337106077e-06	1.4337106077e-06	1.3381455110e-30	1.5759617404e-02	4.7113234231e-02	1.5759617424e-02	1.2780805285e+02	3.6785995753e-04
6.6041268186e-01	1.6604126819e+00	0.0000000000e+00	5.0000000000e+00	1.4237641718e-06	1.4237641718e-06	1.2001188777e-30	1.5759617404e-02	4.7122091293e-02	1.5759617424e-02	1.2792839942e+02	3.6530791147e-04
6.6088172489e-01	1.6608817249e+00	0.0000000000e+00	5.0000000000e+00	1.4138521815e-06	1.4138521815e-06	1.0798921688e-30	1.5759617404e-02	4.7130947523e-02	1.5759617424e-02	1.2804874598e+02	3.6276470344e-04
6.6135076792e-01	1.6613507679e+00	0.0000000000e+00	5.0000000000e+00	1.4039746368e-06	1.4039746368e-06	9.4876183673e-31	1.5759617403e-02	4.7139802921e-02	1.5759617424e-02	1.2816909255e+02	3.6023033344e-04
6.6181981094e-01	1.6618198109e+00	0.0000000000e+00	5.0000000000e+00	1.3941315379e-06	1.3941315379e-06	8.3201660654e-31	1.5759617403e-02	4.7148657487e-02	1.5759617424e-02	1.2828943911e+02	3.5770480147e-04
6.6228885397e-01	1.6622888540e+00	0.0000000000e+00	5.0000000000e+00	1.3843228845e-06	1.3843228845e-06	7.0532391368e-31	1.5759617403e-02	4.7157511222e-02	1.5759617424e-02	1.2840978568e+02	3.5518810753e-04
6.6275789700e-01	1.6627578970e+00	0.0000000000e+00	5.0000000000e+00	1.3745486768e-06	1.3745486768e-06	6.0685271996e-31	1.5759617403e-02	4.7166364126e-02	1.5759617424e-02	1.2853013224e+02	3.5268025162e-04
6.6322694003e-01	1.6632269400e+00	0.0000000000e+00	5.0000000000e+00	1.3648089148e-06	1.3648089148e-06	5.1531184808e-31	1.5759617403e-02	4.7175216199e-02	1.5759617424e-02	1.2865047881e+02	3.5018123373e-04
6.6369598305e-01	1.6636959831e+00	0.0000000000e+00	5.0000000000e+00	1.3551035984e-06	1.3551035984e-06	4.3422240847e-31	1.5759617403e-02	4.7184067441e-02	1.5759617424e-02	1.2877082538e+02	3.4769105387e-04
6.6416502608e-01	1.6641650261e+00	0.0000000000e+00	5.0000000000e+00	1.3454327277e-06	1.3454327277e-06	3.6041775782e-31	1.5759617403e-02	4.7192917854e-02	1.5759617424e-02	1.2889117194e+02	3.4520971205e-04
6.6463406911e-01	1.6646340691e+00	0.0000000000e+00	5.0000000000e+00	1.3357963026e-06	1.3357963026e-06	2.8046344139e-31	1.5759617403e-02	4.7201767436e-02	1.5759617424e-02	1.2901151851e+02	3.4273720825e-04
6.6510311213e-01	1.6651031121e+00	0.0000000000e+00	5.0000000000e+00	1.3261943231e-06	1.3261943231e-06	2.2364595142e-31	1.5759617403e-02	4.7210616190e-02	1.5759617424e-02	1.2913186507e+02	3.4027354248e-04
6.6557215516e-01	1.6655721552e+00	0.0000000000e+00	5.0000000000e+00	1.3166267893e-06	1.3166267893e-06	1.6338023566e-31	1.5759617403e-02	4.7219464113e-02	1.5759617424e-02	1.2925221164e+02	3.3781871474e-04
6.6604119819e-01	1.6660411982e+00	0.0000000000e+00	5.0000000000e+00	1.3070937012e-06	1.3070937012e-06	1.1407633629e-31	1.5759617403e-02	4.7228311209e-02	1.5759617424e-02	1.2937255821e+02	3.3537272503e-04
6.6651024121e-01	1.6665102412e+00	0.0000000000e+00	5.0000000000e+00	1.2975950587e-06	1.2975950587e-06	7.4565228090e-32	1.5759617403e-02	4.7237157475e-02	1.5759617424e-02	1.2949290477e+02	3.3293557334e-04
6.6697928424e-01	1.6669792842e+00	0.0000000000e+00	5.0000000000e+00	1.2881308619e-06	1.2881308619e-06	4.5519669480e-32	1.5759617403e-02	4.7246002913e-02	1.5759617424e-02	1.2961325134e+02	3.3050725969e-04
6.6744832727e-01	1.6674483273e+00	0.0000000000e+00	5.0000000000e+00	1.2787011107e-06	1.2787011107e-06	2.3770263932e-32	1.5759617403e-02	4.7254847524e-02	1.5759617424e-02	1.2973359790e+02	3.2808778406e-04
6.6791737029e-01	1.6679173703e+00	0.0000000000e+00	5.0000000000e+00	1.2693058052e-06	1.2693058052e-06	9.1268741825e-33	1.5759617403e-02	4.7263691306e-02	1.5759617424e-02	1.2985394447e+02	3.2567714646e-04
6.6838641332e-01	1.6683864133e+00	0.0000000000e+00	5.0000000000e+00	1.2599449453e-06	1.2599449453e-06	1.2223422723e-33	1.5759617403e-02	4.7272534262e-02	1.5759617424e-02	1.2997429103e+02	3.2327534690e-04
6.6885545635e-01	1.6688554563e+00	0.0000000000e+00	5.0000000000e+00	1.2506185311e-06	1.2506185311e-06	1.4746928077e-33	1.5759617403e-02	4.7281376390e-02	1.5759617424e-02	1.3009463760e+02	3.2088238536e-04
6.6932449937e-01	1.6693244994e+00	0.0000000000e+00	5.0000000000e+00	1.2413265625e-06	1.2413265625e-06	1.0174278562e-32	1.5759617403e-02	4.7290217692e-02	1.5759617424e-02	1.3021498417e+02	3.1849826184e-04
6.6979354240e-01	1.6697935424e+00	0.0000000000e+00	5.0000000000e+00	1.2320690395e-06	1.2320690395e-06	2.6503386356e-32	1.5759617403e-02	4.7299058167e-02	1.5759617424e-02	1.3033533073e+02	3.1612297636e-04
6.7026258543e-01	1.6702625854e+00	0.0000000000e+00	5.0000000000e+00	1.2228459623e-06	1.2228459623e-06	5.0041934584e-32	1.5759617403e-02	4.7307897816e-02	1.5759617424e-02	1.3045567730e+02	3.1375652891e-04
6.7073162846e-01	1.6707316285e+00	0.0000000000e+00	5.0000000000e+00	1.2136573306e-06	1.2136573306e-06	7.9296940720e-32	1.5759617403e-02	4.7316736639e-02	1.5759617424e-02	1.3057602386e+02	3.1139891948e-04
6.7120067148e-01	1.6712006715e+00	0.0000000000e+00	5.0000000000e+00	1.2045031446e-06	1.2045031446e-06	1.2065587335e-31	1.5759617403e-02	4.7325574637e-02	1.5759617424e-02	1.3069637043e+02	3.0905014809e-04
6.7166971451e-01	1.6716697145e+00	0.0000000000e+00	5.0000000000e+00	1.1953834043e-06	1.1953834043e-06	1.6496295718e-31	1.5759617403e-02	4.7334411810e-02	1.5759617424e-02	1.3081671699e+02	3.0671021472e-04
6.7213875754e-01	1.6721387575e+00	0.0000000000e+00	5.0000000000e+00	1.1862981096e-06	1.1862981096e-06	2.2356091793e-31	1.5759617403e-02	4.7343248158e-02	1.5759617424e-02	1.3093706356e+02	3.0437911938e-04
6.7260780056e-01	1.6726078006e+00	0.0000000000e+00	5.0000000000e+00	1.1772472606e-06	1.1772472606e-06	2.7730403271e-31	1.5759617403e-02	4.7352083681e-02	1.5759617424e-02	1.3105741013e+02	3.0205686207e-04
6.7307684359e-01	1.6730768436e+00	0.0000000000e+00	5.0000000000e+00	1.1682308572e-06	1.1682308572e-06	3.5775410069e-31	1.5759617403e-02	4.7360918380e-02	1.5759617424e-02	1.3117775669e+02	2.9974344279e-04
6.7354588662e-01	1.6735458866e+00	0.0000000000e+00	5.0000000000e+00	1.1592488995e-06	1.1592488995e-06	4.3393548406e-31	1.5759617403e-02	4.7369752255e-02	1.5759617424e-02	1.3129810326e+02	2.9743886154e-04
6.7401492964e-01	1.6740149296e+00	0.0000000000e+00	5.0000000000e+00	1.1503013874e-06	1.1503013874e-06	5.1456255126e-31	1.5759617403e-02	4.7378585307e-02	1.5759617424e-02	1.3141844982e+02	2.9514311831e-04
6.7448397267e-01	1.6744839727e+00	0.0000000000e+00	5.0000000000e+00	1.1413883210e-06	1.1413883210e-06	6.0969088469e-31	1.5759617403e-02	4.7387417535e-02	1.5759617424e-02	1.3153879639e+02	2.9285621312e-04
6.7495301570e-01	1.6749530157e+00	0.0000000000e+00	5.0000000000e+00	1.1325097002e-06	1.1325097002e-06	7.0781066998e-31	1.5759617403e-02	4.7396248940e-02	1.5759617424e-02	1.3165914295e+02	2.9057814595e-04
6.7542205872e-01	1.6754220587e+00	0.0000000000e+00	5.0000000000e+00	1.1236655251e-06	1.1236655251e-06	8.2032881240e-31	1.5759617402e-02	4.7405079523e-02	1.5759617424e-02	1.3177948952e+02	2.8830891681e-04
6.7589110175e-01	1.6758911018e+00	0.0000000000e+00	5.0000000000e+00	1.1148557956e-06	1.1148557956e-06	9.2576310447e-31	1.5759617402e-02	4.7413909283e-02	1.5759617424e-02	1.3189983609e+02	2.8604852570e-04
6.7636014478e-01	1.6763601448e+00	0.0000000000e+00	5.0000000000e+00	1.1060805118e-06	1.1060805118e-06	1.0741053714e-30	1.5759617402e-02	4.7422738221e-02	1.5759617424e-02	1.3202018265e+02	2.8379697262e-04
6.7682918780e-01	1.6768291878e+00	0.0000000000e+00	5.0000000000e+00	1.0973396736e-06	1.0973396736e-06	1.1941106660e-30	1.5759617402e-02	4.7431566337e-02	1.5759617424e-02	1.3214052922e+02	2.8155425757e-04
6.7729823083e-01	1.6772982308e+00	0.0000000000e+00	5.0000000000e+00	1.0886332811e-06	1.0886332811e-06	1.3386436972e-30	1.5759617402e-02	4.7440393632e-02	1.5759617424e-02	1.3226087578e+02	2.7932038055e-04
6.7776727386e-01	1.6777672739e+00	0.0000000000e+00	5.0000000000e+00	1.0799613342e-06	1.0799613342e-06	1.4816709928e-30	1.5759617402e-02	4.7449220105e-02	1.5759617424e-02	1.3238122235e+02	2.7709534155e-04
6.7823631689e-01	1.6782363169e+00	0.0000000000e+00	5.0000000000e+00	1.0713238330e-06	1.0713238330e-06	1.6217402166e-30	1.5759617402e-02	4.7458045758e-02	1.5759617424e-02	1.3250156892e+02	2.7487914059e-04
6.7870535991e-01	1.6787053599e+00	0.0000000000e+00	5.0000000000e+00	1.0627207774e-06	1.0627207774e-06	1.7944734133e-30	1.5759617402e-02	4.7466870590e-02	1.5759617424e-02	1.3262191548e+02	2.7267177765e-04
6.7917440294e-01	1.6791744029e+00	0.0000000000e+00	5.0000000000e+00	1.0541521675e-06	1.0541521675e-06	1.9702666083e-30	1.5759617402e-02	4.7475694602e-02	1.5759617424e-02	1.3274226205e+02	2.7047325274e-04
6.7964344597e-01	1.6796434460e+00	0.0000000000e+00	5.0000000000e+00	1.0456180032e-06	1.0456180032e-06	2.1367301476e-30	1.5759617402e-02	4.7484517793e-02	1.5759617424e-02	1.3286260861e+02	2.6828356586e-04
6.8011248899e-01	1.6801124890e+00	0.0000000000e+00	5.0000000000e+00	1.0371182846e-06	1.0371182846e-06	2.3339905546e-30	1.5759617402e-02	4.7493340166e-02	1.5759617424e-02	1.3298295518e+02	2.6610271701e-04
6.8058153202e-01	1.6805815320e+00	0.0000000000e+00	5.0000000000e+00	1.0286530116e-06	1.0286530116e-06	2.5146080265e-30	1.5759617402e-02	4.7502161719e-02	1.5759617424e-02	1.3310330174e+02	2.6393070619e-04
6.8105057505e-01	1.6810505750e+00	0.0000000000e+00	5.0000000000e+00	1.0202221843e-06	1.0202221843e-06	2.7083435868e-30	1.5759617402e-02	4.7510982452e-02	1.5759617424e-02	1.3322364831e+02	2.6176753340e-04
6.8151961807e-01	1.6815196181e+00	0.0000000000e+00	5.0000000000e+00	1.0118258026e-06	1.0118258026e-06	2.9362649809e-30	1.5759617402e-02	4.7519802367e-02	1.5759617424e-02	1.3334399488e+02	2.5961319863e-04
6.8198866110e-01	1.6819886611e+00	0.0000000000e+00	5.0000000000e+00	1.0034638666e-06	1.0034638666e-06	3.1309740839e-30	1.5759617402e-02	4.7528621464e-02	1.5759617424e-02	1.3346434144e+02	2.5746770190e-04
6.8245770413e-01	1.6824577041e+00	0.0000000000e+00	5.0000000000e+00	9.9513637625e-07	9.9513637625e-07	3.3608262353e-30	1.5759617402e-02	4.7537439743e-02	1.5759617424e-02	1.3358468801e+02	2.5533104319e-04
6.8292674715e-01	1.6829267472e+00	0.0000000000e+00	5.0000000000e+00	9.8684333153e-07	9.8684333153e-07	3.5686009499e-30	1.5759617402e-02	4.7546257203e-02	1.5759617424e-02	1.3370503457e+02	2.5320322251e-04
6.8339579018e-01	1.6833957902e+00	0.0000000000e+00	5.0000000000e+00	9.7858473247e-07	9.7858473247e-07	3.8522754264e-30	1.5759617402e-02	4.7555073846e-02	1.5759617424e-02	1.3382538114e+02	2.5108423986e-04
6.8386483321e-01	1.6838648332e+00	0.0000000000e+00	5.0000000000e+00	9.7036057905e-07	9.7036057905e-07	4.0902227489e-30	1.5759617402e-02	4.7563889672e-02	1.5759617424e-02	1.3394572770e+02	2.4897409524e-04
6.8433387624e-01	1.6843338762e+00	0.0000000000e+00	5.0000000000e+00	9.6217087128e-07	9.6217087128e-07	4.2856381559e-30	1.5759617402e-02	4.7572704681e-02	1.5759617424e-02	1.3406607427e+02	2.4687278865e-04
6.8480291926e-01	1.6848029193e+00	0.0000000000e+00	5.0000000000e+00	9.5401560916e-07	9.5401560916e-07	4.5614818079e-30	1.5759617402e-02	4.7581518874e-02	1.5759617424e-02	1.3418642084e+02	2.4478032008e-04
6.8527196229e-01	1.6852719623e+00	0.0000000000e+00	5.0000000000e+00	9.4589479270e-07	9.4589479270e-07	4.8545091294e-30	1.5759617402e-02	4.7590332250e-02	1.5759617424e-02	1.3430676740e+02	2.4269668955e-04
6.8574100532e-01	1.6857410053e+00	0.0000000000e+00	5.0000000000e+00	9.3780842188e-07	9.3780842188e-07	5.1294392455e-30	1.5759617402e-02	4.7599144810e-02	1.5759617424e-02	1.3442711397e+02	2.4062189704e-04
6.8621004834e-01	1.6862100483e+00	0.0000000000e+00	5.0000000000e+00	9.2975649672e-07	9.2975649672e-07	5.4580980584e-30	1.5759617402e-02	4.7607956554e-02	1.5759617424e-02	1.3454746053e+02	2.3855594257e-04
6.8667909137e-01	1.6866790914e+00	0.0000000000e+00	5.0000000000e+00	9.2173901720e-07	9.2173901720e-07	5.6257274598e-30	1.5759617402e-02	4.7616767483e-02	1.5759617424e-02	1.3466780710e+02	2.3649882612e-04
6.8714813440e-01	1.6871481344e+00	0.0000000000e+00	5.0000000000e+00	9.1361644124e-07	9.1361644124e-07	2.6572295335e-30	1.5759617402e-02	4.7625577597e-02	1.5759617424e-02	1.3478815366e+02	2.3441474413e-04
6.8761717742e-01	1.6876171774e+00	0.0000000000e+00	5.0000000000e+00	9.0564428175e-07	9.0564428175e-07	2.4907909547e-30	1.5759617402e-02	4.7634386896e-02	1.5759617424e-02	1.3490850023e+02	2.3236925585e-04
6.8808622045e-01	1.6880862205e+00	0.0000000000e+00	5.0000000000e+00	8.9769252357e-07	8.9769252357e-07	2.3633242156e-30	1.5759617402e-02	4.7643195381e-02	1.5759617424e-02	1.3502884680e+02	2.3032900211e-04
6.8855526348e-01	1.6885552635e+00	0.0000000000e+00	5.0000000000e+00	8.8976116669e-07	8.8976116669e-07	2.1889507841e-30	1.5759617402e-02	4.7652003051e-02	1.5759617424e-02	1.3514919336e+02	2.2829398292e-04
6.8902430650e-01	1.6890243065e+00	0.0000000000e+00	5.0000000000e+00	8.8185021113e-07	8.8185021113e-07	2.0783006634e-30	1.5759617402e-02	4.7660809908e-02	1.5759617424e-02	1.3526953993e+02	2.2626419827e-04
6.8949334953e-01	1.6894933495e+00	0.0000000000e+00	5.0000000000e+00	8.7395965686e-07	8.7395965686e-07	1.9566499044e-30	1.5759617401e-02	4.7669615951e-02	1.5759617424e-02	1.3538988649e+02	2.2423964817e-04
6.8996239256e-01	1.6899623926e+00	0.0000000000e+00	5.0000000000e+00	8.6608950391e-07	8.6608950391e-07	1.8306462458e-30	1.5759617401e-02	4.7678421180e-02	1.5759617424e-02	1.3551023306e+02	2.2222033262e-04
6.9043143558e-01	1.6904314356e+00	0.0000000000e+00	5.0000000000e+00	8.5823975226e-07	8.5823975226e-07	1.6803853441e-30	1.5759617401e-02	4.7687225597e-02	1.5759617424e-02	1.3563057963e+02	2.2020625161e-04
6.9090047861e-01	1.6909004786e+00	0.0000000000e+00	5.0000000000e+00	8.5041040192e-07	8.5041040192e-07	1.5539382830e-30	1.5759617401e-02	4.7696029201e-02	1.5759617424e-02	1.3575092619e+02	2.1819740514e-04
6.9136952164e-01	1.6913695216e+00	0.0000000000e+00	5.0000000000e+00	8.4260145288e-07	8.4260145288e-07	1.4360693859e-30	1.5759617401e-02	4.7704831992e-02	1.5759617424e-02	1.3587127276e+02	2.1619379322e-04
6.9183856467e-01	1.6918385647e+00	0.0000000000e+00	5.0000000000e+00	8.3481290515e-07	8.3481290515e-07	1.3194671438e-30	1.5759617401e-02	4.7713633971e-02	1.5759617424e-02	1.3599161932e+02	2.1419541585e-04
6.9230760769e-01	1.6923076077e+00	0.0000000000e+00	5.0000000000e+00	8.2704475873e-07	8.2704475873e-07	1.2133323861e-30	1.5759617401e-02	4.7722435139e-02	1.5759617424e-02	1.3611196589e+02	2.1220227302e-04
6.9277665072e-01	1.6927766507e+00	0.0000000000e+00	5.0000000000e+00	8.1929701361e-07	8.1929701361e-07	1.1322804314e-30	1.5759617401e-02	4.7731235495e-02	1.5759617424e-02	1.3623231245e+02	2.1021436474e-04
6.9324569375e-01	1.6932456937e+00	0.0000000000e+00	5.0000000000e+00	8.1156966980e-07	8.1156966980e-07	1.0271419854e-30	1.5759617401e-02	4.7740035040e-02	1.5759617424e-02	1.3635265902e+02	2.0823169101e-04
6.9371473677e-01	1.6937147368e+00	0.0000000000e+00	5.0000000000e+00	8.0386272730e-07	8.0386272730e-07	9.2189642547e-31	1.5759617401e-02	4.7748833774e-02	1.5759617424e-02	1.3647300559e+02	2.0625425182e-04
6.9418377980e-01	1.6941837798e+00	0.0000000000e+00	5.0000000000e+00	7.9617618610e-07	7.9617618610e-07	8.5432880728e-31	1.5759617401e-02	4.7757631697e-02	1.5759617424e-02	1.3659335215e+02	2.0428204717e-04
6.9465282283e-01	1.6946528228e+00	0.0000000000e+00	5.0000000000e+00	7.8851004621e-07	7.8851004621e-07	7.6689425020e-31	1.5759617401e-02	4.7766428810e-02	1.5759617424e-02	1.3671369872e+02	2.0231507708e-04
6.9512186585e-01	1.6951218659e+00	0.0000000000e+00	5.0000000000e+00	7.8086430762e-07	7.8086430762e-07	6.7430029753e-31	1.5759617401e-02	4.7775225113e-02	1.5759617424e-02	1.3683404528e+02	2.0035334152e-04
6.9559090888e-01	1.6955909089e+00	0.0000000000e+00	5.0000000000e+00	7.7323897034e-07	7.7323897034e-07	6.1579352910e-31	1.5759617401e-02	4.7784020607e-02	1.5759617424e-02	1.3695439185e+02	1.9839684052e-04
6.9605995191e-01	1.6960599519e+00	0.0000000000e+00	5.0000000000e+00	7.6563403437e-07	7.6563403437e-07	5.2530194515e-31	1.5759617401e-02	4.7792815291e-02	1.5759617424e-02	1.3707473841e+02	1.9644557406e-04
6.9652899493e-01	1.6965289949e+00	0.0000000000e+00	5.0000000000e+00	7.5804949970e-07	7.5804949970e-07	4.6793775022e-31	1.5759617401e-02	4.7801609166e-02	1.5759617424e-02	1.3719508498e+02	1.9449954214e-04
6.9699803796e-01	1.6969980380e+00	0.0000000000e+00	5.0000000000e+00	7.5048536634e-07	7.5048536634e-07	4.0402816602e-31	1.5759617401e-02	4.7810402232e-02	1.5759617424e-02	1.3731543155e+02	1.9255874477e-04
6.9746708099e-01	1.6974670810e+00	0.0000000000e+00	5.0000000000e+00	7.4294163429e-07	7.4294163429e-07	3.4689103297e-31	1.5759617401e-02	4.7819194489e-02	1.5759617424e-02	1.3743577811e+02	1.9062318195e-04
6.9793612402e-01	1.6979361240e+00	0.0000000000e+00	5.0000000000e+00	7.3541830354e-07	7.3541830354e-07	2.9413332920e-31	1.5759617401e-02	4.7827985938e-02	1.5759617424e-02	1.3755612468e+02	1.8869285367e-04
6.9840516704e-01	1.6984051670e+00	0.0000000000e+00	5.0000000000e+00	7.2791537410e-07	7.2791537410e-07	2.3764701543e-31	1.5759617401e-02	4.7836776580e-02	1.5759617424e-02	1.3767647124e+02	1.8676775994e-04
6.9887421007e-01	1.6988742101e+00	0.0000000000e+00	5.0000000000e+00	7.2043284597e-07	7.2043284597e-07	1.9860136157e-31	1.5759617401e-02	4.7845566414e-02	1.5759617424e-02	1.3779681781e+02	1.8484790075e-04
6.9934325310e-01	1.6993432531e+00	0.0000000000e+00	5.0000000000e+00	7.1297071914e-07	7.1297071914e-07	1.5589623196e-31	1.5759617401e-02	4.7854355440e-02	1.5759617424e-02	1.3791716437e+02	1.8293327611e-04
6.9981229612e-01	1.6998122961e+00	0.0000000000e+00	5.0000000000e+00	7.0552899362e-07	7.0552899362e-07	1.2499205367e-31	1.5759617401e-02	4.7863143659e-02	1.5759617424e-02	1.3803751094e+02	1.8102388601e-04
7.0028133915e-01	1.7002813391e+00	0.0000000000e+00	5.0000000000e+00	6.9810766940e-07	6.9810766940e-07	9.6269850577e-32	1.5759617401e-02	4.7871931072e-02	1.5759617424e-02	1.3815785751e+02	1.7911973046e-04
7.0075038218e-01	1.7007503822e+00	0.0000000000e+00	5.0000000000e+00	6.9070674649e-07	6.9070674649e-07	6.5297653112e-32	1.5759617401e-02	4.7880717678e-02	1.5759617424e-02	1.3827820407e+02	1.7722080946e-04
7.0121942520e-01	1.7012194252e+00	0.0000000000e+00	5.0000000000e+00	6.8332622489e-07	6.8332622489e-07	4.8097758885e-32	1.5759617401e-02	4.7889503478e-02	1.5759617424e-02	1.3839855064e+02	1.7532712300e-04
7.0168846823e-01	1.7016884682e+00	0.0000000000e+00	5.0000000000e+00	6.7596610460e-07	6.7596610460e-07	2.8939723746e-32	1.5759617401e-02	4.7898288473e-02	1.5759617424e-02	1.3851889720e+02	1.7343867109e-04
7.0215751126e-01	1.7021575113e+00	0.0000000000e+00	5.0000000000e+00	6.6862638561e-07	6.6862638561e-07	1.5115351183e-32	1.5759617401e-02	4.7907072661e-02	1.5759617424e-02	1.3863924377e+02	1.7155545372e-04
7.0262655428e-01	1.7026265543e+00	0.0000000000e+00	5.0000000000e+00	6.6130706792e-07	6.6130706792e-07	5.7449475369e-33	1.5759617401e-02	4.7915856045e-02	1.5759617424e-02	1.3875959034e+02	1.6967747090e-04
7.0309559731e-01	1.7030955973e+00	0.0000000000e+00	5.0000000000e+00	6.5400815155e-07	6.5400815155e-07	7.6557268671e-34	1.5759617401e-02	4.7924638623e-02	1.5759617424e-02	1.3887993690e+02	1.6780472262e-04
7.0356464034e-01	1.7035646403e+00	0.0000000000e+00	5.0000000000e+00	6.4672963648e-07	6.4672963648e-07	2.3810931440e-34	1.5759617400e-02	4.7933420397e-02	1.5759617424e-02	1.3900028347e+02	1.6593720889e-04
7.0403368336e-01	1.7040336834e+00	0.0000000000e+00	5.0000000000e+00	6.3947152271e-07	6.3947152271e-07	3.5410663372e-33	1.5759617400e-02	4.7942201366e-02	1.5759617424e-02	1.3912063003e+02	1.6407492971e-04
7.0450272639e-01	1.7045027264e+00	0.0000000000e+00	5.0000000000e+00	6.3223381025e-07	6.3223381025e-07	1.2004588394e-32	1.5759617400e-02	4.7950981532e-02	1.5759617424e-02	1.3924097660e+02	1.6221788507e-04
7.0497176942e-01	1.7049717694e+00	0.0000000000e+00	5.0000000000e+00	6.2501649910e-07	6.2501649910e-07	2.3591136737e-32	1.5759617400e-02	4.7959760893e-02	1.5759617424e-02	1.3936132316e+02	1.6036607498e-04
7.0544081245e-01	1.7054408124e+00	0.0000000000e+00	5.0000000000e+00	6.1781958926e-07	6.1781958926e-07	4.1455980933e-32	1.5759617400e-02	4.7968539451e-02	1.5759617424e-02	1.3948166973e+02	1.5851949943e-04
7.0590985547e-01	1.7059098555e+00	0.0000000000e+00	5.0000000000e+00	6.1064308072e-07	6.1064308072e-07	6.2296155695e-32	1.5759617400e-02	4.7977317206e-02	1.5759617424e-02	1.3960201630e+02	1.5667815843e-04
7.0637889850e-01	1.7063788985e+00	0.0000000000e+00	5.0000000000e+00	6.0348697349e-07	6.0348697349e-07	8.3834464664e-32	1.5759617400e-02	4.7986094158e-02	1.5759617424e-02	1.3972236286e+02	1.5484205197e-04
7.0684794153e-01	1.7068479415e+00	0.0000000000e+00	5.0000000000e+00	5.9635126756e-07	5.9635126756e-07	1.1525105827e-31	1.5759617400e-02	4.7994870308e-02	1.5759617424e-02	1.3984270943e+02	1.5301118006e-04
7.0731698455e-01	1.7073169846e+00	0.0000000000e+00	5.0000000000e+00	5.8923596294e-07	5.8923596294e-07	1.5477773209e-31	1.5759617400e-02	4.8003645655e-02	1.5759617424e-02	1.3996305599e+02	1.5118554270e-04
7.0778602758e-01	1.7077860276e+00	0.0000000000e+00	5.0000000000e+00	5.8214105963e-07	5.8214105963e-07	1.9123551627e-31	1.5759617400e-02	4.8012420200e-02	1.5759617424e-02	1.4008340256e+02	1.4936513988e-04
7.0825507061e-01	1.7082550706e+00	0.0000000000e+00	5.0000000000e+00	5.7506655762e-07	5.7506655762e-07	2.3734731735e-31	1.5759617400e-02	4.8021193943e-02	1.5759617424e-02	1.4020374912e+02	1.4754997161e-04
7.0872411363e-01	1.7087241136e+00	0.0000000000e+00	5.0000000000e+00	5.6801245692e-07	5.6801245692e-07	2.8411897053e-31	1.5759617400e-02	4.8029966885e-02	1.5759617424e-02	1.4032409569e+02	1.4574003788e-04
7.0919315666e-01	1.7091931567e+00	0.0000000000e+00	5.0000000000e+00	5.6097875753e-07	5.6097875753e-07	3.3274875820e-31	1.5759617400e-02	4.8038739026e-02	1.5759617424e-02	1.4044444226e+02	1.4393533870e-04
7.0966219969e-01	1.7096621997e+00	0.0000000000e+00	5.0000000000e+00	5.5396545944e-07	5.5396545944e-07	3.8270181570e-31	1.5759617400e-02	4.8047510366e-02	1.5759617424e-02	1.4056478882e+02	1.4213587406e-04
7.1013124271e-01	1.7101312427e+00	0.0000000000e+00	5.0000000000e+00	5.4697256266e-07	5.4697256266e-07	4.3611397716e-31	1.5759617400e-02	4.8056280905e-02	1.5759617424e-02	1.4068513539e+02	1.4034164397e-04
7.1060028574e-01	1.7106002857e+00	0.0000000000e+00	5.0000000000e+00	5.4000006718e-07	5.4000006718e-07	5.0717158534e-31	1.5759617400e-02	4.8065050644e-02	1.5759617424e-02	1.4080548195e+02	1.3855264843e-04
7.1106932877e-01	1.7110693288e+00	0.0000000000e+00	5.0000000000e+00	5.3304797302e-07	5.3304797302e-07	5.8355713550e-31	1.5759617400e-02	4.8073819583e-02	1.5759617424e-02	1.4092582852e+02	1.3676888743e-04
7.1153837179e-01	1.7115383718e+00	0.0000000000e+00	5.0000000000e+00	5.2611628015e-07	5.2611628015e-07	6.4253507135e-31	1.5759617400e-02	4.8082587723e-02	1.5759617424e-02	1.4104617509e+02	1.3499036098e-04
7.1200741482e-01	1.7120074148e+00	0.0000000000e+00	5.0000000000e+00	5.1920498860e-07	5.1920498860e-07	7.2809899071e-31	1.5759617400e-02	4.8091355063e-02	1.5759617424e-02	1.4116652165e+02	1.3321706907e-04
7.1247645785e-01	1.7124764578e+00	0.0000000000e+00	5.0000000000e+00	5.1231409835e-07	5.1231409835e-07	7.9372205593e-31	1.5759617400e-02	4.8100121604e-02	1.5759617424e-02	1.4128686822e+02	1.3144901171e-04
7.1294550088e-01	1.7129455009e+00	0.0000000000e+00	5.0000000000e+00	5.0544360941e-07	5.0544360941e-07	8.9222951570e-31	1.5759617400e-02	4.8108887346e-02	1.5759617424e-02	1.4140721478e+02	1.2968618889e-04
7.1341454390e-01	1.7134145439e+00	0.0000000000e+00	5.0000000000e+00	4.9859352177e-07	4.9859352177e-07	9.9244939614e-31	1.5759617400e-02	4.8117652289e-02	1.5759617424e-02	1.4152756135e+02	1.2792860062e-04
7.1388358693e-01	1.7138835869e+00	0.0000000000e+00	5.0000000000e+00	4.9176383544e-07	4.9176383544e-07	1.0853599733e-30	1.5759617400e-02	4.8126416435e-02	1.5759617424e-02	1.4164790791e+02	1.2617624690e-04
7.1435262996e-01	1.7143526300e+00	0.0000000000e+00	5.0000000000e+00	4.8495455041e-07	4.8495455041e-07	1.1562949261e-30	1.5759617400e-02	4.8135179782e-02	1.5759617424e-02	1.4176825448e+02	1.2442912772e-04
7.1482167298e-01	1.7148216730e+00	0.0000000000e+00	5.0000000000e+00	4.7816566670e-07	4.7816566670e-07	1.2789412044e-30	1.5759617400e-02	4.8143942332e-02	1.5759617424e-02	1.4188860105e+02	1.2268724308e-04
7.1529071601e-01	1.7152907160e+00	0.0000000000e+00	5.0000000000e+00	4.7139718429e-07	4.7139718429e-07	1.3792394635e-30	1.5759617400e-02	4.8152704085e-02	1.5759617424e-02	1.4200894761e+02	1.2095059300e-04
7.1575975904e-01	1.7157597590e+00	0.0000000000e+00	5.0000000000e+00	4.6464910318e-07	4.6464910318e-07	1.4979968089e-30	1.5759617400e-02	4.8161465040e-02	1.5759617424e-02	1.4212929418e+02	1.1921917746e-04
7.1622880206e-01	1.7162288021e+00	0.0000000000e+00	5.0000000000e+00	4.5792142338e-07	4.5792142338e-07	1.6164834976e-30	1.5759617400e-02	4.8170225199e-02	1.5759617424e-02	1.4224964074e+02	1.1749299646e-04
7.1669784509e-01	1.7166978451e+00	0.0000000000e+00	5.0000000000e+00	4.5121414489e-07	4.5121414489e-07	1.7129881900e-30	1.5759617400e-02	4.8178984561e-02	1.5759617424e-02	1.4236998731e+02	1.1577205001e-04
7.1716688812e-01	1.7171668881e+00	0.0000000000e+00	5.0000000000e+00	4.4452726771e-07	4.4452726771e-07	1.8339546898e-30	1.5759617399e-02	4.8187743127e-02	1.5759617424e-02	1.4249033387e+02	1.1405633810e-04
7.1763593114e-01	1.7176359311e+00	0.0000000000e+00	5.0000000000e+00	4.3786079183e-07	4.3786079183e-07	1.9533530978e-30	1.5759617399e-02	4.8196500897e-02	1.5759617424e-02	1.4261068044e+02	1.1234586075e-04
7.1810497417e-01	1.7181049742e+00	0.0000000000e+00	5.0000000000e+00	4.3121471725e-07	4.3121471725e-07	2.1055540918e-30	1.5759617399e-02	4.8205257871e-02	1.5759617424e-02	1.4273102701e+02	1.1064061793e-04
7.1857401720e-01	1.7185740172e+00	0.0000000000e+00	5.0000000000e+00	4.2447638087e-07	4.2447638087e-07	1.5978416791e-30	1.5759617399e-02	4.8214014051e-02	1.5759617424e-02	1.4285137357e+02	1.0891170268e-04
7.1904306023e-01	1.7190430602e+00	0.0000000000e+00	5.0000000000e+00	4.1785480582e-07	4.1785480582e-07	1.5484321587e-30	1.5759617399e-02	4.8222769435e-02	1.5759617424e-02	1.4297172014e+02	1.0721274593e-04
7.1951210325e-01	1.7195121033e+00	0.0000000000e+00	5.0000000000e+00	4.1124195037e-07	4.1124195037e-07	1.3956553779e-30	1.5759617399e-02	4.8231524024e-02	1.5759617424e-02	1.4309206670e+02	1.0551602644e-04
7.1998114628e-01	1.7199811463e+00	0.0000000000e+00	5.0000000000e+00	4.0463781453e-07	4.0463781453e-07	1.3355577987e-30	1.5759617399e-02	4.8240277819e-02	1.5759617424e-02	1.4321241327e+02	1.0382154423e-04
7.2045018931e-01	1.7204501893e+00	0.0000000000e+00	5.0000000000e+00	3.9804239830e-07	3.9804239830e-07	1.2406502104e-30	1.5759617399e-02	4.8249030820e-02	1.5759617424e-02	1.4333275983e+02	1.0212929928e-04
7.2091923233e-01	1.7209192323e+00	0.0000000000e+00	5.0000000000e+00	3.9145570167e-07	3.9145570167e-07	1.1481786230e-30	1.5759617399e-02	4.8257783026e-02	1.5759617424e-02	1.4345310640e+02	1.0043929159e-04
7.2138827536e-01	1.7213882754e+00	0.0000000000e+00	5.0000000000e+00	3.8487772466e-07	3.8487772466e-07	1.0676187569e-30	1.5759617399e-02	4.8266534440e-02	1.5759617424e-02	1.4357345297e+02	9.8751521180e-05
7.2185731839e-01	1.7218573184e+00	0.0000000000e+00	5.0000000000e+00	3.7830846725e-07	3.7830846725e-07	9.8400027023e-31	1.5759617399e-02	4.8275285060e-02	1.5759617424e-02	1.4369379953e+02	9.7065988034e-05
7.2232636141e-01	1.7223263614e+00	0.0000000000e+00	5.0000000000e+00	3.7174792944e-07	3.7174792944e-07	8.8853880016e-31	1.5759617399e-02	4.8284034887e-02	1.5759617424e-02	1.4381414610e+02	9.5382692154e-05
7.2279540444e-01	1.7227954044e+00	0.0000000000e+00	5.0000000000e+00	3.6519611124e-07	3.6519611124e-07	8.4085043911e-31	1.5759617399e-02	4.8292783921e-02	1.5759617424e-02	1.4393449266e+02	9.3701633543e-05
7.2326444747e-01	1.7232644475e+00	0.0000000000e+00	5.0000000000e+00	3.5865301265e-07	3.5865301265e-07	7.8107687299e-31	1.5759617399e-02	4.8301532163e-02	1.5759617424e-02	1.4405483923e+02	9.2022812199e-05
7.2373349049e-01	1.7237334905e+00	0.0000000000e+00	5.0000000000e+00	3.5211863367e-07	3.5211863367e-07	6.8668711962e-31	1.5759617399e-02	4.8310279612e-02	1.5759617424e-02	1.4417518580e+02	9.0346228122e-05
7.2420253352e-01	1.7242025335e+00	0.0000000000e+00	5.0000000000e+00	3.4559297429e-07	3.4559297429e-07	6.3280698042e-31	1.5759617399e-02	4.8319026270e-02	1.5759617424e-02	1.4429553236e+02	8.8671881313e-05
7.2467157655e-01	1.7246715765e+00	0.0000000000e+00	5.0000000000e+00	3.3907603452e-07	3.3907603452e-07	5.6776268027e-31	1.5759617399e-02	4.8327772136e-02	1.5759617424e-02	1.4441587893e+02	8.6999771772e-05
7.2514061957e-01	1.7251406196e+00	0.0000000000e+00	5.0000000000e+00	3.3256781436e-07	3.3256781436e-07	5.1147613510e-31	1.5759617399e-02	4.8336517211e-02	1.5759617424e-02	1.4453622549e+02	8.5329899498e-05
7.2560966260e-01	1.7256096626e+00	0.0000000000e+00	5.0000000000e+00	3.2606831381e-07	3.2606831381e-07	4.5116425932e-31	1.5759617399e-02	4.8345261495e-02	1.5759617424e-02	1.4465657206e+02	8.3662264492e-05
7.2607870563e-01	1.7260787056e+00	0.0000000000e+00	5.0000000000e+00	3.1957753286e-07	3.1957753286e-07	3.9969470466e-31	1.5759617399e-02	4.8354004988e-02	1.5759617424e-02	1.4477691862e+02	8.1996866753e-05
7.2654774866e-01	1.7265477487e+00	0.0000000000e+00	5.0000000000e+00	3.1309547152e-07	3.1309547152e-07	3.4609782039e-31	1.5759617399e-02	4.8362747690e-02	1.5759617424e-02	1.4489726519e+02	8.0333706282e-05
7.2701679168e-01	1.7270167917e+00	0.0000000000e+00	5.0000000000e+00	3.0662212978e-07	3.0662212978e-07	3.0554192918e-31	1.5759617399e-02	4.8371489603e-02	1.5759617424e-02	1.4501761176e+02	7.8672783078e-05
7.2748583471e-01	1.7274858347e+00	0.0000000000e+00	5.0000000000e+00	3.0015750765e-07	3.0015750765e-07	2.6547041879e-31	1.5759617399e-02	4.8380230726e-02	1.5759617424e-02	1.4513795832e+02	7.7014097142e-05
7.2795487774e-01	1.7279548777e+00	0.0000000000e+00	5.0000000000e+00	2.9370160513e-07	2.9370160513e-07	2.2943215989e-31	1.5759617399e-02	4.8388971059e-02	1.5759617424e-02	1.4525830489e+02	7.5357648474e-05
7.2842392076e-01	1.7284239208e+00	0.0000000000e+00	5.0000000000e+00	2.8725442222e-07	2.8725442222e-07	1.9748757861e-31	1.5759617399e-02	4.8397710602e-02	1.5759617424e-02	1.4537865145e+02	7.3703437073e-05
7.2889296379e-01	1.7288929638e+00	0.0000000000e+00	5.0000000000e+00	2.8081595891e-07	2.8081595891e-07	1.5614936094e-31	1.5759617399e-02	4.8406449357e-02	1.5759617424e-02	1.4549899802e+02	7.2051462939e-05
7.2936200682e-01	1.7293620068e+00	0.0000000000e+00	5.0000000000e+00	2.7438621521e-07	2.7438621521e-07	1.2693950660e-31	1.5759617399e-02	4.8415187323e-02	1.5759617424e-02	1.4561934458e+02	7.0401726074e-05
7.2983104984e-01	1.7298310498e+00	0.0000000000e+00	5.0000000000e+00	2.6796519112e-07	2.6796519112e-07	9.7732005240e-32	1.5759617399e-02	4.8423924501e-02	1.5759617424e-02	1.4573969115e+02	6.8754226476e-05
7.3030009287e-01	1.7303000929e+00	0.0000000000e+00	5.0000000000e+00	2.6155288663e-07	2.6155288663e-07	7.9300958089e-32	1.5759617399e-02	4.8432660890e-02	1.5759617424e-02	1.4586003772e+02	6.7108964145e-05
7.3076913590e-01	1.7307691359e+00	0.0000000000e+00	5.0000000000e+00	2.5514930175e-07	2.5514930175e-07	5.4007376171e-32	1.5759617399e-02	4.8441396492e-02	1.5759617424e-02	1.4598038428e+02	6.5465939082e-05
7.3123817892e-01	1.7312381789e+00	0.0000000000e+00	5.0000000000e+00	2.4875443648e-07	2.4875443648e-07	3.9952754029e-32	1.5759617398e-02	4.8450131306e-02	1.5759617424e-02	1.4610073085e+02	6.3825151286e-05
7.3170722195e-01	1.7317072220e+00	0.0000000000e+00	5.0000000000e+00	2.4236829082e-07	2.4236829082e-07	2.3630474826e-32	1.5759617398e-02	4.8458865332e-02	1.5759617424e-02	1.4622107741e+02	6.2186600758e-05
7.3217626498e-01	1.7321762650e+00	0.0000000000e+00	5.0000000000e+00	2.3599086476e-07	2.3599086476e-07	1.3145198820e-32	1.5759617398e-02	4.8467598572e-02	1.5759617424e-02	1.4634142398e+02	6.0550287498e-05
7.3264530801e-01	1.7326453080e+00	0.0000000000e+00	5.0000000000e+00	2.2962215831e-07	2.2962215831e-07	5.1911915899e-33	1.5759617398e-02	4.8476331025e-02	1.5759617424e-02	1.4646177054e+02	5.8916211505e-05
7.3311435103e-01	1.7331143510e+00	0.0000000000e+00	5.0000000000e+00	2.2326217146e-07	2.2326217146e-07	1.4102776797e-33	1.5759617398e-02	4.8485062691e-02	1.5759617424e-02	1.4658211711e+02	5.7284372780e-05
7.3358339406e-01	1.7335833941e+00	0.0000000000e+00	5.0000000000e+00	2.1691090423e-07	2.1691090423e-07	1.6151630459e-35	1.5759617398e-02	4.8493793572e-02	1.5759617424e-02	1.4670246368e+02	5.5654771322e-05
7.3405243709e-01	1.7340524371e+00	0.0000000000e+00	5.0000000000e+00	2.1056835659e-07	2.1056835659e-07	1.6418566501e-33	1.5759617398e-02	4.8502523666e-02	1.5759617424e-02	1.4682281024e+02	5.4027407132e-05
7.3452148011e-01	1.7345214801e+00	0.0000000000e+00	5.0000000000e+00	2.0423452857e-07	2.0423452857e-07	6.2467199902e-33	1.5759617398e-02	4.8511252975e-02	1.5759617424e-02	1.4694315681e+02	5.2402280210e-05
7.3499052314e-01	1.7349905231e+00	0.0000000000e+00	5.0000000000e+00	1.9790942015e-07	1.9790942015e-07	1.5282190103e-32	1.5759617398e-02	4.8519981498e-02	1.5759617424e-02	1.4706350337e+02	5.0779390555e-05
7.3545956617e-01	1.7354595662e+00	0.0000000000e+00	5.0000000000e+00	1.9159303134e-07	1.9159303134e-07	2.5955286586e-32	1.5759617398e-02	4.8528709237e-02	1.5759617424e-02	1.4718384994e+02	4.9158738167e-05
7.3592860919e-01	1.7359286092e+00	0.0000000000e+00	5.0000000000e+00	1.8528536214e-07	1.8528536214e-07	4.0651441635e-32	1.5759617398e-02	4.8537436190e-02	1.5759617424e-02	1.4730419651e+02	4.7540323048e-05
7.3639765222e-01	1.7363976522e+00	0.0000000000e+00	5.0000000000e+00	1.7898641255e-07	1.7898641255e-07	5.5718421009e-32	1.5759617398e-02	4.8546162360e-02	1.5759617424e-02	1.4742454307e+02	4.5924145195e-05
7.3686669525e-01	1.7368666952e+00	0.0000000000e+00	5.0000000000e+00	1.7269618256e-07	1.7269618256e-07	7.7602350573e-32	1.5759617398e-02	4.8554887745e-02	1.5759617424e-02	1.4754488964e+02	4.4310204611e-05
7.3733573827e-01	1.7373357383e+00	0.0000000000e+00	5.0000000000e+00	1.6641467218e-07	1.6641467218e-07	1.0115369549e-31	1.5759617398e-02	4.8563612346e-02	1.5759617424e-02	1.4766523620e+02	4.2698501294e-05
7.3780478130e-01	1.7378047813e+00	0.0000000000e+00	5.0000000000e+00	1.6014188140e-07	1.6014188140e-07	1.3146630861e-31	1.5759617398e-02	4.8572336163e-02	1.5759617424e-02	1.4778558277e+02	4.1089035244e-05
7.3827382433e-01	1.7382738243e+00	0.0000000000e+00	5.0000000000e+00	1.5387781023e-07	1.5387781023e-07	1.6082182391e-31	1.5759617398e-02	4.8581059197e-02	1.5759617424e-02	1.4790592933e+02	3.9481806462e-05
7.3874286735e-01	1.7387428674e+00	0.0000000000e+00	5.0000000000e+00	1.4762245867e-07	1.4762245867e-07	1.9312477999e-31	1.5759617398e-02	4.8589781448e-02	1.5759617424e-02	1.4802627590e+02	3.7876814948e-05
7.3921191038e-01	1.7392119104e+00	0.0000000000e+00	5.0000000000e+00	1.4137582672e-07	1.4137582672e-07	2.2643757285e-31	1.5759617398e-02	4.8598502916e-02	1.5759617424e-02	1.4814662247e+02	3.6274060701e-05
7.3968095341e-01	1.7396809534e+00	0.0000000000e+00	5.0000000000e+00	1.3513791437e-07	1.3513791437e-07	2.6031389007e-31	1.5759617398e-02	4.8607223602e-02	1.5759617424e-02	1.4826696903e+02	3.4673543721e-05
7.4014999644e-01	1.7401499964e+00	0.0000000000e+00	5.0000000000e+00	1.2890872163e-07	1.2890872163e-07	3.0769654603e-31	1.5759617398e-02	4.8615943506e-02	1.5759617424e-02	1.4838731560e+02	3.3075264010e-05
7.4061903946e-01	1.7406190395e+00	0.0000000000e+00	5.0000000000e+00	1.2268824850e-07	1.2268824850e-07	3.5418011002e-31	1.5759617398e-02	4.8624662627e-02	1.5759617424e-02	1.4850766216e+02	3.1479221566e-05
7.4108808249e-01	1.7410880825e+00	0.0000000000e+00	5.0000000000e+00	1.1647649497e-07	1.1647649497e-07	4.0134401427e-31	1.5759617398e-02	4.8633380967e-02	1.5759617424e-02	1.4862800873e+02	2.9885416389e-05
7.4155712552e-01	1.7415571255e+00	0.0000000000e+00	5.0000000000e+00	1.1027346105e-07	1.1027346105e-07	4.5691766807e-31	1.5759617398e-02	4.8642098526e-02	1.5759617424e-02	1.4874835529e+02	2.8293848480e-05
7.4202616854e-01	1.7420261685e+00	0.0000000000e+00	5.0000000000e+00	1.0407914674e-07	1.0407914674e-07	5.1026103474e-31	1.5759617398e-02	4.8650815303e-02	1.5759617424e-02	1.4886870186e+02	2.6704517838e-05
7.4249521157e-01	1.7424952116e+00	0.0000000000e+00	5.0000000000e+00	9.7893552034e-08	9.7893552034e-08	5.6653454242e-31	1.5759617398e-02	4.8659531300e-02	1.5759617424e-02	1.4898904843e+02	2.5117424464e-05
7.4296425460e-01	1.7429642546e+00	0.0000000000e+00	5.0000000000e+00	9.1716676936e-08	9.1716676936e-08	6.3541853769e-31	1.5759617398e-02	4.8668246516e-02	1.5759617424e-02	1.4910939499e+02	2.3532568358e-05
7.4343329762e-01	1.7434332976e+00	0.0000000000e+00	5.0000000000e+00	8.5548521444e-08	8.5548521444e-08	6.9462296330e-31	1.5759617398e-02	4.8676960952e-02	1.5759617424e-02	1.4922974156e+02	2.1949949519e-05
7.4390234065e-01	1.7439023407e+00	0.0000000000e+00	5.0000000000e+00	7.9389085560e-08	7.9389085560e-08	7.6353551772e-31	1.5759617398e-02	4.8685674607e-02	1.5759617424e-02	1.4935008812e+02	2.0369567948e-05
7.4437138368e-01	1.7443713837e+00	0.0000000000e+00	5.0000000000e+00	7.3238369282e-08	7.3238369282e-08	8.3941252547e-31	1.5759617398e-02	4.8694387483e-02	1.5759617424e-02	1.4947043469e+02	1.8791423645e-05
7.4484042670e-01	1.7448404267e+00	0.0000000000e+00	5.0000000000e+00	6.7096372611e-08	6.7096372611e-08	9.1108684609e-31	1.5759617397e-02	4.8703099580e-02	1.5759617424e-02	1.4959078125e+02	1.7215516608e-05
7.4530946973e-01	1.7453094697e+00	0.0000000000e+00	5.0000000000e+00	6.0963095547e-08	6.0963095547e-08	9.9377269171e-31	1.5759617397e-02	4.8711810898e-02	1.5759617424e-02	1.4971112782e+02	1.5641846840e-05
7.4577851276e-01	1.7457785128e+00	0.0000000000e+00	5.0000000000e+00	5.4838538091e-08	5.4838538091e-08	1.0800329561e-30	1.5759617397e-02	4.8720521436e-02	1.5759617424e-02	1.4983147439e+02	1.4070414339e-05
7.4624755578e-01	1.7462475558e+00	0.0000000000e+00	5.0000000000e+00	4.8722700241e-08	4.8722700241e-08	1.1262634674e-30	1.5759617397e-02	4.8729231196e-02	1.5759617424e-02	1.4995182095e+02	1.2501219106e-05
7.4671659881e-01	1.7467165988e+00	0.0000000000e+00	5.0000000000e+00	4.2615581998e-08	4.2615581998e-08	1.2495816575e-30	1.5759617397e-02	4.8737940178e-02	1.5759617424e-02	1.5007216752e+02	1.0934261140e-05
7.4718564184e-01	1.7471856418e+00	0.0000000000e+00	5.0000000000e+00	3.6517183362e-08	3.6517183362e-08	1.2992168629e-30	1.5759617397e-02	4.8746648382e-02	1.5759617424e-02	1.5019251408e+02	9.3695404415e-06
7.4765468487e-01	1.7476546849e+00	0.0000000000e+00	5.0000000000e+00	3.0427504333e-08	3.0427504333e-08	1.3878929213e-30	1.5759617397e-02	4.8755355808e-02	1.5759617424e-02	1.5031286065e+02	7.8070570109e-06
7.4812372789e-01	1.7481237279e+00	0.0000000000e+00	5.0000000000e+00	2.4346544911e-08	2.4346544911e-08	1.4993535162e-30	1.5759617397e-02	4.8764062456e-02	1.5759617424e-02	1.5043320722e+02	6.2468108477e-06
7.4859277092e-01	1.7485927709e+00	0.0000000000e+00	5.0000000000e+00	1.8274305096e-08	1.8274305096e-08	1.5790702506e-30	1.5759617397e-02	4.8772768328e-02	1.5759617424e-02	1.5055355378e+02	4.6888019522e-06
7.4906181395e-01	1.7490618139e+00	0.0000000000e+00	5.0000000000e+00	1.2210784888e-08	1.2210784888e-08	1.6766096612e-30	1.5759617397e-02	4.8781473422e-02	1.5759617424e-02	1.5067390035e+02	3.1330303242e-06
7.4953085697e-01	1.7495308570e+00	0.0000000000e+00	5.0000000000e+00	6.1559842864e-09	6.1559842864e-09	1.7933795436e-30	1.5759617397e-02	4.8790177740e-02	1.5759617424e-02	1.5079424691e+02	1.5794959638e-06
7.4999990000e-01	1.7499999000e+00	0.0000000000e+00	5.0000000000e+00	1.0990329218e-10	1.0990329218e-10	1.9140601720e-30	1.5759617397e-02	4.8798881281e-02	1.5759617424e-02	1.5091459348e+02	2.8198870940e-08


==> _tikz/741s_ray_stag_refined.dat <==
s	r	zeta_deg	Mach	AV_deployed	AV_working	ShockSensor	hmin	havg	h_ray	xi	nu_over_hbar
1.0000000006e-07	1.0000001000e+00	0.0000000000e+00	3.0052709702e-06	1.7763156997e-13	7.1017618033e-13	2.6986264303e-11	2.4999999972e-06	1.8205064522e-03	2.4999999994e-06	-2.0880129161e+01	2.2788260557e-11
4.6914302689e-04	1.0004691430e+00	0.0000000000e+00	7.6949290117e-04	6.7271793648e-10	6.7271793648e-10	6.3316282419e-10	2.3290626115e-05	3.8318483577e-03	2.3290626135e-05	-2.0819955879e+01	8.6302629766e-08
9.3818605378e-04	1.0009381861e+00	0.0000000000e+00	2.0255019110e-03	1.9217382486e-09	1.9217382486e-09	6.3780171714e-09	4.6281690261e-05	4.8189592978e-03	4.6281690302e-05	-2.0759782596e+01	2.4653878778e-07
1.4072290807e-03	1.0014072291e+00	0.0000000000e+00	3.3865387531e-03	2.1109385125e-09	2.1109385125e-09	5.9996201313e-09	6.5241394521e-05	5.4049719218e-03	6.5241394578e-05	-2.0699609313e+01	2.7081118998e-07
1.8762721076e-03	1.0018762721e+00	0.0000000000e+00	4.7026060182e-03	1.2297668079e-09	1.2297668079e-09	4.0773610716e-09	7.7460491330e-05	5.7250754126e-03	7.7460491396e-05	-2.0639436030e+01	1.5776613609e-07
2.3453151345e-03	1.0023453151e+00	0.0000000000e+00	5.9711733345e-03	5.6163683362e-10	5.6163683362e-10	4.4058345409e-09	1.0919286755e-04	6.4212746234e-03	1.0919286764e-04	-2.0579262747e+01	7.2052093585e-08
2.8143581614e-03	1.0028143582e+00	0.0000000000e+00	7.2029291841e-03	3.9091816301e-10	3.9091816301e-10	9.8037702478e-10	1.2964366001e-04	6.8015652274e-03	1.2964366012e-04	-2.0519089464e+01	5.0150685245e-08
3.2834011882e-03	1.0032834012e+00	0.0000000000e+00	8.4161945383e-03	5.8513608000e-10	5.8513608000e-10	7.6541929831e-11	1.5392469269e-04	7.2043768268e-03	1.5392469282e-04	-2.0458916181e+01	7.5066799526e-08
3.7524442151e-03	1.0037524442e+00	0.0000000000e+00	9.6221559183e-03	9.7730998074e-10	9.7730998074e-10	5.9564453499e-12	1.5392469269e-04	7.2066190732e-03	1.5392469282e-04	-2.0398742898e+01	1.2537858270e-07
4.2214872420e-03	1.0042214872e+00	0.0000000000e+00	1.0825400627e-02	1.5538680026e-09	1.5538680026e-09	2.0822310551e-12	1.8275333339e-04	7.6334168847e-03	1.8275333354e-04	-2.0338569616e+01	1.9934490767e-07
4.6905302689e-03	1.0046905303e+00	0.0000000000e+00	1.2027458588e-02	2.4331468012e-09	2.4331468012e-09	1.5956754367e-12	2.1698130612e-04	8.0854897211e-03	2.1698130630e-04	-2.0278396333e+01	3.1214712165e-07
5.1595732958e-03	1.0051595733e+00	0.0000000000e+00	1.3228698906e-02	3.5710786394e-09	3.5710786394e-09	9.4437022058e-13	2.1698130612e-04	8.0880024004e-03	2.1698130630e-04	-2.0218223050e+01	4.5813179785e-07
5.6286163227e-03	1.0056286163e+00	0.0000000000e+00	1.4429208491e-02	5.1546311989e-09	5.1546311989e-09	9.4362853711e-13	2.5761985477e-04	8.5669944427e-03	2.5761985499e-04	-2.0158049767e+01	6.6128492168e-07
6.0976593496e-03	1.0060976593e+00	0.0000000000e+00	1.5629019141e-02	7.1284217497e-09	7.1284217497e-09	6.1362577266e-13	2.5761985477e-04	8.5696541284e-03	2.5761985499e-04	-2.0097876484e+01	9.1450147190e-07
6.5667023765e-03	1.0065667024e+00	0.0000000000e+00	1.6828152680e-02	9.8746403359e-09	9.8746403359e-09	6.4393365467e-13	3.0586961964e-04	9.0771680593e-03	3.0586961989e-04	-2.0037703201e+01	1.2668124080e-06
7.0357454034e-03	1.0070357454e+00	0.0000000000e+00	1.8026628325e-02	1.2890874800e-08	1.2890874800e-08	4.3790184383e-13	3.0586961964e-04	9.0799833531e-03	3.0586961989e-04	-1.9977529918e+01	1.6537635387e-06
7.5047884303e-03	1.0075047884e+00	0.0000000000e+00	1.9224464567e-02	1.7126492096e-08	1.7126492096e-08	3.0406813332e-13	3.0586961964e-04	9.0827982105e-03	3.0586961989e-04	-1.9917356635e+01	2.1971486509e-06
7.9738314572e-03	1.0079738315e+00	0.0000000000e+00	2.0421678534e-02	2.1919381852e-08	2.1919381852e-08	3.3963589276e-13	3.6315610961e-04	9.6206972798e-03	3.6315610991e-04	-1.9857183352e+01	2.8120259534e-06
8.4428744841e-03	1.0084428745e+00	0.0000000000e+00	2.1618288340e-02	2.7550272692e-08	2.7550272692e-08	2.4294632874e-13	3.6315610962e-04	9.6236768250e-03	3.6315610991e-04	-1.9797010070e+01	3.5344099736e-06
8.9119175109e-03	1.0089119175e+00	0.0000000000e+00	2.2814306915e-02	3.5043380102e-08	3.5043380102e-08	1.8184177219e-13	3.6315610962e-04	9.6266559091e-03	3.6315610991e-04	-1.9736836787e+01	4.4956967768e-06
9.3809605378e-03	1.0093809605e+00	0.0000000000e+00	2.4009750971e-02	4.3377593636e-08	4.3377593636e-08	2.1771190641e-13	4.3117181793e-04	1.0196758618e-02	4.3117181829e-04	-1.9676663504e+01	5.5648886416e-06
9.8500035647e-03	1.0098500036e+00	0.0000000000e+00	2.5204635811e-02	5.2461449682e-08	5.2461449682e-08	1.7011496657e-13	4.3117181794e-04	1.0199912000e-02	4.3117181828e-04	-1.9616490221e+01	6.7302517495e-06
1.0319046592e-02	1.0103190466e+00	0.0000000000e+00	2.6398973003e-02	6.3969057386e-08	6.3969057386e-08	1.3756877035e-13	4.3117181794e-04	1.0203064894e-02	4.3117181829e-04	-1.9556316938e+01	8.2065566811e-06
1.0788089619e-02	1.0107880896e+00	0.0000000000e+00	2.7592778033e-02	7.8621529088e-08	7.8621529088e-08	1.1389314329e-13	4.3117181794e-04	1.0206217301e-02	4.3117181829e-04	-1.9496143655e+01	1.0086314559e-05
1.1257132645e-02	1.0112571326e+00	0.0000000000e+00	2.8786061778e-02	9.2535749935e-08	9.2535749935e-08	1.5642970094e-13	5.1192622583e-04	1.0810635925e-02	5.1192622624e-04	-1.9435970372e+01	1.1871362623e-05
1.1726175672e-02	1.0117261757e+00	0.0000000000e+00	2.9978838810e-02	1.0875020139e-07	1.0875020139e-07	1.3856296957e-13	5.1192622583e-04	1.0813972773e-02	5.1192622624e-04	-1.9375797089e+01	1.3951506060e-05
1.2195218699e-02	1.0121952187e+00	0.0000000000e+00	3.1171118282e-02	1.2848719584e-07	1.2848719584e-07	1.2839137252e-13	5.1192622583e-04	1.0817309105e-02	5.1192622624e-04	-1.9315623806e+01	1.6483554683e-05
1.2664261726e-02	1.0126642617e+00	0.0000000000e+00	3.2362915157e-02	1.5280282032e-07	1.5280282032e-07	1.2230548676e-13	5.1192622583e-04	1.0820644923e-02	5.1192622624e-04	-1.9255450524e+01	1.9602993341e-05
1.3133304753e-02	1.0131333048e+00	0.0000000000e+00	3.3554237144e-02	1.7809267172e-07	1.7809267172e-07	1.8814064670e-13	6.0780517138e-04	1.1461443670e-02	6.0780517185e-04	-1.9195277241e+01	2.2847415058e-05
1.3602347780e-02	1.0136023478e+00	0.0000000000e+00	3.4745098519e-02	2.0331423978e-07	2.0331423978e-07	1.9156441517e-13	6.0780517138e-04	1.1464974661e-02	6.0780517185e-04	-1.9135103958e+01	2.6083076741e-05
1.4071390807e-02	1.0140713908e+00	0.0000000000e+00	3.5935507019e-02	2.3334244935e-07	2.3334244935e-07	1.9303869961e-13	6.0780517138e-04	1.1468505109e-02	6.0780517185e-04	-1.9074930675e+01	2.9935379931e-05
1.4540433834e-02	1.0145404338e+00	0.0000000000e+00	3.7125475469e-02	2.6883794466e-07	2.6883794466e-07	2.0563759663e-13	6.0780517138e-04	1.1472035013e-02	6.0780517185e-04	-1.9014757392e+01	3.4489078330e-05
1.5009476861e-02	1.0150094769e+00	0.0000000000e+00	3.8315014698e-02	3.1118350243e-07	3.1118350243e-07	2.1841927564e-13	6.0780517138e-04	1.1475564374e-02	6.0780517185e-04	-1.8954584109e+01	3.9921567633e-05
1.5478519887e-02	1.0154785199e+00	0.0000000000e+00	3.9504131616e-02	3.5667720551e-07	3.5667720551e-07	3.6592691460e-13	7.2164133758e-04	1.2155138652e-02	7.2164133814e-04	-1.8894410826e+01	4.5757930842e-05
1.5947562914e-02	1.0159475629e+00	0.0000000000e+00	4.0692836611e-02	3.9797896843e-07	3.9797896843e-07	4.0481944160e-13	7.2164133759e-04	1.2158874512e-02	7.2164133814e-04	-1.8834237543e+01	5.1056512254e-05
1.6416605941e-02	1.0164166059e+00	0.0000000000e+00	4.1881143196e-02	4.4632498354e-07	4.4632498354e-07	4.4035605211e-13	7.2164133759e-04	1.2162609800e-02	7.2164133814e-04	-1.8774064260e+01	5.7258797070e-05
1.6885648968e-02	1.0168856490e+00	0.0000000000e+00	4.3069056009e-02	5.0178016970e-07	5.0178016970e-07	4.7799446915e-13	7.2164133759e-04	1.2166344513e-02	7.2164133814e-04	-1.8713890978e+01	6.4373113695e-05
1.7354691995e-02	1.0173546920e+00	0.0000000000e+00	4.4256584746e-02	5.6605734949e-07	5.6605734949e-07	5.3582421513e-13	7.2164133759e-04	1.2170078654e-02	7.2164133814e-04	-1.8653717695e+01	7.2619199237e-05
1.7823735022e-02	1.0178237350e+00	0.0000000000e+00	4.5443743611e-02	6.4049600698e-07	6.4049600698e-07	5.9066822978e-13	7.2164133760e-04	1.2173812221e-02	7.2164133814e-04	-1.8593544412e+01	8.2168895402e-05
1.8292778049e-02	1.0182927780e+00	0.0000000000e+00	4.6630537420e-02	7.2254571800e-07	7.2254571800e-07	1.0145472071e-12	8.5679794223e-04	1.2894725084e-02	8.5679794288e-04	-1.8533371129e+01	9.2695009614e-05
1.8761821076e-02	1.0187618211e+00	0.0000000000e+00	4.7816969638e-02	7.9133973228e-07	7.9133973228e-07	1.1438879448e-12	8.5679794224e-04	1.2898677102e-02	8.5679794288e-04	-1.8473197846e+01	1.0152055747e-04
1.9230864103e-02	1.0192308641e+00	0.0000000000e+00	4.9003061550e-02	8.7046946544e-07	8.7046946544e-07	1.2694859743e-12	8.5679794224e-04	1.2902628516e-02	8.5679794288e-04	-1.8413024563e+01	1.1167206927e-04
1.9699907129e-02	1.0196999071e+00	0.0000000000e+00	5.0188812186e-02	9.5993491749e-07	9.5993491749e-07	1.3901476495e-12	8.5679794224e-04	1.2906579324e-02	8.5679794288e-04	-1.8352851280e+01	1.2314954499e-04
2.0168950156e-02	1.0201689502e+00	0.0000000000e+00	5.1374232142e-02	1.0601150337e-06	1.0601150337e-06	1.5364397548e-12	8.5679794224e-04	1.2910529528e-02	8.5679794288e-04	-1.8292677997e+01	1.3600159933e-04
2.0637993183e-02	1.0206379932e+00	0.0000000000e+00	5.2559330831e-02	1.1741206601e-06	1.1741206601e-06	1.7132434136e-12	8.5679794225e-04	1.2914479127e-02	8.5679794288e-04	-1.8232504714e+01	1.5062732110e-04
2.1107036210e-02	1.0211070362e+00	0.0000000000e+00	5.3744119566e-02	1.3030452206e-06	1.3030452206e-06	1.8865083153e-12	8.5679794225e-04	1.2918428123e-02	8.5679794288e-04	-1.8172331432e+01	1.6716698507e-04
2.1576079237e-02	1.0215760792e+00	0.0000000000e+00	5.4928597376e-02	1.4468887153e-06	1.4468887153e-06	2.0548730630e-12	8.5679794225e-04	1.2922376515e-02	8.5679794288e-04	-1.8112158149e+01	1.8562059125e-04
2.2045122264e-02	1.0220451223e+00	0.0000000000e+00	5.6112779920e-02	1.5698456419e-06	1.5698456419e-06	3.5887432838e-12	1.0172681020e-03	1.3687602330e-02	1.0172681027e-03	-1.8051984866e+01	2.0139467060e-04
2.2514165291e-02	1.0225141653e+00	0.0000000000e+00	5.7296674174e-02	1.6984683520e-06	1.6984683520e-06	3.9691292877e-12	1.0172681020e-03	1.3691781747e-02	1.0172681027e-03	-1.7991811583e+01	2.1789561034e-04
2.2983208318e-02	1.0229832083e+00	0.0000000000e+00	5.8480290225e-02	1.8422750018e-06	1.8422750018e-06	4.3450533161e-12	1.0172681020e-03	1.3695960526e-02	1.0172681027e-03	-1.7931638300e+01	2.3634448970e-04
2.3452251345e-02	1.0234522513e+00	0.0000000000e+00	5.9663627104e-02	2.0012655911e-06	2.0012655911e-06	4.7140373373e-12	1.0172681020e-03	1.3700138668e-02	1.0172681027e-03	-1.7871465017e+01	2.5674130867e-04
2.3921294371e-02	1.0239212944e+00	0.0000000000e+00	6.0846700252e-02	2.1760380443e-06	2.1760380443e-06	5.1531722814e-12	1.0172681020e-03	1.3704316173e-02	1.0172681027e-03	-1.7811291734e+01	2.7916277463e-04
2.4390337398e-02	1.0243903374e+00	0.0000000000e+00	6.2029513238e-02	2.3710196581e-06	2.3710196581e-06	5.6717436765e-12	1.0172681020e-03	1.3708493041e-02	1.0172681027e-03	-1.7751118451e+01	3.0417686317e-04
2.4859380425e-02	1.0248593804e+00	0.0000000000e+00	6.3212081941e-02	2.5879326532e-06	2.5879326532e-06	6.1885968544e-12	1.0172681020e-03	1.3712669273e-02	1.0172681027e-03	-1.7690945169e+01	3.3200451707e-04
2.5328423452e-02	1.0253284235e+00	0.0000000000e+00	6.4394405390e-02	2.8267770296e-06	2.8267770296e-06	6.7008144731e-12	1.0172681020e-03	1.3716844870e-02	1.0172681027e-03	-1.7630771886e+01	3.6264573633e-04
2.5797466479e-02	1.0257974665e+00	0.0000000000e+00	6.5576496706e-02	3.0784921564e-06	3.0784921564e-06	1.1366004370e-11	1.2077928066e-03	1.4529100519e-02	1.2077928075e-03	-1.7570598603e+01	3.9493813738e-04
2.6266509506e-02	1.0262665095e+00	0.0000000000e+00	6.6758343233e-02	3.2822920643e-06	3.2822920643e-06	1.2474271121e-11	1.2077928066e-03	1.4533520440e-02	1.2077928075e-03	-1.7510425320e+01	4.2108352023e-04
2.6735552533e-02	1.0267355525e+00	0.0000000000e+00	6.7939981202e-02	3.5084265820e-06	3.5084265820e-06	1.3587649239e-11	1.2077928066e-03	1.4537939688e-02	1.2077928075e-03	-1.7450252037e+01	4.5009419840e-04
2.7204595560e-02	1.0272045956e+00	0.0000000000e+00	6.9121409644e-02	3.7568957094e-06	3.7568957094e-06	1.4700712291e-11	1.2077928067e-03	1.4542358264e-02	1.2077928075e-03	-1.7390078754e+01	4.8197017190e-04
2.7673638587e-02	1.0276736386e+00	0.0000000000e+00	7.0302627591e-02	4.0276994467e-06	4.0276994467e-06	1.5808346873e-11	1.2077928067e-03	1.4546776170e-02	1.2077928075e-03	-1.7329905471e+01	5.1671144072e-04
2.8142681614e-02	1.0281426816e+00	0.0000000000e+00	7.1483634076e-02	4.3208377936e-06	4.3208377936e-06	1.6905749713e-11	1.2077928067e-03	1.4551193404e-02	1.2077928075e-03	-1.7269732188e+01	5.5431800486e-04
2.8611724640e-02	1.0286117246e+00	0.0000000000e+00	7.2664467364e-02	4.6401354046e-06	4.6401354046e-06	1.8411851133e-11	1.2077928067e-03	1.4555609969e-02	1.2077928075e-03	-1.7209558905e+01	5.9528052721e-04
2.9080767667e-02	1.0290807677e+00	0.0000000000e+00	7.3845110718e-02	4.9910940299e-06	4.9910940299e-06	1.9934865406e-11	1.2077928067e-03	1.4560025863e-02	1.2077928075e-03	-1.7149385623e+01	6.4030482441e-04
2.9549810694e-02	1.0295498107e+00	0.0000000000e+00	7.5025582050e-02	5.3743334561e-06	5.3743334561e-06	2.1463794318e-11	1.2077928067e-03	1.4564441088e-02	1.2077928075e-03	-1.7089212340e+01	6.8947040854e-04
3.0018853721e-02	1.0300188537e+00	0.0000000000e+00	7.6205880392e-02	5.7898536830e-06	5.7898536830e-06	2.2992714179e-11	1.2077928067e-03	1.4568855644e-02	1.2077928075e-03	-1.7029039057e+01	7.4277727962e-04
3.0487896748e-02	1.0304878967e+00	0.0000000000e+00	7.7386004774e-02	6.2376547108e-06	6.2376547108e-06	2.4515969112e-11	1.2077928067e-03	1.4573269531e-02	1.2077928075e-03	-1.6968865774e+01	8.0022543763e-04
3.0956939775e-02	1.0309569398e+00	0.0000000000e+00	7.8565981357e-02	6.6055204960e-06	6.6055204960e-06	4.1581304835e-11	1.4340009884e-03	1.5436215246e-02	1.4340009893e-03	-1.6908692491e+01	8.4741874546e-04
3.1425982802e-02	1.0314259828e+00	0.0000000000e+00	7.9745799396e-02	6.9805118375e-06	6.9805118375e-06	4.4857049474e-11	1.4340009884e-03	1.5440887407e-02	1.4340009893e-03	-1.6848519208e+01	8.9552618717e-04
3.1895025829e-02	1.0318950258e+00	0.0000000000e+00	8.0925485174e-02	7.3883969240e-06	7.3883969240e-06	4.8159524364e-11	1.4340009884e-03	1.5445558861e-02	1.4340009893e-03	-1.6788345925e+01	9.4785355009e-04
3.2364068856e-02	1.0323640689e+00	0.0000000000e+00	8.2105037720e-02	7.8291757555e-06	7.8291757555e-06	5.1477744833e-11	1.4340009884e-03	1.5450229609e-02	1.4340009893e-03	-1.6728172642e+01	1.0044008342e-03
3.2833111882e-02	1.0328331119e+00	0.0000000000e+00	8.3284456065e-02	8.3028483319e-06	8.3028483319e-06	5.4801085794e-11	1.4340009884e-03	1.5454899651e-02	1.4340009893e-03	-1.6667999359e+01	1.0651680396e-03
3.3302154909e-02	1.0333021549e+00	0.0000000000e+00	8.4463739240e-02	8.8094146534e-06	8.8094146534e-06	5.8119305685e-11	1.4340009884e-03	1.5459568988e-02	1.4340009893e-03	-1.6607826077e+01	1.1301551662e-03
3.3771197936e-02	1.0337711979e+00	0.0000000000e+00	8.5642927305e-02	9.3518941060e-06	9.3518941060e-06	6.2212668766e-11	1.4340009884e-03	1.5464237619e-02	1.4340009893e-03	-1.6547652794e+01	1.1997495694e-03
3.4240240963e-02	1.0342402410e+00	0.0000000000e+00	8.6821993430e-02	9.9393607943e-06	9.9393607943e-06	6.6725189647e-11	1.4340009884e-03	1.5468905546e-02	1.4340009893e-03	-1.6487479511e+01	1.2751153615e-03
3.4709283990e-02	1.0347092840e+00	0.0000000000e+00	8.8000969660e-02	1.0574399242e-05	1.0574399242e-05	7.1280986089e-11	1.4340009884e-03	1.5473572769e-02	1.4340009893e-03	-1.6427306228e+01	1.3565841094e-03
3.5178327017e-02	1.0351783270e+00	0.0000000000e+00	8.9179855021e-02	1.1257009448e-05	1.1257009448e-05	7.5867230589e-11	1.4340009884e-03	1.5478239287e-02	1.4340009893e-03	-1.6367132945e+01	1.4441558133e-03
3.5647370044e-02	1.0356473700e+00	0.0000000000e+00	9.0358648540e-02	1.1987191413e-05	1.1987191413e-05	8.0471424299e-11	1.4340009884e-03	1.5482905103e-02	1.4340009893e-03	-1.6306959662e+01	1.5378304730e-03
3.6116413071e-02	1.0361164131e+00	0.0000000000e+00	9.1537349243e-02	1.2764945138e-05	1.2764945138e-05	8.5081431177e-11	1.4340009884e-03	1.5487570216e-02	1.4340009893e-03	-1.6246786379e+01	1.6376080887e-03
3.6585456098e-02	1.0365854561e+00	0.0000000000e+00	9.2715988731e-02	1.3449532255e-05	1.3449532255e-05	1.4195385822e-10	1.7025758192e-03	1.6404628437e-02	1.7025758203e-03	-1.6186613096e+01	1.7254334095e-03
3.7054499124e-02	1.0370544991e+00	0.0000000000e+00	9.3894529600e-02	1.4081932592e-05	1.4081932592e-05	1.5167784563e-10	1.7025758192e-03	1.6409566532e-02	1.7025758203e-03	-1.6126439813e+01	1.8065637156e-03
3.7523542151e-02	1.0375235422e+00	0.0000000000e+00	9.5073025684e-02	1.4762833550e-05	1.4762833550e-05	1.6151181889e-10	1.7025758192e-03	1.6414503884e-02	1.7025758203e-03	-1.6066266531e+01	1.8939161410e-03
3.7992585178e-02	1.0379925852e+00	0.0000000000e+00	9.6251476007e-02	1.5492235132e-05	1.5492235132e-05	1.7143195395e-10	1.7025758192e-03	1.6419440494e-02	1.7025758203e-03	-1.6006093248e+01	1.9874906857e-03
3.8461628205e-02	1.0384616282e+00	0.0000000000e+00	9.7429879592e-02	1.6270137336e-05	1.6270137336e-05	1.8141491488e-10	1.7025758193e-03	1.6424376361e-02	1.7025758203e-03	-1.5945919965e+01	2.0872873497e-03
3.8930671232e-02	1.0389306712e+00	0.0000000000e+00	9.8608235462e-02	1.7096540162e-05	1.7096540162e-05	1.9143792180e-10	1.7025758193e-03	1.6429311487e-02	1.7025758203e-03	-1.5885746682e+01	2.1933061330e-03
3.9399714259e-02	1.0393997143e+00	0.0000000000e+00	9.9786542640e-02	1.7971443611e-05	1.7971443611e-05	2.0147880914e-10	1.7025758193e-03	1.6434245872e-02	1.7025758203e-03	-1.5825573399e+01	2.3055470357e-03
3.9868757286e-02	1.0398687573e+00	0.0000000000e+00	1.0096485048e-01	1.8897005820e-05	1.8897005820e-05	2.1222179243e-10	1.7025758193e-03	1.6439179516e-02	1.7025758203e-03	-1.5765400116e+01	2.4242869241e-03
4.0337800313e-02	1.0403378003e+00	0.0000000000e+00	1.0214309636e-01	1.9882394370e-05	1.9882394370e-05	2.2564034280e-10	1.7025758193e-03	1.6444112420e-02	1.7025758203e-03	-1.5705226833e+01	2.5507019021e-03
4.0806843340e-02	1.0408068433e+00	0.0000000000e+00	1.0332134639e-01	2.0937963429e-05	2.0937963429e-05	2.3921050188e-10	1.7025758193e-03	1.6449044585e-02	1.7025758203e-03	-1.5645053550e+01	2.6861203008e-03
4.1275886366e-02	1.0412758864e+00	0.0000000000e+00	1.0449959961e-01	2.2063713000e-05	2.2063713000e-05	2.5290433342e-10	1.7025758193e-03	1.6453976010e-02	1.7025758203e-03	-1.5584880268e+01	2.8305421203e-03
4.1744929393e-02	1.0417449294e+00	0.0000000000e+00	1.0567785502e-01	2.3259643081e-05	2.3259643081e-05	2.6669443636e-10	1.7025758193e-03	1.6458906696e-02	1.7025758203e-03	-1.5524706985e+01	2.9839673606e-03
4.2213972420e-02	1.0422139724e+00	0.0000000000e+00	1.0685611164e-01	2.4525753673e-05	2.4525753673e-05	2.8055401704e-10	1.7025758193e-03	1.6463836643e-02	1.7025758203e-03	-1.5464533702e+01	3.1463960215e-03
4.2683015447e-02	1.0426830154e+00	0.0000000000e+00	1.0803436849e-01	2.5862044775e-05	2.5862044775e-05	2.9445695111e-10	1.7025758193e-03	1.6468765853e-02	1.7025758203e-03	-1.5404360419e+01	3.3178281032e-03
4.3152058474e-02	1.0431520585e+00	0.0000000000e+00	1.0921268778e-01	2.7242047097e-05	2.7242047097e-05	4.8223415624e-10	2.0214515815e-03	1.7443888292e-02	2.0214515826e-03	-1.5344187136e+01	3.4948678744e-03
4.3621101501e-02	1.0436211015e+00	0.0000000000e+00	1.1039092457e-01	2.8296907034e-05	2.8296907034e-05	5.1098414060e-10	2.0214515815e-03	1.7449105947e-02	2.0214515826e-03	-1.5284013853e+01	3.6301953001e-03
4.4090144528e-02	1.0440901445e+00	0.0000000000e+00	1.1156921773e-01	2.9423346371e-05	2.9423346371e-05	5.4007192210e-10	2.0214515815e-03	1.7454322822e-02	2.0214515826e-03	-1.5223840570e+01	3.7747056093e-03
4.4559187555e-02	1.0445591876e+00	0.0000000000e+00	1.1274756629e-01	3.0621365108e-05	3.0621365108e-05	5.6944616029e-10	2.0214515815e-03	1.7459538917e-02	2.0214515826e-03	-1.5163667287e+01	3.9283988021e-03
4.5028230582e-02	1.0450282306e+00	0.0000000000e+00	1.1392596923e-01	3.1890963245e-05	3.1890963245e-05	5.9905643995e-10	2.0214515815e-03	1.7464754234e-02	2.0214515826e-03	-1.5103494004e+01	4.0912748785e-03
4.5497273609e-02	1.0454972736e+00	0.0000000000e+00	1.1510442558e-01	3.3232140782e-05	3.3232140782e-05	6.2885338785e-10	2.0214515815e-03	1.7469968772e-02	2.0214515826e-03	-1.5043320722e+01	4.2633338384e-03
4.5966316635e-02	1.0459663166e+00	0.0000000000e+00	1.1628293433e-01	3.4644897720e-05	3.4644897720e-05	6.5878877237e-10	2.0214515815e-03	1.7475182532e-02	2.0214515826e-03	-1.4983147439e+01	4.4445756818e-03
4.6435359662e-02	1.0464353597e+00	0.0000000000e+00	1.1746149449e-01	3.6129234057e-05	3.6129234057e-05	6.8881558740e-10	2.0214515815e-03	1.7480395514e-02	2.0214515826e-03	-1.4922974156e+01	4.6350004088e-03
4.6904402689e-02	1.0469044027e+00	0.0000000000e+00	1.1864010508e-01	3.7685149795e-05	3.7685149795e-05	7.1888812226e-10	2.0214515815e-03	1.7485607719e-02	2.0214515826e-03	-1.4862800873e+01	4.8346080193e-03
4.7373445716e-02	1.0473734457e+00	0.0000000000e+00	1.1981884636e-01	3.9317457920e-05	3.9317457920e-05	7.5073389691e-10	2.0214515815e-03	1.7490819147e-02	2.0214515826e-03	-1.4802627590e+01	5.0440159689e-03
4.7842488743e-02	1.0478424887e+00	0.0000000000e+00	1.2099759858e-01	4.1039056336e-05	4.1039056336e-05	7.9061859529e-10	2.0214515815e-03	1.7496029799e-02	2.0214515826e-03	-1.4742454307e+01	5.2648789230e-03
4.8311531770e-02	1.0483115318e+00	0.0000000000e+00	1.2217646419e-01	4.2864269111e-05	4.2864269111e-05	8.3089479099e-10	2.0214515815e-03	1.7501239675e-02	2.0214515826e-03	-1.4682281024e+01	5.4990345087e-03
4.8780574797e-02	1.0487805748e+00	0.0000000000e+00	1.2335544216e-01	4.4793096245e-05	4.4793096245e-05	8.7150422256e-10	2.0214515815e-03	1.7506448776e-02	2.0214515826e-03	-1.4622107741e+01	5.7464827259e-03
4.9249617824e-02	1.0492496178e+00	0.0000000000e+00	1.2453453150e-01	4.6825537738e-05	4.6825537738e-05	9.1238980741e-10	2.0214515815e-03	1.7511657102e-02	2.0214515826e-03	-1.4561934458e+01	6.0072235746e-03
4.9718660851e-02	1.0497186609e+00	0.0000000000e+00	1.2571373119e-01	4.8961593590e-05	4.8961593590e-05	9.5349573194e-10	2.0214515815e-03	1.7516864653e-02	2.0214515826e-03	-1.4501761176e+01	6.2812570548e-03
5.0187703877e-02	1.0501877039e+00	0.0000000000e+00	1.2689304022e-01	5.1201263801e-05	5.1201263801e-05	9.9476752715e-10	2.0214515816e-03	1.7522071431e-02	2.0214515826e-03	-1.4441587893e+01	6.5685831666e-03
5.0656746904e-02	1.0506567469e+00	0.0000000000e+00	1.2807245760e-01	5.3544548371e-05	5.3544548371e-05	1.0361521308e-09	2.0214515816e-03	1.7527277435e-02	2.0214515826e-03	-1.4381414610e+01	6.8692019099e-03
5.1125789931e-02	1.0511257899e+00	0.0000000000e+00	1.2925198230e-01	5.5991447300e-05	5.5991447300e-05	1.0775979380e-09	2.0214515816e-03	1.7532482666e-02	2.0214515826e-03	-1.4321241327e+01	7.1831132847e-03
5.1594832958e-02	1.0515948330e+00	0.0000000000e+00	1.3043166968e-01	5.7934110658e-05	5.7934110658e-05	1.7574794550e-09	2.4000183019e-03	1.8570462296e-02	2.4000183031e-03	-1.4261068044e+01	7.4323365437e-03
5.2063875985e-02	1.0520638760e+00	0.0000000000e+00	1.3161139928e-01	5.9850915151e-05	5.9850915151e-05	1.8428474038e-09	2.4000183019e-03	1.8575972113e-02	2.4000183031e-03	-1.4200894761e+01	7.6782423827e-03
5.2532919012e-02	1.0525329190e+00	0.0000000000e+00	1.3279130301e-01	6.1873420337e-05	6.1873420337e-05	1.9289798633e-09	2.4000183019e-03	1.8581481113e-02	2.4000183031e-03	-1.4140721478e+01	7.9377085078e-03
5.3001962039e-02	1.0530019620e+00	0.0000000000e+00	1.3397137985e-01	6.4001626217e-05	6.4001626217e-05	2.0157738105e-09	2.4000183019e-03	1.8586989296e-02	2.4000183031e-03	-1.4080548195e+01	8.2107349192e-03
5.3471005066e-02	1.0534710051e+00	0.0000000000e+00	1.3515162878e-01	6.6235532789e-05	6.6235532789e-05	2.1031283257e-09	2.4000183019e-03	1.8592496663e-02	2.4000183031e-03	-1.4020374912e+01	8.4973216168e-03
5.3940048093e-02	1.0539400481e+00	0.0000000000e+00	1.3633204878e-01	6.8575140054e-05	6.8575140054e-05	2.1909447029e-09	2.4000183019e-03	1.8598003214e-02	2.4000183031e-03	-1.3960201630e+01	8.7974686006e-03
5.4409091119e-02	1.0544090911e+00	0.0000000000e+00	1.3751263882e-01	7.1020448012e-05	7.1020448012e-05	2.2791265420e-09	2.4000183019e-03	1.8603508951e-02	2.4000183031e-03	-1.3900028347e+01	9.1111758707e-03
5.4878134146e-02	1.0548781341e+00	0.0000000000e+00	1.3869339789e-01	7.3571456663e-05	7.3571456663e-05	2.3675798228e-09	2.4000183019e-03	1.8609013873e-02	2.4000183031e-03	-1.3839855064e+01	9.4384434269e-03
5.5347177173e-02	1.0553471772e+00	0.0000000000e+00	1.3987432495e-01	7.6228166006e-05	7.6228166006e-05	2.4562129649e-09	2.4000183019e-03	1.8614517981e-02	2.4000183031e-03	-1.3779681781e+01	9.7792712694e-03
5.5816220200e-02	1.0558162202e+00	0.0000000000e+00	1.4105541899e-01	7.8990576043e-05	7.8990576043e-05	2.5449368734e-09	2.4000183019e-03	1.8620021275e-02	2.4000183031e-03	-1.3719508498e+01	1.0133659398e-02
5.6285263227e-02	1.0562852632e+00	0.0000000000e+00	1.4223681051e-01	8.1869491379e-05	8.1869491379e-05	2.6360985980e-09	2.4000183019e-03	1.8625523756e-02	2.4000183031e-03	-1.3659335215e+01	1.0502993930e-02
5.6754306254e-02	1.0567543063e+00	0.0000000000e+00	1.4341828018e-01	8.4881301767e-05	8.4881301767e-05	2.7535351597e-09	2.4000183019e-03	1.8631025424e-02	2.4000183031e-03	-1.3599161932e+01	1.0889377499e-02
5.7223349281e-02	1.0572233493e+00	0.0000000000e+00	1.4459999380e-01	8.8046132894e-05	8.8046132894e-05	2.8719603380e-09	2.4000183019e-03	1.8636526280e-02	2.4000183031e-03	-1.3538988649e+01	1.1295392017e-02
5.7692392308e-02	1.0576923923e+00	0.0000000000e+00	1.4578195033e-01	9.1363984760e-05	9.1363984760e-05	2.9912581752e-09	2.4000183019e-03	1.8642026325e-02	2.4000183031e-03	-1.3478815366e+01	1.1721037486e-02
5.8161435335e-02	1.0581614353e+00	0.0000000000e+00	1.4696414872e-01	9.4834857366e-05	9.4834857366e-05	3.1113149671e-09	2.4000183019e-03	1.8647525558e-02	2.4000183031e-03	-1.3418642084e+01	1.2166313904e-02
5.8630478361e-02	1.0586304784e+00	0.0000000000e+00	1.4814658791e-01	9.8458750710e-05	9.8458750710e-05	3.2320193498e-09	2.4000183020e-03	1.8653023980e-02	2.4000183031e-03	-1.3358468801e+01	1.2631221273e-02
5.9099521388e-02	1.0590995214e+00	0.0000000000e+00	1.4932926686e-01	1.0223566479e-04	1.0223566479e-04	3.3532623721e-09	2.4000183020e-03	1.8658521592e-02	2.4000183031e-03	-1.3298295518e+01	1.3115759591e-02
5.9568564415e-02	1.0595685644e+00	0.0000000000e+00	1.5051218452e-01	1.0616559962e-04	1.0616559962e-04	3.4749375538e-09	2.4000183020e-03	1.8664018395e-02	2.4000183031e-03	-1.3238122235e+01	1.3619928860e-02
6.0037607442e-02	1.0600376074e+00	0.0000000000e+00	1.5169533984e-01	1.1024855518e-04	1.1024855518e-04	3.5969409326e-09	2.4000183020e-03	1.8669514388e-02	2.4000183031e-03	-1.3177948952e+01	1.4143729078e-02
6.0506650469e-02	1.0605066505e+00	0.0000000000e+00	1.5287873177e-01	1.1448453148e-04	1.1448453148e-04	3.7191711009e-09	2.4000183020e-03	1.8675009572e-02	2.4000183031e-03	-1.3117775669e+01	1.4687160247e-02
6.0975693496e-02	1.0609756935e+00	0.0000000000e+00	1.5406249777e-01	1.1841627502e-04	1.1841627502e-04	5.9561041393e-09	2.8485819859e-03	1.9778498041e-02	2.8485819872e-03	-1.3057602386e+01	1.5191561555e-02
6.1444736523e-02	1.0614447365e+00	0.0000000000e+00	1.5524623512e-01	1.2166593830e-04	1.2166593830e-04	6.2047794537e-09	2.8485819859e-03	1.9784314157e-02	2.8485819872e-03	-1.2997429103e+01	1.5608459146e-02
6.1913779550e-02	1.0619137795e+00	0.0000000000e+00	1.5643029046e-01	1.2507178042e-04	1.2507178042e-04	6.4555700206e-09	2.8485819859e-03	1.9790129418e-02	2.8485819872e-03	-1.2937255821e+01	1.6045392838e-02
6.2382822577e-02	1.0623828226e+00	0.0000000000e+00	1.5761466271e-01	1.2863380136e-04	1.2863380136e-04	6.7082709287e-09	2.8485819859e-03	1.9795943825e-02	2.8485819872e-03	-1.2877082538e+01	1.6502362628e-02
6.2851865604e-02	1.0628518656e+00	0.0000000000e+00	1.5879935081e-01	1.3235200113e-04	1.3235200113e-04	6.9626808219e-09	2.8485819859e-03	1.9801757378e-02	2.8485819872e-03	-1.2816909255e+01	1.6979368519e-02
6.3320908630e-02	1.0633209086e+00	0.0000000000e+00	1.5998435367e-01	1.3622637973e-04	1.3622637973e-04	7.2186020226e-09	2.8485819859e-03	1.9807570078e-02	2.8485819872e-03	-1.2756735972e+01	1.7476410509e-02
6.3789951657e-02	1.0637899517e+00	0.0000000000e+00	1.6116967023e-01	1.4025693716e-04	1.4025693716e-04	7.4758406398e-09	2.8485819859e-03	1.9813381925e-02	2.8485819872e-03	-1.2696562689e+01	1.7993488598e-02
6.4258994684e-02	1.0642589947e+00	0.0000000000e+00	1.6235529940e-01	1.4444367341e-04	1.4444367341e-04	7.7342066565e-09	2.8485819859e-03	1.9819192920e-02	2.8485819872e-03	-1.2636389406e+01	1.8530602787e-02
6.4728037711e-02	1.0647280377e+00	0.0000000000e+00	1.6354124012e-01	1.4878658850e-04	1.4878658850e-04	7.9935140032e-09	2.8485819860e-03	1.9825003063e-02	2.8485819872e-03	-1.2576216123e+01	1.9087753076e-02
6.5197080738e-02	1.0651970807e+00	0.0000000000e+00	1.6472749131e-01	1.5328568241e-04	1.5328568241e-04	8.2535806174e-09	2.8485819860e-03	1.9830812355e-02	2.8485819872e-03	-1.2516042840e+01	1.9664939464e-02
6.5666123765e-02	1.0656661238e+00	0.0000000000e+00	1.6591405190e-01	1.5794095515e-04	1.5794095515e-04	8.5142284889e-09	2.8485819860e-03	1.9836620796e-02	2.8485819872e-03	-1.2455869557e+01	2.0262161952e-02
6.6135166792e-02	1.0661351668e+00	0.0000000000e+00	1.6710092080e-01	1.6275240672e-04	1.6275240672e-04	8.7752836933e-09	2.8485819860e-03	1.9842428386e-02	2.8485819872e-03	-1.2395696275e+01	2.0879420540e-02
6.6604209819e-02	1.0666042098e+00	0.0000000000e+00	1.6828833542e-01	1.6773857954e-04	1.6773857954e-04	8.9789648905e-09	2.8485819860e-03	1.9848235127e-02	2.8485819872e-03	-1.2335522992e+01	2.1519094025e-02
6.7073252846e-02	1.0670732528e+00	0.0000000000e+00	1.6947579568e-01	1.7288808713e-04	1.7288808713e-04	9.3245961132e-09	2.8485819860e-03	1.9854041019e-02	2.8485819872e-03	-1.2275349709e+01	2.2179721642e-02
6.7542295872e-02	1.0675422959e+00	0.0000000000e+00	1.7066366188e-01	1.7826362292e-04	1.7826362292e-04	9.6730927013e-09	2.8485819860e-03	1.9859846062e-02	2.8485819872e-03	-1.2215176426e+01	2.2869346297e-02
6.8011338899e-02	1.0680113389e+00	0.0000000000e+00	1.7185193291e-01	1.8386518691e-04	1.8386518691e-04	1.0024222164e-08	2.8485819860e-03	1.9865650257e-02	2.8485819872e-03	-1.2155003143e+01	2.3587967991e-02
6.8480381926e-02	1.0684803819e+00	0.0000000000e+00	1.7304060765e-01	1.8969277909e-04	1.8969277909e-04	1.0377755542e-08	2.8485819860e-03	1.9871453603e-02	2.8485819872e-03	-1.2094829860e+01	2.4335586722e-02
6.8949424953e-02	1.0689494250e+00	0.0000000000e+00	1.7422968499e-01	1.9574639946e-04	1.9574639946e-04	1.0733467521e-08	2.8485819860e-03	1.9877256103e-02	2.8485819872e-03	-1.2034656577e+01	2.5112202492e-02
6.9418467980e-02	1.0694184680e+00	0.0000000000e+00	1.7541916380e-01	2.0202604803e-04	2.0202604803e-04	1.1091136546e-08	2.8485819860e-03	1.9883057756e-02	2.8485819872e-03	-1.1974483294e+01	2.5917815299e-02
6.9887511007e-02	1.0698875110e+00	0.0000000000e+00	1.7660904296e-01	2.0853172479e-04	2.0853172479e-04	1.1450544901e-08	2.8485819860e-03	1.9888858562e-02	2.8485819872e-03	-1.1914310011e+01	2.6752425145e-02
7.0356554034e-02	1.0703565540e+00	0.0000000000e+00	1.7779932136e-01	2.1526342975e-04	2.1526342975e-04	1.1811478794e-08	2.8485819860e-03	1.9894658523e-02	2.8485819872e-03	-1.1854136729e+01	2.7616032029e-02
7.0825597061e-02	1.0708255971e+00	0.0000000000e+00	1.7898999788e-01	2.2222116290e-04	2.2222116290e-04	1.2173728412e-08	2.8485819861e-03	1.9900457638e-02	2.8485819872e-03	-1.1793963446e+01	2.8508635950e-02
7.1294640088e-02	1.0712946401e+00	0.0000000000e+00	1.8018107139e-01	2.2940492425e-04	2.2940492425e-04	1.2537087982e-08	2.8485819861e-03	1.9906255909e-02	2.8485819872e-03	-1.1733790163e+01	2.9430236910e-02
7.1763683114e-02	1.0717636831e+00	0.0000000000e+00	1.8137254078e-01	2.3681471379e-04	2.3681471379e-04	1.2901355810e-08	2.8485819861e-03	1.9912053335e-02	2.8485819872e-03	-1.1673616880e+01	3.0380834908e-02
7.2232726141e-02	1.0722327261e+00	0.0000000000e+00	1.8256475735e-01	2.4432091659e-04	2.4432091659e-04	2.0109240765e-08	3.3671015337e-03	2.1059672720e-02	3.3671015351e-03	-1.1613443597e+01	3.1343801711e-02
7.2701769168e-02	1.0727017692e+00	0.0000000000e+00	1.8375667709e-01	2.4996080898e-04	2.4996080898e-04	2.0837834176e-08	3.3671015338e-03	2.1065800099e-02	3.3671015351e-03	-1.1553270314e+01	3.2067340536e-02
7.3170812195e-02	1.0731708122e+00	0.0000000000e+00	1.8494909550e-01	2.5583332586e-04	2.5583332586e-04	2.1572592191e-08	3.3671015338e-03	2.1071926587e-02	3.3671015351e-03	-1.1493097031e+01	3.2820722634e-02
7.3639855222e-02	1.0736398552e+00	0.0000000000e+00	1.8614201145e-01	2.6193846723e-04	2.6193846723e-04	2.2313103945e-08	3.3671015338e-03	2.1078052185e-02	3.3671015351e-03	-1.1432923748e+01	3.3603948004e-02
7.4108898249e-02	1.0741088982e+00	0.0000000000e+00	1.8733542375e-01	2.6827623308e-04	2.6827623308e-04	2.3058963851e-08	3.3671015338e-03	2.1084176893e-02	3.3671015351e-03	-1.1372750465e+01	3.4417016647e-02
7.4577941276e-02	1.0745779413e+00	0.0000000000e+00	1.8852933126e-01	2.7484662341e-04	2.7484662341e-04	2.3809771801e-08	3.3671015338e-03	2.1090300711e-02	3.3671015351e-03	-1.1312577183e+01	3.5259928563e-02
7.5046984303e-02	1.0750469843e+00	0.0000000000e+00	1.8972373281e-01	2.8164963823e-04	2.8164963823e-04	2.4565133352e-08	3.3671015338e-03	2.1096423640e-02	3.3671015351e-03	-1.1252403900e+01	3.6132683751e-02
7.5516027330e-02	1.0755160273e+00	0.0000000000e+00	1.9091862725e-01	2.8868527754e-04	2.8868527754e-04	2.5324659881e-08	3.3671015338e-03	2.1102545681e-02	3.3671015351e-03	-1.1192230617e+01	3.7035282212e-02
7.5985070356e-02	1.0759850704e+00	0.0000000000e+00	1.9211401340e-01	2.9595354133e-04	2.9595354133e-04	2.6087968724e-08	3.3671015338e-03	2.1108666834e-02	3.3671015351e-03	-1.1132057334e+01	3.7967723945e-02
7.6454113383e-02	1.0764541134e+00	0.0000000000e+00	1.9330989012e-01	3.0345442960e-04	3.0345442960e-04	2.6854683304e-08	3.3671015338e-03	2.1114787099e-02	3.3671015351e-03	-1.1071884051e+01	3.8930008952e-02
7.6923156410e-02	1.0769231564e+00	0.0000000000e+00	1.9450625623e-01	3.1118794237e-04	3.1118794237e-04	2.7624433234e-08	3.3671015338e-03	2.1120906478e-02	3.3671015351e-03	-1.1011710768e+01	3.9922137231e-02
7.7392199437e-02	1.0773921994e+00	0.0000000000e+00	1.9570311057e-01	3.1915407961e-04	3.1915407961e-04	2.8396854402e-08	3.3671015338e-03	2.1127024970e-02	3.3671015351e-03	-1.0951537485e+01	4.0944108782e-02
7.7861242464e-02	1.0778612425e+00	0.0000000000e+00	1.9690045198e-01	3.2735284134e-04	3.2735284134e-04	2.9171589054e-08	3.3671015339e-03	2.1133142577e-02	3.3671015351e-03	-1.0891364202e+01	4.1995923607e-02
7.8330285491e-02	1.0783302855e+00	0.0000000000e+00	1.9809827930e-01	3.3578422756e-04	3.3578422756e-04	2.9948285849e-08	3.3671015339e-03	2.1139259298e-02	3.3671015351e-03	-1.0831190920e+01	4.3077581704e-02
7.8799328518e-02	1.0787993285e+00	0.0000000000e+00	1.9929659136e-01	3.4444823826e-04	3.4444823826e-04	3.0726599911e-08	3.3671015339e-03	2.1145375134e-02	3.3671015351e-03	-1.0771017637e+01	4.4189083073e-02
7.9268371545e-02	1.0792683715e+00	0.0000000000e+00	2.0049577563e-01	3.5338704440e-04	3.5338704440e-04	3.1263963871e-08	3.3671015339e-03	2.1151490086e-02	3.3671015351e-03	-1.0710844354e+01	4.5335837805e-02
7.9737414572e-02	1.0797374146e+00	0.0000000000e+00	2.0169499433e-01	3.6259986824e-04	3.6259986824e-04	3.2310408646e-08	3.3671015339e-03	2.1157604154e-02	3.3671015351e-03	-1.0650671071e+01	4.6517746124e-02
8.0206457598e-02	1.0802064576e+00	0.0000000000e+00	2.0289482970e-01	3.7214931585e-04	3.7214931585e-04	3.3365571562e-08	3.3671015339e-03	2.1163717339e-02	3.3671015351e-03	-1.0590497788e+01	4.7742839728e-02
8.0675500625e-02	1.0806755006e+00	0.0000000000e+00	2.0409528048e-01	3.8203538721e-04	3.8203538721e-04	3.4428971670e-08	3.3671015339e-03	2.1169829641e-02	3.3671015351e-03	-1.0530324505e+01	4.9011118616e-02
8.1144543652e-02	1.0811445437e+00	0.0000000000e+00	2.0529634546e-01	3.9225808233e-04	3.9225808233e-04	3.5500133188e-08	3.3671015339e-03	2.1175941061e-02	3.3671015351e-03	-1.0470151222e+01	5.0322582789e-02
8.1613586679e-02	1.0816135867e+00	0.0000000000e+00	2.0649802339e-01	4.0281740121e-04	4.0281740121e-04	3.6578585725e-08	3.3671015339e-03	2.1182051599e-02	3.3671015351e-03	-1.0409977939e+01	5.1677232246e-02
8.2082629706e-02	1.0820826297e+00	0.0000000000e+00	2.0770031303e-01	4.1371334384e-04	4.1371334384e-04	3.7663864484e-08	3.3671015339e-03	2.1188161256e-02	3.3671015351e-03	-1.0349804656e+01	5.3075066988e-02
8.2551672733e-02	1.0825516727e+00	0.0000000000e+00	2.0890321316e-01	4.2494591023e-04	4.2494591023e-04	3.8755510436e-08	3.3671015339e-03	2.1194270032e-02	3.3671015351e-03	-1.0289631374e+01	5.4516087015e-02
8.3020715760e-02	1.0830207158e+00	0.0000000000e+00	2.1010672252e-01	4.3651510038e-04	4.3651510038e-04	3.9853070487e-08	3.3671015339e-03	2.1200377928e-02	3.3671015351e-03	-1.0229458091e+01	5.6000292326e-02
8.3489758787e-02	1.0834897588e+00	0.0000000000e+00	2.1131083989e-01	4.4842091429e-04	4.4842091429e-04	4.0956097621e-08	3.3671015340e-03	2.1206484944e-02	3.3671015351e-03	-1.0169284808e+01	5.7527682921e-02
8.3958801814e-02	1.0839588018e+00	0.0000000000e+00	2.1251556401e-01	4.6066335195e-04	4.6066335195e-04	4.2064151024e-08	3.3671015340e-03	2.1212591081e-02	3.3671015351e-03	-1.0109111525e+01	5.9098258801e-02
8.4427844841e-02	1.0844278448e+00	0.0000000000e+00	2.1372089366e-01	4.7324241337e-04	4.7324241337e-04	4.3176796203e-08	3.3671015340e-03	2.1218696339e-02	3.3671015351e-03	-1.0048938242e+01	6.0712019966e-02
8.4896887867e-02	1.0848968879e+00	0.0000000000e+00	2.1492682759e-01	4.8615809855e-04	4.8615809855e-04	4.4293605077e-08	3.3671015340e-03	2.1224800720e-02	3.3671015351e-03	-9.9887649591e+00	6.2368966415e-02
8.5365930894e-02	1.0853659309e+00	0.0000000000e+00	2.1613336456e-01	4.9941040748e-04	4.9941040748e-04	4.5414156068e-08	3.3671015340e-03	2.1230904222e-02	3.3671015351e-03	-9.9285916762e+00	6.4069098149e-02
8.5834973921e-02	1.0858349739e+00	0.0000000000e+00	2.1734110267e-01	5.1186742944e-04	5.1186742944e-04	6.4560221534e-08	3.8678854767e-03	2.2241586343e-02	3.8678854779e-03	-9.8684183933e+00	6.5667202935e-02
8.6304016948e-02	1.0863040169e+00	0.0000000000e+00	2.1854810830e-01	5.2246635801e-04	5.2246635801e-04	6.6667229954e-08	3.8678854767e-03	2.2247974939e-02	3.8678854779e-03	-9.8082451104e+00	6.7026933899e-02
8.6773059975e-02	1.0867730600e+00	0.0000000000e+00	2.1975586355e-01	5.3343379996e-04	5.3343379996e-04	6.8793572204e-08	3.8678854767e-03	2.2254362617e-02	3.8678854779e-03	-9.7480718276e+00	6.8433941250e-02
8.7242103002e-02	1.0872421030e+00	0.0000000000e+00	2.2096436710e-01	5.4476975527e-04	5.4476975527e-04	7.0938418882e-08	3.8678854767e-03	2.2260749379e-02	3.8678854779e-03	-9.6878985447e+00	6.9888224987e-02
8.7711146029e-02	1.0877111460e+00	0.0000000000e+00	2.2217361765e-01	5.5647422396e-04	5.5647422396e-04	7.3100947136e-08	3.8678854767e-03	2.2267135225e-02	3.8678854779e-03	-9.6277252618e+00	7.1389785111e-02
8.8180189056e-02	1.0881801891e+00	0.0000000000e+00	2.2338361388e-01	5.6854720603e-04	5.6854720603e-04	7.5280341074e-08	3.8678854767e-03	2.2273520155e-02	3.8678854779e-03	-9.5675519789e+00	7.2938621621e-02
8.8649232083e-02	1.0886492321e+00	0.0000000000e+00	2.2459435448e-01	5.8098870146e-04	5.8098870146e-04	7.7475792151e-08	3.8678854767e-03	2.2279904171e-02	3.8678854779e-03	-9.5073786960e+00	7.4534734518e-02
8.9118275109e-02	1.0891182751e+00	0.0000000000e+00	2.2580583814e-01	5.9379871028e-04	5.9379871028e-04	7.9686499521e-08	3.8678854767e-03	2.2286287272e-02	3.8678854779e-03	-9.4472054131e+00	7.6178123802e-02
8.9587318136e-02	1.0895873181e+00	0.0000000000e+00	2.2701806353e-01	6.0697723246e-04	6.0697723246e-04	8.1911670352e-08	3.8678854767e-03	2.2292669458e-02	3.8678854779e-03	-9.3870321302e+00	7.7868789472e-02
9.0056361163e-02	1.0900563612e+00	0.0000000000e+00	2.2823102933e-01	6.2052426802e-04	6.2052426802e-04	8.4150520126e-08	3.8678854767e-03	2.2299050732e-02	3.8678854779e-03	-9.3268588473e+00	7.9606731529e-02
9.0525404190e-02	1.0905254042e+00	0.0000000000e+00	2.2944473424e-01	6.3443981695e-04	6.3443981695e-04	8.6402272900e-08	3.8678854768e-03	2.2305431092e-02	3.8678854779e-03	-9.2666855645e+00	8.1391949972e-02
9.0994447217e-02	1.0909944472e+00	0.0000000000e+00	2.3065917693e-01	6.4872387926e-04	6.4872387926e-04	8.8666161551e-08	3.8678854768e-03	2.2311810540e-02	3.8678854779e-03	-9.2065122816e+00	8.3224444802e-02
9.1463490244e-02	1.0914634902e+00	0.0000000000e+00	2.3187435608e-01	6.6337645494e-04	6.6337645494e-04	9.0941427991e-08	3.8678854768e-03	2.2318189076e-02	3.8678854779e-03	-9.1463389987e+00	8.5104216019e-02
9.1932533271e-02	1.0919325333e+00	0.0000000000e+00	2.3309027038e-01	6.7839754399e-04	6.7839754399e-04	9.3227323367e-08	3.8678854768e-03	2.2324566701e-02	3.8678854779e-03	-9.0861657158e+00	8.7031263622e-02
9.2401576298e-02	1.0924015763e+00	0.0000000000e+00	2.3430691849e-01	6.9378714641e-04	6.9378714641e-04	9.5523108233e-08	3.8678854768e-03	2.2330943415e-02	3.8678854779e-03	-9.0259924329e+00	8.9005587612e-02
9.2870619325e-02	1.0928706193e+00	0.0000000000e+00	2.3552429911e-01	7.0954526221e-04	7.0954526221e-04	9.7828052710e-08	3.8678854768e-03	2.2337319219e-02	3.8678854779e-03	-8.9658191500e+00	9.1027187989e-02
9.3339662351e-02	1.0933396624e+00	0.0000000000e+00	2.3674241090e-01	7.2567189139e-04	7.2567189139e-04	1.0014143662e-07	3.8678854768e-03	2.2343694113e-02	3.8678854779e-03	-8.9056458671e+00	9.3096064752e-02
9.3808705378e-02	1.0938087054e+00	0.0000000000e+00	2.3796239767e-01	7.4226127027e-04	7.4226127027e-04	9.8854448062e-08	3.8678854768e-03	2.2350068097e-02	3.8678854779e-03	-8.8454725843e+00	9.5224307432e-02
9.4277748405e-02	1.0942777484e+00	0.0000000000e+00	2.3918123729e-01	7.5927671864e-04	7.5927671864e-04	1.0215943260e-07	3.8678854768e-03	2.2356441173e-02	3.8678854779e-03	-8.7852993014e+00	9.7407210341e-02
9.4746791432e-02	1.0947467914e+00	0.0000000000e+00	2.4040104324e-01	7.7682791726e-04	7.7682791726e-04	1.0550151475e-07	3.8678854768e-03	2.2362813341e-02	3.8678854779e-03	-8.7251260185e+00	9.9658844369e-02
9.5215834459e-02	1.0952158345e+00	0.0000000000e+00	2.4162181403e-01	7.9491486615e-04	7.9491486615e-04	1.0887959163e-07	3.8678854769e-03	2.2369184601e-02	3.8678854779e-03	-8.6649527356e+00	1.0197920952e-01
9.5684877486e-02	1.0956848775e+00	0.0000000000e+00	2.4284354821e-01	8.1353756530e-04	8.1353756530e-04	1.1229256350e-07	3.8678854769e-03	2.2375554953e-02	3.8678854779e-03	-8.6047794527e+00	1.0436830578e-01
9.6153920513e-02	1.0961539205e+00	0.0000000000e+00	2.4406624432e-01	8.3269601472e-04	8.3269601472e-04	1.1573933448e-07	3.8678854769e-03	2.2381924399e-02	3.8678854779e-03	-8.5446061698e+00	1.0682613317e-01
9.6622963540e-02	1.0966229635e+00	0.0000000000e+00	2.4528990087e-01	8.5239021440e-04	8.5239021440e-04	1.1921881321e-07	3.8678854769e-03	2.2388292939e-02	3.8678854779e-03	-8.4844328869e+00	1.0935269167e-01
9.7092006567e-02	1.0970920066e+00	0.0000000000e+00	2.4651451640e-01	8.7262016434e-04	8.7262016434e-04	1.2272991343e-07	3.8678854769e-03	2.2394660573e-02	3.8678854779e-03	-8.4242596041e+00	1.1194798129e-01
9.7561049593e-02	1.0975610496e+00	0.0000000000e+00	2.4774008945e-01	8.9338586454e-04	8.9338586454e-04	1.2627155460e-07	3.8678854769e-03	2.2401027302e-02	3.8678854779e-03	-8.3640863212e+00	1.1461200204e-01
9.8030092620e-02	1.0980300926e+00	0.0000000000e+00	2.4896661854e-01	9.1468731501e-04	9.1468731501e-04	1.2984266241e-07	3.8678854769e-03	2.2407393126e-02	3.8678854779e-03	-8.3039130383e+00	1.1734475390e-01
9.8499135647e-02	1.0984991356e+00	0.0000000000e+00	2.5019410219e-01	9.3652451574e-04	9.3652451574e-04	1.3344216928e-07	3.8678854769e-03	2.2413758046e-02	3.8678854779e-03	-8.2437397554e+00	1.2014623688e-01
9.8968178674e-02	1.0989681787e+00	0.0000000000e+00	2.5142253893e-01	9.5889746673e-04	9.5889746673e-04	1.3706901487e-07	3.8678854769e-03	2.2420122063e-02	3.8678854779e-03	-8.1835664725e+00	1.2301645098e-01
9.9437221701e-02	1.0994372217e+00	0.0000000000e+00	2.5265192728e-01	9.8180616798e-04	9.8180616798e-04	1.4072214644e-07	3.8678854769e-03	2.2426485176e-02	3.8678854779e-03	-8.1233931896e+00	1.2595539620e-01
9.9906264728e-02	1.0999062647e+00	0.0000000000e+00	2.5388226577e-01	1.0052506195e-03	1.0052506195e-03	1.4440051932e-07	3.8678854769e-03	2.2432847387e-02	3.8678854779e-03	-8.0632199067e+00	1.2896307253e-01
1.0037530775e-01	1.1003753078e+00	0.0000000000e+00	2.5511355293e-01	1.0292308213e-03	1.0292308213e-03	1.4810309724e-07	3.8678854770e-03	2.2439208696e-02	3.8678854779e-03	-8.0030466239e+00	1.3203947999e-01
1.0084435078e-01	1.1008443508e+00	0.0000000000e+00	2.5634578726e-01	1.0537467733e-03	1.0537467733e-03	1.5182885271e-07	3.8678854770e-03	2.2445569103e-02	3.8678854779e-03	-7.9428733410e+00	1.3518461857e-01
1.0131339381e-01	1.1013133938e+00	0.0000000000e+00	2.5758286430e-01	1.0783079691e-03	1.0783079691e-03	1.5119683122e-07	4.0006280358e-03	2.2705887395e-02	4.0006280368e-03	-7.8827000581e+00	1.3833556144e-01
1.0178243684e-01	1.1017824368e+00	0.0000000000e+00	2.5881382856e-01	1.1023180100e-03	1.1023180100e-03	1.5730486473e-07	4.0006280358e-03	2.2712313886e-02	4.0006280368e-03	-7.8225267752e+00	1.4141579694e-01
1.0225147986e-01	1.1022514799e+00	0.0000000000e+00	2.6004614172e-01	1.1270671430e-03	1.1270671430e-03	1.6351744648e-07	4.0006280358e-03	2.2718739468e-02	4.0006280368e-03	-7.7623534923e+00	1.4459085018e-01
1.0272052289e-01	1.1027205229e+00	0.0000000000e+00	2.6127980207e-01	1.1525553680e-03	1.1525553680e-03	1.6983282746e-07	4.0006280359e-03	2.2725164142e-02	4.0006280368e-03	-7.7021802094e+00	1.4786072114e-01
1.0318956592e-01	1.1031895659e+00	0.0000000000e+00	2.6251480792e-01	1.1787826851e-03	1.1787826851e-03	1.7624923852e-07	4.0006280359e-03	2.2731587907e-02	4.0006280368e-03	-7.6420069265e+00	1.5122540983e-01
1.0365860894e-01	1.1036586089e+00	0.0000000000e+00	2.6375115755e-01	1.2057490942e-03	1.2057490942e-03	1.8276489254e-07	4.0006280359e-03	2.2738010765e-02	4.0006280368e-03	-7.5818336437e+00	1.5468491626e-01
1.0412765197e-01	1.1041276520e+00	0.0000000000e+00	2.6498884925e-01	1.2334545954e-03	1.2334545954e-03	1.8937798652e-07	4.0006280359e-03	2.2744432715e-02	4.0006280368e-03	-7.5216603608e+00	1.5823924041e-01
1.0459669500e-01	1.1045966950e+00	0.0000000000e+00	2.6622788132e-01	1.2618991885e-03	1.2618991885e-03	1.9608670356e-07	4.0006280359e-03	2.2750853760e-02	4.0006280368e-03	-7.4614870779e+00	1.6188838229e-01
1.0506573802e-01	1.1050657380e+00	0.0000000000e+00	2.6746825203e-01	1.2910828738e-03	1.2910828738e-03	2.0288921469e-07	4.0006280359e-03	2.2757273898e-02	4.0006280368e-03	-7.4013137950e+00	1.6563234189e-01
1.0553478105e-01	1.1055347811e+00	0.0000000000e+00	2.6870995968e-01	1.3210056510e-03	1.3210056510e-03	2.0978368073e-07	4.0006280359e-03	2.2763693131e-02	4.0006280368e-03	-7.3411405121e+00	1.6947111923e-01
1.0600382408e-01	1.1060038241e+00	0.0000000000e+00	2.6995300255e-01	1.3516675204e-03	1.3516675204e-03	2.1676825391e-07	4.0006280359e-03	2.2770111458e-02	4.0006280368e-03	-7.2809672292e+00	1.7340471430e-01
1.0647286710e-01	1.1064728671e+00	0.0000000000e+00	2.7119737890e-01	1.3830684817e-03	1.3830684817e-03	2.2384107954e-07	4.0006280359e-03	2.2776528882e-02	4.0006280368e-03	-7.2207939463e+00	1.7743312709e-01
1.0694191013e-01	1.1069419101e+00	0.0000000000e+00	2.7244308703e-01	1.4152085351e-03	1.4152085351e-03	2.3100029748e-07	4.0006280359e-03	2.2782945401e-02	4.0006280368e-03	-7.1606206634e+00	1.8155635761e-01
1.0741095316e-01	1.1074109532e+00	0.0000000000e+00	2.7369012520e-01	1.4480876806e-03	1.4480876806e-03	2.3824404366e-07	4.0006280360e-03	2.2789361017e-02	4.0006280368e-03	-7.1004473806e+00	1.8577440587e-01
1.0787999619e-01	1.1078799962e+00	0.0000000000e+00	2.7493849169e-01	1.4817059180e-03	1.4817059180e-03	2.4557045140e-07	4.0006280360e-03	2.2795775730e-02	4.0006280368e-03	-7.0402740977e+00	1.9008727185e-01
1.0834903921e-01	1.1083490392e+00	0.0000000000e+00	2.7618818477e-01	1.5160632476e-03	1.5160632476e-03	2.5297765271e-07	4.0006280360e-03	2.2802189541e-02	4.0006280368e-03	-6.9801008148e+00	1.9449495556e-01
1.0881808224e-01	1.1088180822e+00	0.0000000000e+00	2.7743920271e-01	1.5511596691e-03	1.5511596691e-03	2.6046377959e-07	4.0006280360e-03	2.2808602449e-02	4.0006280368e-03	-6.9199275319e+00	1.9899745699e-01
1.0928712527e-01	1.1092871253e+00	0.0000000000e+00	2.7870217390e-01	1.5871880716e-03	1.5871880716e-03	2.0030894905e-07	4.0006280360e-03	2.2815014457e-02	4.0006280368e-03	-6.8597542490e+00	2.0361952177e-01
1.0975616829e-01	1.1097561683e+00	0.0000000000e+00	2.7994638626e-01	1.6238963147e-03	1.6238963147e-03	2.1253920809e-07	4.0006280360e-03	2.2821425563e-02	4.0006280368e-03	-6.7995809661e+00	2.0832880294e-01
1.1022521132e-01	1.1102252113e+00	0.0000000000e+00	2.8119282271e-01	1.6617033128e-03	1.6617033128e-03	2.2515313091e-07	4.0006280360e-03	2.2827835769e-02	4.0006280368e-03	-6.7394076832e+00	2.1317904282e-01
1.1069425435e-01	1.1106942543e+00	0.0000000000e+00	2.8244148106e-01	1.7006090660e-03	1.7006090660e-03	2.3814911438e-07	4.0006280360e-03	2.2834245075e-02	4.0006280368e-03	-6.6792344004e+00	2.1817024141e-01
1.1116329737e-01	1.1111632974e+00	0.0000000000e+00	2.8369235905e-01	1.7406135743e-03	1.7406135743e-03	2.5152532942e-07	4.0006280360e-03	2.2840653482e-02	4.0006280368e-03	-6.6190611175e+00	2.2330239871e-01
1.1163234040e-01	1.1116323404e+00	0.0000000000e+00	2.8494545448e-01	1.7817168376e-03	1.7817168376e-03	2.6527973259e-07	4.0006280360e-03	2.2847060990e-02	4.0006280368e-03	-6.5588878346e+00	2.2857551471e-01
1.1210138343e-01	1.1121013834e+00	0.0000000000e+00	2.8620076510e-01	1.8239188560e-03	1.8239188560e-03	2.7941007720e-07	4.0006280361e-03	2.2853467599e-02	4.0006280368e-03	-6.4987145517e+00	2.3398958943e-01
1.1257042645e-01	1.1125704265e+00	0.0000000000e+00	2.8745828867e-01	1.8672196295e-03	1.8672196295e-03	2.9391392403e-07	4.0006280361e-03	2.2859873311e-02	4.0006280368e-03	-6.4385412688e+00	2.3954462285e-01
1.1303946948e-01	1.1130394695e+00	0.0000000000e+00	2.8871802296e-01	1.9116191580e-03	1.9116191580e-03	3.0878865168e-07	4.0006280361e-03	2.2866278125e-02	4.0006280368e-03	-6.3783679859e+00	2.4524061498e-01
1.1350851251e-01	1.1135085125e+00	0.0000000000e+00	2.8997996571e-01	1.9571174416e-03	1.9571174416e-03	3.2403146660e-07	4.0006280361e-03	2.2872682043e-02	4.0006280368e-03	-6.3181947030e+00	2.5107756582e-01
1.1397755553e-01	1.1139775555e+00	0.0000000000e+00	2.9124411466e-01	2.0037144803e-03	2.0037144803e-03	3.3963941268e-07	4.0006280361e-03	2.2879085064e-02	4.0006280368e-03	-6.2580214202e+00	2.5705547537e-01
1.1444659856e-01	1.1144465986e+00	0.0000000000e+00	2.9251046756e-01	2.0514102740e-03	2.0514102740e-03	3.5560938051e-07	4.0006280361e-03	2.2885487189e-02	4.0006280368e-03	-6.1978481373e+00	2.6317434363e-01
1.1491564159e-01	1.1149156416e+00	0.0000000000e+00	2.9377902215e-01	2.1002048228e-03	2.1002048228e-03	3.7193811635e-07	4.0006280361e-03	2.2891888419e-02	4.0006280368e-03	-6.1376748544e+00	2.6943417059e-01
1.1538468462e-01	1.1153846846e+00	0.0000000000e+00	2.9504977615e-01	2.1500981267e-03	2.1500981267e-03	3.8862223072e-07	4.0006280361e-03	2.2898288753e-02	4.0006280368e-03	-6.0775015715e+00	2.7583495627e-01
1.1585372764e-01	1.1158537276e+00	0.0000000000e+00	2.9632272729e-01	2.2010901856e-03	2.2010901856e-03	4.0565820663e-07	4.0006280361e-03	2.2904688194e-02	4.0006280368e-03	-6.0173282886e+00	2.8237670065e-01
1.1632277067e-01	1.1163227707e+00	0.0000000000e+00	2.9759787330e-01	2.2531809996e-03	2.2531809996e-03	4.2304240761e-07	4.0006280361e-03	2.2911086741e-02	4.0006280368e-03	-5.9571550057e+00	2.8905940374e-01
1.1679181370e-01	1.1167918137e+00	0.0000000000e+00	2.9887521189e-01	2.3063705686e-03	2.3063705686e-03	4.4077108528e-07	4.0006280361e-03	2.2917484394e-02	4.0006280368e-03	-5.8969817228e+00	2.9588306554e-01
1.1726085672e-01	1.1172608567e+00	0.0000000000e+00	3.0017522029e-01	2.3658249013e-03	2.3658249013e-03	1.6086548071e-07	3.4410041262e-03	2.1800868956e-02	3.4410041268e-03	-5.8368084400e+00	3.0351043057e-01
1.1772989975e-01	1.1177298997e+00	0.0000000000e+00	3.0143213988e-01	2.4409741285e-03	2.4409741285e-03	1.8273859601e-07	3.4410041262e-03	2.1806948146e-02	3.4410041268e-03	-5.7766351571e+00	3.1315128535e-01
1.1819894278e-01	1.1181989428e+00	0.0000000000e+00	3.0269409330e-01	2.5184139810e-03	2.5184139810e-03	2.0630974548e-07	3.4410041262e-03	2.1813026489e-02	3.4410041268e-03	-5.7164618742e+00	3.2308600324e-01
1.1866798580e-01	1.1186679858e+00	0.0000000000e+00	3.0396107673e-01	2.5981444588e-03	2.5981444588e-03	2.3160924389e-07	3.4410041262e-03	2.1819103985e-02	3.4410041268e-03	-5.6562885913e+00	3.3331458424e-01
1.1913702883e-01	1.1191370288e+00	0.0000000000e+00	3.0523308632e-01	2.6801655618e-03	2.6801655618e-03	2.5866412478e-07	3.4410041262e-03	2.1825180635e-02	3.4410041268e-03	-5.5961153084e+00	3.4383702835e-01
1.1960607186e-01	1.1196060719e+00	0.0000000000e+00	3.0651011821e-01	2.7644772901e-03	2.7644772901e-03	2.8749825189e-07	3.4410041262e-03	2.1831256439e-02	3.4410041268e-03	-5.5359420255e+00	3.5465333556e-01
1.2007511488e-01	1.1200751149e+00	0.0000000000e+00	3.0779216849e-01	2.8510796436e-03	2.8510796436e-03	3.1813243168e-07	3.4410041262e-03	2.1837331397e-02	3.4410041268e-03	-5.4757687426e+00	3.6576350589e-01
1.2054415791e-01	1.1205441579e+00	0.0000000000e+00	3.0907923327e-01	2.9399726225e-03	2.9399726225e-03	3.5058452641e-07	3.4410041262e-03	2.1843405511e-02	3.4410041268e-03	-5.4155954598e+00	3.7716753932e-01
1.2101320094e-01	1.1210132009e+00	0.0000000000e+00	3.1037130862e-01	3.0311562266e-03	3.0311562266e-03	3.8486956736e-07	3.4410041262e-03	2.1849478781e-02	3.4410041268e-03	-5.3554221769e+00	3.8886543587e-01
1.2148224396e-01	1.1214822440e+00	0.0000000000e+00	3.1166839059e-01	3.1246304559e-03	3.1246304559e-03	4.2099986794e-07	3.4410041262e-03	2.1855551206e-02	3.4410041268e-03	-5.2952488940e+00	4.0085719552e-01
1.2195128699e-01	1.1219512870e+00	0.0000000000e+00	3.1297047521e-01	3.2203953105e-03	3.2203953105e-03	4.5898513616e-07	3.4410041263e-03	2.1861622788e-02	3.4410041268e-03	-5.2350756111e+00	4.1314281828e-01
1.2242033002e-01	1.1224203300e+00	0.0000000000e+00	3.1427755852e-01	3.3184507904e-03	3.3184507904e-03	4.9883258632e-07	3.4410041263e-03	2.1867693527e-02	3.4410041268e-03	-5.1749023282e+00	4.2572230415e-01
1.2288937305e-01	1.1228893730e+00	0.0000000000e+00	3.1558963649e-01	3.4187968955e-03	3.4187968955e-03	5.4054704961e-07	3.4410041263e-03	2.1873763423e-02	3.4410041268e-03	-5.1147290453e+00	4.3859565313e-01
1.2335841607e-01	1.1233584161e+00	0.0000000000e+00	3.1690670512e-01	3.5214336260e-03	3.5214336260e-03	5.8413108325e-07	3.4410041263e-03	2.1879832478e-02	3.4410041268e-03	-5.0545557624e+00	4.5176286522e-01
1.2382745910e-01	1.1238274591e+00	0.0000000000e+00	3.1822876036e-01	3.6263609816e-03	3.6263609816e-03	6.2958507806e-07	3.4410041263e-03	2.1885900690e-02	3.4410041268e-03	-4.9943824795e+00	4.6522394041e-01
1.2429650213e-01	1.1242965021e+00	0.0000000000e+00	3.1956208762e-01	3.7341262594e-03	3.7341262594e-03	1.2181940402e-07	3.4410041263e-03	2.1891968062e-02	3.4410041268e-03	-4.9342091967e+00	4.7904909114e-01
1.2476554515e-01	1.1247655452e+00	0.0000000000e+00	3.2081707635e-01	3.8445694137e-03	3.8445694137e-03	1.6459508096e-07	3.4410041263e-03	2.1898034593e-02	3.4410041268e-03	-4.8740359138e+00	4.9321778524e-01
1.2523458818e-01	1.1252345882e+00	0.0000000000e+00	3.2208319735e-01	3.9585618289e-03	3.9585618289e-03	2.1580697874e-07	3.4410041263e-03	2.1904100284e-02	3.4410041268e-03	-4.8138626309e+00	5.0784181214e-01
1.2570363121e-01	1.1257036312e+00	0.0000000000e+00	3.2336044357e-01	4.0761035050e-03	4.0761035050e-03	2.7599021834e-07	3.4410041263e-03	2.1910165134e-02	3.4410041268e-03	-4.7536893480e+00	5.2292117187e-01
1.2617267423e-01	1.1261726742e+00	0.0000000000e+00	3.2464880793e-01	4.1971944420e-03	4.1971944420e-03	3.4562217566e-07	3.4410041263e-03	2.1916229146e-02	3.4410041268e-03	-4.6935160651e+00	5.3845586440e-01
1.2664171726e-01	1.1266417173e+00	0.0000000000e+00	3.2594828324e-01	4.3218346399e-03	4.3218346399e-03	4.2512330219e-07	3.4410041263e-03	2.1922292319e-02	3.4410041268e-03	-4.6333427822e+00	5.5444588975e-01
1.2711076029e-01	1.1271107603e+00	0.0000000000e+00	3.2725886226e-01	4.4500240988e-03	4.4500240988e-03	5.1485834331e-07	3.4410041263e-03	2.1928354654e-02	3.4410041268e-03	-4.5731694993e+00	5.7089124791e-01
1.2757980331e-01	1.1275798033e+00	0.0000000000e+00	3.2858053767e-01	4.5817628185e-03	4.5817628185e-03	6.1513790648e-07	3.4410041263e-03	2.1934416150e-02	3.4410041268e-03	-4.5129962165e+00	5.8779193889e-01
1.2804884634e-01	1.1280488463e+00	0.0000000000e+00	3.2991330209e-01	4.7170507992e-03	4.7170507992e-03	7.2622033172e-07	3.4410041263e-03	2.1940476809e-02	3.4410041268e-03	-4.4528229336e+00	6.0514796267e-01
1.2851788937e-01	1.1285178894e+00	0.0000000000e+00	3.3125714805e-01	4.8558880408e-03	4.8558880408e-03	8.4831381664e-07	3.4410041263e-03	2.1946536632e-02	3.4410041268e-03	-4.3926496507e+00	6.2295931927e-01
1.2898693240e-01	1.1289869324e+00	0.0000000000e+00	3.3261206802e-01	4.9982745433e-03	4.9982745433e-03	9.8157875022e-07	3.4410041263e-03	2.1952595618e-02	3.4410041268e-03	-4.3324763678e+00	6.4122600869e-01
1.2945597542e-01	1.1294559754e+00	0.0000000000e+00	3.3397805441e-01	5.1442103067e-03	5.1442103067e-03	1.1261302110e-06	3.4410041263e-03	2.1958653767e-02	3.4410041268e-03	-4.2723030849e+00	6.5994803091e-01
1.2992501845e-01	1.1299250184e+00	0.0000000000e+00	3.3535509954e-01	5.2936953310e-03	5.2936953310e-03	1.2820405880e-06	3.4410041263e-03	2.1964711081e-02	3.4410041268e-03	-4.2121298020e+00	6.7912538595e-01
1.3039406148e-01	1.1303940615e+00	0.0000000000e+00	3.3674319567e-01	5.4467296162e-03	5.4467296162e-03	1.4493422865e-06	3.4410041263e-03	2.1970767561e-02	3.4410041268e-03	-4.1519565191e+00	6.9875807381e-01
1.3086310450e-01	1.1308631045e+00	0.0000000000e+00	3.3814233500e-01	5.6033131624e-03	5.6033131624e-03	1.6280304818e-06	3.4410041263e-03	2.1976823205e-02	3.4410041268e-03	-4.0917832363e+00	7.1884609447e-01
1.3133214753e-01	1.1313321475e+00	0.0000000000e+00	3.3944622211e-01	5.7963269921e-03	5.7963269921e-03	8.1216824960e-09	3.1188002223e-03	2.1274145803e-02	3.1188002227e-03	-4.0316099534e+00	7.4360773703e-01
1.3180119056e-01	1.1318011906e+00	0.0000000000e+00	3.4066026013e-01	5.9982034357e-03	5.9982034357e-03	4.5972898653e-08	3.1188002223e-03	2.1280011441e-02	3.1188002227e-03	-3.9714366705e+00	7.6950635966e-01
1.3227023358e-01	1.1322702336e+00	0.0000000000e+00	3.4191085017e-01	6.2066884485e-03	6.2066884485e-03	1.3514179253e-07	3.1188002223e-03	2.1285876271e-02	3.1188002227e-03	-3.9112633876e+00	7.9625279215e-01
1.3273927661e-01	1.1327392766e+00	0.0000000000e+00	3.4319797153e-01	6.4217820305e-03	6.4217820305e-03	2.9436274878e-07	3.1188002223e-03	2.1291740292e-02	3.1188002227e-03	-3.8510901047e+00	8.2384703449e-01
1.3320831964e-01	1.1332083196e+00	0.0000000000e+00	3.4452160286e-01	6.6434841816e-03	6.6434841816e-03	5.3901687141e-07	3.1188002223e-03	2.1297603507e-02	3.1188002227e-03	-3.7909168218e+00	8.5228908669e-01
1.3367736266e-01	1.1336773627e+00	0.0000000000e+00	3.4588172217e-01	6.8717949019e-03	6.8717949019e-03	8.8083623177e-07	3.1188002223e-03	2.1303465914e-02	3.1188002227e-03	-3.7307435389e+00	8.8157894875e-01
1.3414640569e-01	1.1341464057e+00	0.0000000000e+00	3.4727830683e-01	7.1067141913e-03	7.1067141913e-03	1.3278724494e-06	3.1188002223e-03	2.1309327515e-02	3.1188002227e-03	-3.6705702561e+00	9.1171662067e-01
1.3461544872e-01	1.1346154487e+00	0.0000000000e+00	3.4871133358e-01	7.3482420499e-03	7.3482420499e-03	1.8846879690e-06	3.1188002224e-03	2.1315188309e-02	3.1188002227e-03	-3.6103969732e+00	9.4270210244e-01
1.3508449174e-01	1.1350844917e+00	0.0000000000e+00	3.5018077850e-01	7.5963784776e-03	7.5963784776e-03	2.5527130778e-06	3.1188002224e-03	2.1321048299e-02	3.1188002227e-03	-3.5502236903e+00	9.7453539406e-01
1.3555353477e-01	1.1355535348e+00	0.0000000000e+00	3.5168661707e-01	7.8511234745e-03	7.8511234745e-03	3.3307073364e-06	3.1188002224e-03	2.1326907483e-02	3.1188002227e-03	-3.4900504074e+00	1.0072164955e+00
1.3602257780e-01	1.1360225778e+00	0.0000000000e+00	3.5322882412e-01	8.1124770406e-03	8.1124770406e-03	4.2152685344e-06	3.1188002224e-03	2.1332765862e-02	3.1188002227e-03	-3.4298771245e+00	1.0407454069e+00
1.3649162083e-01	1.1364916208e+00	0.0000000000e+00	3.5480737385e-01	8.3804391758e-03	8.3804391758e-03	5.2013423457e-06	3.1188002224e-03	2.1338623437e-02	3.1188002227e-03	-3.3697038416e+00	1.0751221281e+00
1.3696066385e-01	1.1369606639e+00	0.0000000000e+00	3.5642223982e-01	8.6550098802e-03	8.6550098802e-03	6.2826983964e-06	3.1188002224e-03	2.1344480208e-02	3.1188002227e-03	-3.3095305587e+00	1.1103466591e+00
1.3742970688e-01	1.1374297069e+00	0.0000000000e+00	3.5776462136e-01	8.9375560158e-03	8.9375560158e-03	0.0000000000e+00	3.1188002224e-03	2.1350336175e-02	3.1188002227e-03	-3.2493572759e+00	1.1465943541e+00
1.3789874991e-01	1.1378987499e+00	0.0000000000e+00	3.5856379428e-01	9.2282580093e-03	9.2282580093e-03	0.0000000000e+00	3.1188002224e-03	2.1356191340e-02	3.1188002227e-03	-3.1891839930e+00	1.1838883597e+00
1.3836779293e-01	1.1383677929e+00	0.0000000000e+00	3.5953109667e-01	9.5288822731e-03	9.5288822731e-03	6.6608101803e-18	3.1188002224e-03	2.1362045702e-02	3.1188002227e-03	-3.1290107101e+00	1.2224552882e+00
1.3883683596e-01	1.1388368360e+00	0.0000000000e+00	3.6066645538e-01	9.8394288073e-03	9.8394288073e-03	2.2927441049e-08	3.1188002224e-03	2.1367899262e-02	3.1188002227e-03	-3.0688374272e+00	1.2622951395e+00
1.3930587899e-01	1.1393058790e+00	0.0000000000e+00	3.6196978462e-01	1.0159897612e-02	1.0159897612e-02	8.8700218329e-07	3.1188002224e-03	2.1373752020e-02	3.1188002227e-03	-3.0086641443e+00	1.3034079136e+00
1.3977492201e-01	1.1397749220e+00	0.0000000000e+00	3.6344098599e-01	1.0490288687e-02	1.0490288687e-02	3.8505984071e-06	3.1188002224e-03	2.1379603978e-02	3.1188002227e-03	-2.9484908614e+00	1.3457936106e+00
1.4024396504e-01	1.1402439650e+00	0.0000000000e+00	3.6507994848e-01	1.0830602032e-02	1.0830602032e-02	9.0823687522e-06	3.1188002224e-03	2.1385455134e-02	3.1188002227e-03	-2.8883175785e+00	1.3894522304e+00
1.4071300807e-01	1.1407130081e+00	0.0000000000e+00	3.6688654856e-01	1.1180837647e-02	1.1180837647e-02	1.6040808185e-05	3.1188002224e-03	2.1391305490e-02	3.1188002227e-03	-2.8281442956e+00	1.4343837731e+00
1.4118205109e-01	1.1411820511e+00	0.0000000000e+00	3.6886065015e-01	1.1540995533e-02	1.1540995533e-02	2.4075220754e-05	3.1188002224e-03	2.1397155046e-02	3.1188002227e-03	-2.7679710128e+00	1.4805882386e+00
1.4165109412e-01	1.1416510941e+00	0.0000000000e+00	3.7100210471e-01	1.1911075689e-02	1.1911075689e-02	3.2692057698e-05	3.1188002224e-03	2.1403003803e-02	3.1188002227e-03	-2.7077977299e+00	1.5280656269e+00
1.4212013715e-01	1.1421201371e+00	0.0000000000e+00	3.7331075123e-01	1.2291078116e-02	1.2291078116e-02	4.1580622099e-05	3.1188002224e-03	2.1408851760e-02	3.1188002227e-03	-2.6476244470e+00	1.5768159381e+00
1.4258918018e-01	1.1425891802e+00	0.0000000000e+00	3.7578641635e-01	1.2681002813e-02	1.2681002813e-02	5.0563217909e-05	3.1188002224e-03	2.1414698919e-02	3.1188002227e-03	-2.5874511641e+00	1.6268391721e+00
1.4305822320e-01	1.1430582232e+00	0.0000000000e+00	3.7842891432e-01	1.3080849780e-02	1.3080849780e-02	5.9544255945e-05	3.1188002224e-03	2.1420545280e-02	3.1188002227e-03	-2.5272778812e+00	1.6781353289e+00
1.4352726623e-01	1.1435272662e+00	0.0000000000e+00	3.8099010788e-01	1.3419582548e-02	1.3419582548e-02	-0.0000000000e+00	4.6967849747e-03	2.4559533023e-02	4.6967849752e-03	-2.4671045983e+00	1.7215911774e+00
1.4399630926e-01	1.1439963093e+00	0.0000000000e+00	3.7969813304e-01	1.3607578074e-02	1.3607578074e-02	-0.0000000000e+00	4.6967849747e-03	2.4566240008e-02	4.6967849752e-03	-2.4069313154e+00	1.7457090244e+00
1.4446535228e-01	1.1444653523e+00	0.0000000000e+00	3.7882114667e-01	1.3801164655e-02	1.3801164655e-02	-0.0000000000e+00	4.6967849747e-03	2.4572946077e-02	4.6967849752e-03	-2.3467580326e+00	1.7705441449e+00
1.4493439531e-01	1.1449343953e+00	0.0000000000e+00	3.7835929881e-01	1.4000342291e-02	1.4000342291e-02	-0.0000000000e+00	4.6967849747e-03	2.4579651231e-02	4.6967849752e-03	-2.2865847497e+00	1.7960965389e+00
1.4540343834e-01	1.1454034383e+00	0.0000000000e+00	3.7831266316e-01	1.4205110982e-02	1.4205110982e-02	-0.0000000000e+00	4.6967849747e-03	2.4586355471e-02	4.6967849752e-03	-2.2264114668e+00	1.8223662064e+00
1.4587248136e-01	1.1458724814e+00	0.0000000000e+00	3.7868123705e-01	1.4415470728e-02	1.4415470728e-02	-0.0000000000e+00	4.6967849747e-03	2.4593058797e-02	4.6967849752e-03	-2.1662381839e+00	1.8493531474e+00
1.4634152439e-01	1.1463415244e+00	0.0000000000e+00	3.7946494142e-01	1.4631421529e-02	1.4631421529e-02	9.2506406371e-23	4.6967849747e-03	2.4599761210e-02	4.6967849752e-03	-2.1060649010e+00	1.8770573619e+00
1.4681056742e-01	1.1468105674e+00	0.0000000000e+00	3.8066362093e-01	1.4852963385e-02	1.4852963385e-02	2.7493352113e-06	4.6967849747e-03	2.4606462709e-02	4.6967849752e-03	-2.0458916181e+00	1.9054788499e+00
1.4727961044e-01	1.1472796104e+00	0.0000000000e+00	3.8227704403e-01	1.5080096296e-02	1.5080096296e-02	3.2200336102e-05	4.6967849747e-03	2.4613163296e-02	4.6967849752e-03	-1.9857183352e+00	1.9346176115e+00
1.4774865347e-01	1.1477486535e+00	0.0000000000e+00	3.8430490315e-01	1.5312820262e-02	1.5312820262e-02	8.0004959314e-05	4.6967849747e-03	2.4619862971e-02	4.6967849752e-03	-1.9255450524e+00	1.9644736465e+00
1.4821769650e-01	1.1482176965e+00	0.0000000000e+00	3.8674681488e-01	1.5551135283e-02	1.5551135283e-02	1.3100848696e-04	4.6967849747e-03	2.4626561735e-02	4.6967849752e-03	-1.8653717695e+00	1.9950469550e+00
1.4868673952e-01	1.1486867395e+00	0.0000000000e+00	3.8960232030e-01	1.5795041359e-02	1.5795041359e-02	1.8137282421e-04	4.6967849747e-03	2.4633259588e-02	4.6967849752e-03	-1.8051984866e+00	2.0263375370e+00
1.4915578255e-01	1.1491557826e+00	0.0000000000e+00	3.9287088522e-01	1.6044538490e-02	1.6044538490e-02	2.3063500200e-04	4.6967849747e-03	2.4639956530e-02	4.6967849752e-03	-1.7450252037e+00	2.0583453926e+00
1.4962482558e-01	1.1496248256e+00	0.0000000000e+00	3.9655190065e-01	1.6299626676e-02	1.6299626676e-02	2.7894035509e-04	4.6967849747e-03	2.4646652562e-02	4.6967849752e-03	-1.6848519208e+00	2.0910705216e+00
1.5009386861e-01	1.1500938686e+00	0.0000000000e+00	4.0064468312e-01	1.6560305917e-02	1.6560305917e-02	3.2648100855e-04	4.6967849747e-03	2.4653347685e-02	4.6967849752e-03	-1.6246786379e+00	2.1245129242e+00
1.5056291163e-01	1.1505629116e+00	0.0000000000e+00	4.0514847525e-01	1.6826576213e-02	1.6826576213e-02	3.7340497701e-04	4.6967849747e-03	2.4660041899e-02	4.6967849752e-03	-1.5645053550e+00	2.1586726002e+00
1.5103195466e-01	1.1510319547e+00	0.0000000000e+00	4.1006244620e-01	1.7098437564e-02	1.7098437564e-02	4.1981461282e-04	4.6967849747e-03	2.4666735204e-02	4.6967849752e-03	-1.5043320722e+00	2.1935495498e+00
1.5150099769e-01	1.1515009977e+00	0.0000000000e+00	4.1538569226e-01	1.7375889970e-02	1.7375889970e-02	4.6577816092e-04	4.6967849747e-03	2.4673427602e-02	4.6967849752e-03	-1.4441587893e+00	2.2291437728e+00
1.5197004071e-01	1.1519700407e+00	0.0000000000e+00	4.2111723752e-01	1.7658933431e-02	1.7658933431e-02	5.1134012467e-04	4.6967849747e-03	2.4680119091e-02	4.6967849752e-03	-1.3839855064e+00	2.2654552694e+00
1.5243908374e-01	1.1524390837e+00	0.0000000000e+00	4.2725603446e-01	1.7947567948e-02	1.7947567948e-02	5.5652869713e-04	4.6967849747e-03	2.4686809674e-02	4.6967849752e-03	-1.3238122235e+00	2.3024840394e+00
1.5290812677e-01	1.1529081268e+00	0.0000000000e+00	4.3613476201e-01	1.8240424380e-02	1.8240424380e-02	1.6187698685e-03	4.6967849747e-03	2.4693499351e-02	4.6967849752e-03	-1.2636389406e+00	2.3400544369e+00
1.5337716979e-01	1.1533771698e+00	0.0000000000e+00	4.5332560004e-01	1.8554438769e-02	1.8554438769e-02	1.9764984763e-03	4.6967849747e-03	2.4700188121e-02	4.6967849752e-03	-1.2034656577e+00	2.3803391775e+00
1.5384621282e-01	1.1538462128e+00	0.0000000000e+00	4.7398071358e-01	1.8859493844e-02	1.8859493844e-02	2.3230485019e-03	4.6967849747e-03	2.4706875986e-02	4.6967849752e-03	-1.1432923748e+00	2.4194745324e+00
1.5431525585e-01	1.1543152558e+00	0.0000000000e+00	4.9804294654e-01	1.9155589605e-02	1.9155589605e-02	2.6555346399e-03	4.6967849748e-03	2.4713562946e-02	4.6967849752e-03	-1.0831190920e+00	2.4574605016e+00
1.5478429887e-01	1.1547842989e+00	0.0000000000e+00	5.2544138570e-01	1.9442726051e-02	1.9442726051e-02	2.9712741831e-03	4.6967849748e-03	2.4720249001e-02	4.6967849752e-03	-1.0229458091e+00	2.4942970850e+00
1.5525334190e-01	1.1552533419e+00	0.0000000000e+00	5.5609232824e-01	1.9720903182e-02	1.9720903182e-02	3.2678679994e-03	4.6967849748e-03	2.4726934152e-02	4.6967849752e-03	-9.6277252618e-01	2.5299842827e+00
1.5572238493e-01	1.1557223849e+00	0.0000000000e+00	5.8990043131e-01	1.9990120999e-02	1.9990120999e-02	3.5432552625e-03	4.6967849748e-03	2.4733618400e-02	4.6967849752e-03	-9.0259924329e-01	2.5645220946e+00
1.5619142795e-01	1.1561914280e+00	0.0000000000e+00	6.2676000942e-01	2.0250379501e-02	2.0250379501e-02	3.7957498606e-03	4.6967849748e-03	2.4740301744e-02	4.6967849752e-03	-8.4242596041e-01	2.5979105208e+00
1.5666047098e-01	1.1566604710e+00	0.0000000000e+00	6.6655644181e-01	2.0501678689e-02	2.0501678689e-02	4.0240612059e-03	4.6967849748e-03	2.4746984186e-02	4.6967849752e-03	-7.8225267752e-01	2.6301495613e+00
1.5712951401e-01	1.1571295140e+00	0.0000000000e+00	7.0916765085e-01	2.0744018563e-02	2.0744018563e-02	4.2273008957e-03	4.6967849748e-03	2.4753665726e-02	4.6967849752e-03	-7.2207939463e-01	2.6612392160e+00
1.5759855704e-01	1.1575985570e+00	0.0000000000e+00	7.5446561220e-01	2.0977399122e-02	2.0977399122e-02	4.4049765711e-03	4.6967849748e-03	2.4760346364e-02	4.6967849752e-03	-6.6190611175e-01	2.6911794850e+00
1.5806760006e-01	1.1580676001e+00	0.0000000000e+00	8.0231785998e-01	2.1201820366e-02	2.1201820366e-02	4.5569745424e-03	4.6967849748e-03	2.4767026101e-02	4.6967849752e-03	-6.0173282886e-01	2.7199703683e+00
1.5853664309e-01	1.1585366431e+00	0.0000000000e+00	8.5258895290e-01	2.1417282296e-02	2.1417282296e-02	4.6835330105e-03	4.6967849748e-03	2.4773704937e-02	4.6967849752e-03	-5.4155954598e-01	2.7476118658e+00
1.5900568612e-01	1.1590056861e+00	0.0000000000e+00	9.0514187207e-01	2.1623784912e-02	2.1623784912e-02	4.7852079018e-03	4.6967849748e-03	2.4780382873e-02	4.6967849752e-03	-4.8138626309e-01	2.7741039776e+00
1.5947472914e-01	1.1594747291e+00	0.0000000000e+00	9.5983932604e-01	2.1821328213e-02	2.1821328213e-02	4.8628334131e-03	4.6967849748e-03	2.4787059910e-02	4.6967849752e-03	-4.2121298020e-01	2.7994467037e+00
1.5994377217e-01	1.1599437722e+00	0.0000000000e+00	1.0165449441e+00	2.2009912199e-02	2.2009912199e-02	4.9174793195e-03	4.6967849748e-03	2.4793736047e-02	4.6967849752e-03	-3.6103969732e-01	2.8236400440e+00
1.6041281520e-01	1.1604128152e+00	0.0000000000e+00	1.0751243444e+00	2.2189536871e-02	2.2189536871e-02	4.9504069593e-03	4.6967849748e-03	2.4800411286e-02	4.6967849752e-03	-3.0086641443e-01	2.8466839985e+00
1.6088185822e-01	1.1608818582e+00	0.0000000000e+00	1.1354460687e+00	2.2360202229e-02	2.2360202229e-02	4.9630255864e-03	4.6967849748e-03	2.4807085626e-02	4.6967849752e-03	-2.4069313154e-01	2.8685785674e+00
1.6135090125e-01	1.1613509013e+00	0.0000000000e+00	1.1973823805e+00	2.2521908272e-02	2.2521908272e-02	4.9568505055e-03	4.6967849748e-03	2.4813759069e-02	4.6967849752e-03	-1.8051984866e-01	2.8893237505e+00
1.6181994428e-01	1.1618199443e+00	0.0000000000e+00	1.2608099269e+00	2.2674655001e-02	2.2674655001e-02	4.9334641049e-03	4.6967849748e-03	2.4820431614e-02	4.6967849752e-03	-1.2034656577e-01	2.9089195478e+00
1.6228898730e-01	1.1622889873e+00	0.0000000000e+00	1.3232553154e+00	2.2796395529e-02	2.2796395529e-02	1.1869050963e-02	7.7948718168e-03	2.9394233172e-02	7.7948718174e-03	-6.0173282886e-02	2.9245375760e+00
1.6275803033e-01	1.1627580303e+00	0.0000000000e+00	1.3840704846e+00	2.2796761866e-02	2.2796761866e-02	1.1632582596e-02	7.7948718168e-03	2.9402126967e-02	7.7948718174e-03	0.0000000000e+00	2.9245845733e+00
1.6322707336e-01	1.1632270734e+00	0.0000000000e+00	1.4457343375e+00	2.2789826886e-02	2.2789826886e-02	1.1368133346e-02	7.7948718168e-03	2.9410019701e-02	7.7948718174e-03	6.0173282886e-02	2.9236948883e+00
1.6369611639e-01	1.1636961164e+00	0.0000000000e+00	1.5081521517e+00	2.2775590586e-02	2.2775590586e-02	1.1080354178e-02	7.7948718168e-03	2.9417911377e-02	7.7948718174e-03	1.2034656577e-01	2.9218685209e+00
1.6416515941e-01	1.1641651594e+00	0.0000000000e+00	1.5712359437e+00	2.2754052968e-02	2.2754052968e-02	1.0773610109e-02	7.7948718168e-03	2.9425801994e-02	7.7948718174e-03	1.8051984866e-01	2.9191054713e+00
1.6463420244e-01	1.1646342024e+00	0.0000000000e+00	1.6349043826e+00	2.2725214031e-02	2.2725214031e-02	1.0451944544e-02	7.7948718168e-03	2.9433691554e-02	7.7948718174e-03	2.4069313154e-01	2.9154057393e+00
1.6510324547e-01	1.1651032455e+00	0.0000000000e+00	1.6990826262e+00	2.2689073776e-02	2.2689073776e-02	1.0119057327e-02	7.7948718168e-03	2.9441580056e-02	7.7948718174e-03	3.0086641443e-01	2.9107693249e+00
1.6557228849e-01	1.1655722885e+00	0.0000000000e+00	1.7637020977e+00	2.2645632202e-02	2.2645632202e-02	9.7782945537e-03	7.7948718168e-03	2.9449467502e-02	7.7948718174e-03	3.6103969732e-01	2.9051962283e+00
1.6604133152e-01	1.1660413315e+00	0.0000000000e+00	1.8287002157e+00	2.2594889310e-02	2.2594889310e-02	9.4326481947e-03	7.7948718169e-03	2.9457353892e-02	7.7948718174e-03	4.2121298020e-01	2.8986864493e+00
1.6651037455e-01	1.1665103745e+00	0.0000000000e+00	1.8940200913e+00	2.2536845099e-02	2.2536845099e-02	9.0847635735e-03	7.7948718169e-03	2.9465239226e-02	7.7948718174e-03	4.8138626309e-01	2.8912399881e+00
1.6697941757e-01	1.1669794176e+00	0.0000000000e+00	1.9596102012e+00	2.2471499569e-02	2.2471499569e-02	8.7369529403e-03	7.7948718169e-03	2.9473123505e-02	7.7948718174e-03	5.4155954598e-01	2.8828568445e+00
1.6744846060e-01	1.1674484606e+00	0.0000000000e+00	2.0254240497e+00	2.2398852720e-02	2.2398852720e-02	8.3912135251e-03	7.7948718169e-03	2.9481006729e-02	7.7948718174e-03	6.0173282886e-01	2.8735370186e+00
1.6791750363e-01	1.1679175036e+00	0.0000000000e+00	2.0914198242e+00	2.2318904553e-02	2.2318904553e-02	8.0492486790e-03	7.7948718169e-03	2.9488888900e-02	7.7948718174e-03	6.6190611175e-01	2.8632805103e+00
1.6838654665e-01	1.1683865467e+00	0.0000000000e+00	2.1575600526e+00	2.2231655068e-02	2.2231655068e-02	7.7124909185e-03	7.7948718169e-03	2.9496770017e-02	7.7948718174e-03	7.2207939463e-01	2.8520873198e+00
1.6885558968e-01	1.1688555897e+00	0.0000000000e+00	2.2238112674e+00	2.2137104264e-02	2.2137104264e-02	7.3821259002e-03	7.7948718169e-03	2.9504650082e-02	7.7948718174e-03	7.8225267752e-01	2.8399574469e+00
1.6932463271e-01	1.1693246327e+00	0.0000000000e+00	2.2901436798e+00	2.2035252141e-02	2.2035252141e-02	7.0591165481e-03	7.7948718169e-03	2.9512529095e-02	7.7948718174e-03	8.4242596041e-01	2.8268908917e+00
1.6979367573e-01	1.1697936757e+00	0.0000000000e+00	2.3565308680e+00	2.1926098699e-02	2.1926098699e-02	6.7442267291e-03	7.7948718169e-03	2.9520407056e-02	7.7948718174e-03	9.0259924329e-01	2.8128876542e+00
1.7026271876e-01	1.1702627188e+00	0.0000000000e+00	2.4229494804e+00	2.1809643939e-02	2.1809643939e-02	6.4380440303e-03	7.7948718169e-03	2.9528283966e-02	7.7948718174e-03	9.6277252618e-01	2.7979477343e+00
1.7073176179e-01	1.1707317618e+00	0.0000000000e+00	2.4893789567e+00	2.1685887861e-02	2.1685887861e-02	6.1410013176e-03	7.7948718169e-03	2.9536159825e-02	7.7948718174e-03	1.0229458091e+00	2.7820711322e+00
1.7120080482e-01	1.1712008048e+00	0.0000000000e+00	2.5558012658e+00	2.1554830463e-02	2.1554830463e-02	5.8533968699e-03	7.7948718169e-03	2.9544034635e-02	7.7948718174e-03	1.0831190920e+00	2.7652578477e+00
1.7166984784e-01	1.1716698478e+00	0.0000000000e+00	2.6222006625e+00	2.1416471747e-02	2.1416471747e-02	5.5754129661e-03	7.7948718169e-03	2.9551908395e-02	7.7948718174e-03	1.1432923748e+00	2.7475078809e+00
1.7213889087e-01	1.1721388909e+00	0.0000000000e+00	2.6885634618e+00	2.1270811713e-02	2.1270811713e-02	5.3071328764e-03	7.7948718169e-03	2.9559781107e-02	7.7948718174e-03	1.2034656577e+00	2.7288212318e+00
1.7260793390e-01	1.1726079339e+00	0.0000000000e+00	2.7548778313e+00	2.1117850360e-02	2.1117850360e-02	5.0485562588e-03	7.7948718170e-03	2.9567652770e-02	7.7948718174e-03	1.2636389406e+00	2.7091979004e+00
1.7307697692e-01	1.1730769769e+00	0.0000000000e+00	2.8211336001e+00	2.0957587688e-02	2.0957587688e-02	4.7996130070e-03	7.7948718170e-03	2.9575523385e-02	7.7948718174e-03	1.3238122235e+00	2.6886378866e+00
1.7354601995e-01	1.1735460199e+00	0.0000000000e+00	2.8873220839e+00	2.0790023698e-02	2.0790023698e-02	4.5601756171e-03	7.7948718170e-03	2.9583392954e-02	7.7948718174e-03	1.3839855064e+00	2.6671411905e+00
1.7401506298e-01	1.1740150630e+00	0.0000000000e+00	2.9534359265e+00	2.0615158389e-02	2.0615158389e-02	4.3300701672e-03	7.7948718170e-03	2.9591261476e-02	7.7948718174e-03	1.4441587893e+00	2.6447078122e+00
1.7448410600e-01	1.1744841060e+00	0.0000000000e+00	3.0194689541e+00	2.0432991761e-02	2.0432991761e-02	4.1090860077e-03	7.7948718170e-03	2.9599128951e-02	7.7948718174e-03	1.5043320722e+00	2.6213377514e+00
1.7495314903e-01	1.1749531490e+00	0.0000000000e+00	3.0854160448e+00	2.0243523815e-02	2.0243523815e-02	3.8969842716e-03	7.7948718170e-03	2.9606995382e-02	7.7948718174e-03	1.5645053550e+00	2.5970310084e+00
1.7542219206e-01	1.1754221921e+00	0.0000000000e+00	3.1512730094e+00	2.0046754550e-02	2.0046754550e-02	3.6935053098e-03	7.7948718170e-03	2.9614860767e-02	7.7948718174e-03	1.6246786379e+00	2.5717875831e+00
1.7589123508e-01	1.1758912351e+00	0.0000000000e+00	3.2170364845e+00	1.9842683966e-02	1.9842683966e-02	3.4983751569e-03	7.7948718170e-03	2.9622725108e-02	7.7948718174e-03	1.6848519208e+00	2.5456074754e+00
1.7636027811e-01	1.1763602781e+00	0.0000000000e+00	3.2827038355e+00	1.9631312064e-02	1.9631312064e-02	3.3113111257e-03	7.7948718170e-03	2.9630588406e-02	7.7948718174e-03	1.7450252037e+00	2.5184906854e+00
1.7682932114e-01	1.1768293211e+00	0.0000000000e+00	3.3482730704e+00	1.9412638844e-02	1.9412638844e-02	3.1320266216e-03	7.7948718170e-03	2.9638450660e-02	7.7948718174e-03	1.8051984866e+00	2.4904372131e+00
1.7729836417e-01	1.1772983642e+00	0.0000000000e+00	3.4137427616e+00	1.9186664304e-02	1.9186664304e-02	2.9602352599e-03	7.7948718170e-03	2.9646311871e-02	7.7948718174e-03	1.8653717695e+00	2.4614470585e+00
1.7776740719e-01	1.1777674072e+00	0.0000000000e+00	3.4760758669e+00	1.8973564574e-02	1.8973564574e-02	3.2003765424e-03	7.7948718170e-03	2.9654172041e-02	7.7948718174e-03	1.9255450524e+00	2.4341086062e+00
1.7823645022e-01	1.1782364502e+00	0.0000000000e+00	3.5446077618e+00	1.8758874806e-02	1.8758874806e-02	2.9347247672e-03	7.7948718170e-03	2.9662031168e-02	7.7948718174e-03	1.9857183352e+00	2.4065661690e+00
1.7870549325e-01	1.1787054932e+00	0.0000000000e+00	3.6107335301e+00	1.8544766474e-02	1.8544766474e-02	2.6928757701e-03	7.7948718170e-03	2.9669889255e-02	7.7948718174e-03	2.0458916181e+00	2.3790983239e+00
1.7917453627e-01	1.1791745363e+00	0.0000000000e+00	3.6745702334e+00	1.8331239579e-02	1.8331239579e-02	2.4718926186e-03	7.7948718170e-03	2.9677746301e-02	7.7948718174e-03	2.1060649010e+00	2.3517050709e+00
1.7964357930e-01	1.1796435793e+00	0.0000000000e+00	3.7362241576e+00	1.8118294119e-02	1.8118294119e-02	2.2693131619e-03	7.7948718171e-03	2.9685602308e-02	7.7948718174e-03	2.1662381839e+00	2.3243864101e+00
1.8011262233e-01	1.1801126223e+00	0.0000000000e+00	3.7957921119e+00	1.7905930096e-02	1.7905930096e-02	2.0830657461e-03	7.7948718171e-03	2.9693457275e-02	7.7948718174e-03	2.2264114668e+00	2.2971423415e+00
1.8058166535e-01	1.1805816654e+00	0.0000000000e+00	3.8533625345e+00	1.7694147510e-02	1.7694147510e-02	1.9114015010e-03	7.7948718171e-03	2.9701311203e-02	7.7948718174e-03	2.2865847497e+00	2.2699728649e+00
1.8105070838e-01	1.1810507084e+00	0.0000000000e+00	3.9090164372e+00	1.7482946359e-02	1.7482946359e-02	1.7528394205e-03	7.7948718171e-03	2.9709164092e-02	7.7948718174e-03	2.3467580326e+00	2.2428779806e+00
1.8151975141e-01	1.1815197514e+00	0.0000000000e+00	3.9628282180e+00	1.7272326645e-02	1.7272326645e-02	1.6061214042e-03	7.7948718171e-03	2.9717015945e-02	7.7948718174e-03	2.4069313154e+00	2.2158576883e+00
1.8198879443e-01	1.1819887944e+00	0.0000000000e+00	4.0148663626e+00	1.7062288367e-02	1.7062288367e-02	1.4701751214e-03	7.7948718171e-03	2.9724866760e-02	7.7948718174e-03	2.4671045983e+00	2.1889119883e+00
1.8245783746e-01	1.1824578375e+00	0.0000000000e+00	4.0651940526e+00	1.6852831525e-02	1.6852831525e-02	1.3440830826e-03	7.7948718171e-03	2.9732716538e-02	7.7948718174e-03	2.5272778812e+00	2.1620408803e+00
1.8292688049e-01	1.1829268805e+00	0.0000000000e+00	4.1138696950e+00	1.6643956119e-02	1.6643956119e-02	1.2270566913e-03	7.7948718171e-03	2.9740565280e-02	7.7948718174e-03	2.5874511641e+00	2.1352443645e+00
1.8339592351e-01	1.1833959235e+00	0.0000000000e+00	4.1609473858e+00	1.6435662150e-02	1.6435662150e-02	1.1184143481e-03	7.7948718171e-03	2.9748412987e-02	7.7948718174e-03	2.6476244470e+00	2.1085224409e+00
1.8386496654e-01	1.1838649665e+00	0.0000000000e+00	4.2064773160e+00	1.6227949616e-02	1.6227949616e-02	1.0175629004e-03	7.7948718171e-03	2.9756259659e-02	7.7948718174e-03	2.7077977299e+00	2.0818751094e+00
1.8433400957e-01	1.1843340096e+00	0.0000000000e+00	4.2505061298e+00	1.6020818519e-02	1.6020818519e-02	9.2398189928e-04	7.7948718171e-03	2.9764105296e-02	7.7948718174e-03	2.7679710128e+00	2.0553023700e+00
1.8480305260e-01	1.1848030526e+00	0.0000000000e+00	4.2930772402e+00	1.5814268858e-02	1.5814268858e-02	8.3721025433e-04	7.7948718171e-03	2.9771949899e-02	7.7948718174e-03	2.8281442956e+00	2.0288042228e+00
1.8527209562e-01	1.1852720956e+00	0.0000000000e+00	4.3342311095e+00	1.5608300634e-02	1.5608300634e-02	7.5683496401e-04	7.7948718171e-03	2.9779793469e-02	7.7948718174e-03	2.8883175785e+00	2.0023806678e+00
1.8574113865e-01	1.1857411386e+00	0.0000000000e+00	4.3740054980e+00	1.5402913845e-02	1.5402913845e-02	6.8248166903e-04	7.7948718171e-03	2.9787636007e-02	7.7948718174e-03	2.9484908614e+00	1.9760317049e+00
1.8621018168e-01	1.1862101817e+00	0.0000000000e+00	4.4124356859e+00	1.5198108493e-02	1.5198108493e-02	6.1380681906e-04	7.7948718171e-03	2.9795477512e-02	7.7948718174e-03	3.0086641443e+00	1.9497573341e+00
1.8667922470e-01	1.1866792247e+00	0.0000000000e+00	4.4495546717e+00	1.4993884577e-02	1.4993884577e-02	5.5049127310e-04	7.7948718171e-03	2.9803317985e-02	7.7948718174e-03	3.0688374272e+00	1.9235575555e+00
1.8714826773e-01	1.1871482677e+00	0.0000000000e+00	4.4853933494e+00	1.4790242097e-02	1.4790242097e-02	4.9223517260e-04	7.7948718171e-03	2.9811157427e-02	7.7948718174e-03	3.1290107101e+00	1.8974323690e+00
1.8761731076e-01	1.1876173108e+00	0.0000000000e+00	4.5199806681e+00	1.4587181054e-02	1.4587181054e-02	4.3875393681e-04	7.7948718171e-03	2.9818995838e-02	7.7948718174e-03	3.1891839930e+00	1.8713817747e+00
1.8808635378e-01	1.1880863538e+00	0.0000000000e+00	4.5533437755e+00	1.4384701446e-02	1.4384701446e-02	3.8977523642e-04	7.7948718172e-03	2.9826833220e-02	7.7948718174e-03	3.2493572759e+00	1.8454057725e+00
1.8855539681e-01	1.1885553968e+00	0.0000000000e+00	4.5855081469e+00	1.4182803275e-02	1.4182803275e-02	3.4503680622e-04	7.7948718172e-03	2.9834669572e-02	7.7948718174e-03	3.3095305587e+00	1.8195043624e+00
1.8902443984e-01	1.1890244398e+00	0.0000000000e+00	4.6164977025e+00	1.3981486540e-02	1.3981486540e-02	3.0428496169e-04	7.7948718172e-03	2.9842504894e-02	7.7948718174e-03	3.3697038416e+00	1.7936775445e+00
1.8949348286e-01	1.1894934829e+00	0.0000000000e+00	4.6463349127e+00	1.3780751241e-02	1.3780751241e-02	2.6727369035e-04	7.7948718172e-03	2.9850339189e-02	7.7948718174e-03	3.4298771245e+00	1.7679253188e+00
1.8996252589e-01	1.1899625259e+00	0.0000000000e+00	4.6750408941e+00	1.3580597379e-02	1.3580597379e-02	2.3376419623e-04	7.7948718172e-03	2.9858172455e-02	7.7948718174e-03	3.4900504074e+00	1.7422476852e+00
1.9043156892e-01	1.1904315689e+00	0.0000000000e+00	4.7026354968e+00	1.3381024953e-02	1.3381024953e-02	2.0352478531e-04	7.7948718172e-03	2.9866004694e-02	7.7948718174e-03	3.5502236903e+00	1.7166446437e+00
1.9090061194e-01	1.1909006119e+00	0.0000000000e+00	4.7291373832e+00	1.3182033963e-02	1.3182033963e-02	1.7633099160e-04	7.7948718172e-03	2.9873835906e-02	7.7948718174e-03	3.6103969732e+00	1.6911161944e+00
1.9136965497e-01	1.1913696550e+00	0.0000000000e+00	4.7545641001e+00	1.2983624409e-02	1.2983624409e-02	1.5196585640e-04	7.7948718172e-03	2.9881666092e-02	7.7948718174e-03	3.6705702561e+00	1.6656623372e+00
1.9183869800e-01	1.1918386980e+00	0.0000000000e+00	4.7789321448e+00	1.2785796291e-02	1.2785796291e-02	1.3022028689e-04	7.7948718172e-03	2.9889495252e-02	7.7948718174e-03	3.7307435389e+00	1.6402830722e+00
1.9230774103e-01	1.1923077410e+00	0.0000000000e+00	4.8022570246e+00	1.2588549610e-02	1.2588549610e-02	1.1089343459e-04	7.7948718172e-03	2.9897323387e-02	7.7948718174e-03	3.7909168218e+00	1.6149783993e+00
1.9277678405e-01	1.1927767841e+00	0.0000000000e+00	4.8245533118e+00	1.2391884364e-02	1.2391884364e-02	9.3793047282e-05	7.7948718172e-03	2.9905150497e-02	7.7948718174e-03	3.8510901047e+00	1.5897483186e+00
1.9324582708e-01	1.1932458271e+00	0.0000000000e+00	4.8458346939e+00	1.2195800555e-02	1.2195800555e-02	7.8735760660e-05	7.7948718172e-03	2.9912976583e-02	7.7948718174e-03	3.9112633876e+00	1.5645928300e+00
1.9371487011e-01	1.1937148701e+00	0.0000000000e+00	4.8574748027e+00	1.2077344015e-02	1.2077344015e-02	2.7970228221e-05	1.0768789082e-02	3.3324154982e-02	1.0768789082e-02	3.9714366705e+00	1.5493961028e+00
1.9418391313e-01	1.1941839131e+00	0.0000000000e+00	4.8673305712e+00	1.1979379702e-02	1.1979379702e-02	2.5002843513e-05	1.0768789082e-02	3.3332864674e-02	1.0768789082e-02	4.0316099534e+00	1.5368283127e+00
1.9465295616e-01	1.1946529562e+00	0.0000000000e+00	4.8768478682e+00	1.1882023067e-02	1.1882023067e-02	2.2288506099e-05	1.0768789082e-02	3.3341573228e-02	1.0768789082e-02	4.0917832363e+00	1.5243384813e+00
1.9512199919e-01	1.1951219992e+00	0.0000000000e+00	4.8860286077e+00	1.1785274110e-02	1.1785274110e-02	1.9809482217e-05	1.0768789082e-02	3.3350280645e-02	1.0768789082e-02	4.1519565191e+00	1.5119266085e+00
1.9559104221e-01	1.1955910422e+00	0.0000000000e+00	4.8948746225e+00	1.1689132830e-02	1.1689132830e-02	1.7549208606e-05	1.0768789082e-02	3.3358986925e-02	1.0768789082e-02	4.2121298020e+00	1.4995926944e+00
1.9606008524e-01	1.1960600852e+00	0.0000000000e+00	4.9033876666e+00	1.1593599228e-02	1.1593599228e-02	1.5492212880e-05	1.0768789082e-02	3.3367692069e-02	1.0768789082e-02	4.2723030849e+00	1.4873367388e+00
1.9652912827e-01	1.1965291283e+00	0.0000000000e+00	4.9115694165e+00	1.1498673303e-02	1.1498673303e-02	1.3624038381e-05	1.0768789082e-02	3.3376396078e-02	1.0768789082e-02	4.3324763678e+00	1.4751587420e+00
1.9699817129e-01	1.1969981713e+00	0.0000000000e+00	4.9194214733e+00	1.1404355056e-02	1.1404355056e-02	1.1931173291e-05	1.0768789082e-02	3.3385098952e-02	1.0768789082e-02	4.3926496507e+00	1.4630587037e+00
1.9746721432e-01	1.1974672143e+00	0.0000000000e+00	4.9269453641e+00	1.1310644486e-02	1.1310644486e-02	1.0400983818e-05	1.0768789082e-02	3.3393800692e-02	1.0768789082e-02	4.4528229336e+00	1.4510366241e+00
1.9793625735e-01	1.1979362573e+00	0.0000000000e+00	4.9341425437e+00	1.1217541594e-02	1.1217541594e-02	9.0216512465e-06	1.0768789082e-02	3.3402501299e-02	1.0768789082e-02	4.5129962165e+00	1.4390925031e+00
1.9840530038e-01	1.1984053004e+00	0.0000000000e+00	4.9410143957e+00	1.1125046380e-02	1.1125046380e-02	7.7821126439e-06	1.0768789082e-02	3.3411200772e-02	1.0768789082e-02	4.5731694993e+00	1.4272263408e+00
1.9887434340e-01	1.1988743434e+00	0.0000000000e+00	4.9475622344e+00	1.1033158843e-02	1.1033158843e-02	6.6720050260e-06	1.0768789082e-02	3.3419899113e-02	1.0768789082e-02	4.6333427822e+00	1.4154381370e+00
1.9934338643e-01	1.1993433864e+00	0.0000000000e+00	4.9537873054e+00	1.0941878983e-02	1.0941878983e-02	5.6816127679e-06	1.0768789082e-02	3.3428596322e-02	1.0768789082e-02	4.6935160651e+00	1.4037278920e+00
1.9981242946e-01	1.1998124295e+00	0.0000000000e+00	4.9596907874e+00	1.0851206802e-02	1.0851206802e-02	4.8018180646e-06	1.0768789082e-02	3.3437292400e-02	1.0768789082e-02	4.7536893480e+00	1.3920956055e+00
2.0028147248e-01	1.2002814725e+00	0.0000000000e+00	4.9652737928e+00	1.0761142297e-02	1.0761142297e-02	4.0240542433e-06	1.0768789082e-02	3.3445987347e-02	1.0768789082e-02	4.8138626309e+00	1.3805412777e+00
2.0075051551e-01	1.2007505155e+00	0.0000000000e+00	4.9705373693e+00	1.0671685471e-02	1.0671685471e-02	3.3402617343e-06	1.0768789082e-02	3.3454681164e-02	1.0768789082e-02	4.8740359138e+00	1.3690649085e+00
2.0121955854e-01	1.2012195585e+00	0.0000000000e+00	4.9754825005e+00	1.0582836322e-02	1.0582836322e-02	2.7428465126e-06	1.0768789082e-02	3.3463373852e-02	1.0768789082e-02	4.9342091967e+00	1.3576664980e+00
2.0168860156e-01	1.2016886016e+00	0.0000000000e+00	4.9801101068e+00	1.0494594850e-02	1.0494594850e-02	2.2246408291e-06	1.0768789082e-02	3.3472065411e-02	1.0768789082e-02	4.9943824795e+00	1.3463460461e+00
2.0215764459e-01	1.2021576446e+00	0.0000000000e+00	4.9844210465e+00	1.0406961056e-02	1.0406961056e-02	1.7788660537e-06	1.0768789082e-02	3.3480755841e-02	1.0768789082e-02	5.0545557624e+00	1.3351035528e+00
2.0262668762e-01	1.2026266876e+00	0.0000000000e+00	4.9884161164e+00	1.0319934940e-02	1.0319934940e-02	1.3990974604e-06	1.0768789082e-02	3.3489445144e-02	1.0768789082e-02	5.1147290453e+00	1.3239390181e+00
2.0309573064e-01	1.2030957306e+00	0.0000000000e+00	4.9920960527e+00	1.0233516501e-02	1.0233516501e-02	1.0792307886e-06	1.0768789082e-02	3.3498133320e-02	1.0768789082e-02	5.1749023282e+00	1.3128524421e+00
2.0356477367e-01	1.2035647737e+00	0.0000000000e+00	4.9954615315e+00	1.0147705739e-02	1.0147705739e-02	8.1345042105e-07	1.0768789082e-02	3.3506820369e-02	1.0768789082e-02	5.2350756111e+00	1.3018438248e+00
2.0403381670e-01	1.2040338167e+00	0.0000000000e+00	4.9985131695e+00	1.0062502656e-02	1.0062502656e-02	5.9619902413e-07	1.0768789082e-02	3.3515506292e-02	1.0768789082e-02	5.2952488940e+00	1.2909131660e+00
2.0450285972e-01	1.2045028597e+00	0.0000000000e+00	5.0012515244e+00	9.9779072495e-03	9.9779072495e-03	4.2214850103e-07	1.0768789082e-02	3.3524191090e-02	1.0768789082e-02	5.3554221769e+00	1.2800604659e+00
2.0497190275e-01	1.2049719028e+00	0.0000000000e+00	5.0036770958e+00	9.8939195208e-03	9.8939195208e-03	2.8617211332e-07	1.0768789082e-02	3.3532874763e-02	1.0768789082e-02	5.4155954598e+00	1.2692857244e+00
2.0544094578e-01	1.2054409458e+00	0.0000000000e+00	5.0057903253e+00	9.8105394698e-03	9.8105394698e-03	1.8331763068e-07	1.0768789082e-02	3.3541557312e-02	1.0768789082e-02	5.4757687426e+00	1.2585889416e+00
2.0590998881e-01	1.2059099888e+00	0.0000000000e+00	5.0075915968e+00	9.7277670962e-03	9.7277670962e-03	1.0878137232e-07	1.0768789082e-02	3.3550238737e-02	1.0768789082e-02	5.5359420255e+00	1.2479701174e+00
2.0637903183e-01	1.2063790318e+00	0.0000000000e+00	5.0090812374e+00	9.6456024002e-03	9.6456024002e-03	5.7883007757e-08	1.0768789082e-02	3.3558919039e-02	1.0768789082e-02	5.5961153084e+00	1.2374292518e+00
2.0684807486e-01	1.2068480749e+00	0.0000000000e+00	5.0102595169e+00	9.5640453818e-03	9.5640453818e-03	2.6040987770e-08	1.0768789082e-02	3.3567598218e-02	1.0768789082e-02	5.6562885913e+00	1.2269663449e+00
2.0731711789e-01	1.2073171179e+00	0.0000000000e+00	5.0111266488e+00	9.4830960410e-03	9.4830960410e-03	8.7485047492e-09	1.0768789082e-02	3.3576276276e-02	1.0768789082e-02	5.7164618742e+00	1.2165813966e+00
2.0778616091e-01	1.2077861609e+00	0.0000000000e+00	5.0116827901e+00	9.4027543777e-03	9.4027543777e-03	1.5505176318e-09	1.0768789082e-02	3.3584953212e-02	1.0768789082e-02	5.7766351571e+00	1.2062744069e+00
2.0825520394e-01	1.2082552039e+00	0.0000000000e+00	5.0119280412e+00	9.3230203919e-03	9.3230203919e-03	1.9554897717e-11	1.0768789082e-02	3.3593629028e-02	1.0768789082e-02	5.8368084400e+00	1.1960453759e+00
2.0872424697e-01	1.2087242470e+00	0.0000000000e+00	5.0118624467e+00	9.2438940837e-03	9.2438940837e-03	3.3098777292e-12	1.0768789082e-02	3.3602303723e-02	1.0768789082e-02	5.8969817228e+00	1.1858943035e+00
2.0919328999e-01	1.2091932900e+00	0.0000000000e+00	5.0114859947e+00	9.1653754531e-03	9.1653754531e-03	2.1580297948e-13	1.0768789082e-02	3.3610977299e-02	1.0768789082e-02	5.9571550057e+00	1.1758211897e+00
2.0966233302e-01	1.2096623330e+00	0.0000000000e+00	5.0107986173e+00	9.0874645000e-03	9.0874645000e-03	6.0020294480e-15	1.0768789082e-02	3.3619649756e-02	1.0768789082e-02	6.0173282886e+00	1.1658260346e+00
2.1013137605e-01	1.2101313760e+00	0.0000000000e+00	5.0098001902e+00	9.0101612245e-03	9.0101612245e-03	1.2356983286e-16	1.0768789082e-02	3.3628321095e-02	1.0768789082e-02	6.0775015715e+00	1.1559088381e+00
2.1060041907e-01	1.2106004191e+00	0.0000000000e+00	5.0084905329e+00	8.9334656266e-03	8.9334656266e-03	2.1617088350e-18	1.0768789082e-02	3.3636991315e-02	1.0768789082e-02	6.1376748544e+00	1.1460696002e+00
2.1106946210e-01	1.2110694621e+00	0.0000000000e+00	5.0068694083e+00	8.8573777062e-03	8.8573777062e-03	3.3962494079e-20	1.0768789082e-02	3.3645660419e-02	1.0768789082e-02	6.1978481373e+00	1.1363083210e+00
2.1153850513e-01	1.2115385051e+00	0.0000000000e+00	5.0049365225e+00	8.7818974633e-03	8.7818974633e-03	4.9252088748e-22	1.0768789082e-02	3.3654328405e-02	1.0768789082e-02	6.2580214202e+00	1.1266250004e+00
2.1200754816e-01	1.2120075482e+00	0.0000000000e+00	5.0026915247e+00	8.7070248980e-03	8.7070248980e-03	6.6555650829e-24	1.0768789082e-02	3.3662995276e-02	1.0768789082e-02	6.3181947030e+00	1.1170196384e+00
2.1247659118e-01	1.2124765912e+00	0.0000000000e+00	5.0001340067e+00	8.6327600103e-03	8.6327600103e-03	0.0000000000e+00	1.0768789082e-02	3.3671661031e-02	1.0768789082e-02	6.3783679859e+00	1.1074922351e+00
2.1294563421e-01	1.2129456342e+00	0.0000000000e+00	4.9972635029e+00	8.5591028001e-03	8.5591028001e-03	0.0000000000e+00	1.0768789082e-02	3.3680325671e-02	1.0768789082e-02	6.4385412688e+00	1.0980427904e+00
2.1341467724e-01	1.2134146772e+00	0.0000000000e+00	4.9940794892e+00	8.4860532675e-03	8.4860532675e-03	0.0000000000e+00	1.0768789082e-02	3.3688989197e-02	1.0768789082e-02	6.4987145517e+00	1.0886713043e+00
2.1388372026e-01	1.2138837203e+00	0.0000000000e+00	4.9905813833e+00	8.4136114125e-03	8.4136114125e-03	0.0000000000e+00	1.0768789082e-02	3.3697651609e-02	1.0768789082e-02	6.5588878346e+00	1.0793777769e+00
2.1435276329e-01	1.2143527633e+00	0.0000000000e+00	4.9867685436e+00	8.3417772350e-03	8.3417772350e-03	0.0000000000e+00	1.0768789082e-02	3.3706312907e-02	1.0768789082e-02	6.6190611175e+00	1.0701622081e+00
2.1482180632e-01	1.2148218063e+00	0.0000000000e+00	4.9826402689e+00	8.2705507351e-03	8.2705507351e-03	0.0000000000e+00	1.0768789082e-02	3.3714973093e-02	1.0768789082e-02	6.6792344004e+00	1.0610245979e+00
2.1529084934e-01	1.2152908493e+00	0.0000000000e+00	4.9870942750e+00	8.1987246371e-03	8.1987246371e-03	2.7273833706e-08	1.0768789082e-02	3.3723632167e-02	1.0768789082e-02	6.7394076832e+00	1.0518100656e+00
2.1575989237e-01	1.2157598924e+00	0.0000000000e+00	4.9880932252e+00	8.1282127838e-03	8.1282127838e-03	2.4530093107e-08	1.0768789082e-02	3.3732290129e-02	1.0768789082e-02	6.7995809661e+00	1.0427641371e+00
2.1622893540e-01	1.2162289354e+00	0.0000000000e+00	4.9890571391e+00	8.0580996973e-03	8.0580996973e-03	2.1980249602e-08	1.0768789082e-02	3.3740946981e-02	1.0768789082e-02	6.8597542490e+00	1.0337693662e+00
2.1669797842e-01	1.2166979784e+00	0.0000000000e+00	4.9899860364e+00	7.9883853776e-03	7.9883853776e-03	1.9616536553e-08	1.0768789082e-02	3.3749602721e-02	1.0768789082e-02	6.9199275319e+00	1.0248257528e+00
2.1716702145e-01	1.2171670215e+00	0.0000000000e+00	4.9908799362e+00	7.9190698248e-03	7.9190698248e-03	1.7431295480e-08	1.0768789082e-02	3.3758257353e-02	1.0768789082e-02	6.9801008148e+00	1.0159332970e+00
2.1763606448e-01	1.2176360645e+00	0.0000000000e+00	4.9917388565e+00	7.8501530388e-03	7.8501530388e-03	1.5416970619e-08	1.0768789082e-02	3.3766910874e-02	1.0768789082e-02	7.0402740977e+00	1.0070919989e+00
2.1810510750e-01	1.2181051075e+00	0.0000000000e+00	4.9925628151e+00	7.7816350196e-03	7.7816350196e-03	1.3566103582e-08	1.0768789082e-02	3.3775563288e-02	1.0768789082e-02	7.1004473806e+00	9.9830185826e-01
2.1857415053e-01	1.2185741505e+00	0.0000000000e+00	4.9933518285e+00	7.7135157673e-03	7.7135157673e-03	1.1871328122e-08	1.0768789082e-02	3.3784214593e-02	1.0768789082e-02	7.1606206634e+00	9.8956287526e-01
2.1904319356e-01	1.2190431936e+00	0.0000000000e+00	4.9941059130e+00	7.6457952818e-03	7.6457952818e-03	1.0325364982e-08	1.0768789082e-02	3.3792864790e-02	1.0768789082e-02	7.2207939463e+00	9.8087504984e-01
2.1951223659e-01	1.2195122366e+00	0.0000000000e+00	4.9948250839e+00	7.5784735632e-03	7.5784735632e-03	8.9210168621e-09	1.0768789082e-02	3.3801513881e-02	1.0768789082e-02	7.2809672292e+00	9.7223838202e-01
2.1998127961e-01	1.2199812796e+00	0.0000000000e+00	4.9955093557e+00	7.5115506114e-03	7.5115506114e-03	7.6511634798e-09	1.0768789082e-02	3.3810161865e-02	1.0768789082e-02	7.3411405121e+00	9.6365287177e-01
2.2045032264e-01	1.2204503226e+00	0.0000000000e+00	4.9961587425e+00	7.4450264264e-03	7.4450264264e-03	6.5087567568e-09	1.0768789082e-02	3.3818808743e-02	1.0768789082e-02	7.4013137950e+00	9.5511851912e-01
2.2091936567e-01	1.2209193657e+00	0.0000000000e+00	4.9967732573e+00	7.3789010082e-03	7.3789010082e-03	5.4868161172e-09	1.0768789082e-02	3.3827454516e-02	1.0768789082e-02	7.4614870779e+00	9.4663532406e-01
2.2138840869e-01	1.2213884087e+00	0.0000000000e+00	4.9973529128e+00	7.3131743570e-03	7.3131743570e-03	4.5784239060e-09	1.0768789082e-02	3.3836099184e-02	1.0768789082e-02	7.5216603608e+00	9.3820328658e-01
2.2185745172e-01	1.2218574517e+00	0.0000000000e+00	4.9978977206e+00	7.2478464725e-03	7.2478464725e-03	3.7767209107e-09	1.0768789082e-02	3.3844742748e-02	1.0768789082e-02	7.5818336437e+00	9.2982240669e-01
2.2232649475e-01	1.2223264947e+00	0.0000000000e+00	4.9984076919e+00	7.1829173549e-03	7.1829173549e-03	3.0749019429e-09	1.0768789082e-02	3.3853385209e-02	1.0768789082e-02	7.6420069265e+00	9.2149268438e-01
2.2279553777e-01	1.2227955378e+00	0.0000000000e+00	4.9988828369e+00	7.1183870041e-03	7.1183870041e-03	2.4662113810e-09	1.0768789082e-02	3.3862026566e-02	1.0768789082e-02	7.7021802094e+00	9.1321411967e-01
2.2326458080e-01	1.2232645808e+00	0.0000000000e+00	4.9993231654e+00	7.0542554201e-03	7.0542554201e-03	1.9439384815e-09	1.0768789082e-02	3.3870666821e-02	1.0768789082e-02	7.7623534923e+00	9.0498671254e-01
2.2373362383e-01	1.2237336238e+00	0.0000000000e+00	4.9997286861e+00	6.9905226030e-03	6.9905226030e-03	1.5014121108e-09	1.0768789082e-02	3.3879305974e-02	1.0768789082e-02	7.8225267752e+00	8.9681046300e-01
2.2420266685e-01	1.2242026669e+00	0.0000000000e+00	5.0000994075e+00	6.9271885528e-03	6.9271885528e-03	1.1319943128e-09	1.0768789082e-02	3.3887944026e-02	1.0768789082e-02	7.8827000581e+00	8.8868537105e-01
2.2467170988e-01	1.2246717099e+00	0.0000000000e+00	5.0004353368e+00	6.8642532693e-03	6.8642532693e-03	8.2907180390e-10	1.0768789082e-02	3.3896580977e-02	1.0768789082e-02	7.9428733410e+00	8.8061143668e-01
2.2514075291e-01	1.2251407529e+00	0.0000000000e+00	5.0007364811e+00	6.8017167527e-03	6.8017167527e-03	5.8604413288e-10	1.0768789082e-02	3.3905216827e-02	1.0768789082e-02	8.0030466239e+00	8.7258865990e-01
2.2560979593e-01	1.2256097959e+00	0.0000000000e+00	5.0010028463e+00	6.7395790030e-03	6.7395790030e-03	3.9630707542e-10	1.0768789082e-02	3.3913851579e-02	1.0768789082e-02	8.0632199067e+00	8.6461704071e-01
2.2607883896e-01	1.2260788390e+00	0.0000000000e+00	5.0012344379e+00	6.6778400200e-03	6.6778400200e-03	2.5323052977e-10	1.0768789082e-02	3.3922485231e-02	1.0768789082e-02	8.1233931896e+00	8.5669657911e-01
2.2654788199e-01	1.2265478820e+00	0.0000000000e+00	5.0014312606e+00	6.6164998040e-03	6.6164998040e-03	1.5013331235e-10	1.0768789082e-02	3.3931117784e-02	1.0768789082e-02	8.1835664725e+00	8.4882727510e-01
2.2701692502e-01	1.2270169250e+00	0.0000000000e+00	5.0015933183e+00	6.5555583547e-03	6.5555583547e-03	8.0265954754e-11	1.0768789082e-02	3.3939749239e-02	1.0768789082e-02	8.2437397554e+00	8.4100912867e-01
2.2748596804e-01	1.2274859680e+00	0.0000000000e+00	5.0017206143e+00	6.4950156723e-03	6.4950156723e-03	3.6831001451e-11	1.0768789082e-02	3.3948379597e-02	1.0768789082e-02	8.3039130383e+00	8.3324213983e-01
2.2795501107e-01	1.2279550111e+00	0.0000000000e+00	5.0018131512e+00	6.4348717567e-03	6.4348717567e-03	1.3097782078e-11	1.0768789082e-02	3.3957008859e-02	1.0768789082e-02	8.3640863212e+00	8.2552630858e-01
2.2842405410e-01	1.2284240541e+00	0.0000000000e+00	5.0018709309e+00	6.3751266080e-03	6.3751266080e-03	2.6834062955e-12	1.0768789082e-02	3.3965637023e-02	1.0768789082e-02	8.4242596041e+00	8.1786163491e-01
2.2889309712e-01	1.2288930971e+00	0.0000000000e+00	5.0018939545e+00	6.3157802261e-03	6.3157802261e-03	1.7654524478e-14	1.0768789082e-02	3.3974264093e-02	1.0768789082e-02	8.4844328869e+00	8.1024811883e-01
2.2936214015e-01	1.2293621402e+00	0.0000000000e+00	5.0018822226e+00	6.2568326110e-03	6.2568326110e-03	8.5000825382e-13	1.0768789082e-02	3.3982890066e-02	1.0768789082e-02	8.5446061698e+00	8.0268576034e-01
2.2983118318e-01	1.2298311832e+00	0.0000000000e+00	5.0018357348e+00	6.1982837628e-03	6.1982837628e-03	2.5122882579e-12	1.0768789082e-02	3.3991514946e-02	1.0768789082e-02	8.6047794527e+00	7.9517455944e-01
2.3030022620e-01	1.2303002262e+00	0.0000000000e+00	5.0017544902e+00	6.1401336814e-03	6.1401336814e-03	3.7508261562e-12	1.0768789082e-02	3.4000138731e-02	1.0768789082e-02	8.6649527356e+00	7.8771451613e-01
2.3076926923e-01	1.2307692692e+00	0.0000000000e+00	5.0016384873e+00	6.0823823669e-03	6.0823823669e-03	4.2504766662e-12	1.0768789082e-02	3.4008761423e-02	1.0768789082e-02	8.7251260185e+00	7.8030563040e-01
2.3123831226e-01	1.2312383123e+00	0.0000000000e+00	5.0014877236e+00	6.0250298191e-03	6.0250298191e-03	4.1406334656e-12	1.0768789082e-02	3.4017383021e-02	1.0768789082e-02	8.7852993014e+00	7.7294790226e-01
2.3170735528e-01	1.2317073553e+00	0.0000000000e+00	5.0013021961e+00	5.9680760383e-03	5.9680760383e-03	3.6677307730e-12	1.0768789082e-02	3.4026003527e-02	1.0768789082e-02	8.8454725843e+00	7.6564133171e-01
2.3217639831e-01	1.2321763983e+00	0.0000000000e+00	5.0010819010e+00	5.9115210242e-03	5.9115210242e-03	3.0451123792e-12	1.0768789082e-02	3.4034622942e-02	1.0768789082e-02	8.9056458671e+00	7.5838591874e-01
2.3264544134e-01	1.2326454413e+00	0.0000000000e+00	5.0008268339e+00	5.8553647770e-03	5.8553647770e-03	2.4130412903e-12	1.0768789082e-02	3.4043241265e-02	1.0768789082e-02	8.9658191500e+00	7.5118166336e-01
2.3311448437e-01	1.2331144844e+00	0.0000000000e+00	5.0005369897e+00	5.7996072967e-03	5.7996072967e-03	1.8463671775e-12	1.0768789082e-02	3.4051858497e-02	1.0768789082e-02	9.0259924329e+00	7.4402856557e-01
2.3358352739e-01	1.2335835274e+00	0.0000000000e+00	5.0002123624e+00	5.7442485831e-03	5.7442485831e-03	1.3748093737e-12	1.0768789082e-02	3.4060474639e-02	1.0768789082e-02	9.0861657158e+00	7.3692662537e-01
2.3405257042e-01	1.2340525704e+00	0.0000000000e+00	4.9998529455e+00	5.6892886364e-03	5.6892886364e-03	1.0016031954e-12	1.0768789082e-02	3.4069089692e-02	1.0768789082e-02	9.1463389987e+00	7.2987584276e-01
2.3452161345e-01	1.2345216134e+00	0.0000000000e+00	4.9994587317e+00	5.6347274566e-03	5.6347274566e-03	7.1676690470e-13	1.0768789082e-02	3.4077703655e-02	1.0768789082e-02	9.2065122816e+00	7.2287621773e-01
2.3499065647e-01	1.2349906565e+00	0.0000000000e+00	4.9990297131e+00	5.5805650436e-03	5.5805650436e-03	5.0530173406e-13	1.0768789082e-02	3.4086316530e-02	1.0768789082e-02	9.2666855645e+00	7.1592775029e-01
2.3545969950e-01	1.2354596995e+00	0.0000000000e+00	4.9985658808e+00	5.5268013974e-03	5.5268013974e-03	3.5170120471e-13	1.0768789082e-02	3.4094928317e-02	1.0768789082e-02	9.3268588473e+00	7.0903044044e-01
2.3592874253e-01	1.2359287425e+00	0.0000000000e+00	4.9980672256e+00	5.4734365180e-03	5.4734365180e-03	2.4209900586e-13	1.0768789082e-02	3.4103539016e-02	1.0768789082e-02	9.3870321302e+00	7.0218428817e-01
2.3639778555e-01	1.2363977856e+00	0.0000000000e+00	4.9975337374e+00	5.4204704055e-03	5.4204704055e-03	1.6504367561e-13	1.0768789082e-02	3.4112148628e-02	1.0768789082e-02	9.4472054131e+00	6.9538929349e-01
2.3686682858e-01	1.2368668286e+00	0.0000000000e+00	4.9983260365e+00	5.3843095108e-03	5.3843095108e-03	1.2764732331e-10	1.3281757393e-02	3.6591610967e-02	1.3281757393e-02	9.5073786960e+00	6.9075023136e-01
2.3733587161e-01	1.2373358716e+00	0.0000000000e+00	4.9984590257e+00	5.3498130410e-03	5.3498130410e-03	1.1659974279e-10	1.3281757393e-02	3.6600839889e-02	1.3281757393e-02	9.5675519789e+00	6.8632469741e-01
2.3780491463e-01	1.2378049146e+00	0.0000000000e+00	4.9985877688e+00	5.3154881084e-03	5.3154881084e-03	1.0623186651e-10	1.3281757393e-02	3.6610067648e-02	1.3281757393e-02	9.6277252618e+00	6.8192116989e-01
2.3827395766e-01	1.2382739577e+00	0.0000000000e+00	4.9987122662e+00	5.2813347130e-03	5.2813347130e-03	9.6519714603e-11	1.3281757393e-02	3.6619294244e-02	1.3281757393e-02	9.6878985447e+00	6.7753964878e-01
2.3874300069e-01	1.2387430007e+00	0.0000000000e+00	4.9988325183e+00	5.2473528549e-03	5.2473528549e-03	8.7439417906e-11	1.3281757393e-02	3.6628519677e-02	1.3281757393e-02	9.7480718276e+00	6.7318013409e-01
2.3921204371e-01	1.2392120437e+00	0.0000000000e+00	4.9989485252e+00	5.2135425339e-03	5.2135425339e-03	7.8967230347e-11	1.3281757393e-02	3.6637743949e-02	1.3281757393e-02	9.8082451104e+00	6.6884262583e-01
2.3968108674e-01	1.2396810867e+00	0.0000000000e+00	4.9990602873e+00	5.1799037502e-03	5.1799037502e-03	7.1079542784e-11	1.3281757393e-02	3.6646967060e-02	1.3281757393e-02	9.8684183933e+00	6.6452712398e-01
2.4015012977e-01	1.2401501298e+00	0.0000000000e+00	4.9991678048e+00	5.1464365037e-03	5.1464365037e-03	6.3752898269e-11	1.3281757393e-02	3.6656189011e-02	1.3281757393e-02	9.9285916762e+00	6.6023362855e-01
2.4061917280e-01	1.2406191728e+00	0.0000000000e+00	4.9992710781e+00	5.1131407944e-03	5.1131407944e-03	5.6964008782e-11	1.3281757393e-02	3.6665409801e-02	1.3281757393e-02	9.9887649591e+00	6.5596213954e-01
2.4108821582e-01	1.2410882158e+00	0.0000000000e+00	4.9993701074e+00	5.0800166223e-03	5.0800166223e-03	5.0689773440e-11	1.3281757393e-02	3.6674629433e-02	1.3281757393e-02	1.0048938242e+01	6.5171265695e-01
2.4155725885e-01	1.2415572588e+00	0.0000000000e+00	4.9994648929e+00	5.0470639875e-03	5.0470639875e-03	4.4907298164e-11	1.3281757393e-02	3.6683847905e-02	1.3281757393e-02	1.0109111525e+01	6.4748518078e-01
2.4202630188e-01	1.2420263019e+00	0.0000000000e+00	4.9995554348e+00	5.0142828898e-03	5.0142828898e-03	3.9593916789e-11	1.3281757393e-02	3.6693065220e-02	1.3281757393e-02	1.0169284808e+01	6.4327971103e-01
2.4249534490e-01	1.2424953449e+00	0.0000000000e+00	4.9996417334e+00	4.9816733294e-03	4.9816733294e-03	3.4727213544e-11	1.3281757393e-02	3.6702281377e-02	1.3281757393e-02	1.0229458091e+01	6.3909624770e-01
2.4296438793e-01	1.2429643879e+00	0.0000000000e+00	4.9997237890e+00	4.9492353062e-03	4.9492353062e-03	3.0285046839e-11	1.3281757393e-02	3.6711496377e-02	1.3281757393e-02	1.0289631374e+01	6.3493479079e-01
2.4343343096e-01	1.2434334310e+00	0.0000000000e+00	4.9998016016e+00	4.9169688202e-03	4.9169688202e-03	2.6245574260e-11	1.3281757393e-02	3.6720710220e-02	1.3281757393e-02	1.0349804656e+01	6.3079534030e-01
2.4390247398e-01	1.2439024740e+00	0.0000000000e+00	4.9998751715e+00	4.8848738715e-03	4.8848738715e-03	2.2587278627e-11	1.3281757393e-02	3.6729922908e-02	1.3281757393e-02	1.0409977939e+01	6.2667789623e-01
2.4437151701e-01	1.2443715170e+00	0.0000000000e+00	4.9999444989e+00	4.8529504599e-03	4.8529504599e-03	1.9288994983e-11	1.3281757393e-02	3.6739134440e-02	1.3281757393e-02	1.0470151222e+01	6.2258245857e-01
2.4484056004e-01	1.2448405600e+00	0.0000000000e+00	5.0000095839e+00	4.8211985856e-03	4.8211985856e-03	1.6329938309e-11	1.3281757393e-02	3.6748344818e-02	1.3281757393e-02	1.0530324505e+01	6.1850902734e-01
2.4530960306e-01	1.2453096031e+00	0.0000000000e+00	5.0000704267e+00	4.7896182485e-03	4.7896182485e-03	1.3689731767e-11	1.3281757393e-02	3.6757554042e-02	1.3281757393e-02	1.0590497788e+01	6.1445760252e-01
2.4577864609e-01	1.2457786461e+00	0.0000000000e+00	5.0001270275e+00	4.7582094486e-03	4.7582094486e-03	1.1348435236e-11	1.3281757393e-02	3.6766762112e-02	1.3281757393e-02	1.0650671071e+01	6.1042818413e-01
2.4624768912e-01	1.2462476891e+00	0.0000000000e+00	5.0001793864e+00	4.7269721860e-03	4.7269721860e-03	9.2865738766e-12	1.3281757393e-02	3.6775969030e-02	1.3281757393e-02	1.0710844354e+01	6.0642077216e-01
2.4671673215e-01	1.2467167321e+00	0.0000000000e+00	5.0002275034e+00	4.6959064605e-03	4.6959064605e-03	7.4851664438e-12	1.3281757393e-02	3.6785174795e-02	1.3281757393e-02	1.0771017637e+01	6.0243536660e-01
2.4718577517e-01	1.2471857752e+00	0.0000000000e+00	5.0002713789e+00	4.6650122723e-03	4.6650122723e-03	5.9257530615e-12	1.3281757393e-02	3.6794379408e-02	1.3281757393e-02	1.0831190920e+01	5.9847196746e-01
2.4765481820e-01	1.2476548182e+00	0.0000000000e+00	5.0003110127e+00	4.6342896213e-03	4.6342896213e-03	4.5904221370e-12	1.3281757393e-02	3.6803582870e-02	1.3281757393e-02	1.0891364202e+01	5.9453057475e-01
2.4812386123e-01	1.2481238612e+00	0.0000000000e+00	5.0003464052e+00	4.6037385075e-03	4.6037385075e-03	3.4618361094e-12	1.3281757393e-02	3.6812785182e-02	1.3281757393e-02	1.0951537485e+01	5.9061118845e-01
2.4859290425e-01	1.2485929043e+00	0.0000000000e+00	5.0003775562e+00	4.5733589309e-03	4.5733589309e-03	2.5232557101e-12	1.3281757393e-02	3.6821986343e-02	1.3281757393e-02	1.1011710768e+01	5.8671380857e-01
2.4906194728e-01	1.2490619473e+00	0.0000000000e+00	5.0004044660e+00	4.5431508916e-03	4.5431508916e-03	1.7585624257e-12	1.3281757393e-02	3.6831186355e-02	1.3281757393e-02	1.1071884051e+01	5.8283843511e-01
2.4953099031e-01	1.2495309903e+00	0.0000000000e+00	5.0004271345e+00	4.5131143895e-03	4.5131143895e-03	1.1522788627e-12	1.3281757393e-02	3.6840385218e-02	1.3281757393e-02	1.1132057334e+01	5.7898506807e-01
2.5000003333e-01	1.2500000333e+00	0.0000000000e+00	5.0004455619e+00	4.4832494246e-03	4.4832494246e-03	6.8958673293e-13	1.3281757393e-02	3.6849582933e-02	1.3281757393e-02	1.1192230617e+01	5.7515370746e-01
2.5046907636e-01	1.2504690764e+00	0.0000000000e+00	5.0004597482e+00	4.4535559969e-03	4.4535559969e-03	3.5634220288e-13	1.3281757393e-02	3.6858779500e-02	1.3281757393e-02	1.1252403900e+01	5.7134435326e-01
2.5093811939e-01	1.2509381194e+00	0.0000000000e+00	5.0004696934e+00	4.4240341064e-03	4.4240341064e-03	1.3908838234e-13	1.3281757393e-02	3.6867974920e-02	1.3281757393e-02	1.1312577183e+01	5.6755700547e-01
2.5140716241e-01	1.2514071624e+00	0.0000000000e+00	5.0004753975e+00	4.3946837531e-03	4.3946837531e-03	2.5064763695e-14	1.3281757393e-02	3.6877169193e-02	1.3281757393e-02	1.1372750465e+01	5.6379166411e-01
2.5187620544e-01	1.2518762054e+00	0.0000000000e+00	5.0004768605e+00	4.3655049371e-03	4.3655049371e-03	2.2134652642e-15	1.3281757393e-02	3.6886362321e-02	1.3281757393e-02	1.1432923748e+01	5.6004832917e-01
2.5234524847e-01	1.2523452485e+00	0.0000000000e+00	5.0004740825e+00	4.3364976583e-03	4.3364976583e-03	5.9182177448e-14	1.3281757393e-02	3.6895554303e-02	1.3281757393e-02	1.1493097031e+01	5.5632700065e-01
2.5281429149e-01	1.2528142915e+00	0.0000000000e+00	5.0004670635e+00	4.3076619167e-03	4.3076619167e-03	1.8532375821e-13	1.3281757393e-02	3.6904745140e-02	1.3281757393e-02	1.1553270314e+01	5.5262767855e-01
2.5328333452e-01	1.2532833345e+00	0.0000000000e+00	5.0004558034e+00	4.2789977123e-03	4.2789977123e-03	3.7069247407e-13	1.3281757393e-02	3.6913934832e-02	1.3281757393e-02	1.1613443597e+01	5.4895036286e-01
2.5375237755e-01	1.2537523775e+00	0.0000000000e+00	5.0004403022e+00	4.2505050451e-03	4.2505050451e-03	6.0603693177e-13	1.3281757393e-02	3.6923123381e-02	1.3281757393e-02	1.1673616880e+01	5.4529505360e-01
2.5422142058e-01	1.2542214206e+00	0.0000000000e+00	5.0004205599e+00	4.2221839152e-03	4.2221839152e-03	8.8278979454e-13	1.3281757393e-02	3.6932310787e-02	1.3281757393e-02	1.1733790163e+01	5.4166175076e-01
2.5469046360e-01	1.2546904636e+00	0.0000000000e+00	5.0003965764e+00	4.1940343225e-03	4.1940343225e-03	1.1930544218e-12	1.3281757393e-02	3.6941497050e-02	1.3281757393e-02	1.1793963446e+01	5.3805045433e-01
2.5515950663e-01	1.2551595066e+00	0.0000000000e+00	5.0003683516e+00	4.1660562670e-03	4.1660562670e-03	1.5295886132e-12	1.3281757393e-02	3.6950682171e-02	1.3281757393e-02	1.1854136729e+01	5.3446116433e-01
2.5562854966e-01	1.2556285497e+00	0.0000000000e+00	5.0003358855e+00	4.1382497487e-03	4.1382497487e-03	1.8857856764e-12	1.3281757393e-02	3.6959866151e-02	1.3281757393e-02	1.1914310011e+01	5.3089388074e-01
2.5609759268e-01	1.2560975927e+00	0.0000000000e+00	5.0002991781e+00	4.1106147676e-03	4.1106147676e-03	2.2556530665e-12	1.3281757393e-02	3.6969048989e-02	1.3281757393e-02	1.1974483294e+01	5.2734860357e-01
2.5656663571e-01	1.2565666357e+00	0.0000000000e+00	5.0002582291e+00	4.0831513238e-03	4.0831513238e-03	2.6337888753e-12	1.3281757393e-02	3.6978230688e-02	1.3281757393e-02	1.2034656577e+01	5.2382533283e-01
2.5703567874e-01	1.2570356787e+00	0.0000000000e+00	5.0002130386e+00	4.0558594171e-03	4.0558594171e-03	3.0153564627e-12	1.3281757393e-02	3.6987411246e-02	1.3281757393e-02	1.2094829860e+01	5.2032406850e-01
2.5750472176e-01	1.2575047218e+00	0.0000000000e+00	5.0001636064e+00	4.0287390477e-03	4.0287390477e-03	3.3960575396e-12	1.3281757393e-02	3.6996590666e-02	1.3281757393e-02	1.2155003143e+01	5.1684481059e-01
2.5797376479e-01	1.2579737648e+00	0.0000000000e+00	5.0001099323e+00	4.0017902155e-03	4.0017902155e-03	3.7721040135e-12	1.3281757393e-02	3.7005768947e-02	1.3281757393e-02	1.2215176426e+01	5.1338755910e-01
2.5844280782e-01	1.2584428078e+00	0.0000000000e+00	5.0000520163e+00	3.9750129206e-03	3.9750129206e-03	4.1401889108e-12	1.3281757393e-02	3.7014946089e-02	1.3281757393e-02	1.2275349709e+01	5.0995231404e-01
2.5891185084e-01	1.2589118508e+00	0.0000000000e+00	4.9999898583e+00	3.9484071628e-03	3.9484071628e-03	4.4974566820e-12	1.3281757393e-02	3.7024122095e-02	1.3281757393e-02	1.2335522992e+01	5.0653907539e-01
2.5938089387e-01	1.2593808939e+00	0.0000000000e+00	4.9999234579e+00	3.9219729423e-03	3.9219729423e-03	4.8414731842e-12	1.3281757393e-02	3.7033296963e-02	1.3281757393e-02	1.2395696275e+01	5.0314784316e-01
2.5984993690e-01	1.2598499369e+00	0.0000000000e+00	4.9998528152e+00	3.8957102590e-03	3.8957102590e-03	5.1701956205e-12	1.3281757393e-02	3.7042470695e-02	1.3281757393e-02	1.2455869557e+01	4.9977861735e-01
2.6031897992e-01	1.2603189799e+00	0.0000000000e+00	4.9997779299e+00	3.8696191129e-03	3.8696191129e-03	5.4819426947e-12	1.3281757393e-02	3.7051643291e-02	1.3281757393e-02	1.2516042840e+01	4.9643139795e-01
2.6078802295e-01	1.2607880230e+00	0.0000000000e+00	4.9996988018e+00	3.8436995040e-03	3.8436995040e-03	5.7753652189e-12	1.3281757393e-02	3.7060814752e-02	1.3281757393e-02	1.2576216123e+01	4.9310618498e-01
2.6125706598e-01	1.2612570660e+00	0.0000000000e+00	4.9996154307e+00	3.8179514323e-03	3.8179514323e-03	6.0494173837e-12	1.3281757393e-02	3.7069985078e-02	1.3281757393e-02	1.2636389406e+01	4.8980297843e-01
2.6172610901e-01	1.2617261090e+00	0.0000000000e+00	4.9995278165e+00	3.7923748979e-03	3.7923748979e-03	6.3033288770e-12	1.3281757393e-02	3.7079154270e-02	1.3281757393e-02	1.2696562689e+01	4.8652177830e-01
2.6219515203e-01	1.2621951520e+00	0.0000000000e+00	4.9994359589e+00	3.7669699007e-03	3.7669699007e-03	6.5365780106e-12	1.3281757393e-02	3.7088322328e-02	1.3281757393e-02	1.2756735972e+01	4.8326258458e-01
2.6266419506e-01	1.2626641951e+00	0.0000000000e+00	4.9993398577e+00	3.7417364407e-03	3.7417364407e-03	6.7488659837e-12	1.3281757393e-02	3.7097489254e-02	1.3281757393e-02	1.2816909255e+01	4.8002539729e-01
2.6313323809e-01	1.2631332381e+00	0.0000000000e+00	4.9995405741e+00	3.7162558537e-03	3.7162558537e-03	5.3501086724e-12	1.3281757393e-02	3.7106655046e-02	1.3281757393e-02	1.2877082538e+01	4.7675650620e-01
2.6360228111e-01	1.2636022811e+00	0.0000000000e+00	4.9995790372e+00	3.6912487929e-03	3.6912487929e-03	4.9509123839e-12	1.3281757393e-02	3.7115819708e-02	1.3281757393e-02	1.2937255821e+01	4.7354836355e-01
2.6407132414e-01	1.2640713241e+00	0.0000000000e+00	4.9996162446e+00	3.6663552299e-03	3.6663552299e-03	4.5711287054e-12	1.3281757393e-02	3.7124983237e-02	1.3281757393e-02	1.2997429103e+01	4.7035478146e-01
2.6454036717e-01	1.2645403672e+00	0.0000000000e+00	4.9996521965e+00	3.6415751646e-03	3.6415751646e-03	4.2102687346e-12	1.3281757393e-02	3.7134145636e-02	1.3281757393e-02	1.3057602386e+01	4.6717575994e-01
2.6500941019e-01	1.2650094102e+00	0.0000000000e+00	4.9996868928e+00	3.6169085971e-03	3.6169085971e-03	3.8678496744e-12	1.3281757393e-02	3.7143306905e-02	1.3281757393e-02	1.3117775669e+01	4.6401129898e-01
2.6547845322e-01	1.2654784532e+00	0.0000000000e+00	4.9997203336e+00	3.5923555273e-03	3.5923555273e-03	3.5433948614e-12	1.3281757393e-02	3.7152467044e-02	1.3281757393e-02	1.3177948952e+01	4.6086139859e-01
2.6594749625e-01	1.2659474962e+00	0.0000000000e+00	4.9997525189e+00	3.5679159553e-03	3.5679159553e-03	3.2364337934e-12	1.3281757393e-02	3.7161626054e-02	1.3281757393e-02	1.3238122235e+01	4.5772605877e-01
2.6641653927e-01	1.2664165393e+00	0.0000000000e+00	4.9997834487e+00	3.5435898810e-03	3.5435898810e-03	2.9465021552e-12	1.3281757393e-02	3.7170783936e-02	1.3281757393e-02	1.3298295518e+01	4.5460527951e-01
2.6688558230e-01	1.2668855823e+00	0.0000000000e+00	4.9998131231e+00	3.5193773045e-03	3.5193773045e-03	2.6731418427e-12	1.3281757393e-02	3.7179940689e-02	1.3281757393e-02	1.3358468801e+01	4.5149906082e-01
2.6735462533e-01	1.2673546253e+00	0.0000000000e+00	4.9998415420e+00	3.4952782257e-03	3.4952782257e-03	2.4159009852e-12	1.3281757393e-02	3.7189096315e-02	1.3281757393e-02	1.3418642084e+01	4.4840740269e-01
2.6782366836e-01	1.2678236684e+00	0.0000000000e+00	4.9998687056e+00	3.4712926446e-03	3.4712926446e-03	2.1743339661e-12	1.3281757393e-02	3.7198250814e-02	1.3281757393e-02	1.3478815366e+01	4.4533030513e-01
2.6829271138e-01	1.2682927114e+00	0.0000000000e+00	4.9998946137e+00	3.4474205613e-03	3.4474205613e-03	1.9480014415e-12	1.3281757393e-02	3.7207404187e-02	1.3281757393e-02	1.3538988649e+01	4.4226776814e-01
2.6876175441e-01	1.2687617544e+00	0.0000000000e+00	4.9999192665e+00	3.4236619757e-03	3.4236619757e-03	1.7364703576e-12	1.3281757393e-02	3.7216556434e-02	1.3281757393e-02	1.3599161932e+01	4.3921979171e-01
2.6923079744e-01	1.2692307974e+00	0.0000000000e+00	4.9999426639e+00	3.4000168879e-03	3.4000168879e-03	1.5393139654e-12	1.3281757393e-02	3.7225707556e-02	1.3281757393e-02	1.3659335215e+01	4.3618637584e-01
2.6969984046e-01	1.2696998405e+00	0.0000000000e+00	4.9999648060e+00	3.3764852978e-03	3.3764852978e-03	1.3561118340e-12	1.3281757393e-02	3.7234857553e-02	1.3281757393e-02	1.3719508498e+01	4.3316752054e-01
2.7016888349e-01	1.2701688835e+00	0.0000000000e+00	4.9999856928e+00	3.3530672055e-03	3.3530672055e-03	1.1864498621e-12	1.3281757393e-02	3.7244006426e-02	1.3281757393e-02	1.3779681781e+01	4.3016322581e-01
2.7063792652e-01	1.2706379265e+00	0.0000000000e+00	5.0000053243e+00	3.3297626109e-03	3.3297626109e-03	1.0299202868e-12	1.3281757393e-02	3.7253154176e-02	1.3281757393e-02	1.3839855064e+01	4.2717349165e-01
2.7110696954e-01	1.2711069695e+00	0.0000000000e+00	5.0000237004e+00	3.3065715141e-03	3.3065715141e-03	8.8612169096e-13	1.3281757393e-02	3.7262300802e-02	1.3281757393e-02	1.3900028347e+01	4.2419831805e-01
2.7157601257e-01	1.2715760126e+00	0.0000000000e+00	5.0000408214e+00	3.2834939150e-03	3.2834939150e-03	7.5465900874e-13	1.3281757393e-02	3.7271446306e-02	1.3281757393e-02	1.3960201630e+01	4.2123770501e-01
2.7204505560e-01	1.2720450556e+00	0.0000000000e+00	5.0000566870e+00	3.2605298136e-03	3.2605298136e-03	6.3514352828e-13	1.3281757393e-02	3.7280590688e-02	1.3281757393e-02	1.4020374912e+01	4.1829165254e-01
2.7251409862e-01	1.2725140986e+00	0.0000000000e+00	5.0000712974e+00	3.2376792100e-03	3.2376792100e-03	5.2719289298e-13	1.3281757393e-02	3.7289733949e-02	1.3281757393e-02	1.4080548195e+01	4.1536016064e-01
2.7298314165e-01	1.2729831417e+00	0.0000000000e+00	5.0000846525e+00	3.2149421041e-03	3.2149421041e-03	4.3043110040e-13	1.3281757393e-02	3.7298876089e-02	1.3281757393e-02	1.4140721478e+01	4.1244322930e-01
2.7345218468e-01	1.2734521847e+00	0.0000000000e+00	5.0000967525e+00	3.1923184960e-03	3.1923184960e-03	3.4448849909e-13	1.3281757393e-02	3.7308017109e-02	1.3281757393e-02	1.4200894761e+01	4.0954085853e-01
2.7392122770e-01	1.2739212277e+00	0.0000000000e+00	5.0001075972e+00	3.1698083856e-03	3.1698083856e-03	2.6900178324e-13	1.3281757393e-02	3.7317157009e-02	1.3281757393e-02	1.4261068044e+01	4.0665304833e-01
2.7439027073e-01	1.2743902707e+00	0.0000000000e+00	5.0001171867e+00	3.1474117730e-03	3.1474117730e-03	2.0361398533e-13	1.3281757393e-02	3.7326295790e-02	1.3281757393e-02	1.4321241327e+01	4.0377979869e-01
2.7485931376e-01	1.2748593138e+00	0.0000000000e+00	5.0001255209e+00	3.1251286581e-03	3.1251286581e-03	1.4797446641e-13	1.3281757393e-02	3.7335433452e-02	1.3281757393e-02	1.4381414610e+01	4.0092110961e-01
2.7532835679e-01	1.2753283568e+00	0.0000000000e+00	5.0001326000e+00	3.1029590409e-03	3.1029590409e-03	1.0173890445e-13	1.3281757393e-02	3.7344569996e-02	1.3281757393e-02	1.4441587893e+01	3.9807698111e-01
2.7579739981e-01	1.2757973998e+00	0.0000000000e+00	5.0001384239e+00	3.0809029215e-03	3.0809029215e-03	6.4569280371e-14	1.3281757393e-02	3.7353705423e-02	1.3281757393e-02	1.4501761176e+01	3.9524741316e-01
2.7626644284e-01	1.2762664428e+00	0.0000000000e+00	5.0001429926e+00	3.0589602999e-03	3.0589602999e-03	3.6133862012e-14	1.3281757393e-02	3.7362839732e-02	1.3281757393e-02	1.4561934458e+01	3.9243240579e-01
2.7673548587e-01	1.2767354859e+00	0.0000000000e+00	5.0001463061e+00	3.0371311759e-03	3.0371311759e-03	1.6107185924e-14	1.3281757393e-02	3.7371972926e-02	1.3281757393e-02	1.4622107741e+01	3.8963195898e-01
2.7720452889e-01	1.2772045289e+00	0.0000000000e+00	5.0001483644e+00	3.0154155498e-03	3.0154155498e-03	4.1700370145e-15	1.3281757393e-02	3.7381105003e-02	1.3281757393e-02	1.4682281024e+01	3.8684607273e-01
2.7767357192e-01	1.2776735719e+00	0.0000000000e+00	5.0001491675e+00	2.9938134213e-03	2.9938134213e-03	9.4260641186e-18	1.3281757393e-02	3.7390235965e-02	1.3281757393e-02	1.4742454307e+01	3.8407474705e-01
2.7814261495e-01	1.2781426149e+00	0.0000000000e+00	5.0001487155e+00	2.9723247906e-03	2.9723247906e-03	3.3185651318e-15	1.3281757393e-02	3.7399365812e-02	1.3281757393e-02	1.4802627590e+01	3.8131798194e-01
2.7861165797e-01	1.2786116580e+00	0.0000000000e+00	5.0001470083e+00	2.9509496577e-03	2.9509496577e-03	1.3796840848e-14	1.3281757393e-02	3.7408494546e-02	1.3281757393e-02	1.4862800873e+01	3.7857577739e-01
2.7908070100e-01	1.2790807010e+00	0.0000000000e+00	5.0001440458e+00	2.9296880225e-03	2.9296880225e-03	3.1149785631e-14	1.3281757393e-02	3.7417622165e-02	1.3281757393e-02	1.4922974156e+01	3.7584813341e-01
2.7954974403e-01	1.2795497440e+00	0.0000000000e+00	5.0001398282e+00	2.9085398851e-03	2.9085398851e-03	5.5089046829e-14	1.3281757393e-02	3.7426748671e-02	1.3281757393e-02	1.4983147439e+01	3.7313505000e-01
2.8001878705e-01	1.2800187871e+00	0.0000000000e+00	5.0001343554e+00	2.8875052453e-03	2.8875052453e-03	8.5332353846e-14	1.3281757393e-02	3.7435874065e-02	1.3281757393e-02	1.5043320722e+01	3.7043652715e-01
2.8048783008e-01	1.2804878301e+00	0.0000000000e+00	5.0001276274e+00	2.8665841034e-03	2.8665841034e-03	1.2160348322e-13	1.3281757393e-02	3.7444998346e-02	1.3281757393e-02	1.5103494004e+01	3.6775256486e-01
2.8095687311e-01	1.2809568731e+00	0.0000000000e+00	5.0001196443e+00	2.8457764592e-03	2.8457764592e-03	1.6363222175e-13	1.3281757393e-02	3.7454121516e-02	1.3281757393e-02	1.5163667287e+01	3.6508316314e-01
2.8142591614e-01	1.2814259161e+00	0.0000000000e+00	5.0001104059e+00	2.8250823127e-03	2.8250823127e-03	2.1115432765e-13	1.3281757393e-02	3.7463243575e-02	1.3281757393e-02	1.5223840570e+01	3.6242832199e-01
2.8189495916e-01	1.2818949592e+00	0.0000000000e+00	5.0000999122e+00	2.8045016640e-03	2.8045016640e-03	2.6391148981e-13	1.3281757393e-02	3.7472364524e-02	1.3281757393e-02	1.5284013853e+01	3.5978804140e-01
2.8236400219e-01	1.2823640022e+00	0.0000000000e+00	5.0000881634e+00	2.7840345130e-03	2.7840345130e-03	3.2165128513e-13	1.3281757393e-02	3.7481484362e-02	1.3281757393e-02	1.5344187136e+01	3.5716232138e-01
2.8283304522e-01	1.2828330452e+00	0.0000000000e+00	5.0000751594e+00	2.7636808597e-03	2.7636808597e-03	3.8412713405e-13	1.3281757393e-02	3.7490603092e-02	1.3281757393e-02	1.5404360419e+01	3.5455116193e-01
2.8330208824e-01	1.2833020882e+00	0.0000000000e+00	5.0000609001e+00	2.7434407042e-03	2.7434407042e-03	4.5109825430e-13	1.3281757393e-02	3.7499720712e-02	1.3281757393e-02	1.5464533702e+01	3.5195456304e-01
2.8377113127e-01	1.2837711313e+00	0.0000000000e+00	5.0000453855e+00	2.7233140465e-03	2.7233140465e-03	5.2232961277e-13	1.3281757393e-02	3.7508837224e-02	1.3281757393e-02	1.5524706985e+01	3.4937252472e-01
2.8424017430e-01	1.2842401743e+00	0.0000000000e+00	5.0000286157e+00	2.7033008865e-03	2.7033008865e-03	5.9759187583e-13	1.3281757393e-02	3.7517952629e-02	1.3281757393e-02	1.5584880268e+01	3.4680504696e-01
2.8470921732e-01	1.2847092173e+00	0.0000000000e+00	5.0000105906e+00	2.6834012242e-03	2.6834012242e-03	6.7666135790e-13	1.3281757393e-02	3.7527066926e-02	1.3281757393e-02	1.5645053550e+01	3.4425212977e-01
2.8517826035e-01	1.2851782604e+00	0.0000000000e+00	4.9999913103e+00	2.6636150597e-03	2.6636150597e-03	7.5931996833e-13	1.3281757393e-02	3.7536180116e-02	1.3281757393e-02	1.5705226833e+01	3.4171377314e-01
2.8564730338e-01	1.2856473034e+00	0.0000000000e+00	4.9999707746e+00	2.6439423929e-03	2.6439423929e-03	8.4535515685e-13	1.3281757393e-02	3.7545292201e-02	1.3281757393e-02	1.5765400116e+01	3.3918997708e-01
2.8611634640e-01	1.2861163464e+00	0.0000000000e+00	4.9999489837e+00	2.6243832238e-03	2.6243832238e-03	9.3455985742e-13	1.3281757393e-02	3.7554403180e-02	1.3281757393e-02	1.5825573399e+01	3.3668074159e-01
2.8658538943e-01	1.2865853894e+00	0.0000000000e+00	4.9999259374e+00	2.6049375526e-03	2.6049375526e-03	1.0267324306e-12	1.3281757393e-02	3.7563513053e-02	1.3281757393e-02	1.5885746682e+01	3.3418606666e-01
2.8705443246e-01	1.2870544325e+00	0.0000000000e+00	4.9999016357e+00	2.5856053790e-03	2.5856053790e-03	1.1216766045e-12	1.3281757393e-02	3.7572621822e-02	1.3281757393e-02	1.5945919965e+01	3.3170595230e-01
2.8752347548e-01	1.2875234755e+00	0.0000000000e+00	4.9998760787e+00	2.5663867032e-03	2.5663867032e-03	1.2192014146e-12	1.3281757393e-02	3.7581729488e-02	1.3281757393e-02	1.6006093248e+01	3.2924039850e-01
2.8799251851e-01	1.2879925185e+00	0.0000000000e+00	4.9998492663e+00	2.5472815251e-03	2.5472815251e-03	1.3191211418e-12	1.3281757393e-02	3.7590836049e-02	1.3281757393e-02	1.6066266531e+01	3.2678940527e-01
2.8846156154e-01	1.2884615615e+00	0.0000000000e+00	4.9998211985e+00	2.5282898448e-03	2.5282898448e-03	1.4212552497e-12	1.3281757393e-02	3.7599941508e-02	1.3281757393e-02	1.6126439813e+01	3.2435297260e-01
2.8893060457e-01	1.2889306046e+00	0.0000000000e+00	4.9997918753e+00	2.5094116623e-03	2.5094116623e-03	1.5254283205e-12	1.3281757393e-02	3.7609045865e-02	1.3281757393e-02	1.6186613096e+01	3.2193110050e-01
2.8939964759e-01	1.2893996476e+00	0.0000000000e+00	4.9997612966e+00	2.4906469774e-03	2.4906469774e-03	1.6314699896e-12	1.3281757393e-02	3.7618149119e-02	1.3281757393e-02	1.6246786379e+01	3.1952378897e-01
2.8986869062e-01	1.2898686906e+00	0.0000000000e+00	4.9998677050e+00	2.4755176249e-03	2.4755176249e-03	4.7462526902e-13	1.5854635719e-02	3.9914993505e-02	1.5854635719e-02	1.6306959662e+01	3.1758285230e-01
2.9033773365e-01	1.2903377336e+00	0.0000000000e+00	4.9998780259e+00	2.4624492329e-03	2.4624492329e-03	4.4661564843e-13	1.5854635719e-02	3.9924647139e-02	1.5854635719e-02	1.6367132945e+01	3.1590631517e-01
2.9080677667e-01	1.2908067767e+00	0.0000000000e+00	4.9998880507e+00	2.4494335486e-03	2.4494335486e-03	4.1954271615e-13	1.5854635719e-02	3.9934299607e-02	1.5854635719e-02	1.6427306228e+01	3.1423653989e-01
2.9127581970e-01	1.2912758197e+00	0.0000000000e+00	4.9998977794e+00	2.4364705720e-03	2.4364705720e-03	3.9339821541e-13	1.5854635719e-02	3.9943950908e-02	1.5854635719e-02	1.6487479511e+01	3.1257352645e-01
2.9174486273e-01	1.2917448627e+00	0.0000000000e+00	4.9999072120e+00	2.4235603031e-03	2.4235603031e-03	3.6817393715e-13	1.5854635719e-02	3.9953601043e-02	1.5854635719e-02	1.6547652794e+01	3.1091727485e-01
2.9221390575e-01	1.2922139058e+00	0.0000000000e+00	4.9999163486e+00	2.4107027419e-03	2.4107027419e-03	3.4386171999e-13	1.5854635719e-02	3.9963250013e-02	1.5854635719e-02	1.6607826077e+01	3.0926778510e-01
2.9268294878e-01	1.2926829488e+00	0.0000000000e+00	4.9999251890e+00	2.3978978885e-03	2.3978978885e-03	3.2045344996e-13	1.5854635719e-02	3.9972897818e-02	1.5854635719e-02	1.6667999359e+01	3.0762505720e-01
2.9315199181e-01	1.2931519918e+00	0.0000000000e+00	4.9999337334e+00	2.3851457428e-03	2.3851457428e-03	2.9794106038e-13	1.5854635719e-02	3.9982544459e-02	1.5854635719e-02	1.6728172642e+01	3.0598909114e-01
2.9362103483e-01	1.2936210348e+00	0.0000000000e+00	4.9999419816e+00	2.3724463048e-03	2.3724463048e-03	2.7631653161e-13	1.5854635719e-02	3.9992189936e-02	1.5854635719e-02	1.6788345925e+01	3.0435988693e-01
2.9409007786e-01	1.2940900779e+00	0.0000000000e+00	4.9999499338e+00	2.3597995745e-03	2.3597995745e-03	2.5557189096e-13	1.5854635719e-02	4.0001834251e-02	1.5854635719e-02	1.6848519208e+01	3.0273744457e-01
2.9455912089e-01	1.2945591209e+00	0.0000000000e+00	4.9999575899e+00	2.3472055520e-03	2.3472055520e-03	2.3569921243e-13	1.5854635719e-02	4.0011477403e-02	1.5854635719e-02	1.6908692491e+01	3.0112176405e-01
2.9502816391e-01	1.2950281639e+00	0.0000000000e+00	4.9999649499e+00	2.3346642372e-03	2.3346642372e-03	2.1669061664e-13	1.5854635719e-02	4.0021119393e-02	1.5854635719e-02	1.6968865774e+01	2.9951284538e-01
2.9549720694e-01	1.2954972069e+00	0.0000000000e+00	4.9999720139e+00	2.3221756301e-03	2.3221756301e-03	1.9853827051e-13	1.5854635718e-02	4.0030760221e-02	1.5854635719e-02	1.7029039057e+01	2.9791068855e-01
2.9596624997e-01	1.2959662500e+00	0.0000000000e+00	4.9999787817e+00	2.3097397307e-03	2.3097397307e-03	1.8123438722e-13	1.5854635718e-02	4.0040399889e-02	1.5854635719e-02	1.7089212340e+01	2.9631529357e-01
2.9643529300e-01	1.2964352930e+00	0.0000000000e+00	4.9999852535e+00	2.2973565391e-03	2.2973565391e-03	1.6477122594e-13	1.5854635718e-02	4.0050038397e-02	1.5854635719e-02	1.7149385623e+01	2.9472666043e-01
2.9690433602e-01	1.2969043360e+00	0.0000000000e+00	4.9999914292e+00	2.2850260551e-03	2.2850260551e-03	1.4914109171e-13	1.5854635718e-02	4.0059675745e-02	1.5854635719e-02	1.7209558905e+01	2.9314478914e-01
2.9737337905e-01	1.2973733790e+00	0.0000000000e+00	4.9999973088e+00	2.2727482789e-03	2.2727482789e-03	1.3433633524e-13	1.5854635718e-02	4.0069311934e-02	1.5854635719e-02	1.7269732188e+01	2.9156967970e-01
2.9784242208e-01	1.2978424221e+00	0.0000000000e+00	5.0000028923e+00	2.2605232104e-03	2.2605232104e-03	1.2034935271e-13	1.5854635718e-02	4.0078946964e-02	1.5854635719e-02	1.7329905471e+01	2.9000133210e-01
2.9831146510e-01	1.2983114651e+00	0.0000000000e+00	5.0000081798e+00	2.2483508497e-03	2.2483508497e-03	1.0717258566e-13	1.5854635718e-02	4.0088580836e-02	1.5854635719e-02	1.7390078754e+01	2.8843974635e-01
2.9878050813e-01	1.2987805081e+00	0.0000000000e+00	5.0000131712e+00	2.2362311966e-03	2.2362311966e-03	9.4798520745e-14	1.5854635718e-02	4.0098213551e-02	1.5854635719e-02	1.7450252037e+01	2.8688492245e-01
2.9924955116e-01	1.2992495512e+00	0.0000000000e+00	5.0000178665e+00	2.2241642513e-03	2.2241642513e-03	8.3219689600e-14	1.5854635718e-02	4.0107845109e-02	1.5854635719e-02	1.7510425320e+01	2.8533686039e-01
2.9971859418e-01	1.2997185942e+00	0.0000000000e+00	5.0000222658e+00	2.2121500137e-03	2.2121500137e-03	7.2428668658e-14	1.5854635718e-02	4.0117475511e-02	1.5854635719e-02	1.7570598603e+01	2.8379556017e-01
3.0018763721e-01	1.3001876372e+00	0.0000000000e+00	5.0000263690e+00	2.2001884838e-03	2.2001884838e-03	6.2418078957e-14	1.5854635718e-02	4.0127104757e-02	1.5854635719e-02	1.7630771886e+01	2.8226102180e-01
3.0065668024e-01	1.3006566802e+00	0.0000000000e+00	5.0000301761e+00	2.1882796617e-03	2.1882796617e-03	5.3180585995e-14	1.5854635718e-02	4.0136732848e-02	1.5854635719e-02	1.7690945169e+01	2.8073324528e-01
3.0112572326e-01	1.3011257233e+00	0.0000000000e+00	5.0000336871e+00	2.1764235473e-03	2.1764235473e-03	4.4708899512e-14	1.5854635718e-02	4.0146359784e-02	1.5854635719e-02	1.7751118451e+01	2.7921223061e-01
3.0159476629e-01	1.3015947663e+00	0.0000000000e+00	5.0000369021e+00	2.1646201405e-03	2.1646201405e-03	3.6995773373e-14	1.5854635718e-02	4.0155985566e-02	1.5854635719e-02	1.7811291734e+01	2.7769797778e-01
3.0206380932e-01	1.3020638093e+00	0.0000000000e+00	5.0000398210e+00	2.1528694416e-03	2.1528694416e-03	3.0034005330e-14	1.5854635718e-02	4.0165610194e-02	1.5854635719e-02	1.7871465017e+01	2.7619048679e-01
3.0253285235e-01	1.3025328523e+00	0.0000000000e+00	5.0000424438e+00	2.1411714503e-03	2.1411714503e-03	2.3816436900e-14	1.5854635718e-02	4.0175233669e-02	1.5854635719e-02	1.7931638300e+01	2.7468975765e-01
3.0300189537e-01	1.3030018954e+00	0.0000000000e+00	5.0000447706e+00	2.1295261667e-03	2.1295261667e-03	1.8335953155e-14	1.5854635718e-02	4.0184855992e-02	1.5854635719e-02	1.7991811583e+01	2.7319579036e-01
3.0347093840e-01	1.3034709384e+00	0.0000000000e+00	5.0000468013e+00	2.1179335909e-03	2.1179335909e-03	1.3585482574e-14	1.5854635718e-02	4.0194477163e-02	1.5854635719e-02	1.8051984866e+01	2.7170858492e-01
3.0393998143e-01	1.3039399814e+00	0.0000000000e+00	5.0000485359e+00	2.1063937228e-03	2.1063937228e-03	9.5579968409e-15	1.5854635718e-02	4.0204097183e-02	1.5854635719e-02	1.8112158149e+01	2.7022814131e-01
3.0440902445e-01	1.3044090245e+00	0.0000000000e+00	5.0000499744e+00	2.0949065625e-03	2.0949065625e-03	6.2465106974e-15	1.5854635718e-02	4.0213716052e-02	1.5854635719e-02	1.8172331432e+01	2.6875445956e-01
3.0487806748e-01	1.3048780675e+00	0.0000000000e+00	5.0000511169e+00	2.0834721098e-03	2.0834721098e-03	3.6440817523e-15	1.5854635718e-02	4.0223333770e-02	1.5854635719e-02	1.8232504714e+01	2.6728753965e-01
3.0534711051e-01	1.3053471105e+00	0.0000000000e+00	5.0000519634e+00	2.0720903649e-03	2.0720903649e-03	1.7438103139e-15	1.5854635718e-02	4.0232950339e-02	1.5854635719e-02	1.8292677997e+01	2.6582738159e-01
3.0581615353e-01	1.3058161535e+00	0.0000000000e+00	5.0000525137e+00	2.0607613277e-03	2.0607613277e-03	5.3883921461e-16	1.5854635718e-02	4.0242565759e-02	1.5854635719e-02	1.8352851280e+01	2.6437398537e-01
3.0628519656e-01	1.3062851966e+00	0.0000000000e+00	5.0000527680e+00	2.0494849982e-03	2.0494849982e-03	2.2353639258e-17	1.5854635718e-02	4.0252180030e-02	1.5854635719e-02	1.8413024563e+01	2.6292735100e-01
3.0675423959e-01	1.3067542396e+00	0.0000000000e+00	5.0000527263e+00	2.0382613764e-03	2.0382613764e-03	1.8758095078e-16	1.5854635718e-02	4.0261793153e-02	1.5854635719e-02	1.8473197846e+01	2.6148747848e-01
3.0722328261e-01	1.3072232826e+00	0.0000000000e+00	5.0000523884e+00	2.0270904624e-03	2.0270904624e-03	1.0277905173e-15	1.5854635718e-02	4.0271405129e-02	1.5854635719e-02	1.8533371129e+01	2.6005436780e-01
3.0769232564e-01	1.3076923256e+00	0.0000000000e+00	5.0000517545e+00	2.0159722561e-03	2.0159722561e-03	2.5362935404e-15	1.5854635718e-02	4.0281015957e-02	1.5854635719e-02	1.8593544412e+01	2.5862801896e-01
3.0816136867e-01	1.3081613687e+00	0.0000000000e+00	5.0000508246e+00	2.0049067575e-03	2.0049067575e-03	4.7064428796e-15	1.5854635718e-02	4.0290625639e-02	1.5854635719e-02	1.8653717695e+01	2.5720843198e-01
3.0863041169e-01	1.3086304117e+00	0.0000000000e+00	5.0000495985e+00	1.9938939666e-03	1.9938939666e-03	7.5316328848e-15	1.5854635718e-02	4.0300234176e-02	1.5854635719e-02	1.8713890978e+01	2.5579560684e-01
3.0909945472e-01	1.3090994547e+00	0.0000000000e+00	5.0000480764e+00	1.9829338834e-03	1.9829338834e-03	1.1005299219e-14	1.5854635718e-02	4.0309841567e-02	1.5854635719e-02	1.8774064260e+01	2.5438954354e-01
3.0956849775e-01	1.3095684977e+00	0.0000000000e+00	5.0000462582e+00	1.9720265080e-03	1.9720265080e-03	1.5120918690e-14	1.5854635718e-02	4.0319447813e-02	1.5854635719e-02	1.8834237543e+01	2.5299024209e-01
3.1003754078e-01	1.3100375408e+00	0.0000000000e+00	5.0000441440e+00	1.9611718403e-03	1.9611718403e-03	1.9872009075e-14	1.5854635718e-02	4.0329052915e-02	1.5854635719e-02	1.8894410826e+01	2.5159770249e-01
3.1050658380e-01	1.3105065838e+00	0.0000000000e+00	5.0000417337e+00	1.9503698803e-03	1.9503698803e-03	2.5252128956e-14	1.5854635718e-02	4.0338656874e-02	1.5854635719e-02	1.8954584109e+01	2.5021192473e-01
3.1097562683e-01	1.3109756268e+00	0.0000000000e+00	5.0000390273e+00	1.9396206280e-03	1.9396206280e-03	3.1254877537e-14	1.5854635718e-02	4.0348259689e-02	1.5854635719e-02	1.9014757392e+01	2.4883290882e-01
3.1144466986e-01	1.3114446699e+00	0.0000000000e+00	5.0000360249e+00	1.9289240835e-03	1.9289240835e-03	3.7873894486e-14	1.5854635718e-02	4.0357861361e-02	1.5854635719e-02	1.9074930675e+01	2.4746065475e-01
3.1191371288e-01	1.3119137129e+00	0.0000000000e+00	5.0000327264e+00	1.9182802467e-03	1.9182802467e-03	4.5102859748e-14	1.5854635718e-02	4.0367461892e-02	1.5854635719e-02	1.9135103958e+01	2.4609516253e-01
3.1238275591e-01	1.3123827559e+00	0.0000000000e+00	5.0000291318e+00	1.9076891176e-03	1.9076891176e-03	5.2935493394e-14	1.5854635718e-02	4.0377061281e-02	1.5854635719e-02	1.9195277241e+01	2.4473643216e-01
3.1285179894e-01	1.3128517989e+00	0.0000000000e+00	5.0000252412e+00	1.8971506962e-03	1.8971506962e-03	6.1365555435e-14	1.5854635718e-02	4.0386659529e-02	1.5854635719e-02	1.9255450524e+01	2.4338446363e-01
3.1332084196e-01	1.3133208420e+00	0.0000000000e+00	5.0000210544e+00	1.8866649825e-03	1.8866649825e-03	7.0386845656e-14	1.5854635718e-02	4.0396256637e-02	1.5854635719e-02	1.9315623806e+01	2.4203925695e-01
3.1378988499e-01	1.3137898850e+00	0.0000000000e+00	5.0000165716e+00	1.8762319766e-03	1.8762319766e-03	7.9993203446e-14	1.5854635718e-02	4.0405852605e-02	1.5854635719e-02	1.9375797089e+01	2.4070081211e-01
3.1425892802e-01	1.3142589280e+00	0.0000000000e+00	5.0000117928e+00	1.8658516784e-03	1.8658516784e-03	9.0178507634e-14	1.5854635718e-02	4.0415447433e-02	1.5854635719e-02	1.9435970372e+01	2.3936912912e-01
3.1472797104e-01	1.3147279710e+00	0.0000000000e+00	5.0000067178e+00	1.8555240879e-03	1.8555240879e-03	1.0093667631e-13	1.5854635718e-02	4.0425041123e-02	1.5854635719e-02	1.9496143655e+01	2.3804420798e-01
3.1519701407e-01	1.3151970141e+00	0.0000000000e+00	5.0000013468e+00	1.8452492052e-03	1.8452492052e-03	1.1226166666e-13	1.5854635718e-02	4.0434633674e-02	1.5854635719e-02	1.9556316938e+01	2.3672604868e-01
3.1566605710e-01	1.3156660571e+00	0.0000000000e+00	4.9999956797e+00	1.8350270301e-03	1.8350270301e-03	1.2414747478e-13	1.5854635718e-02	4.0444225088e-02	1.5854635719e-02	1.9616490221e+01	2.3541465123e-01
3.1613510013e-01	1.3161351001e+00	0.0000000000e+00	4.9999897166e+00	1.8248575628e-03	1.8248575628e-03	1.3658813557e-13	1.5854635718e-02	4.0453815365e-02	1.5854635719e-02	1.9676663504e+01	2.3411001562e-01
3.1660414315e-01	1.3166041432e+00	0.0000000000e+00	4.9999834573e+00	1.8147408032e-03	1.8147408032e-03	1.4957772246e-13	1.5854635718e-02	4.0463404505e-02	1.5854635719e-02	1.9736836787e+01	2.3281214186e-01
3.1707318618e-01	1.3170731862e+00	0.0000000000e+00	4.9999769020e+00	1.8046767513e-03	1.8046767513e-03	1.6311034735e-13	1.5854635718e-02	4.0472992509e-02	1.5854635719e-02	1.9797010070e+01	2.3152102995e-01
3.1754222921e-01	1.3175422292e+00	0.0000000000e+00	4.9999700506e+00	1.7946654072e-03	1.7946654072e-03	1.7718016036e-13	1.5854635718e-02	4.0482579377e-02	1.5854635719e-02	1.9857183352e+01	2.3023667988e-01
3.1801127223e-01	1.3180112722e+00	0.0000000000e+00	4.9999629032e+00	1.7847067707e-03	1.7847067707e-03	1.9178134971e-13	1.5854635718e-02	4.0492165110e-02	1.5854635719e-02	1.9917356635e+01	2.2895909165e-01
3.1848031526e-01	1.3184803153e+00	0.0000000000e+00	4.9999554596e+00	1.7748008420e-03	1.7748008420e-03	2.0690814152e-13	1.5854635718e-02	4.0501749709e-02	1.5854635719e-02	1.9977529918e+01	2.2768826528e-01
3.1894935829e-01	1.3189493583e+00	0.0000000000e+00	4.9999477200e+00	1.7649476210e-03	1.7649476210e-03	2.2255479969e-13	1.5854635718e-02	4.0511333174e-02	1.5854635719e-02	2.0037703201e+01	2.2642420075e-01
3.1941840131e-01	1.3194184013e+00	0.0000000000e+00	4.9999396842e+00	1.7551471078e-03	1.7551471078e-03	2.3871562567e-13	1.5854635718e-02	4.0520915505e-02	1.5854635719e-02	2.0097876484e+01	2.2516689806e-01
3.1988744434e-01	1.3198874443e+00	0.0000000000e+00	4.9999313524e+00	1.7453993022e-03	1.7453993022e-03	2.5538495832e-13	1.5854635718e-02	4.0530496704e-02	1.5854635719e-02	2.0158049767e+01	2.2391635722e-01
3.2035648737e-01	1.3203564874e+00	0.0000000000e+00	4.9999227245e+00	1.7357042044e-03	1.7357042044e-03	2.7255717379e-13	1.5854635718e-02	4.0540076770e-02	1.5854635719e-02	2.0218223050e+01	2.2267257823e-01
3.2082553039e-01	1.3208255304e+00	0.0000000000e+00	4.9999138005e+00	1.7260618143e-03	1.7260618143e-03	2.9022668531e-13	1.5854635718e-02	4.0549655704e-02	1.5854635719e-02	2.0278396333e+01	2.2143556108e-01
3.2129457342e-01	1.3212945734e+00	0.0000000000e+00	4.9999588495e+00	1.7163021261e-03	1.7163021261e-03	4.2830697053e-14	1.5854635718e-02	4.0559233507e-02	1.5854635719e-02	2.0338569616e+01	2.2018349582e-01
3.2176361645e-01	1.3217636164e+00	0.0000000000e+00	4.9999620511e+00	1.7067303946e-03	1.7067303946e-03	4.0405522044e-14	1.5854635718e-02	4.0568810180e-02	1.5854635719e-02	2.0398742898e+01	2.1895554343e-01
3.2223265947e-01	1.3222326595e+00	0.0000000000e+00	4.9999651611e+00	1.6971939466e-03	1.6971939466e-03	3.8053309437e-14	1.5854635718e-02	4.0578385722e-02	1.5854635719e-02	2.0458916181e+01	2.1773211754e-01
3.2270170250e-01	1.3227017025e+00	0.0000000000e+00	4.9999681795e+00	1.6876927823e-03	1.6876927823e-03	3.5773847472e-14	1.5854635718e-02	4.0587960134e-02	1.5854635719e-02	2.0519089464e+01	2.1651321817e-01
3.2317074553e-01	1.3231707455e+00	0.0000000000e+00	4.9999711065e+00	1.6782269015e-03	1.6782269015e-03	3.3566924977e-14	1.5854635718e-02	4.0597533418e-02	1.5854635719e-02	2.0579262747e+01	2.1529884530e-01
3.2363978856e-01	1.3236397886e+00	0.0000000000e+00	4.9999739419e+00	1.6687963042e-03	1.6687963042e-03	3.1432331322e-14	1.5854635718e-02	4.0607105573e-02	1.5854635719e-02	2.0639436030e+01	2.1408899895e-01
3.2410883158e-01	1.3241088316e+00	0.0000000000e+00	4.9999766858e+00	1.6594009905e-03	1.6594009905e-03	2.9369856456e-14	1.5854635718e-02	4.0616676599e-02	1.5854635719e-02	2.0699609313e+01	2.1288367910e-01
3.2457787461e-01	1.3245778746e+00	0.0000000000e+00	4.9999793382e+00	1.6500409603e-03	1.6500409603e-03	2.7379290879e-14	1.5854635718e-02	4.0626246498e-02	1.5854635719e-02	2.0759782596e+01	2.1168288576e-01
3.2504691764e-01	1.3250469176e+00	0.0000000000e+00	4.9999818991e+00	1.6407162137e-03	1.6407162137e-03	2.5460425658e-14	1.5854635718e-02	4.0635815271e-02	1.5854635719e-02	2.0819955879e+01	2.1048661894e-01
3.2551596066e-01	1.3255159607e+00	0.0000000000e+00	4.9999843684e+00	1.6314267507e-03	1.6314267507e-03	2.3613052417e-14	1.5854635718e-02	4.0645382916e-02	1.5854635719e-02	2.0880129161e+01	2.0929487862e-01
3.2598500369e-01	1.3259850037e+00	0.0000000000e+00	4.9999867462e+00	1.6221725712e-03	1.6221725712e-03	2.1836963340e-14	1.5854635718e-02	4.0654949436e-02	1.5854635719e-02	2.0940302444e+01	2.0810766480e-01
3.2645404672e-01	1.3264540467e+00	0.0000000000e+00	4.9999890324e+00	1.6129536753e-03	1.6129536753e-03	2.0131951164e-14	1.5854635718e-02	4.0664514830e-02	1.5854635719e-02	2.1000475727e+01	2.0692497750e-01
3.2692308974e-01	1.3269230897e+00	0.0000000000e+00	4.9999912272e+00	1.6037700630e-03	1.6037700630e-03	1.8497809185e-14	1.5854635718e-02	4.0674079100e-02	1.5854635719e-02	2.1060649010e+01	2.0574681671e-01
3.2739213277e-01	1.3273921328e+00	0.0000000000e+00	4.9999933304e+00	1.5946217342e-03	1.5946217342e-03	1.6934331245e-14	1.5854635718e-02	4.0683642245e-02	1.5854635719e-02	2.1120822293e+01	2.0457318243e-01
3.2786117580e-01	1.3278611758e+00	0.0000000000e+00	4.9999953421e+00	1.5855086889e-03	1.5855086889e-03	1.5441311742e-14	1.5854635718e-02	4.0693204266e-02	1.5854635719e-02	2.1180995576e+01	2.0340407465e-01
3.2833021882e-01	1.3283302188e+00	0.0000000000e+00	4.9999972623e+00	1.5764309272e-03	1.5764309272e-03	1.4018545627e-14	1.5854635718e-02	4.0702765164e-02	1.5854635719e-02	2.1241168859e+01	2.0223949339e-01
3.2879926185e-01	1.3287992619e+00	0.0000000000e+00	4.9999990909e+00	1.5673884491e-03	1.5673884491e-03	1.2665828394e-14	1.5854635718e-02	4.0712324939e-02	1.5854635719e-02	2.1301342142e+01	2.0107943863e-01
3.2926830488e-01	1.3292683049e+00	0.0000000000e+00	5.0000008281e+00	1.5583812545e-03	1.5583812545e-03	1.1382956084e-14	1.5854635718e-02	4.0721883592e-02	1.5854635719e-02	2.1361515425e+01	1.9992391038e-01
3.2973734790e-01	1.3297373479e+00	0.0000000000e+00	5.0000024737e+00	1.5494093435e-03	1.5494093435e-03	1.0169725290e-14	1.5854635718e-02	4.0731441123e-02	1.5854635719e-02	2.1421688707e+01	1.9877290864e-01
3.3020639093e-01	1.3302063909e+00	0.0000000000e+00	5.0000040277e+00	1.5404727161e-03	1.5404727161e-03	9.0259331392e-15	1.5854635718e-02	4.0740997533e-02	1.5854635719e-02	2.1481861990e+01	1.9762643341e-01
3.3067543396e-01	1.3306754340e+00	0.0000000000e+00	5.0000054903e+00	1.5315713722e-03	1.5315713722e-03	7.9513773122e-15	1.5854635718e-02	4.0750552823e-02	1.5854635719e-02	2.1542035273e+01	1.9648448469e-01
3.3114447699e-01	1.3311444770e+00	0.0000000000e+00	5.0000068613e+00	1.5227053118e-03	1.5227053118e-03	6.9458560221e-15	1.5854635718e-02	4.0760106992e-02	1.5854635719e-02	2.1602208556e+01	1.9534706248e-01
3.3161352001e-01	1.3316135200e+00	0.0000000000e+00	5.0000081408e+00	1.5138745350e-03	1.5138745350e-03	6.0091680275e-15	1.5854635718e-02	4.0769660041e-02	1.5854635719e-02	2.1662381839e+01	1.9421416678e-01
3.3208256304e-01	1.3320825630e+00	0.0000000000e+00	5.0000093288e+00	1.5050790418e-03	1.5050790418e-03	5.1411126201e-15	1.5854635718e-02	4.0779211972e-02	1.5854635719e-02	2.1722555122e+01	1.9308579758e-01
3.3255160607e-01	1.3325516061e+00	0.0000000000e+00	5.0000104252e+00	1.4963188321e-03	1.4963188321e-03	4.3414896309e-15	1.5854635718e-02	4.0788762784e-02	1.5854635719e-02	2.1782728405e+01	1.9196195490e-01
3.3302064909e-01	1.3330206491e+00	0.0000000000e+00	5.0000114302e+00	1.4875939060e-03	1.4875939060e-03	3.6100994272e-15	1.5854635718e-02	4.0798312478e-02	1.5854635719e-02	2.1842901688e+01	1.9084263872e-01
3.3348969212e-01	1.3334896921e+00	0.0000000000e+00	5.0000123436e+00	1.4789042635e-03	1.4789042635e-03	2.9467429078e-15	1.5854635718e-02	4.0807861054e-02	1.5854635719e-02	2.1903074971e+01	1.8972784906e-01
3.3395873515e-01	1.3339587351e+00	0.0000000000e+00	5.0000131655e+00	1.4702499045e-03	1.4702499045e-03	2.3512215041e-15	1.5854635717e-02	4.0817408513e-02	1.5854635719e-02	2.1963248253e+01	1.8861758590e-01
3.3442777817e-01	1.3344277782e+00	0.0000000000e+00	5.0000138958e+00	1.4616308290e-03	1.4616308290e-03	1.8233371802e-15	1.5854635717e-02	4.0826954856e-02	1.5854635719e-02	2.2023421536e+01	1.8751184925e-01
3.3489682120e-01	1.3348968212e+00	0.0000000000e+00	5.0000145347e+00	1.4530470372e-03	1.4530470372e-03	1.3628924264e-15	1.5854635717e-02	4.0836500083e-02	1.5854635719e-02	2.2083594819e+01	1.8641063911e-01
3.3536586423e-01	1.3353658642e+00	0.0000000000e+00	5.0000150820e+00	1.4444985288e-03	1.4444985288e-03	9.6969026410e-16	1.5854635717e-02	4.0846044195e-02	1.5854635719e-02	2.2143768102e+01	1.8531395548e-01
3.3583490725e-01	1.3358349073e+00	0.0000000000e+00	5.0000155377e+00	1.4359853041e-03	1.4359853041e-03	6.4353423876e-16	1.5854635717e-02	4.0855587191e-02	1.5854635719e-02	2.2203941385e+01	1.8422179836e-01
3.3630395028e-01	1.3363039503e+00	0.0000000000e+00	5.0000159020e+00	1.4275073629e-03	1.4275073629e-03	3.8422842284e-16	1.5854635717e-02	4.0865129073e-02	1.5854635719e-02	2.2264114668e+01	1.8313416775e-01
3.3677299331e-01	1.3367729933e+00	0.0000000000e+00	5.0000161747e+00	1.4190647052e-03	1.4190647052e-03	1.9157741079e-16	1.5854635717e-02	4.0874669842e-02	1.5854635719e-02	2.2324287951e+01	1.8205106364e-01
3.3724203634e-01	1.3372420363e+00	0.0000000000e+00	5.0000163560e+00	1.4106573311e-03	1.4106573311e-03	6.5386320253e-17	1.5854635717e-02	4.0884209497e-02	1.5854635719e-02	2.2384461234e+01	1.8097248605e-01
3.3771107936e-01	1.3377110794e+00	0.0000000000e+00	5.0000164457e+00	1.4022852406e-03	1.4022852406e-03	5.4607890844e-18	1.5854635717e-02	4.0893748039e-02	1.5854635719e-02	2.2444634517e+01	1.7989843496e-01
3.3818012239e-01	1.3381801224e+00	0.0000000000e+00	5.0000164438e+00	1.3939484336e-03	1.3939484336e-03	1.1606974673e-17	1.5854635717e-02	4.0903285469e-02	1.5854635719e-02	2.2504807799e+01	1.7882891039e-01
3.3864916542e-01	1.3386491654e+00	0.0000000000e+00	5.0000163505e+00	1.3856469102e-03	1.3856469102e-03	8.3631552151e-17	1.5854635717e-02	4.0912821787e-02	1.5854635719e-02	2.2564981082e+01	1.7776391232e-01
3.3911820844e-01	1.3391182084e+00	0.0000000000e+00	5.0000161656e+00	1.3773806703e-03	1.3773806703e-03	2.2134171333e-16	1.5854635717e-02	4.0922356994e-02	1.5854635719e-02	2.2625154365e+01	1.7670344076e-01
3.3958725147e-01	1.3395872515e+00	0.0000000000e+00	5.0000158892e+00	1.3691497140e-03	1.3691497140e-03	4.2454516513e-16	1.5854635717e-02	4.0931891090e-02	1.5854635719e-02	2.2685327648e+01	1.7564749571e-01
3.4005629450e-01	1.3400562945e+00	0.0000000000e+00	5.0000155213e+00	1.3609540413e-03	1.3609540413e-03	6.9305012742e-16	1.5854635717e-02	4.0941424075e-02	1.5854635719e-02	2.2745500931e+01	1.7459607717e-01
3.4052533752e-01	1.3405253375e+00	0.0000000000e+00	5.0000150618e+00	1.3527936521e-03	1.3527936521e-03	1.0266653337e-15	1.5854635717e-02	4.0950955951e-02	1.5854635719e-02	2.2805674214e+01	1.7354918514e-01
3.4099438055e-01	1.3409943806e+00	0.0000000000e+00	5.0000145108e+00	1.3446685464e-03	1.3446685464e-03	1.4252000270e-15	1.5854635717e-02	4.0960486718e-02	1.5854635719e-02	2.2865847497e+01	1.7250681962e-01
3.4146342358e-01	1.3414634236e+00	0.0000000000e+00	5.0000138683e+00	1.3365787244e-03	1.3365787244e-03	1.8884639604e-15	1.5854635717e-02	4.0970016376e-02	1.5854635719e-02	2.2926020780e+01	1.7146898060e-01
3.4193246660e-01	1.3419324666e+00	0.0000000000e+00	5.0000131343e+00	1.3285241859e-03	1.3285241859e-03	2.4162673952e-15	1.5854635717e-02	4.0979544926e-02	1.5854635719e-02	2.2986194062e+01	1.7043566810e-01
3.4240150963e-01	1.3424015096e+00	0.0000000000e+00	5.0000123088e+00	1.3205049309e-03	1.3205049309e-03	3.0084210987e-15	1.5854635717e-02	4.0989072369e-02	1.5854635719e-02	2.3046367345e+01	1.6940688211e-01
3.4287055266e-01	1.3428705527e+00	0.0000000000e+00	5.0000113917e+00	1.3125209595e-03	1.3125209595e-03	3.6647363440e-15	1.5854635717e-02	4.0998598704e-02	1.5854635719e-02	2.3106540628e+01	1.6838262262e-01
3.4333959568e-01	1.3433395957e+00	0.0000000000e+00	5.0000103831e+00	1.3045722716e-03	1.3045722716e-03	4.3850249091e-15	1.5854635717e-02	4.1008123932e-02	1.5854635719e-02	2.3166713911e+01	1.6736288964e-01
3.4380863871e-01	1.3438086387e+00	0.0000000000e+00	5.0000092830e+00	1.2966588674e-03	1.2966588674e-03	5.1690990708e-15	1.5854635717e-02	4.1017648055e-02	1.5854635719e-02	2.3226887194e+01	1.6634768317e-01
3.4427768174e-01	1.3442776817e+00	0.0000000000e+00	5.0000080913e+00	1.2887807466e-03	1.2887807466e-03	6.0167716122e-15	1.5854635717e-02	4.1027171072e-02	1.5854635719e-02	2.3287060477e+01	1.6533700321e-01
3.4474672477e-01	1.3447467248e+00	0.0000000000e+00	5.0000068082e+00	1.2809379095e-03	1.2809379095e-03	6.9278558140e-15	1.5854635717e-02	4.1036692983e-02	1.5854635719e-02	2.3347233760e+01	1.6433084976e-01
3.4521576779e-01	1.3452157678e+00	0.0000000000e+00	5.0000054335e+00	1.2731303558e-03	1.2731303558e-03	7.9021654522e-15	1.5854635717e-02	4.1046213790e-02	1.5854635719e-02	2.3407407043e+01	1.6332922282e-01
3.4568481082e-01	1.3456848108e+00	0.0000000000e+00	5.0000039673e+00	1.2653580858e-03	1.2653580858e-03	8.9395148061e-15	1.5854635717e-02	4.1055733494e-02	1.5854635719e-02	2.3467580326e+01	1.6233212239e-01
3.4615385385e-01	1.3461538538e+00	0.0000000000e+00	5.0000024095e+00	1.2576210993e-03	1.2576210993e-03	1.0039718644e-14	1.5854635717e-02	4.1065252093e-02	1.5854635719e-02	2.3527753608e+01	1.6133954847e-01
3.4662289687e-01	1.3466228969e+00	0.0000000000e+00	5.0000007603e+00	1.2499193963e-03	1.2499193963e-03	1.1202592235e-14	1.5854635717e-02	4.1074769590e-02	1.5854635719e-02	2.3587926891e+01	1.6035150105e-01
3.4709193990e-01	1.3470919399e+00	0.0000000000e+00	4.9999990195e+00	1.2422529770e-03	1.2422529770e-03	1.2427951334e-14	1.5854635717e-02	4.1084285984e-02	1.5854635719e-02	2.3648100174e+01	1.5936798015e-01
3.4756098293e-01	1.3475609829e+00	0.0000000000e+00	4.9999971872e+00	1.2346218411e-03	1.2346218411e-03	1.3715612193e-14	1.5854635717e-02	4.1093801276e-02	1.5854635719e-02	2.3708273457e+01	1.5838898575e-01
3.4803002595e-01	1.3480300260e+00	0.0000000000e+00	4.9999952633e+00	1.2270259889e-03	1.2270259889e-03	1.5065391556e-14	1.5854635717e-02	4.1103315466e-02	1.5854635719e-02	2.3768446740e+01	1.5741451787e-01
3.4849906898e-01	1.3484990690e+00	0.0000000000e+00	4.9999932480e+00	1.2194654202e-03	1.2194654202e-03	1.6477106648e-14	1.5854635717e-02	4.1112828555e-02	1.5854635719e-02	2.3828620023e+01	1.5644457649e-01
3.4896811201e-01	1.3489681120e+00	0.0000000000e+00	4.9999911411e+00	1.2119401350e-03	1.2119401350e-03	1.7950575189e-14	1.5854635717e-02	4.1122340544e-02	1.5854635719e-02	2.3888793306e+01	1.5547916162e-01
3.4943715503e-01	1.3494371550e+00	0.0000000000e+00	4.9999889426e+00	1.2044501334e-03	1.2044501334e-03	1.9485615384e-14	1.5854635717e-02	4.1131851433e-02	1.5854635719e-02	2.3948966589e+01	1.5451827326e-01
3.4990619806e-01	1.3499061981e+00	0.0000000000e+00	4.9999866527e+00	1.1969954154e-03	1.1969954154e-03	2.1082045917e-14	1.5854635717e-02	4.1141361223e-02	1.5854635719e-02	2.4009139872e+01	1.5356191141e-01
3.5037524109e-01	1.3503752411e+00	0.0000000000e+00	4.9999842712e+00	1.1895759809e-03	1.1895759809e-03	2.2739685961e-14	1.5854635717e-02	4.1150869913e-02	1.5854635719e-02	2.4069313154e+01	1.5261007607e-01
3.5084428412e-01	1.3508442841e+00	0.0000000000e+00	4.9999817983e+00	1.1821918300e-03	1.1821918300e-03	2.4458355173e-14	1.5854635717e-02	4.1160377505e-02	1.5854635719e-02	2.4129486437e+01	1.5166276723e-01
3.5131332714e-01	1.3513133271e+00	0.0000000000e+00	4.9999792337e+00	1.1748429626e-03	1.1748429626e-03	2.6237873690e-14	1.5854635717e-02	4.1169884000e-02	1.5854635719e-02	2.4189659720e+01	1.5071998491e-01
3.5178237017e-01	1.3517823702e+00	0.0000000000e+00	4.9999765777e+00	1.1675293788e-03	1.1675293788e-03	2.8078062117e-14	1.5854635717e-02	4.1179389396e-02	1.5854635719e-02	2.4249833003e+01	1.4978172909e-01
3.5225141320e-01	1.3522514132e+00	0.0000000000e+00	4.9999738301e+00	1.1602510785e-03	1.1602510785e-03	2.9978741560e-14	1.5854635717e-02	4.1188893696e-02	1.5854635719e-02	2.4310006286e+01	1.4884799979e-01
3.5272045622e-01	1.3527204562e+00	0.0000000000e+00	4.9999709910e+00	1.1530080618e-03	1.1530080618e-03	3.1939733581e-14	1.5854635717e-02	4.1198396899e-02	1.5854635719e-02	2.4370179569e+01	1.4791879699e-01
3.5318949925e-01	1.3531894992e+00	0.0000000000e+00	4.9999898519e+00	1.1466836173e-03	1.1466836173e-03	3.2026202589e-15	1.8832005188e-02	4.3640920475e-02	1.8832005190e-02	2.4430352852e+01	1.4710743733e-01
3.5365854228e-01	1.3536585423e+00	0.0000000000e+00	4.9999905547e+00	1.1415825147e-03	1.1415825147e-03	3.0484202174e-15	1.8832005188e-02	4.3650981869e-02	1.8832005190e-02	2.4490526135e+01	1.4645301956e-01
3.5412758530e-01	1.3541275853e+00	0.0000000000e+00	4.9999912401e+00	1.1364981940e-03	1.1364981940e-03	2.8980270434e-15	1.8832005187e-02	4.3661042103e-02	1.8832005190e-02	2.4550699418e+01	1.4580075474e-01
3.5459662833e-01	1.3545966283e+00	0.0000000000e+00	4.9999919083e+00	1.1314306552e-03	1.1314306552e-03	2.7514405299e-15	1.8832005187e-02	4.3671101178e-02	1.8832005190e-02	2.4610872700e+01	1.4515064286e-01
3.5506567136e-01	1.3550656714e+00	0.0000000000e+00	4.9999925591e+00	1.1263798984e-03	1.1263798984e-03	2.6086604722e-15	1.8832005187e-02	4.3681159095e-02	1.8832005190e-02	2.4671045983e+01	1.4450268392e-01
3.5553471438e-01	1.3555347144e+00	0.0000000000e+00	4.9999931926e+00	1.1213459234e-03	1.1213459234e-03	2.4696866654e-15	1.8832005187e-02	4.3691215854e-02	1.8832005190e-02	2.4731219266e+01	1.4385687793e-01
3.5600375741e-01	1.3560037574e+00	0.0000000000e+00	4.9999938088e+00	1.1163287304e-03	1.1163287304e-03	2.3345189095e-15	1.8832005187e-02	4.3701271456e-02	1.8832005190e-02	2.4791392549e+01	1.4321322488e-01
3.5647280044e-01	1.3564728004e+00	0.0000000000e+00	4.9999944077e+00	1.1113283193e-03	1.1113283193e-03	2.2031570022e-15	1.8832005187e-02	4.3711325901e-02	1.8832005190e-02	2.4851565832e+01	1.4257172478e-01
3.5694184346e-01	1.3569418435e+00	0.0000000000e+00	4.9999949893e+00	1.1063446902e-03	1.1063446902e-03	2.0756007447e-15	1.8832005187e-02	4.3721379190e-02	1.8832005190e-02	2.4911739115e+01	1.4193237761e-01
3.5741088649e-01	1.3574108865e+00	0.0000000000e+00	4.9999955536e+00	1.1013778429e-03	1.1013778429e-03	1.9518499401e-15	1.8832005187e-02	4.3731431323e-02	1.8832005190e-02	2.4971912398e+01	1.4129518340e-01
3.5787992952e-01	1.3578799295e+00	0.0000000000e+00	4.9999961006e+00	1.0964277776e-03	1.0964277776e-03	1.8319043938e-15	1.8832005187e-02	4.3741482301e-02	1.8832005190e-02	2.5032085681e+01	1.4066014212e-01
3.5834897255e-01	1.3583489725e+00	0.0000000000e+00	4.9999966302e+00	1.0914944941e-03	1.0914944941e-03	1.7157639097e-15	1.8832005187e-02	4.3751532124e-02	1.8832005190e-02	2.5092258964e+01	1.4002725379e-01
3.5881801557e-01	1.3588180156e+00	0.0000000000e+00	4.9999971426e+00	1.0865779926e-03	1.0865779926e-03	1.6034282959e-15	1.8832005187e-02	4.3761580793e-02	1.8832005190e-02	2.5152432246e+01	1.3939651840e-01
3.5928705860e-01	1.3592870586e+00	0.0000000000e+00	4.9999976376e+00	1.0816782731e-03	1.0816782731e-03	1.4948973615e-15	1.8832005187e-02	4.3771628309e-02	1.8832005190e-02	2.5212605529e+01	1.3876793596e-01
3.5975610163e-01	1.3597561016e+00	0.0000000000e+00	4.9999981154e+00	1.0767953354e-03	1.0767953354e-03	1.3901709177e-15	1.8832005187e-02	4.3781674671e-02	1.8832005190e-02	2.5272778812e+01	1.3814150646e-01
3.6022514465e-01	1.3602251447e+00	0.0000000000e+00	4.9999985758e+00	1.0719291797e-03	1.0719291797e-03	1.2892487742e-15	1.8832005187e-02	4.3791719882e-02	1.8832005190e-02	2.5332952095e+01	1.3751722990e-01
3.6069418768e-01	1.3606941877e+00	0.0000000000e+00	4.9999990189e+00	1.0670798058e-03	1.0670798058e-03	1.1921307468e-15	1.8832005187e-02	4.3801763940e-02	1.8832005190e-02	2.5393125378e+01	1.3689510628e-01
3.6116323071e-01	1.3611632307e+00	0.0000000000e+00	4.9999994447e+00	1.0622472139e-03	1.0622472139e-03	1.0988166507e-15	1.8832005187e-02	4.3811806846e-02	1.8832005190e-02	2.5453298661e+01	1.3627513561e-01
3.6163227373e-01	1.3616322737e+00	0.0000000000e+00	4.9999998532e+00	1.0574314039e-03	1.0574314039e-03	1.0093063009e-15	1.8832005187e-02	4.3821848602e-02	1.8832005190e-02	2.5513471944e+01	1.3565731789e-01
3.6210131676e-01	1.3621013168e+00	0.0000000000e+00	5.0000002444e+00	1.0526323759e-03	1.0526323759e-03	9.2359951709e-16	1.8832005187e-02	4.3831889207e-02	1.8832005190e-02	2.5573645227e+01	1.3504165310e-01
3.6257035979e-01	1.3625703598e+00	0.0000000000e+00	5.0000006183e+00	1.0478501297e-03	1.0478501297e-03	8.4169611825e-16	1.8832005187e-02	4.3841928663e-02	1.8832005190e-02	2.5633818509e+01	1.3442814126e-01
3.6303940281e-01	1.3630394028e+00	0.0000000000e+00	5.0000009749e+00	1.0430846655e-03	1.0430846655e-03	7.6359592595e-16	1.8832005187e-02	4.3851966969e-02	1.8832005190e-02	2.5693991792e+01	1.3381678237e-01
3.6350844584e-01	1.3635084458e+00	0.0000000000e+00	5.0000013141e+00	1.0383359832e-03	1.0383359832e-03	6.8929876357e-16	1.8832005187e-02	4.3862004126e-02	1.8832005190e-02	2.5754165075e+01	1.3320757642e-01
3.6397748887e-01	1.3639774889e+00	0.0000000000e+00	5.0000016361e+00	1.0336040828e-03	1.0336040828e-03	6.1880445485e-16	1.8832005187e-02	4.3872040135e-02	1.8832005190e-02	2.5814338358e+01	1.3260052341e-01
3.6444653189e-01	1.3644465319e+00	0.0000000000e+00	5.0000019407e+00	1.0288889643e-03	1.0288889643e-03	5.5211282638e-16	1.8832005187e-02	4.3882074996e-02	1.8832005190e-02	2.5874511641e+01	1.3199562334e-01
3.6491557492e-01	1.3649155749e+00	0.0000000000e+00	5.0000022281e+00	1.0241906278e-03	1.0241906278e-03	4.8922370479e-16	1.8832005187e-02	4.3892108710e-02	1.8832005190e-02	2.5934684924e+01	1.3139287622e-01
3.6538461795e-01	1.3653846179e+00	0.0000000000e+00	5.0000024981e+00	1.0195090731e-03	1.0195090731e-03	4.3013691967e-16	1.8832005187e-02	4.3902141278e-02	1.8832005190e-02	2.5994858207e+01	1.3079228204e-01
3.6585366098e-01	1.3658536610e+00	0.0000000000e+00	5.0000027508e+00	1.0148443004e-03	1.0148443004e-03	3.7485230142e-16	1.8832005187e-02	4.3912172699e-02	1.8832005190e-02	2.6055031490e+01	1.3019384081e-01
3.6632270400e-01	1.3663227040e+00	0.0000000000e+00	5.0000029862e+00	1.0101963096e-03	1.0101963096e-03	3.2336968190e-16	1.8832005187e-02	4.3922202974e-02	1.8832005190e-02	2.6115204773e+01	1.2959755252e-01
3.6679174703e-01	1.3667917470e+00	0.0000000000e+00	5.0000032043e+00	1.0055651008e-03	1.0055651008e-03	2.7568889503e-16	1.8832005187e-02	4.3932232104e-02	1.8832005190e-02	2.6175378055e+01	1.2900341717e-01
3.6726079006e-01	1.3672607901e+00	0.0000000000e+00	5.0000034051e+00	1.0009506738e-03	1.0009506738e-03	2.3180977583e-16	1.8832005187e-02	4.3942260090e-02	1.8832005190e-02	2.6235551338e+01	1.2841143476e-01
3.6772983308e-01	1.3677298331e+00	0.0000000000e+00	5.0000035886e+00	9.9635302876e-04	9.9635302876e-04	1.9173216055e-16	1.8832005187e-02	4.3952286931e-02	1.8832005190e-02	2.6295724621e+01	1.2782160530e-01
3.6819887611e-01	1.3681988761e+00	0.0000000000e+00	5.0000037547e+00	9.9177216564e-04	9.9177216564e-04	1.5545588737e-16	1.8832005187e-02	4.3962312629e-02	1.8832005190e-02	2.6355897904e+01	1.2723392879e-01
3.6866791914e-01	1.3686679191e+00	0.0000000000e+00	5.0000039036e+00	9.8720808444e-04	9.8720808444e-04	1.2298079630e-16	1.8832005187e-02	4.3972337184e-02	1.8832005190e-02	2.6416071187e+01	1.2664840521e-01
3.6913696216e-01	1.3691369622e+00	0.0000000000e+00	5.0000040351e+00	9.8266078516e-04	9.8266078516e-04	9.4306727979e-17	1.8832005187e-02	4.3982360597e-02	1.8832005190e-02	2.6476244470e+01	1.2606503458e-01
3.6960600519e-01	1.3696060052e+00	0.0000000000e+00	5.0000041494e+00	9.7813026780e-04	9.7813026780e-04	6.9433525323e-17	1.8832005187e-02	4.3992382867e-02	1.8832005190e-02	2.6536417753e+01	1.2548381690e-01
3.7007504822e-01	1.3700750482e+00	0.0000000000e+00	5.0000042463e+00	9.7361653235e-04	9.7361653235e-04	4.8361032328e-17	1.8832005187e-02	4.4002403996e-02	1.8832005190e-02	2.6596591036e+01	1.2490475215e-01
3.7054409124e-01	1.3705440912e+00	0.0000000000e+00	5.0000043259e+00	9.6911957883e-04	9.6911957883e-04	3.1089094577e-17	1.8832005187e-02	4.4012423984e-02	1.8832005190e-02	2.6656764319e+01	1.2432784036e-01
3.7101313427e-01	1.3710131343e+00	0.0000000000e+00	5.0000043882e+00	9.6463940723e-04	9.6463940723e-04	1.7617559303e-17	1.8832005187e-02	4.4022442831e-02	1.8832005190e-02	2.6716937601e+01	1.2375308150e-01
3.7148217730e-01	1.3714821773e+00	0.0000000000e+00	5.0000044332e+00	9.6017601754e-04	9.6017601754e-04	7.9462750011e-18	1.8832005187e-02	4.4032460538e-02	1.8832005190e-02	2.6777110884e+01	1.2318047559e-01
3.7195122033e-01	1.3719512203e+00	0.0000000000e+00	5.0000044609e+00	9.5572940977e-04	9.5572940977e-04	2.0750918340e-18	1.8832005187e-02	4.4042477106e-02	1.8832005190e-02	2.6837284167e+01	1.2261002262e-01
3.7242026335e-01	1.3724202634e+00	0.0000000000e+00	5.0000044713e+00	9.5129958393e-04	9.5129958393e-04	3.8613579327e-21	1.8832005187e-02	4.4052492535e-02	1.8832005190e-02	2.6897457450e+01	1.2204172259e-01
3.7288930638e-01	1.3728893064e+00	0.0000000000e+00	5.0000044644e+00	9.4688654000e-04	9.4688654000e-04	1.7324366200e-18	1.8832005187e-02	4.4062506826e-02	1.8832005190e-02	2.6957630733e+01	1.2147557551e-01
3.7335834941e-01	1.3733583494e+00	0.0000000000e+00	5.0000044401e+00	9.4249027799e-04	9.4249027799e-04	7.2606722006e-18	1.8832005187e-02	4.4072519979e-02	1.8832005190e-02	2.7017804016e+01	1.2091158138e-01
3.7382739243e-01	1.3738273924e+00	0.0000000000e+00	5.0000043986e+00	9.3811079790e-04	9.3811079790e-04	1.6588424064e-17	1.8832005187e-02	4.4082531995e-02	1.8832005190e-02	2.7077977299e+01	1.2034974018e-01
3.7429643546e-01	1.3742964355e+00	0.0000000000e+00	5.0000043397e+00	9.3374809973e-04	9.3374809973e-04	2.9715549800e-17	1.8832005187e-02	4.4092542873e-02	1.8832005190e-02	2.7138150582e+01	1.1979005193e-01
3.7476547849e-01	1.3747654785e+00	0.0000000000e+00	5.0000042636e+00	9.2940218347e-04	9.2940218347e-04	4.6641908298e-17	1.8832005187e-02	4.4102552616e-02	1.8832005190e-02	2.7198323865e+01	1.1923251662e-01
3.7523452151e-01	1.3752345215e+00	0.0000000000e+00	5.0000041701e+00	9.2507304914e-04	9.2507304914e-04	6.7367360047e-17	1.8832005187e-02	4.4112561222e-02	1.8832005190e-02	2.7258497147e+01	1.1867713426e-01
3.7570356454e-01	1.3757035645e+00	0.0000000000e+00	5.0000040593e+00	9.2076069673e-04	9.2076069673e-04	9.1891766969e-17	1.8832005186e-02	4.4122568693e-02	1.8832005190e-02	2.7318670430e+01	1.1812390484e-01
3.7617260757e-01	1.3761726076e+00	0.0000000000e+00	5.0000039312e+00	9.1646512623e-04	9.1646512623e-04	1.2021499237e-16	1.8832005186e-02	4.4132575030e-02	1.8832005190e-02	2.7378843713e+01	1.1757282836e-01
3.7664165059e-01	1.3766416506e+00	0.0000000000e+00	5.0000037858e+00	9.1218633766e-04	9.1218633766e-04	1.5233690116e-16	1.8832005186e-02	4.4142580232e-02	1.8832005190e-02	2.7439016996e+01	1.1702390483e-01
3.7711069362e-01	1.3771106936e+00	0.0000000000e+00	5.0000036231e+00	9.0792433100e-04	9.0792433100e-04	1.8825735947e-16	1.8832005186e-02	4.4152584301e-02	1.8832005190e-02	2.7499190279e+01	1.1647713424e-01
3.7757973665e-01	1.3775797366e+00	0.0000000000e+00	5.0000034431e+00	9.0367910626e-04	9.0367910626e-04	2.2797623546e-16	1.8832005186e-02	4.4162587236e-02	1.8832005190e-02	2.7559363562e+01	1.1593251660e-01
3.7804877967e-01	1.3780487797e+00	0.0000000000e+00	5.0000032458e+00	8.9945066344e-04	8.9945066344e-04	2.7149339789e-16	1.8832005186e-02	4.4172589038e-02	1.8832005190e-02	2.7619536845e+01	1.1539005189e-01
3.7851782270e-01	1.3785178227e+00	0.0000000000e+00	5.0000030311e+00	8.9523900254e-04	8.9523900254e-04	3.1880871788e-16	1.8832005186e-02	4.4182589709e-02	1.8832005190e-02	2.7679710128e+01	1.1484974014e-01
3.7898686573e-01	1.3789868657e+00	0.0000000000e+00	5.0000027992e+00	8.9104412356e-04	8.9104412356e-04	3.6992206755e-16	1.8832005186e-02	4.4192589247e-02	1.8832005190e-02	2.7739883410e+01	1.1431158132e-01
3.7945590876e-01	1.3794559088e+00	0.0000000000e+00	5.0000025499e+00	8.8686602650e-04	8.8686602650e-04	4.2483331989e-16	1.8832005186e-02	4.4202587655e-02	1.8832005190e-02	2.7800056693e+01	1.1377557545e-01
3.7992495178e-01	1.3799249518e+00	0.0000000000e+00	5.0000022833e+00	8.8270471136e-04	8.8270471136e-04	4.8354235010e-16	1.8832005186e-02	4.4212584932e-02	1.8832005190e-02	2.7860229976e+01	1.1324172252e-01
3.8039399481e-01	1.3803939948e+00	0.0000000000e+00	5.0000019995e+00	8.7856017813e-04	8.7856017813e-04	5.4604903477e-16	1.8832005186e-02	4.4222581078e-02	1.8832005190e-02	2.7920403259e+01	1.1271002254e-01
3.8086303784e-01	1.3808630378e+00	0.0000000000e+00	5.0000016983e+00	8.7443242683e-04	8.7443242683e-04	6.1235325235e-16	1.8832005186e-02	4.4232576095e-02	1.8832005190e-02	2.7980576542e+01	1.1218047550e-01
3.8133208086e-01	1.3813320809e+00	0.0000000000e+00	5.0000013798e+00	8.7032145744e-04	8.7032145744e-04	6.8245488100e-16	1.8832005186e-02	4.4242569983e-02	1.8832005190e-02	2.8040749825e+01	1.1165308140e-01
3.8180112389e-01	1.3818011239e+00	0.0000000000e+00	5.0000010440e+00	8.6622726998e-04	8.6622726998e-04	7.5635380230e-16	1.8832005186e-02	4.4252562742e-02	1.8832005190e-02	2.8100923108e+01	1.1112784024e-01
3.8227016692e-01	1.3822701669e+00	0.0000000000e+00	5.0000006908e+00	8.6214986443e-04	8.6214986443e-04	8.3404989816e-16	1.8832005186e-02	4.4262554373e-02	1.8832005190e-02	2.8161096391e+01	1.1060475203e-01
3.8273920994e-01	1.3827392099e+00	0.0000000000e+00	5.0000003204e+00	8.5808924080e-04	8.5808924080e-04	9.1554305255e-16	1.8832005186e-02	4.4272544877e-02	1.8832005190e-02	2.8221269674e+01	1.1008381677e-01
3.8320825297e-01	1.3832082530e+00	0.0000000000e+00	4.9999999327e+00	8.5404539909e-04	8.5404539909e-04	1.0008331505e-15	1.8832005186e-02	4.4282534253e-02	1.8832005190e-02	2.8281442956e+01	1.0956503444e-01
3.8367729600e-01	1.3836772960e+00	0.0000000000e+00	4.9999995276e+00	8.5001833930e-04	8.5001833930e-04	1.0899200785e-15	1.8832005186e-02	4.4292522503e-02	1.8832005190e-02	2.8341616239e+01	1.0904840506e-01
3.8414633902e-01	1.3841463390e+00	0.0000000000e+00	4.9999991053e+00	8.4600806143e-04	8.4600806143e-04	1.1828037232e-15	1.8832005186e-02	4.4302509627e-02	1.8832005190e-02	2.8401789522e+01	1.0853392863e-01
3.8461538205e-01	1.3846153821e+00	0.0000000000e+00	4.9999986656e+00	8.4201456548e-04	8.4201456548e-04	1.2794839770e-15	1.8832005186e-02	4.4312495625e-02	1.8832005190e-02	2.8461962805e+01	1.0802160514e-01
3.8508442508e-01	1.3850844251e+00	0.0000000000e+00	4.9999982086e+00	8.3803785144e-04	8.3803785144e-04	1.3799607266e-15	1.8832005186e-02	4.4322480498e-02	1.8832005190e-02	2.8522136088e+01	1.0751143459e-01
3.8555346811e-01	1.3855534681e+00	0.0000000000e+00	4.9999977344e+00	8.3407791933e-04	8.3407791933e-04	1.4842338665e-15	1.8832005186e-02	4.4332464247e-02	1.8832005190e-02	2.8582309371e+01	1.0700341698e-01
3.8602251113e-01	1.3860225111e+00	0.0000000000e+00	4.9999972428e+00	8.3013476914e-04	8.3013476914e-04	1.5923032911e-15	1.8832005186e-02	4.4342446871e-02	1.8832005190e-02	2.8642482654e+01	1.0649755232e-01
3.8649155416e-01	1.3864915542e+00	0.0000000000e+00	4.9999967339e+00	8.2620840086e-04	8.2620840086e-04	1.7041688931e-15	1.8832005186e-02	4.4352428372e-02	1.8832005190e-02	2.8702655937e+01	1.0599384060e-01
3.8696059719e-01	1.3869605972e+00	0.0000000000e+00	4.9999962077e+00	8.2229881450e-04	8.2229881450e-04	1.8198305713e-15	1.8832005186e-02	4.4362408750e-02	1.8832005190e-02	2.8762829220e+01	1.0549228183e-01
3.8742964021e-01	1.3874296402e+00	0.0000000000e+00	4.9999956641e+00	8.1840601006e-04	8.1840601006e-04	1.9392882207e-15	1.8832005186e-02	4.4372388006e-02	1.8832005190e-02	2.8823002502e+01	1.0499287600e-01
3.8789868324e-01	1.3878986832e+00	0.0000000000e+00	4.9999951033e+00	8.1452998755e-04	8.1452998755e-04	2.0625417429e-15	1.8832005186e-02	4.4382366139e-02	1.8832005190e-02	2.8883175785e+01	1.0449562311e-01
3.8836772627e-01	1.3883677263e+00	0.0000000000e+00	4.9999945252e+00	8.1067074695e-04	8.1067074695e-04	2.1895910372e-15	1.8832005186e-02	4.4392343151e-02	1.8832005190e-02	2.8943349068e+01	1.0400052316e-01
3.8883676929e-01	1.3888367693e+00	0.0000000000e+00	4.9999939297e+00	8.0682828827e-04	8.0682828827e-04	2.3204360079e-15	1.8832005186e-02	4.4402319042e-02	1.8832005190e-02	2.9003522351e+01	1.0350757616e-01
3.8930581232e-01	1.3893058123e+00	0.0000000000e+00	4.9999933170e+00	8.0300261150e-04	8.0300261150e-04	2.4550765543e-15	1.8832005186e-02	4.4412293812e-02	1.8832005190e-02	2.9063695634e+01	1.0301678211e-01
3.8977485535e-01	1.3897748553e+00	0.0000000000e+00	4.9999926869e+00	7.9919371666e-04	7.9919371666e-04	2.5935125854e-15	1.8832005186e-02	4.4422267462e-02	1.8832005190e-02	2.9123868917e+01	1.0252814099e-01
3.9024389837e-01	1.3902438984e+00	0.0000000000e+00	4.9999920395e+00	7.9540160374e-04	7.9540160374e-04	2.7357440032e-15	1.8832005186e-02	4.4432239993e-02	1.8832005190e-02	2.9184042200e+01	1.0204165282e-01
3.9071294140e-01	1.3907129414e+00	0.0000000000e+00	4.9999980140e+00	7.9155131326e-04	7.9155131326e-04	1.2225404185e-16	1.8832005186e-02	4.4442211405e-02	1.8832005190e-02	2.9244215483e+01	1.0154770109e-01
3.9118198443e-01	1.3911819844e+00	0.0000000000e+00	4.9999981507e+00	7.8778047259e-04	7.8778047259e-04	1.1642774814e-16	1.8832005186e-02	4.4452181698e-02	1.8832005190e-02	2.9304388766e+01	1.0106394192e-01
3.9165102745e-01	1.3916510275e+00	0.0000000000e+00	4.9999982839e+00	7.8402100254e-04	7.8402100254e-04	1.1074210531e-16	1.8832005186e-02	4.4462150873e-02	1.8832005190e-02	2.9364562048e+01	1.0058164149e-01
3.9212007048e-01	1.3921200705e+00	0.0000000000e+00	4.9999984138e+00	7.8027290312e-04	7.8027290312e-04	1.0519723535e-16	1.8832005186e-02	4.4472118931e-02	1.8832005190e-02	2.9424735331e+01	1.0010079979e-01
3.9258911351e-01	1.3925891135e+00	0.0000000000e+00	4.9999985404e+00	7.7653617434e-04	7.7653617434e-04	9.9793258700e-17	1.8832005186e-02	4.4482085872e-02	1.8832005190e-02	2.9484908614e+01	9.9621416823e-02
3.9305815654e-01	1.3930581565e+00	0.0000000000e+00	4.9999986636e+00	7.7281081619e-04	7.7281081619e-04	9.4530296986e-17	1.8832005186e-02	4.4492051696e-02	1.8832005190e-02	2.9545081897e+01	9.9143492587e-02
3.9352719956e-01	1.3935271996e+00	0.0000000000e+00	4.9999987835e+00	7.6909682867e-04	7.6909682867e-04	8.9408471456e-17	1.8832005186e-02	4.4502016404e-02	1.8832005190e-02	2.9605255180e+01	9.8667027085e-02
3.9399624259e-01	1.3939962426e+00	0.0000000000e+00	4.9999989000e+00	7.6539421178e-04	7.6539421178e-04	8.4427903235e-17	1.8832005186e-02	4.4511979997e-02	1.8832005190e-02	2.9665428463e+01	9.8192020314e-02
3.9446528562e-01	1.3944652856e+00	0.0000000000e+00	4.9999990131e+00	7.6170296552e-04	7.6170296552e-04	7.9588713963e-17	1.8832005186e-02	4.4521942474e-02	1.8832005190e-02	2.9725601746e+01	9.7718472276e-02
3.9493432864e-01	1.3949343286e+00	0.0000000000e+00	4.9999991229e+00	7.5802308990e-04	7.5802308990e-04	7.4891024377e-17	1.8832005185e-02	4.4531903838e-02	1.8832005190e-02	2.9785775029e+01	9.7246382970e-02
3.9540337167e-01	1.3954033717e+00	0.0000000000e+00	4.9999992294e+00	7.5435458491e-04	7.5435458491e-04	7.0334956608e-17	1.8832005185e-02	4.4541864087e-02	1.8832005190e-02	2.9845948312e+01	9.6775752397e-02
3.9587241470e-01	1.3958724147e+00	0.0000000000e+00	4.9999993325e+00	7.5069745055e-04	7.5069745055e-04	6.5920631384e-17	1.8832005185e-02	4.4551823223e-02	1.8832005190e-02	2.9906121594e+01	9.6306580556e-02
3.9634145772e-01	1.3963414577e+00	0.0000000000e+00	4.9999994322e+00	7.4705168682e-04	7.4705168682e-04	6.1648170279e-17	1.8832005185e-02	4.4561781245e-02	1.8832005190e-02	2.9966294877e+01	9.5838867447e-02
3.9681050075e-01	1.3968105008e+00	0.0000000000e+00	4.9999995286e+00	7.4341729372e-04	7.4341729372e-04	5.7517694358e-17	1.8832005185e-02	4.4571738155e-02	1.8832005190e-02	3.0026468160e+01	9.5372613071e-02
3.9727954378e-01	1.3972795438e+00	0.0000000000e+00	4.9999996216e+00	7.3979427126e-04	7.3979427126e-04	5.3529325324e-17	1.8832005185e-02	4.4581693954e-02	1.8832005190e-02	3.0086641443e+01	9.4907817427e-02
3.9774858680e-01	1.3977485868e+00	0.0000000000e+00	4.9999997113e+00	7.3618261942e-04	7.3618261942e-04	4.9683184707e-17	1.8832005185e-02	4.4591648640e-02	1.8832005190e-02	3.0146814726e+01	9.4444480516e-02
3.9821762983e-01	1.3982176298e+00	0.0000000000e+00	4.9999997976e+00	7.3258233822e-04	7.3258233822e-04	4.5979393617e-17	1.8832005185e-02	4.4601602216e-02	1.8832005190e-02	3.0206988009e+01	9.3982602337e-02
3.9868667286e-01	1.3986866729e+00	0.0000000000e+00	4.9999998806e+00	7.2899342765e-04	7.2899342765e-04	4.2418073622e-17	1.8832005185e-02	4.4611554681e-02	1.8832005190e-02	3.0267161292e+01	9.3522182890e-02
3.9915571588e-01	1.3991557159e+00	0.0000000000e+00	4.9999999602e+00	7.2541588772e-04	7.2541588772e-04	3.8999346060e-17	1.8832005185e-02	4.4621506036e-02	1.8832005190e-02	3.0327334575e+01	9.3063222176e-02
3.9962475891e-01	1.3996247589e+00	0.0000000000e+00	5.0000000365e+00	7.2184971841e-04	7.2184971841e-04	3.5723332552e-17	1.8832005185e-02	4.4631456281e-02	1.8832005190e-02	3.0387507857e+01	9.2605720194e-02
4.0009380194e-01	1.4000938019e+00	0.0000000000e+00	5.0000001094e+00	7.1829491974e-04	7.1829491974e-04	3.2590154615e-17	1.8832005185e-02	4.4641405418e-02	1.8832005190e-02	3.0447681140e+01	9.2149676944e-02
4.0056284497e-01	1.4005628450e+00	0.0000000000e+00	5.0000001790e+00	7.1475149170e-04	7.1475149170e-04	2.9599933415e-17	1.8832005185e-02	4.4651353446e-02	1.8832005190e-02	3.0507854423e+01	9.1695092427e-02
4.0103188799e-01	1.4010318880e+00	0.0000000000e+00	5.0000002452e+00	7.1121943429e-04	7.1121943429e-04	2.6752790792e-17	1.8832005185e-02	4.4661300366e-02	1.8832005190e-02	3.0568027706e+01	9.1241966642e-02
4.0150093102e-01	1.4015009310e+00	0.0000000000e+00	5.0000003080e+00	7.0769874751e-04	7.0769874751e-04	2.4048848114e-17	1.8832005185e-02	4.4671246178e-02	1.8832005190e-02	3.0628200989e+01	9.0790299590e-02
4.0196997405e-01	1.4019699740e+00	0.0000000000e+00	5.0000003675e+00	7.0418943136e-04	7.0418943136e-04	2.1488226998e-17	1.8832005185e-02	4.4681190883e-02	1.8832005190e-02	3.0688374272e+01	9.0340091270e-02
4.0243901707e-01	1.4024390171e+00	0.0000000000e+00	5.0000004237e+00	7.0069148585e-04	7.0069148585e-04	1.9071048881e-17	1.8832005185e-02	4.4691134482e-02	1.8832005190e-02	3.0748547555e+01	8.9891341682e-02
4.0290806010e-01	1.4029080601e+00	0.0000000000e+00	5.0000004765e+00	6.9720491097e-04	6.9720491097e-04	1.6797435453e-17	1.8832005185e-02	4.4701076974e-02	1.8832005190e-02	3.0808720838e+01	8.9444050827e-02
4.0337710313e-01	1.4033771031e+00	0.0000000000e+00	5.0000005259e+00	6.9372970672e-04	6.9372970672e-04	1.4667508242e-17	1.8832005185e-02	4.4711018361e-02	1.8832005190e-02	3.0868894121e+01	8.8998218704e-02
4.0384614615e-01	1.4038461462e+00	0.0000000000e+00	5.0000005720e+00	6.9026587310e-04	6.9026587310e-04	1.2681388747e-17	1.8832005185e-02	4.4720958643e-02	1.8832005190e-02	3.0929067403e+01	8.8553845313e-02
4.0431518918e-01	1.4043151892e+00	0.0000000000e+00	5.0000006147e+00	6.8681341011e-04	6.8681341011e-04	1.0839198754e-17	1.8832005185e-02	4.4730897821e-02	1.8832005190e-02	3.0989240686e+01	8.8110930655e-02
4.0478423221e-01	1.4047842322e+00	0.0000000000e+00	5.0000006541e+00	6.8337231776e-04	6.8337231776e-04	9.1410597740e-18	1.8832005185e-02	4.4740835894e-02	1.8832005190e-02	3.1049413969e+01	8.7669474729e-02
4.0525327523e-01	1.4052532752e+00	0.0000000000e+00	5.0000006901e+00	6.7994259603e-04	6.7994259603e-04	7.5870934394e-18	1.8832005185e-02	4.4750772863e-02	1.8832005190e-02	3.1109587252e+01	8.7229477536e-02
4.0572231826e-01	1.4057223183e+00	0.0000000000e+00	5.0000007228e+00	6.7652424494e-04	6.7652424494e-04	6.1774214670e-18	1.8832005185e-02	4.4760708730e-02	1.8832005190e-02	3.1169760535e+01	8.6790939075e-02
4.0619136129e-01	1.4061913613e+00	0.0000000000e+00	5.0000007521e+00	6.7311726448e-04	6.7311726448e-04	4.9121654887e-18	1.8832005185e-02	4.4770643493e-02	1.8832005190e-02	3.1229933818e+01	8.6353859346e-02
4.0666040432e-01	1.4066604043e+00	0.0000000000e+00	5.0000007781e+00	6.6972165466e-04	6.6972165466e-04	3.7914472051e-18	1.8832005185e-02	4.4780577155e-02	1.8832005190e-02	3.1290107101e+01	8.5918238350e-02
4.0712944734e-01	1.4071294473e+00	0.0000000000e+00	5.0000008007e+00	6.6633741546e-04	6.6633741546e-04	2.8153882862e-18	1.8832005185e-02	4.4790509715e-02	1.8832005190e-02	3.1350280384e+01	8.5484076086e-02
4.0759849037e-01	1.4075984904e+00	0.0000000000e+00	5.0000008200e+00	6.6296454690e-04	6.6296454690e-04	1.9841104748e-18	1.8832005185e-02	4.4800441174e-02	1.8832005190e-02	3.1410453667e+01	8.5051372554e-02
4.0806753340e-01	1.4080675334e+00	0.0000000000e+00	5.0000008359e+00	6.5960304897e-04	6.5960304897e-04	1.2977354920e-18	1.8832005185e-02	4.4810371532e-02	1.8832005190e-02	3.1470626949e+01	8.4620127755e-02
4.0853657642e-01	1.4085365764e+00	0.0000000000e+00	5.0000008485e+00	6.5625292167e-04	6.5625292167e-04	7.5638507451e-19	1.8832005185e-02	4.4820300790e-02	1.8832005190e-02	3.1530800232e+01	8.4190341688e-02
4.0900561945e-01	1.4090056194e+00	0.0000000000e+00	5.0000008577e+00	6.5291416500e-04	6.5291416500e-04	3.6018098627e-19	1.8832005185e-02	4.4830228948e-02	1.8832005190e-02	3.1590973515e+01	8.3762014354e-02
4.0947466248e-01	1.4094746625e+00	0.0000000000e+00	5.0000008635e+00	6.4958677897e-04	6.4958677897e-04	1.0924500007e-19	1.8832005185e-02	4.4840156007e-02	1.8832005190e-02	3.1651146798e+01	8.3335145752e-02
4.0994370550e-01	1.4099437055e+00	0.0000000000e+00	5.0000008660e+00	6.4627076356e-04	6.4627076356e-04	3.6988960444e-21	1.8832005185e-02	4.4850081967e-02	1.8832005190e-02	3.1711320081e+01	8.2909735882e-02
4.1041274853e-01	1.4104127485e+00	0.0000000000e+00	5.0000008652e+00	6.4296611879e-04	6.4296611879e-04	4.3664480903e-20	1.8832005185e-02	4.4860006829e-02	1.8832005190e-02	3.1771493364e+01	8.2485784745e-02
4.1088179156e-01	1.4108817916e+00	0.0000000000e+00	5.0000008610e+00	6.3967284465e-04	6.3967284465e-04	2.2926357089e-19	1.8832005185e-02	4.4869930593e-02	1.8832005190e-02	3.1831666647e+01	8.2063292340e-02
4.1135083458e-01	1.4113508346e+00	0.0000000000e+00	5.0000008534e+00	6.3639094114e-04	6.3639094114e-04	5.6061800413e-19	1.8832005185e-02	4.4879853260e-02	1.8832005190e-02	3.1891839930e+01	8.1642258667e-02
4.1181987761e-01	1.4118198776e+00	0.0000000000e+00	5.0000008425e+00	6.3312040827e-04	6.3312040827e-04	1.0378495997e-18	1.8832005185e-02	4.4889774830e-02	1.8832005190e-02	3.1952013213e+01	8.1222683727e-02
4.1228892064e-01	1.4122889206e+00	0.0000000000e+00	5.0000008282e+00	6.2986124602e-04	6.2986124602e-04	1.6610802517e-18	1.8832005185e-02	4.4899695304e-02	1.8832005190e-02	3.2012186495e+01	8.0804567519e-02
4.1275796366e-01	1.4127579637e+00	0.0000000000e+00	5.0000008106e+00	6.2661345441e-04	6.2661345441e-04	2.4304318402e-18	1.8832005184e-02	4.4909614682e-02	1.8832005190e-02	3.2072359778e+01	8.0387910044e-02
4.1322700669e-01	1.4132270067e+00	0.0000000000e+00	5.0000007896e+00	6.2337703343e-04	6.2337703343e-04	3.3460262127e-18	1.8832005184e-02	4.4919532964e-02	1.8832005190e-02	3.2132533061e+01	7.9972711301e-02
4.1369604972e-01	1.4136960497e+00	0.0000000000e+00	5.0000007653e+00	6.2015198308e-04	6.2015198308e-04	4.4079852996e-18	1.8832005184e-02	4.4929450152e-02	1.8832005190e-02	3.2192706344e+01	7.9558971290e-02
4.1416509275e-01	1.4141650927e+00	0.0000000000e+00	5.0000007376e+00	6.1693830336e-04	6.1693830336e-04	5.6164309860e-18	1.8832005184e-02	4.4939366245e-02	1.8832005190e-02	3.2252879627e+01	7.9146690012e-02
4.1463413577e-01	1.4146341358e+00	0.0000000000e+00	5.0000007066e+00	6.1373599428e-04	6.1373599428e-04	6.9714852892e-18	1.8832005184e-02	4.4949281245e-02	1.8832005190e-02	3.2313052910e+01	7.8735867466e-02
4.1510317880e-01	1.4151031788e+00	0.0000000000e+00	5.0000006722e+00	6.1054505582e-04	6.1054505582e-04	8.4732700667e-18	1.8832005184e-02	4.4959195151e-02	1.8832005190e-02	3.2373226193e+01	7.8326503652e-02
4.1557222183e-01	1.4155722218e+00	0.0000000000e+00	5.0000006345e+00	6.0736548800e-04	6.0736548800e-04	1.0121907353e-17	1.8832005184e-02	4.4969107964e-02	1.8832005190e-02	3.2433399476e+01	7.7918598571e-02
4.1604126485e-01	1.4160412649e+00	0.0000000000e+00	5.0000005934e+00	6.0419729081e-04	6.0419729081e-04	1.1917519070e-17	1.8832005184e-02	4.4979019684e-02	1.8832005190e-02	3.2493572759e+01	7.7512152222e-02
4.1651030788e-01	1.4165103079e+00	0.0000000000e+00	5.0000005489e+00	6.0104046426e-04	6.0104046426e-04	1.3860227288e-17	1.8832005184e-02	4.4988930313e-02	1.8832005190e-02	3.2553746041e+01	7.7107164606e-02
4.1697935091e-01	1.4169793509e+00	0.0000000000e+00	5.0000005011e+00	5.9789500833e-04	5.9789500833e-04	1.5950153876e-17	1.8832005184e-02	4.4998839850e-02	1.8832005190e-02	3.2613919324e+01	7.6703635722e-02
4.1744839393e-01	1.4174483939e+00	0.0000000000e+00	5.0000004500e+00	5.9476092304e-04	5.9476092304e-04	1.8187420998e-17	1.8832005184e-02	4.5008748296e-02	1.8832005190e-02	3.2674092607e+01	7.6301565570e-02
4.1791743696e-01	1.4179174370e+00	0.0000000000e+00	5.0000003955e+00	5.9163820838e-04	5.9163820838e-04	2.0572150633e-17	1.8832005184e-02	4.5018655652e-02	1.8832005190e-02	3.2734265890e+01	7.5900954151e-02
4.1838647999e-01	1.4183864800e+00	0.0000000000e+00	5.0000003376e+00	5.8852686435e-04	5.8852686435e-04	2.3104464761e-17	1.8832005184e-02	4.5028561917e-02	1.8832005190e-02	3.2794439173e+01	7.5501801464e-02
4.1885552301e-01	1.4188555230e+00	0.0000000000e+00	5.0000002764e+00	5.8542689095e-04	5.8542689095e-04	2.5784485566e-17	1.8832005184e-02	4.5038467094e-02	1.8832005190e-02	3.2854612456e+01	7.5104107509e-02
4.1932456604e-01	1.4193245660e+00	0.0000000000e+00	5.0000002118e+00	5.8233828818e-04	5.8233828818e-04	2.8612335079e-17	1.8832005184e-02	4.5048371180e-02	1.8832005190e-02	3.2914785739e+01	7.4707872287e-02
4.1979360907e-01	1.4197936091e+00	0.0000000000e+00	5.0000001439e+00	5.7926105605e-04	5.7926105605e-04	3.1588135415e-17	1.8832005184e-02	4.5058274179e-02	1.8832005190e-02	3.2974959022e+01	7.4313095797e-02
4.2026265210e-01	1.4202626521e+00	0.0000000000e+00	5.0000000727e+00	5.7619519455e-04	5.7619519455e-04	3.4712008641e-17	1.8832005184e-02	4.5068176089e-02	1.8832005190e-02	3.3035132304e+01	7.3919778040e-02
4.2073169512e-01	1.4207316951e+00	0.0000000000e+00	4.9999999980e+00	5.7314070368e-04	5.7314070368e-04	3.7984076878e-17	1.8832005184e-02	4.5078076912e-02	1.8832005190e-02	3.3095305587e+01	7.3527919015e-02
4.2120073815e-01	1.4212007381e+00	0.0000000000e+00	4.9999999201e+00	5.7009758344e-04	5.7009758344e-04	4.1404462308e-17	1.8832005184e-02	4.5087976647e-02	1.8832005190e-02	3.3155478870e+01	7.3137518722e-02
4.2166978118e-01	1.4216697812e+00	0.0000000000e+00	4.9999998387e+00	5.6706583383e-04	5.6706583383e-04	4.4973286937e-17	1.8832005184e-02	4.5097875296e-02	1.8832005190e-02	3.3215652153e+01	7.2748577162e-02
4.2213882420e-01	1.4221388242e+00	0.0000000000e+00	4.9999997540e+00	5.6404545486e-04	5.6404545486e-04	4.8690673362e-17	1.8832005184e-02	4.5107772858e-02	1.8832005190e-02	3.3275825436e+01	7.2361094334e-02
4.2260786723e-01	1.4226078672e+00	0.0000000000e+00	4.9999996660e+00	5.6103644651e-04	5.6103644651e-04	5.2556743229e-17	1.8832005184e-02	4.5117669335e-02	1.8832005190e-02	3.3335998719e+01	7.1975070239e-02
4.2307691026e-01	1.4230769103e+00	0.0000000000e+00	4.9999995746e+00	5.5803880880e-04	5.5803880880e-04	5.6571619045e-17	1.8832005184e-02	4.5127564726e-02	1.8832005190e-02	3.3396172002e+01	7.1590504875e-02
4.2354595328e-01	1.4235459533e+00	0.0000000000e+00	4.9999994799e+00	5.5505254172e-04	5.5505254172e-04	6.0735422795e-17	1.8832005184e-02	4.5137459033e-02	1.8832005190e-02	3.3456345285e+01	7.1207398245e-02
4.2401499631e-01	1.4240149963e+00	0.0000000000e+00	4.9999993818e+00	5.5207764528e-04	5.5207764528e-04	6.5048276993e-17	1.8832005184e-02	4.5147352255e-02	1.8832005190e-02	3.3516518568e+01	7.0825750346e-02
4.2448403934e-01	1.4244840393e+00	0.0000000000e+00	4.9999992803e+00	5.4911411946e-04	5.4911411946e-04	6.9510303831e-17	1.8832005184e-02	4.5157244394e-02	1.8832005190e-02	3.3576691850e+01	7.0445561180e-02
4.2495308236e-01	1.4249530824e+00	0.0000000000e+00	4.9999991755e+00	5.4616196428e-04	5.4616196428e-04	7.4121625313e-17	1.8832005184e-02	4.5167135449e-02	1.8832005190e-02	3.3636865133e+01	7.0066830746e-02
4.2542212539e-01	1.4254221254e+00	0.0000000000e+00	4.9999990674e+00	5.4322117973e-04	5.4322117973e-04	7.8882363825e-17	1.8832005184e-02	4.5177025421e-02	1.8832005190e-02	3.3697038416e+01	6.9689559045e-02
4.2589116842e-01	1.4258911684e+00	0.0000000000e+00	4.9999989559e+00	5.4029176581e-04	5.4029176581e-04	8.3792641854e-17	1.8832005184e-02	4.5186914311e-02	1.8832005190e-02	3.3757211699e+01	6.9313746076e-02
4.2636021144e-01	1.4263602114e+00	0.0000000000e+00	4.9999988410e+00	5.3737372252e-04	5.3737372252e-04	8.8852581393e-17	1.8832005184e-02	4.5196802119e-02	1.8832005190e-02	3.3817384982e+01	6.8939391840e-02
4.2682925447e-01	1.4268292545e+00	0.0000000000e+00	4.9999987228e+00	5.3446704986e-04	5.3446704986e-04	9.4062304741e-17	1.8832005184e-02	4.5206688845e-02	1.8832005190e-02	3.3877558265e+01	6.8566496336e-02
4.2729829750e-01	1.4272982975e+00	0.0000000000e+00	4.9999986012e+00	5.3157174784e-04	5.3157174784e-04	9.9421934475e-17	1.8832005184e-02	4.5216574490e-02	1.8832005190e-02	3.3937731548e+01	6.8195059564e-02
4.2776734053e-01	1.4277673405e+00	0.0000000000e+00	4.9999984763e+00	5.2868781645e-04	5.2868781645e-04	1.0493159295e-16	1.8832005184e-02	4.5226459055e-02	1.8832005190e-02	3.3997904831e+01	6.7825081524e-02
4.2823638355e-01	1.4282363836e+00	0.0000000000e+00	4.9999983481e+00	5.2581525569e-04	5.2581525569e-04	1.1059140240e-16	1.8832005184e-02	4.5236342540e-02	1.8832005190e-02	3.4058078114e+01	6.7456562217e-02
4.2870542658e-01	1.4287054266e+00	0.0000000000e+00	4.9999997299e+00	5.2363095252e-04	5.2363095252e-04	2.8211142610e-18	2.2359467334e-02	4.7911228673e-02	2.2359467343e-02	3.4118251396e+01	6.7176339115e-02
4.2917446961e-01	1.4291744696e+00	0.0000000000e+00	4.9999997462e+00	5.2160275655e-04	5.2160275655e-04	2.7058560071e-18	2.2359467334e-02	4.7921691423e-02	2.2359467343e-02	3.4178424679e+01	6.6916142922e-02
4.2964351263e-01	1.4296435126e+00	0.0000000000e+00	4.9999997623e+00	5.1958001781e-04	5.1958001781e-04	2.5929549434e-18	2.2359467334e-02	4.7932153030e-02	2.2359467343e-02	3.4238597962e+01	6.6656646834e-02
4.3011255566e-01	1.4301125557e+00	0.0000000000e+00	4.9999997780e+00	5.1756273630e-04	5.1756273630e-04	2.4824140942e-18	2.2359467334e-02	4.7942613495e-02	2.2359467343e-02	3.4298771245e+01	6.6397850852e-02
4.3058159869e-01	1.4305815987e+00	0.0000000000e+00	4.9999997933e+00	5.1555091203e-04	5.1555091203e-04	2.3742365583e-18	2.2359467334e-02	4.7953072820e-02	2.2359467343e-02	3.4358944528e+01	6.6139754976e-02
4.3105064171e-01	1.4310506417e+00	0.0000000000e+00	4.9999998083e+00	5.1354454500e-04	5.1354454500e-04	2.2684252409e-18	2.2359467334e-02	4.7963531004e-02	2.2359467343e-02	3.4419117811e+01	6.5882359206e-02
4.3151968474e-01	1.4315196847e+00	0.0000000000e+00	4.9999998229e+00	5.1154363520e-04	5.1154363520e-04	2.1649832557e-18	2.2359467334e-02	4.7973988048e-02	2.2359467343e-02	3.4479291094e+01	6.5625663542e-02
4.3198872777e-01	1.4319887278e+00	0.0000000000e+00	4.9999998373e+00	5.0954818263e-04	5.0954818263e-04	2.0639136110e-18	2.2359467334e-02	4.7984443952e-02	2.2359467343e-02	3.4539464377e+01	6.5369667983e-02
4.3245777079e-01	1.4324577708e+00	0.0000000000e+00	4.9999998512e+00	5.0755818730e-04	5.0755818730e-04	1.9652192659e-18	2.2359467334e-02	4.7994898718e-02	2.2359467343e-02	3.4599637660e+01	6.5114372530e-02
4.3292681382e-01	1.4329268138e+00	0.0000000000e+00	4.9999998648e+00	5.0557364921e-04	5.0557364921e-04	1.8689032879e-18	2.2359467334e-02	4.8005352344e-02	2.2359467343e-02	3.4659810942e+01	6.4859777184e-02
4.3339585685e-01	1.4333958568e+00	0.0000000000e+00	4.9999998781e+00	5.0359456835e-04	5.0359456835e-04	1.7749687433e-18	2.2359467334e-02	4.8015804833e-02	2.2359467343e-02	3.4719984225e+01	6.4605881942e-02
4.3386489987e-01	1.4338648999e+00	0.0000000000e+00	4.9999998910e+00	5.0162094473e-04	5.0162094473e-04	1.6834185922e-18	2.2359467334e-02	4.8026256184e-02	2.2359467343e-02	3.4780157508e+01	6.4352686807e-02
4.3433394290e-01	1.4343339429e+00	0.0000000000e+00	4.9999999036e+00	4.9965277834e-04	4.9965277834e-04	1.5942558419e-18	2.2359467334e-02	4.8036706398e-02	2.2359467343e-02	3.4840330791e+01	6.4100191778e-02
4.3480298593e-01	1.4348029859e+00	0.0000000000e+00	4.9999999159e+00	4.9769006918e-04	4.9769006918e-04	1.5074835902e-18	2.2359467334e-02	4.8047155476e-02	2.2359467343e-02	3.4900504074e+01	6.3848396854e-02
4.3527202896e-01	1.4352720290e+00	0.0000000000e+00	4.9999999277e+00	4.9573281726e-04	4.9573281726e-04	1.4231048438e-18	2.2359467334e-02	4.8057603417e-02	2.2359467343e-02	3.4960677357e+01	6.3597302036e-02
4.3574107198e-01	1.4357410720e+00	0.0000000000e+00	4.9999999393e+00	4.9378102258e-04	4.9378102258e-04	1.3411225990e-18	2.2359467334e-02	4.8068050223e-02	2.2359467343e-02	3.5020850640e+01	6.3346907324e-02
4.3621011501e-01	1.4362101150e+00	0.0000000000e+00	4.9999999505e+00	4.9183468513e-04	4.9183468513e-04	1.2615399084e-18	2.2359467334e-02	4.8078495894e-02	2.2359467343e-02	3.5081023923e+01	6.3097212718e-02
4.3667915804e-01	1.4366791580e+00	0.0000000000e+00	4.9999999614e+00	4.8989380492e-04	4.8989380492e-04	1.1843597727e-18	2.2359467334e-02	4.8088940430e-02	2.2359467343e-02	3.5141197205e+01	6.2848218217e-02
4.3714820106e-01	1.4371482011e+00	0.0000000000e+00	4.9999999719e+00	4.8795838194e-04	4.8795838194e-04	1.1095852419e-18	2.2359467334e-02	4.8099383832e-02	2.2359467343e-02	3.5201370488e+01	6.2599923823e-02
4.3761724409e-01	1.4376172441e+00	0.0000000000e+00	4.9999999820e+00	4.8602841619e-04	4.8602841619e-04	1.0372193454e-18	2.2359467334e-02	4.8109826100e-02	2.2359467343e-02	3.5261543771e+01	6.2352329534e-02
4.3808628712e-01	1.4380862871e+00	0.0000000000e+00	4.9999999919e+00	4.8410390769e-04	4.8410390769e-04	9.6726510633e-19	2.2359467334e-02	4.8120267236e-02	2.2359467343e-02	3.5321717054e+01	6.2105435351e-02
4.3855533014e-01	1.4385553301e+00	0.0000000000e+00	5.0000000013e+00	4.8218485641e-04	4.8218485641e-04	8.9972558071e-19	2.2359467334e-02	4.8130707238e-02	2.2359467343e-02	3.5381890337e+01	6.1859241274e-02
4.3902437317e-01	1.4390243732e+00	0.0000000000e+00	5.0000000105e+00	4.8027126237e-04	4.8027126237e-04	8.3460373989e-19	2.2359467334e-02	4.8141146109e-02	2.2359467343e-02	3.5442063620e+01	6.1613747303e-02
4.3949341620e-01	1.4394934162e+00	0.0000000000e+00	5.0000000193e+00	4.7836312557e-04	4.7836312557e-04	7.7190267473e-19	2.2359467334e-02	4.8151583847e-02	2.2359467343e-02	3.5502236903e+01	6.1368953437e-02
4.3996245922e-01	1.4399624592e+00	0.0000000000e+00	5.0000000277e+00	4.7646044600e-04	4.7646044600e-04	7.1162540875e-19	2.2359467334e-02	4.8162020455e-02	2.2359467343e-02	3.5562410186e+01	6.1124859677e-02
4.4043150225e-01	1.4404315023e+00	0.0000000000e+00	5.0000000358e+00	4.7456322367e-04	4.7456322367e-04	6.5377493784e-19	2.2359467334e-02	4.8172455932e-02	2.2359467343e-02	3.5622583469e+01	6.0881466023e-02
4.4090054528e-01	1.4409005453e+00	0.0000000000e+00	5.0000000435e+00	4.7267145857e-04	4.7267145857e-04	5.9835432150e-19	2.2359467334e-02	4.8182890279e-02	2.2359467343e-02	3.5682756751e+01	6.0638772475e-02
4.4136958831e-01	1.4413695883e+00	0.0000000000e+00	5.0000000510e+00	4.7078515071e-04	4.7078515071e-04	5.4536659181e-19	2.2359467333e-02	4.8193323496e-02	2.2359467343e-02	3.5742930034e+01	6.0396779033e-02
4.4183863133e-01	1.4418386313e+00	0.0000000000e+00	5.0000000580e+00	4.6890430008e-04	4.6890430008e-04	4.9481479492e-19	2.2359467333e-02	4.8203755584e-02	2.2359467343e-02	3.5803103317e+01	6.0155485697e-02
4.4230767436e-01	1.4423076744e+00	0.0000000000e+00	5.0000000647e+00	4.6702890669e-04	4.6702890669e-04	4.4670194054e-19	2.2359467333e-02	4.8214186543e-02	2.2359467343e-02	3.5863276600e+01	5.9914892466e-02
4.4277671739e-01	1.4427767174e+00	0.0000000000e+00	5.0000000711e+00	4.6515897053e-04	4.6515897053e-04	4.0103108872e-19	2.2359467333e-02	4.8224616374e-02	2.2359467343e-02	3.5923449883e+01	5.9674999341e-02
4.4324576041e-01	1.4432457604e+00	0.0000000000e+00	5.0000000771e+00	4.6329449161e-04	4.6329449161e-04	3.5780525817e-19	2.2359467333e-02	4.8235045077e-02	2.2359467343e-02	3.5983623166e+01	5.9435806322e-02
4.4371480344e-01	1.4437148034e+00	0.0000000000e+00	5.0000000828e+00	4.6143546992e-04	4.6143546992e-04	3.1702749145e-19	2.2359467333e-02	4.8245472653e-02	2.2359467343e-02	3.6043796449e+01	5.9197313409e-02
4.4418384647e-01	1.4441838465e+00	0.0000000000e+00	5.0000000882e+00	4.5958190547e-04	4.5958190547e-04	2.7870083116e-19	2.2359467333e-02	4.8255899102e-02	2.2359467343e-02	3.6103969732e+01	5.8959520602e-02
4.4465288949e-01	1.4446528895e+00	0.0000000000e+00	5.0000000931e+00	4.5773379825e-04	4.5773379825e-04	2.4282831426e-19	2.2359467333e-02	4.8266324425e-02	2.2359467343e-02	3.6164143015e+01	5.8722427900e-02
4.4512193252e-01	1.4451219325e+00	0.0000000000e+00	5.0000000978e+00	4.5589114827e-04	4.5589114827e-04	2.0941297105e-19	2.2359467333e-02	4.8276748622e-02	2.2359467343e-02	3.6224316297e+01	5.8486035305e-02
4.4559097555e-01	1.4455909755e+00	0.0000000000e+00	5.0000001021e+00	4.5405395552e-04	4.5405395552e-04	1.7845784550e-19	2.2359467333e-02	4.8287171694e-02	2.2359467343e-02	3.6284489580e+01	5.8250342815e-02
4.4606001857e-01	1.4460600186e+00	0.0000000000e+00	5.0000001061e+00	4.5222222001e-04	4.5222222001e-04	1.4996598104e-19	2.2359467333e-02	4.8297593641e-02	2.2359467343e-02	3.6344662863e+01	5.8015350431e-02
4.4652906160e-01	1.4465290616e+00	0.0000000000e+00	5.0000001097e+00	4.5039594173e-04	4.5039594173e-04	1.2394041702e-19	2.2359467333e-02	4.8308014464e-02	2.2359467343e-02	3.6404836146e+01	5.7781058152e-02
4.4699810463e-01	1.4469981046e+00	0.0000000000e+00	5.0000001129e+00	4.4857512069e-04	4.4857512069e-04	1.0038418982e-19	2.2359467333e-02	4.8318434163e-02	2.2359467343e-02	3.6465009429e+01	5.7547465980e-02
4.4746714765e-01	1.4474671477e+00	0.0000000000e+00	5.0000001159e+00	4.4675975689e-04	4.4675975689e-04	7.9300345811e-20	2.2359467333e-02	4.8328852738e-02	2.2359467343e-02	3.6525182712e+01	5.7314573913e-02
4.4793619068e-01	1.4479361907e+00	0.0000000000e+00	5.0000001184e+00	4.4494985031e-04	4.4494985031e-04	6.0691931247e-20	2.2359467333e-02	4.8339270191e-02	2.2359467343e-02	3.6585355995e+01	5.7082381952e-02
4.4840523371e-01	1.4484052337e+00	0.0000000000e+00	5.0000001207e+00	4.4314540098e-04	4.4314540098e-04	4.4561980689e-20	2.2359467333e-02	4.8349686521e-02	2.2359467343e-02	3.6645529278e+01	5.6850890097e-02
4.4887427674e-01	1.4488742767e+00	0.0000000000e+00	5.0000001226e+00	4.4134640888e-04	4.4134640888e-04	3.0913542401e-20	2.2359467333e-02	4.8360101729e-02	2.2359467343e-02	3.6705702561e+01	5.6620098348e-02
4.4934331976e-01	1.4493433198e+00	0.0000000000e+00	5.0000001241e+00	4.3955287401e-04	4.3955287401e-04	1.9749659847e-20	2.2359467333e-02	4.8370515816e-02	2.2359467343e-02	3.6765875843e+01	5.6390006705e-02
4.4981236279e-01	1.4498123628e+00	0.0000000000e+00	5.0000001253e+00	4.3776479638e-04	4.3776479638e-04	1.1073378223e-20	2.2359467333e-02	4.8380928782e-02	2.2359467343e-02	3.6826049126e+01	5.6160615167e-02
4.5028140582e-01	1.4502814058e+00	0.0000000000e+00	5.0000001262e+00	4.3598217598e-04	4.3598217598e-04	4.8877396380e-21	2.2359467333e-02	4.8391340628e-02	2.2359467343e-02	3.6886222409e+01	5.5931923735e-02
4.5075044884e-01	1.4507504488e+00	0.0000000000e+00	5.0000001267e+00	4.3420501282e-04	4.3420501282e-04	1.1957947283e-21	2.2359467333e-02	4.8401751353e-02	2.2359467343e-02	3.6946395692e+01	5.5703932410e-02
4.5121949187e-01	1.4512194919e+00	0.0000000000e+00	5.0000001268e+00	4.3243330690e-04	4.3243330690e-04	5.8709468482e-25	2.2359467333e-02	4.8412160959e-02	2.2359467343e-02	3.7006568975e+01	5.5476641189e-02
4.5168853490e-01	1.4516885349e+00	0.0000000000e+00	5.0000001266e+00	4.3066705821e-04	4.3066705821e-04	1.3051652306e-21	2.2359467333e-02	4.8422569446e-02	2.2359467343e-02	3.7066742258e+01	5.5250050075e-02
4.5215757792e-01	1.4521575779e+00	0.0000000000e+00	5.0000001261e+00	4.2890626675e-04	4.2890626675e-04	5.1125756683e-21	2.2359467333e-02	4.8432976814e-02	2.2359467343e-02	3.7126915541e+01	5.5024159067e-02
4.5262662095e-01	1.4526266210e+00	0.0000000000e+00	5.0000001252e+00	4.2715093253e-04	4.2715093253e-04	1.1425867632e-20	2.2359467333e-02	4.8443383065e-02	2.2359467343e-02	3.7187088824e+01	5.4798968164e-02
4.5309566398e-01	1.4530956640e+00	0.0000000000e+00	5.0000001240e+00	4.2540105554e-04	4.2540105554e-04	2.0248090064e-20	2.2359467333e-02	4.8453788197e-02	2.2359467343e-02	3.7247262107e+01	5.4574477367e-02
4.5356470700e-01	1.4535647070e+00	0.0000000000e+00	5.0000001225e+00	4.2365663579e-04	4.2365663579e-04	3.1582294517e-20	2.2359467333e-02	4.8464192213e-02	2.2359467343e-02	3.7307435389e+01	5.4350686676e-02
4.5403375003e-01	1.4540337500e+00	0.0000000000e+00	5.0000001206e+00	4.2191767328e-04	4.2191767328e-04	4.5431527242e-20	2.2359467332e-02	4.8474595112e-02	2.2359467343e-02	3.7367608672e+01	5.4127596091e-02
4.5450279306e-01	1.4545027931e+00	0.0000000000e+00	5.0000001183e+00	4.2018416800e-04	4.2018416800e-04	6.1798840195e-20	2.2359467332e-02	4.8484996895e-02	2.2359467343e-02	3.7427781955e+01	5.3905205611e-02
4.5497183609e-01	1.4549718361e+00	0.0000000000e+00	5.0000001157e+00	4.1845611995e-04	4.1845611995e-04	8.0687288513e-20	2.2359467332e-02	4.8495397562e-02	2.2359467343e-02	3.7487955238e+01	5.3683515238e-02
4.5544087911e-01	1.4554408791e+00	0.0000000000e+00	5.0000001128e+00	4.1673352914e-04	4.1673352914e-04	1.0209991635e-19	2.2359467332e-02	4.8505797114e-02	2.2359467343e-02	3.7548128521e+01	5.3462524970e-02
4.5590992214e-01	1.4559099221e+00	0.0000000000e+00	5.0000001095e+00	4.1501639557e-04	4.1501639557e-04	1.2603978528e-19	2.2359467332e-02	4.8516195552e-02	2.2359467343e-02	3.7608301804e+01	5.3242234808e-02
4.5637896517e-01	1.4563789652e+00	0.0000000000e+00	5.0000001058e+00	4.1330471923e-04	4.1330471923e-04	1.5250993727e-19	2.2359467332e-02	4.8526592875e-02	2.2359467343e-02	3.7668475087e+01	5.3022644752e-02
4.5684800819e-01	1.4568480082e+00	0.0000000000e+00	5.0000001019e+00	4.1159850012e-04	4.1159850012e-04	1.8151343875e-19	2.2359467332e-02	4.8536989084e-02	2.2359467343e-02	3.7728648370e+01	5.2803754802e-02
4.5731705122e-01	1.4573170512e+00	0.0000000000e+00	5.0000000976e+00	4.0989773825e-04	4.0989773825e-04	2.1305333639e-19	2.2359467332e-02	4.8547384180e-02	2.2359467343e-02	3.7788821652e+01	5.2585564957e-02
4.5778609425e-01	1.4577860942e+00	0.0000000000e+00	5.0000000929e+00	4.0820243362e-04	4.0820243362e-04	2.4713267861e-19	2.2359467332e-02	4.8557778164e-02	2.2359467343e-02	3.7848994935e+01	5.2368075219e-02
4.5825513727e-01	1.4582551373e+00	0.0000000000e+00	5.0000000879e+00	4.0651258622e-04	4.0651258622e-04	2.8375454291e-19	2.2359467332e-02	4.8568171035e-02	2.2359467343e-02	3.7909168218e+01	5.2151285586e-02
4.5872418030e-01	1.4587241803e+00	0.0000000000e+00	5.0000000825e+00	4.0482819606e-04	4.0482819606e-04	3.2292196306e-19	2.2359467332e-02	4.8578562794e-02	2.2359467343e-02	3.7969341501e+01	5.1935196059e-02
4.5919322333e-01	1.4591932233e+00	0.0000000000e+00	5.0000000768e+00	4.0314926313e-04	4.0314926313e-04	3.6463800378e-19	2.2359467332e-02	4.8588953442e-02	2.2359467343e-02	3.8029514784e+01	5.1719806637e-02
4.5966226635e-01	1.4596622664e+00	0.0000000000e+00	5.0000000708e+00	4.0147578743e-04	4.0147578743e-04	4.0890573013e-19	2.2359467332e-02	4.8599342978e-02	2.2359467343e-02	3.8089688067e+01	5.1505117322e-02
4.6013130938e-01	1.4601313094e+00	0.0000000000e+00	5.0000000644e+00	3.9980776897e-04	3.9980776897e-04	4.5572818482e-19	2.2359467332e-02	4.8609731405e-02	2.2359467343e-02	3.8149861350e+01	5.1291128112e-02
4.6060035241e-01	1.4606003524e+00	0.0000000000e+00	5.0000000576e+00	3.9814520775e-04	3.9814520775e-04	5.0510843366e-19	2.2359467332e-02	4.8620118722e-02	2.2359467343e-02	3.8210034633e+01	5.1077839009e-02
4.6106939543e-01	1.4610693954e+00	0.0000000000e+00	5.0000000506e+00	3.9648810376e-04	3.9648810376e-04	5.5704953567e-19	2.2359467332e-02	4.8630504929e-02	2.2359467343e-02	3.8270207916e+01	5.0865250011e-02
4.6153843846e-01	1.4615384385e+00	0.0000000000e+00	5.0000000431e+00	3.9483645701e-04	3.9483645701e-04	6.1155455368e-19	2.2359467332e-02	4.8640890027e-02	2.2359467343e-02	3.8330381198e+01	5.0653361118e-02
4.6200748149e-01	1.4620074815e+00	0.0000000000e+00	5.0000000354e+00	3.9319026749e-04	3.9319026749e-04	6.6862654833e-19	2.2359467332e-02	4.8651274016e-02	2.2359467343e-02	3.8390554481e+01	5.0442172332e-02
4.6247652452e-01	1.4624765245e+00	0.0000000000e+00	5.0000000272e+00	3.9154953520e-04	3.9154953520e-04	7.2826856701e-19	2.2359467332e-02	4.8661656898e-02	2.2359467343e-02	3.8450727764e+01	5.0231683652e-02
4.6294556754e-01	1.4629455675e+00	0.0000000000e+00	5.0000000188e+00	3.8991426016e-04	3.8991426016e-04	7.9048368426e-19	2.2359467332e-02	4.8672038672e-02	2.2359467343e-02	3.8510901047e+01	5.0021895077e-02
4.6341461057e-01	1.4634146106e+00	0.0000000000e+00	5.0000000100e+00	3.8828444234e-04	3.8828444234e-04	8.5527496629e-19	2.2359467332e-02	4.8682419339e-02	2.2359467343e-02	3.8571074330e+01	4.9812806608e-02
4.6388365360e-01	1.4638836536e+00	0.0000000000e+00	5.0000000008e+00	3.8666008176e-04	3.8666008176e-04	9.2264545702e-19	2.2359467332e-02	4.8692798899e-02	2.2359467343e-02	3.8631247613e+01	4.9604418245e-02
4.6435269662e-01	1.4643526966e+00	0.0000000000e+00	4.9999999913e+00	3.8504117842e-04	3.8504117842e-04	9.9259825073e-19	2.2359467332e-02	4.8703177353e-02	2.2359467343e-02	3.8691420896e+01	4.9396729988e-02
4.6482173965e-01	1.4648217396e+00	0.0000000000e+00	4.9999999815e+00	3.8342773231e-04	3.8342773231e-04	1.0651363588e-18	2.2359467332e-02	4.8713554701e-02	2.2359467343e-02	3.8751594179e+01	4.9189741836e-02
4.6529078268e-01	1.4652907827e+00	0.0000000000e+00	4.9999999713e+00	3.8181974344e-04	3.8181974344e-04	1.1402629116e-18	2.2359467332e-02	4.8723930944e-02	2.2359467343e-02	3.8811767462e+01	4.8983453790e-02
4.6575982570e-01	1.4657598257e+00	0.0000000000e+00	4.9999999608e+00	3.8021721180e-04	3.8021721180e-04	1.2179809058e-18	2.2359467332e-02	4.8734306083e-02	2.2359467343e-02	3.8871940744e+01	4.8777865851e-02
4.6622886873e-01	1.4662288687e+00	0.0000000000e+00	4.9999999499e+00	3.7862013740e-04	3.7862013740e-04	1.2982934635e-18	2.2359467332e-02	4.8744680117e-02	2.2359467343e-02	3.8932114027e+01	4.8572978017e-02
4.6669791176e-01	1.4666979118e+00	0.0000000000e+00	4.9999999387e+00	3.7702852023e-04	3.7702852023e-04	1.3812036390e-18	2.2359467331e-02	4.8755053047e-02	2.2359467343e-02	3.8992287310e+01	4.8368790288e-02
4.6716695478e-01	1.4671669548e+00	0.0000000000e+00	4.9999999271e+00	3.7544236030e-04	3.7544236030e-04	1.4667144897e-18	2.2359467331e-02	4.8765424874e-02	2.2359467343e-02	3.9052460593e+01	4.8165302666e-02
4.6763599781e-01	1.4676359978e+00	0.0000000000e+00	4.9999999152e+00	3.7386165760e-04	3.7386165760e-04	1.5548290628e-18	2.2359467331e-02	4.8775795599e-02	2.2359467343e-02	3.9112633876e+01	4.7962515150e-02
4.6810504084e-01	1.4681050408e+00	0.0000000000e+00	4.9999999029e+00	3.7228641214e-04	3.7228641214e-04	1.6455504610e-18	2.2359467331e-02	4.8786165220e-02	2.2359467343e-02	3.9172807159e+01	4.7760427739e-02
4.6857408386e-01	1.4685740839e+00	0.0000000000e+00	4.9999998903e+00	3.7071662391e-04	3.7071662391e-04	1.7388817057e-18	2.2359467331e-02	4.8796533740e-02	2.2359467343e-02	3.9232980442e+01	4.7559040434e-02
4.6904312689e-01	1.4690431269e+00	0.0000000000e+00	4.9999998774e+00	3.6915229292e-04	3.6915229292e-04	1.8348259295e-18	2.2359467331e-02	4.8806901158e-02	2.2359467343e-02	3.9293153725e+01	4.7358353235e-02
4.6951216992e-01	1.4695121699e+00	0.0000000000e+00	4.9999998641e+00	3.6759341916e-04	3.6759341916e-04	1.9333861482e-18	2.2359467331e-02	4.8817267476e-02	2.2359467343e-02	3.9353327008e+01	4.7158366141e-02
4.6998121295e-01	1.4699812129e+00	0.0000000000e+00	4.9999998505e+00	3.6604000264e-04	3.6604000264e-04	2.0345655116e-18	2.2359467331e-02	4.8827632693e-02	2.2359467343e-02	3.9413500290e+01	4.6959079154e-02
4.7045025597e-01	1.4704502560e+00	0.0000000000e+00	4.9999998365e+00	3.6449204335e-04	3.6449204335e-04	2.1383670055e-18	2.2359467331e-02	4.8837996809e-02	2.2359467343e-02	3.9473673573e+01	4.6760492272e-02
4.7091929900e-01	1.4709192990e+00	0.0000000000e+00	4.9999998222e+00	3.6294954130e-04	3.6294954130e-04	2.2447936747e-18	2.2359467331e-02	4.8848359827e-02	2.2359467343e-02	3.9533846856e+01	4.6562605497e-02
4.7138834203e-01	1.4713883420e+00	0.0000000000e+00	4.9999998075e+00	3.6141249648e-04	3.6141249648e-04	2.3538486998e-18	2.2359467331e-02	4.8858721745e-02	2.2359467343e-02	3.9594020139e+01	4.6365418826e-02
4.7185738505e-01	1.4718573851e+00	0.0000000000e+00	4.9999997925e+00	3.5988090890e-04	3.5988090890e-04	2.4655350487e-18	2.2359467331e-02	4.8869082564e-02	2.2359467343e-02	3.9654193422e+01	4.6168932262e-02
4.7232642808e-01	1.4723264281e+00	0.0000000000e+00	4.9999997771e+00	3.5835477856e-04	3.5835477856e-04	2.5798559481e-18	2.2359467331e-02	4.8879442285e-02	2.2359467343e-02	3.9714366705e+01	4.5973145804e-02
4.7279547111e-01	1.4727954711e+00	0.0000000000e+00	4.9999997614e+00	3.5683410544e-04	3.5683410544e-04	2.6968142109e-18	2.2359467331e-02	4.8889800909e-02	2.2359467343e-02	3.9774539988e+01	4.5778059451e-02
4.7326451413e-01	1.4732645141e+00	0.0000000000e+00	4.9999999746e+00	3.5528341377e-04	3.5528341377e-04	2.4876073744e-20	2.2359467331e-02	4.8900158435e-02	2.2359467343e-02	3.9834713271e+01	4.5579122033e-02
4.7373355716e-01	1.4737335572e+00	0.0000000000e+00	4.9999999762e+00	3.5376878424e-04	3.5376878424e-04	2.3868031343e-20	2.2359467331e-02	4.8910514865e-02	2.2359467343e-02	3.9894886553e+01	4.5384811009e-02
4.7420260019e-01	1.4742026002e+00	0.0000000000e+00	4.9999999776e+00	3.5225784712e-04	3.5225784712e-04	2.2880381729e-20	2.2359467331e-02	4.8920870198e-02	2.2359467343e-02	3.9955059836e+01	4.5190973681e-02
4.7467164321e-01	1.4746716432e+00	0.0000000000e+00	4.9999999791e+00	3.5075060240e-04	3.5075060240e-04	2.1913162055e-20	2.2359467331e-02	4.8931224435e-02	2.2359467343e-02	4.0015233119e+01	4.4997610050e-02
4.7514068624e-01	1.4751406862e+00	0.0000000000e+00	4.9999999805e+00	3.4924705008e-04	3.4924705008e-04	2.0966399925e-20	2.2359467331e-02	4.8941577577e-02	2.2359467343e-02	4.0075406402e+01	4.4804720114e-02
4.7560972927e-01	1.4756097293e+00	0.0000000000e+00	4.9999999819e+00	3.4774719015e-04	3.4774719015e-04	2.0040115818e-20	2.2359467331e-02	4.8951929624e-02	2.2359467343e-02	4.0135579685e+01	4.4612303875e-02
4.7607877230e-01	1.4760787723e+00	0.0000000000e+00	4.9999999833e+00	3.4625102263e-04	3.4625102263e-04	1.9134346536e-20	2.2359467331e-02	4.8962280576e-02	2.2359467343e-02	4.0195752968e+01	4.4420361331e-02
4.7654781532e-01	1.4765478153e+00	0.0000000000e+00	4.9999999846e+00	3.4475854751e-04	3.4475854751e-04	1.8249121576e-20	2.2359467331e-02	4.8972630435e-02	2.2359467343e-02	4.0255926251e+01	4.4228892484e-02
4.7701685835e-01	1.4770168583e+00	0.0000000000e+00	4.9999999859e+00	3.4326976479e-04	3.4326976479e-04	1.7384468635e-20	2.2359467331e-02	4.8982979199e-02	2.2359467343e-02	4.0316099534e+01	4.4037897332e-02
4.7748590138e-01	1.4774859014e+00	0.0000000000e+00	4.9999999871e+00	3.4178467446e-04	3.4178467446e-04	1.6540414615e-20	2.2359467331e-02	4.8993326871e-02	2.2359467343e-02	4.0376272817e+01	4.3847375877e-02
4.7795494440e-01	1.4779549444e+00	0.0000000000e+00	4.9999999884e+00	3.4030327654e-04	3.4030327654e-04	1.5716987148e-20	2.2359467331e-02	4.9003673450e-02	2.2359467343e-02	4.0436446099e+01	4.3657328118e-02
4.7842398743e-01	1.4784239874e+00	0.0000000000e+00	4.9999999896e+00	3.3882557102e-04	3.3882557102e-04	1.4914222153e-20	2.2359467330e-02	4.9014018937e-02	2.2359467343e-02	4.0496619382e+01	4.3467754054e-02
4.7889303046e-01	1.4788930305e+00	0.0000000000e+00	4.9999999907e+00	3.3735155789e-04	3.3735155789e-04	1.4132142448e-20	2.2359467330e-02	4.9024363333e-02	2.2359467343e-02	4.0556792665e+01	4.3278653687e-02
4.7936207348e-01	1.4793620735e+00	0.0000000000e+00	4.9999999919e+00	3.3588123717e-04	3.3588123717e-04	1.3370781920e-20	2.2359467330e-02	4.9034706637e-02	2.2359467343e-02	4.0616965948e+01	4.3090027016e-02
4.7983111651e-01	1.4798311165e+00	0.0000000000e+00	4.9999999930e+00	3.3441460885e-04	3.3441460885e-04	1.2630166813e-20	2.2359467330e-02	4.9045048850e-02	2.2359467343e-02	4.0677139231e+01	4.2901874041e-02
4.8030015954e-01	1.4803001595e+00	0.0000000000e+00	4.9999999940e+00	3.3295167293e-04	3.3295167293e-04	1.1910325974e-20	2.2359467330e-02	4.9055389973e-02	2.2359467343e-02	4.0737312514e+01	4.2714194762e-02
4.8076920256e-01	1.4807692026e+00	0.0000000000e+00	4.9999999951e+00	3.3149242940e-04	3.3149242940e-04	1.1211290079e-20	2.2359467330e-02	4.9065730006e-02	2.2359467343e-02	4.0797485797e+01	4.2526989179e-02
4.8123824559e-01	1.4812382456e+00	0.0000000000e+00	4.9999999961e+00	3.3003687828e-04	3.3003687828e-04	1.0533085154e-20	2.2359467330e-02	4.9076068949e-02	2.2359467343e-02	4.0857659080e+01	4.2340257292e-02
4.8170728862e-01	1.4817072886e+00	0.0000000000e+00	4.9999999971e+00	3.2858501956e-04	3.2858501956e-04	9.8757429084e-21	2.2359467330e-02	4.9086406804e-02	2.2359467343e-02	4.0917832363e+01	4.2153999101e-02
4.8217633164e-01	1.4821763316e+00	0.0000000000e+00	4.9999999980e+00	3.2713685323e-04	3.2713685323e-04	9.2392936614e-21	2.2359467330e-02	4.9096743570e-02	2.2359467343e-02	4.0978005645e+01	4.1968214606e-02
4.8264537467e-01	1.4826453747e+00	0.0000000000e+00	4.9999999989e+00	3.2569237931e-04	3.2569237931e-04	8.6237640027e-21	2.2359467330e-02	4.9107079249e-02	2.2359467343e-02	4.1038178928e+01	4.1782903807e-02
4.8311441770e-01	1.4831144177e+00	0.0000000000e+00	4.9999999998e+00	3.2425159779e-04	3.2425159779e-04	8.0291848578e-21	2.2359467330e-02	4.9117413839e-02	2.2359467343e-02	4.1098352211e+01	4.1598066704e-02
4.8358346073e-01	1.4835834607e+00	0.0000000000e+00	5.0000000007e+00	3.2281450866e-04	3.2281450866e-04	7.4555832265e-21	2.2359467330e-02	4.9127747343e-02	2.2359467343e-02	4.1158525494e+01	4.1413703298e-02
4.8405250375e-01	1.4840525038e+00	0.0000000000e+00	5.0000000015e+00	3.2138111194e-04	3.2138111194e-04	6.9029895794e-21	2.2359467330e-02	4.9138079759e-02	2.2359467343e-02	4.1218698777e+01	4.1229813587e-02
4.8452154678e-01	1.4845215468e+00	0.0000000000e+00	5.0000000023e+00	3.1995140762e-04	3.1995140762e-04	6.3714347051e-21	2.2359467330e-02	4.9148411090e-02	2.2359467343e-02	4.1278872060e+01	4.1046397572e-02
4.8499058981e-01	1.4849905898e+00	0.0000000000e+00	5.0000000030e+00	3.1852539569e-04	3.1852539569e-04	5.8609440205e-21	2.2359467330e-02	4.9158741335e-02	2.2359467343e-02	4.1339045343e+01	4.0863455254e-02
4.8545963283e-01	1.4854596328e+00	0.0000000000e+00	5.0000000037e+00	3.1710307617e-04	3.1710307617e-04	5.3715492217e-21	2.2359467330e-02	4.9169070495e-02	2.2359467343e-02	4.1399218626e+01	4.0680986631e-02
4.8592867586e-01	1.4859286759e+00	0.0000000000e+00	5.0000000044e+00	3.1568444905e-04	3.1568444905e-04	4.9032800279e-21	2.2359467330e-02	4.9179398569e-02	2.2359467343e-02	4.1459391909e+01	4.0498991704e-02
4.8639771889e-01	1.4863977189e+00	0.0000000000e+00	5.0000000051e+00	3.1426951432e-04	3.1426951432e-04	4.4561636498e-21	2.2359467330e-02	4.9189725560e-02	2.2359467343e-02	4.1519565191e+01	4.0317470474e-02
4.8686676191e-01	1.4868667619e+00	0.0000000000e+00	5.0000000057e+00	3.1285827200e-04	3.1285827200e-04	4.0302306622e-21	2.2359467330e-02	4.9200051466e-02	2.2359467343e-02	4.1579738474e+01	4.0136422940e-02
4.8733580494e-01	1.4873358049e+00	0.0000000000e+00	5.0000000063e+00	3.1145072207e-04	3.1145072207e-04	3.6255092858e-21	2.2359467330e-02	4.9210376289e-02	2.2359467343e-02	4.1639911757e+01	3.9955849101e-02
4.8780484797e-01	1.4878048480e+00	0.0000000000e+00	5.0000000069e+00	3.1004686455e-04	3.1004686455e-04	3.2420303006e-21	2.2359467330e-02	4.9220700029e-02	2.2359467343e-02	4.1700085040e+01	3.9775748959e-02
4.8827389099e-01	1.4882738910e+00	0.0000000000e+00	5.0000000074e+00	3.0864669943e-04	3.0864669943e-04	2.8798207863e-21	2.2359467330e-02	4.9231022687e-02	2.2359467343e-02	4.1760258323e+01	3.9596122512e-02
4.8874293402e-01	1.4887429340e+00	0.0000000000e+00	5.0000000079e+00	3.0725022670e-04	3.0725022670e-04	2.5389120617e-21	2.2359467330e-02	4.9241344262e-02	2.2359467343e-02	4.1820431606e+01	3.9416969762e-02
4.8921197705e-01	1.4892119770e+00	0.0000000000e+00	5.0000000084e+00	3.0585744638e-04	3.0585744638e-04	2.2193309100e-21	2.2359467330e-02	4.9251664756e-02	2.2359467343e-02	4.1880604889e+01	3.9238290708e-02
4.8968102008e-01	1.4896810201e+00	0.0000000000e+00	5.0000000088e+00	3.0446835845e-04	3.0446835845e-04	1.9211093672e-21	2.2359467330e-02	4.9261984168e-02	2.2359467343e-02	4.1940778172e+01	3.9060085350e-02
4.9015006310e-01	1.4901500631e+00	0.0000000000e+00	5.0000000092e+00	3.0308296293e-04	3.0308296293e-04	1.6442747593e-21	2.2359467329e-02	4.9272302500e-02	2.2359467343e-02	4.2000951455e+01	3.8882353688e-02
4.9061910613e-01	1.4906191061e+00	0.0000000000e+00	5.0000000096e+00	3.0170125980e-04	3.0170125980e-04	1.3888570917e-21	2.2359467329e-02	4.9282619751e-02	2.2359467343e-02	4.2061124737e+01	3.8705095721e-02
4.9108814916e-01	1.4910881492e+00	0.0000000000e+00	5.0000000099e+00	3.0032324908e-04	3.0032324908e-04	1.1548845730e-21	2.2359467329e-02	4.9292935923e-02	2.2359467343e-02	4.2121298020e+01	3.8528311451e-02
4.9155719218e-01	1.4915571922e+00	0.0000000000e+00	5.0000000103e+00	2.9894893076e-04	2.9894893076e-04	9.4238753472e-22	2.2359467329e-02	4.9303251015e-02	2.2359467343e-02	4.2181471303e+01	3.8352000877e-02
4.9202623521e-01	1.4920262352e+00	0.0000000000e+00	5.0000000105e+00	2.9757830483e-04	2.9757830483e-04	7.5139575281e-22	2.2359467329e-02	4.9313565028e-02	2.2359467343e-02	4.2241644586e+01	3.8176163999e-02
4.9249527824e-01	1.4924952782e+00	0.0000000000e+00	5.0000000108e+00	2.9621137131e-04	2.9621137131e-04	5.8193712466e-22	2.2359467329e-02	4.9323877963e-02	2.2359467343e-02	4.2301817869e+01	3.8000800817e-02
4.9296432126e-01	1.4929643213e+00	0.0000000000e+00	5.0000000110e+00	2.9484813018e-04	2.9484813018e-04	4.3404172929e-22	2.2359467329e-02	4.9334189820e-02	2.2359467343e-02	4.2361991152e+01	3.7825911332e-02
4.9343336429e-01	1.4934333643e+00	0.0000000000e+00	5.0000000112e+00	2.9348858146e-04	2.9348858146e-04	3.0773847824e-22	2.2359467329e-02	4.9344500599e-02	2.2359467343e-02	4.2422164435e+01	3.7651495542e-02
4.9390240732e-01	1.4939024073e+00	0.0000000000e+00	5.0000000113e+00	2.9213272513e-04	2.9213272513e-04	2.0305715252e-22	2.2359467329e-02	4.9354810301e-02	2.2359467343e-02	4.2482337718e+01	3.7477553448e-02
4.9437145034e-01	1.4943714503e+00	0.0000000000e+00	5.0000000115e+00	2.9078056121e-04	2.9078056121e-04	1.2002639211e-22	2.2359467329e-02	4.9365118927e-02	2.2359467343e-02	4.2542511000e+01	3.7304085050e-02
4.9484049337e-01	1.4948404934e+00	0.0000000000e+00	5.0000000115e+00	2.8943208968e-04	2.8943208968e-04	5.8675891853e-23	2.2359467329e-02	4.9375426476e-02	2.2359467343e-02	4.2602684283e+01	3.7131090348e-02
4.9530953640e-01	1.4953095364e+00	0.0000000000e+00	5.0000000116e+00	2.8808731056e-04	2.8808731056e-04	1.9034928351e-23	2.2359467329e-02	4.9385732949e-02	2.2359467343e-02	4.2662857566e+01	3.6958569343e-02
4.9577857942e-01	1.4957785794e+00	0.0000000000e+00	5.0000000116e+00	2.8674622383e-04	2.8674622383e-04	1.1327399730e-24	2.2359467329e-02	4.9396038347e-02	2.2359467343e-02	4.2723030849e+01	3.6786522033e-02
4.9624762245e-01	1.4962476225e+00	0.0000000000e+00	5.0000000116e+00	2.8540882951e-04	2.8540882951e-04	4.9987022276e-24	2.2359467329e-02	4.9406342670e-02	2.2359467343e-02	4.2783204132e+01	3.6614948420e-02
4.9671666548e-01	1.4967166655e+00	0.0000000000e+00	5.0000000116e+00	2.8407512758e-04	2.8407512758e-04	3.0662170944e-23	2.2359467329e-02	4.9416645919e-02	2.2359467343e-02	4.2843377415e+01	3.6443848502e-02
4.9718570851e-01	1.4971857085e+00	0.0000000000e+00	5.0000000115e+00	2.8274511806e-04	2.8274511806e-04	7.8152325472e-23	2.2359467329e-02	4.9426948094e-02	2.2359467343e-02	4.2903550698e+01	3.6273222281e-02
4.9765475153e-01	1.4976547515e+00	0.0000000000e+00	5.0000000114e+00	2.8141880093e-04	2.8141880093e-04	1.4749882431e-22	2.2359467329e-02	4.9437249195e-02	2.2359467343e-02	4.2963723981e+01	3.6103069755e-02
4.9812379456e-01	1.4981237946e+00	0.0000000000e+00	5.0000000113e+00	2.8009617621e-04	2.8009617621e-04	2.3873057074e-22	2.2359467329e-02	4.9447549223e-02	2.2359467343e-02	4.3023897264e+01	3.5933390926e-02
4.9859283759e-01	1.4985928376e+00	0.0000000000e+00	5.0000000111e+00	2.7877724388e-04	2.7877724388e-04	3.5187717908e-22	2.2359467329e-02	4.9457848179e-02	2.2359467343e-02	4.3084070546e+01	3.5764185792e-02
4.9906188061e-01	1.4990618806e+00	0.0000000000e+00	5.0000000109e+00	2.7746200396e-04	2.7746200396e-04	4.8696846162e-22	2.2359467329e-02	4.9468146062e-02	2.2359467343e-02	4.3144243829e+01	3.5595454355e-02
4.9953092364e-01	1.4995309236e+00	0.0000000000e+00	5.0000000107e+00	2.7615045643e-04	2.7615045643e-04	6.4403270115e-22	2.2359467329e-02	4.9478442873e-02	2.2359467343e-02	4.3204417112e+01	3.5427196614e-02
4.9999996667e-01	1.4999999667e+00	0.0000000000e+00	5.0000000104e+00	2.7484260131e-04	2.7484260131e-04	8.2310011057e-22	2.2359467329e-02	4.9488738613e-02	2.2359467343e-02	4.3264590395e+01	3.5259412569e-02
5.0046900969e-01	1.5004690097e+00	0.0000000000e+00	5.0000000101e+00	2.7353843858e-04	2.7353843858e-04	1.0241998427e-21	2.2359467329e-02	4.9499033283e-02	2.2359467343e-02	4.3324763678e+01	3.5092102219e-02
5.0093805272e-01	1.5009380527e+00	0.0000000000e+00	5.0000000098e+00	2.7223796826e-04	2.7223796826e-04	1.2473611389e-21	2.2359467329e-02	4.9509326882e-02	2.2359467343e-02	4.3384936961e+01	3.4925265566e-02
5.0140709575e-01	1.5014070957e+00	0.0000000000e+00	5.0000000095e+00	2.7094119033e-04	2.7094119033e-04	1.4926133519e-21	2.2359467329e-02	4.9519619411e-02	2.2359467343e-02	4.3445110244e+01	3.4758902609e-02
5.0187613877e-01	1.5018761388e+00	0.0000000000e+00	5.0000000091e+00	2.6964810480e-04	2.6964810480e-04	1.7599870554e-21	2.2359467328e-02	4.9529910870e-02	2.2359467343e-02	4.3505283527e+01	3.4593013348e-02
5.0234518180e-01	1.5023451818e+00	0.0000000000e+00	5.0000000086e+00	2.6835871168e-04	2.6835871168e-04	2.0495102186e-21	2.2359467328e-02	4.9540201260e-02	2.2359467343e-02	4.3565456810e+01	3.4427597783e-02
5.0281422483e-01	1.5028142248e+00	0.0000000000e+00	5.0000000082e+00	2.6707301095e-04	2.6707301095e-04	2.3612125334e-21	2.2359467328e-02	4.9550490582e-02	2.2359467343e-02	4.3625630092e+01	3.4262655914e-02
5.0328326785e-01	1.5032832679e+00	0.0000000000e+00	5.0000000077e+00	2.6579100263e-04	2.6579100263e-04	2.6951240232e-21	2.2359467328e-02	4.9560778835e-02	2.2359467343e-02	4.3685803375e+01	3.4098187741e-02
5.0375231088e-01	1.5037523109e+00	0.0000000000e+00	5.0000000072e+00	2.6451268670e-04	2.6451268670e-04	3.0512732828e-21	2.2359467328e-02	4.9571066021e-02	2.2359467343e-02	4.3745976658e+01	3.3934193264e-02
5.0422135391e-01	1.5042213539e+00	0.0000000000e+00	5.0000000067e+00	2.6323806317e-04	2.6323806317e-04	3.4296884501e-21	2.2359467328e-02	4.9581352140e-02	2.2359467343e-02	4.3806149941e+01	3.3770672483e-02
5.0469039694e-01	1.5046903969e+00	0.0000000000e+00	5.0000000061e+00	2.6196713205e-04	2.6196713205e-04	3.8304035447e-21	2.2359467328e-02	4.9591637191e-02	2.2359467343e-02	4.3866323224e+01	3.3607625399e-02
5.0515943996e-01	1.5051594400e+00	0.0000000000e+00	5.0000000055e+00	2.6069989332e-04	2.6069989332e-04	4.2534439182e-21	2.2359467328e-02	4.9601921176e-02	2.2359467343e-02	4.3926496507e+01	3.3445052010e-02
5.0562848299e-01	1.5056284830e+00	0.0000000000e+00	5.0000000048e+00	2.5943634700e-04	2.5943634700e-04	4.6988410880e-21	2.2359467328e-02	4.9612204095e-02	2.2359467343e-02	4.3986669790e+01	3.3282952317e-02
5.0609752602e-01	1.5060975260e+00	0.0000000000e+00	5.0000000042e+00	2.5817649307e-04	2.5817649307e-04	5.1666210638e-21	2.2359467328e-02	4.9622485949e-02	2.2359467343e-02	4.4046843073e+01	3.3121326321e-02
5.0656656904e-01	1.5065665690e+00	0.0000000000e+00	5.0000000035e+00	2.5692033154e-04	2.5692033154e-04	5.6568188603e-21	2.2359467328e-02	4.9632766738e-02	2.2359467343e-02	4.4107016356e+01	3.2960174020e-02
5.0703561207e-01	1.5070356121e+00	0.0000000000e+00	5.0000000027e+00	2.5566786242e-04	2.5566786242e-04	6.1694598075e-21	2.2359467328e-02	4.9643046461e-02	2.2359467343e-02	4.4167189638e+01	3.2799495415e-02
5.0750465510e-01	1.5075046551e+00	0.0000000000e+00	5.0000000020e+00	2.5441908569e-04	2.5441908569e-04	6.7045735573e-21	2.2359467328e-02	4.9653325121e-02	2.2359467343e-02	4.4227362921e+01	3.2639290507e-02
5.0797369812e-01	1.5079736981e+00	0.0000000000e+00	5.0000000012e+00	2.5317400136e-04	2.5317400136e-04	7.2621926512e-21	2.2359467328e-02	4.9663602717e-02	2.2359467343e-02	4.4287536204e+01	3.2479559294e-02
5.0844274115e-01	1.5084427412e+00	0.0000000000e+00	5.0000000003e+00	2.5193260944e-04	2.5193260944e-04	7.8423438928e-21	2.2359467328e-02	4.9673879249e-02	2.2359467343e-02	4.4347709487e+01	3.2320301778e-02
5.0891178418e-01	1.5089117842e+00	0.0000000000e+00	4.9999999995e+00	2.5069490991e-04	2.5069490991e-04	8.4450559346e-21	2.2359467328e-02	4.9684154719e-02	2.2359467343e-02	4.4407882770e+01	3.2161517957e-02
5.0938082720e-01	1.5093808272e+00	0.0000000000e+00	4.9999999986e+00	2.4946090278e-04	2.4946090278e-04	9.0703616718e-21	2.2359467328e-02	4.9694429126e-02	2.2359467343e-02	4.4468056053e+01	3.2003207833e-02
5.0984987023e-01	1.5098498702e+00	0.0000000000e+00	4.9999999976e+00	2.4823058806e-04	2.4823058806e-04	9.7182883700e-21	2.2359467328e-02	4.9704702471e-02	2.2359467343e-02	4.4528229336e+01	3.1845371405e-02
5.1031891326e-01	1.5103189133e+00	0.0000000000e+00	4.9999999967e+00	2.4700396573e-04	2.4700396573e-04	1.0388862967e-20	2.2359467328e-02	4.9714974755e-02	2.2359467343e-02	4.4588402619e+01	3.1688008673e-02
5.1078795629e-01	1.5107879563e+00	0.0000000000e+00	4.9999999957e+00	2.4578103580e-04	2.4578103580e-04	1.1082120813e-20	2.2359467328e-02	4.9725245978e-02	2.2359467343e-02	4.4648575901e+01	3.1531119636e-02
5.1125699931e-01	1.5112569993e+00	0.0000000000e+00	4.9999999947e+00	2.4456179828e-04	2.4456179828e-04	1.1798090380e-20	2.2359467328e-02	4.9735516139e-02	2.2359467343e-02	4.4708749184e+01	3.1374704296e-02
5.1172604234e-01	1.5117260423e+00	0.0000000000e+00	4.9999999936e+00	2.4334625315e-04	2.4334625315e-04	1.2536795793e-20	2.2359467328e-02	4.9745785241e-02	2.2359467343e-02	4.4768922467e+01	3.1218762652e-02
5.1219508537e-01	1.5121950854e+00	0.0000000000e+00	4.9999999925e+00	2.4213440042e-04	2.4213440042e-04	1.3298272488e-20	2.2359467328e-02	4.9756053282e-02	2.2359467343e-02	4.4829095750e+01	3.1063294704e-02
5.1266412839e-01	1.5126641284e+00	0.0000000000e+00	4.9999999914e+00	2.4092624010e-04	2.4092624010e-04	1.4082544801e-20	2.2359467328e-02	4.9766320265e-02	2.2359467343e-02	4.4889269033e+01	3.0908300452e-02
5.1313317142e-01	1.5131331714e+00	0.0000000000e+00	4.9999999903e+00	2.3972177217e-04	2.3972177217e-04	1.4889650661e-20	2.2359467327e-02	4.9776586188e-02	2.2359467343e-02	4.4949442316e+01	3.0753779896e-02
5.1360221445e-01	1.5136022144e+00	0.0000000000e+00	4.9999999891e+00	2.3852099664e-04	2.3852099664e-04	1.5719608104e-20	2.2359467327e-02	4.9786851053e-02	2.2359467343e-02	4.5009615599e+01	3.0599733036e-02
5.1407125747e-01	1.5140712575e+00	0.0000000000e+00	4.9999999879e+00	2.3732391352e-04	2.3732391352e-04	1.6572455831e-20	2.2359467327e-02	4.9797114860e-02	2.2359467343e-02	4.5069788882e+01	3.0446159872e-02
5.1454030050e-01	1.5145403005e+00	0.0000000000e+00	4.9999999866e+00	2.3613052279e-04	2.3613052279e-04	1.7448218728e-20	2.2359467327e-02	4.9807377609e-02	2.2359467343e-02	4.5129962165e+01	3.0293060404e-02
5.1500934353e-01	1.5150093435e+00	0.0000000000e+00	4.9999999854e+00	2.3494082446e-04	2.3494082446e-04	1.8346929632e-20	2.2359467327e-02	4.9817639301e-02	2.2359467343e-02	4.5190135447e+01	3.0140434632e-02
5.1547838655e-01	1.5154783866e+00	0.0000000000e+00	4.9999999841e+00	2.3375481853e-04	2.3375481853e-04	1.9268618837e-20	2.2359467327e-02	4.9827899936e-02	2.2359467343e-02	4.5250308730e+01	2.9988282556e-02
5.1594742958e-01	1.5159474296e+00	0.0000000000e+00	4.9999999827e+00	2.3257250501e-04	2.3257250501e-04	2.0213308417e-20	2.2359467327e-02	4.9838159515e-02	2.2359467343e-02	4.5310482013e+01	2.9836604177e-02
5.1641647261e-01	1.5164164726e+00	0.0000000000e+00	4.9999999814e+00	2.3139388388e-04	2.3139388388e-04	2.1181038498e-20	2.2359467327e-02	4.9848418037e-02	2.2359467343e-02	4.5370655296e+01	2.9685399493e-02
5.1688551563e-01	1.5168855156e+00	0.0000000000e+00	4.9999999800e+00	2.3021895515e-04	2.3021895515e-04	2.2171831631e-20	2.2359467327e-02	4.9858675505e-02	2.2359467343e-02	4.5430828579e+01	2.9534668505e-02
5.1735455866e-01	1.5173545587e+00	0.0000000000e+00	4.9999999785e+00	2.2904771882e-04	2.2904771882e-04	2.3185711598e-20	2.2359467327e-02	4.9868931917e-02	2.2359467343e-02	4.5491001862e+01	2.9384411214e-02
5.1782360169e-01	1.5178236017e+00	0.0000000000e+00	4.9999999984e+00	2.2792352899e-04	2.2792352899e-04	1.1352660423e-22	2.6547195704e-02	5.2816761310e-02	2.6547195723e-02	4.5551175145e+01	2.9240189493e-02
5.1829264472e-01	1.5182926447e+00	0.0000000000e+00	4.9999999985e+00	2.2709630613e-04	2.2709630613e-04	1.0967234946e-22	2.6547195704e-02	5.2827618919e-02	2.6547195723e-02	4.5611348428e+01	2.9134065507e-02
5.1876168774e-01	1.5187616877e+00	0.0000000000e+00	4.9999999986e+00	2.2627082639e-04	2.2627082639e-04	1.0588311787e-22	2.6547195704e-02	5.2838475413e-02	2.6547195723e-02	4.5671521711e+01	2.9028165146e-02
5.1923073077e-01	1.5192307308e+00	0.0000000000e+00	4.9999999986e+00	2.2544708977e-04	2.2544708977e-04	1.0215841181e-22	2.6547195704e-02	5.2849330792e-02	2.6547195723e-02	4.5731694993e+01	2.8922488409e-02
5.1969977380e-01	1.5196997738e+00	0.0000000000e+00	4.9999999987e+00	2.2462509627e-04	2.2462509627e-04	9.8499483814e-23	2.6547195704e-02	5.2860185056e-02	2.6547195723e-02	4.5791868276e+01	2.8817035295e-02
5.2016881682e-01	1.5201688168e+00	0.0000000000e+00	4.9999999988e+00	2.2380484589e-04	2.2380484589e-04	9.4904750507e-23	2.6547195704e-02	5.2871038205e-02	2.6547195723e-02	4.5852041559e+01	2.8711805806e-02
5.2063785985e-01	1.5206378598e+00	0.0000000000e+00	4.9999999989e+00	2.2298633862e-04	2.2298633862e-04	9.1375113973e-23	2.6547195704e-02	5.2881890241e-02	2.6547195723e-02	4.5912214842e+01	2.8606799940e-02
5.2110690288e-01	1.5211069029e+00	0.0000000000e+00	4.9999999989e+00	2.2216957448e-04	2.2216957448e-04	8.7911418840e-23	2.6547195704e-02	5.2892741163e-02	2.6547195723e-02	4.5972388125e+01	2.8502017699e-02
5.2157594590e-01	1.5215759459e+00	0.0000000000e+00	4.9999999990e+00	2.2135455346e-04	2.2135455346e-04	8.4512421337e-23	2.6547195704e-02	5.2903590973e-02	2.6547195723e-02	4.6032561408e+01	2.8397459081e-02
5.2204498893e-01	1.5220449889e+00	0.0000000000e+00	4.9999999991e+00	2.2054127556e-04	2.2054127556e-04	8.1179140144e-23	2.6547195704e-02	5.2914439670e-02	2.6547195723e-02	4.6092734691e+01	2.8293124087e-02
5.2251403196e-01	1.5225140320e+00	0.0000000000e+00	4.9999999991e+00	2.1972974077e-04	2.1972974077e-04	7.7911518085e-23	2.6547195703e-02	5.2925287255e-02	2.6547195723e-02	4.6152907974e+01	2.8189012718e-02
5.2298307498e-01	1.5229830750e+00	0.0000000000e+00	4.9999999992e+00	2.1891994911e-04	2.1891994911e-04	7.4709260833e-23	2.6547195703e-02	5.2936133728e-02	2.6547195723e-02	4.6213081257e+01	2.8085124972e-02
5.2345211801e-01	1.5234521180e+00	0.0000000000e+00	4.9999999993e+00	2.1811190057e-04	2.1811190057e-04	7.1573116221e-23	2.6547195703e-02	5.2946979090e-02	2.6547195723e-02	4.6273254539e+01	2.7981460850e-02
5.2392116104e-01	1.5239211610e+00	0.0000000000e+00	4.9999999993e+00	2.1730559515e-04	2.1730559515e-04	6.8502404801e-23	2.6547195703e-02	5.2957823342e-02	2.6547195723e-02	4.6333427822e+01	2.7878020351e-02
5.2439020407e-01	1.5243902041e+00	0.0000000000e+00	4.9999999994e+00	2.1650103284e-04	2.1650103284e-04	6.5497721331e-23	2.6547195703e-02	5.2968666484e-02	2.6547195723e-02	4.6393601105e+01	2.7774803477e-02
5.2485924709e-01	1.5248592471e+00	0.0000000000e+00	4.9999999995e+00	2.1569821366e-04	2.1569821366e-04	6.2559014295e-23	2.6547195703e-02	5.2979508515e-02	2.6547195723e-02	4.6453774388e+01	2.7671810227e-02
5.2532829012e-01	1.5253282901e+00	0.0000000000e+00	4.9999999995e+00	2.1489713759e-04	2.1489713759e-04	5.9686638256e-23	2.6547195703e-02	5.2990349438e-02	2.6547195723e-02	4.6513947671e+01	2.7569040601e-02
5.2579733315e-01	1.5257973331e+00	0.0000000000e+00	4.9999999996e+00	2.1409780465e-04	2.1409780465e-04	5.6880314374e-23	2.6547195703e-02	5.3001189251e-02	2.6547195723e-02	4.6574120954e+01	2.7466494598e-02
5.2626637617e-01	1.5262663762e+00	0.0000000000e+00	4.9999999996e+00	2.1330021483e-04	2.1330021483e-04	5.4140091698e-23	2.6547195703e-02	5.3012027957e-02	2.6547195723e-02	4.6634294237e+01	2.7364172220e-02
5.2673541920e-01	1.5267354192e+00	0.0000000000e+00	4.9999999997e+00	2.1250436812e-04	2.1250436812e-04	5.1466346616e-23	2.6547195703e-02	5.3022865554e-02	2.6547195723e-02	4.6694467520e+01	2.7262073465e-02
5.2720446223e-01	1.5272044622e+00	0.0000000000e+00	4.9999999997e+00	2.1171026454e-04	2.1171026454e-04	4.8859281420e-23	2.6547195703e-02	5.3033702044e-02	2.6547195723e-02	4.6754640803e+01	2.7160198335e-02
5.2767350525e-01	1.5276735053e+00	0.0000000000e+00	4.9999999998e+00	2.1091790407e-04	2.1091790407e-04	4.6318732425e-23	2.6547195703e-02	5.3044537427e-02	2.6547195723e-02	4.6814814085e+01	2.7058546828e-02
5.2814254828e-01	1.5281425483e+00	0.0000000000e+00	4.9999999998e+00	2.1012728673e-04	2.1012728673e-04	4.3844771313e-23	2.6547195703e-02	5.3055371703e-02	2.6547195723e-02	4.6874987368e+01	2.6957118945e-02
5.2861159131e-01	1.5286115913e+00	0.0000000000e+00	4.9999999999e+00	2.0933841250e-04	2.0933841250e-04	4.1437711966e-23	2.6547195703e-02	5.3066204874e-02	2.6547195723e-02	4.6935160651e+01	2.6855914686e-02
5.2908063433e-01	1.5290806343e+00	0.0000000000e+00	4.9999999999e+00	2.0855128139e-04	2.0855128139e-04	3.9097423413e-23	2.6547195703e-02	5.3077036938e-02	2.6547195723e-02	4.6995333934e+01	2.6754934051e-02
5.2954967736e-01	1.5295496774e+00	0.0000000000e+00	5.0000000000e+00	2.0776589341e-04	2.0776589341e-04	3.6824144786e-23	2.6547195703e-02	5.3087867898e-02	2.6547195723e-02	4.7055507217e+01	2.6654177040e-02
5.3001872039e-01	1.5300187204e+00	0.0000000000e+00	5.0000000000e+00	2.0698224854e-04	2.0698224854e-04	3.4617873955e-23	2.6547195703e-02	5.3098697752e-02	2.6547195723e-02	4.7115680500e+01	2.6553643653e-02
5.3048776341e-01	1.5304877634e+00	0.0000000000e+00	5.0000000001e+00	2.0620034680e-04	2.0620034680e-04	3.2478869825e-23	2.6547195703e-02	5.3109526503e-02	2.6547195723e-02	4.7175853783e+01	2.6453333890e-02
5.3095680644e-01	1.5309568064e+00	0.0000000000e+00	5.0000000001e+00	2.0542018817e-04	2.0542018817e-04	3.0407046655e-23	2.6547195703e-02	5.3120354149e-02	2.6547195723e-02	4.7236027066e+01	2.6353247750e-02
5.3142584947e-01	1.5314258495e+00	0.0000000000e+00	5.0000000002e+00	2.0464177266e-04	2.0464177266e-04	2.8402648477e-23	2.6547195702e-02	5.3131180692e-02	2.6547195723e-02	4.7296200348e+01	2.6253385235e-02
5.3189489250e-01	1.5318948925e+00	0.0000000000e+00	5.0000000002e+00	2.0386510028e-04	2.0386510028e-04	2.6465581099e-23	2.6547195702e-02	5.3142006133e-02	2.6547195723e-02	4.7356373631e+01	2.6153746343e-02
5.3236393552e-01	1.5323639355e+00	0.0000000000e+00	5.0000000002e+00	2.0309017101e-04	2.0309017101e-04	2.4596221457e-23	2.6547195702e-02	5.3152830470e-02	2.6547195723e-02	4.7416546914e+01	2.6054331076e-02
5.3283297855e-01	1.5328329785e+00	0.0000000000e+00	5.0000000003e+00	2.0231698486e-04	2.0231698486e-04	2.2794387107e-23	2.6547195702e-02	5.3163653706e-02	2.6547195723e-02	4.7476720197e+01	2.5955139432e-02
5.3330202158e-01	1.5333020216e+00	0.0000000000e+00	5.0000000003e+00	2.0154554183e-04	2.0154554183e-04	2.1060354304e-23	2.6547195702e-02	5.3174475840e-02	2.6547195723e-02	4.7536893480e+01	2.5856171413e-02
5.3377106460e-01	1.5337710646e+00	0.0000000000e+00	5.0000000003e+00	2.0077584193e-04	2.0077584193e-04	1.9394074739e-23	2.6547195702e-02	5.3185296873e-02	2.6547195723e-02	4.7597066763e+01	2.5757427017e-02
5.3424010763e-01	1.5342401076e+00	0.0000000000e+00	5.0000000004e+00	2.0000788514e-04	2.0000788514e-04	1.7795783094e-23	2.6547195702e-02	5.3196116805e-02	2.6547195723e-02	4.7657240046e+01	2.5658906245e-02
5.3470915066e-01	1.5347091507e+00	0.0000000000e+00	5.0000000004e+00	1.9924167147e-04	1.9924167147e-04	1.6265508965e-23	2.6547195702e-02	5.3206935637e-02	2.6547195723e-02	4.7717413329e+01	2.5560609097e-02
5.3517819368e-01	1.5351781937e+00	0.0000000000e+00	5.0000000004e+00	1.9847720092e-04	1.9847720092e-04	1.4803306729e-23	2.6547195702e-02	5.3217753369e-02	2.6547195723e-02	4.7777586612e+01	2.5462535573e-02
5.3564723671e-01	1.5356472367e+00	0.0000000000e+00	5.0000000005e+00	1.9771447349e-04	1.9771447349e-04	1.3409397717e-23	2.6547195702e-02	5.3228570002e-02	2.6547195723e-02	4.7837759894e+01	2.5364685673e-02
5.3611627974e-01	1.5361162797e+00	0.0000000000e+00	5.0000000005e+00	1.9695348918e-04	1.9695348918e-04	1.2083766927e-23	2.6547195702e-02	5.3239385535e-02	2.6547195723e-02	4.7897933177e+01	2.5267059397e-02
5.3658532276e-01	1.5365853228e+00	0.0000000000e+00	5.0000000005e+00	1.9619424799e-04	1.9619424799e-04	1.0826537825e-23	2.6547195702e-02	5.3250199971e-02	2.6547195723e-02	4.7958106460e+01	2.5169656744e-02
5.3705436579e-01	1.5370543658e+00	0.0000000000e+00	5.0000000005e+00	1.9543674993e-04	1.9543674993e-04	9.6378652135e-24	2.6547195702e-02	5.3261013308e-02	2.6547195723e-02	4.8018279743e+01	2.5072477716e-02
5.3752340882e-01	1.5375234088e+00	0.0000000000e+00	5.0000000006e+00	1.9468099498e-04	1.9468099498e-04	8.5177328808e-24	2.6547195702e-02	5.3271825548e-02	2.6547195723e-02	4.8078453026e+01	2.4975522312e-02
5.3799245184e-01	1.5379924518e+00	0.0000000000e+00	5.0000000006e+00	1.9392698315e-04	1.9392698315e-04	7.4662817409e-24	2.6547195702e-02	5.3282636690e-02	2.6547195723e-02	4.8138626309e+01	2.4878790531e-02
5.3846149487e-01	1.5384614949e+00	0.0000000000e+00	5.0000000006e+00	1.9317471444e-04	1.9317471444e-04	6.4836776620e-24	2.6547195702e-02	5.3293446736e-02	2.6547195723e-02	4.8198799592e+01	2.4782282375e-02
5.3893053790e-01	1.5389305379e+00	0.0000000000e+00	5.0000000006e+00	1.9242418885e-04	1.9242418885e-04	5.5699493338e-24	2.6547195702e-02	5.3304255686e-02	2.6547195723e-02	4.8258972875e+01	2.4685997842e-02
5.3939958093e-01	1.5393995809e+00	0.0000000000e+00	5.0000000006e+00	1.9167540638e-04	1.9167540638e-04	4.7252597993e-24	2.6547195702e-02	5.3315063540e-02	2.6547195723e-02	4.8319146158e+01	2.4589936933e-02
5.3986862395e-01	1.5398686240e+00	0.0000000000e+00	5.0000000007e+00	1.9092836703e-04	1.9092836703e-04	3.9495979271e-24	2.6547195702e-02	5.3325870298e-02	2.6547195723e-02	4.8379319440e+01	2.4494099648e-02
5.4033766698e-01	1.5403376670e+00	0.0000000000e+00	5.0000000007e+00	1.9018307079e-04	1.9018307079e-04	3.2431245964e-24	2.6547195701e-02	5.3336675962e-02	2.6547195723e-02	4.8439492723e+01	2.4398485987e-02
5.4080671001e-01	1.5408067100e+00	0.0000000000e+00	5.0000000007e+00	1.8943951768e-04	1.8943951768e-04	2.6059476299e-24	2.6547195701e-02	5.3347480531e-02	2.6547195723e-02	4.8499666006e+01	2.4303095950e-02
5.4127575303e-01	1.5412757530e+00	0.0000000000e+00	5.0000000007e+00	1.8869770769e-04	1.8869770769e-04	2.0381356593e-24	2.6547195701e-02	5.3358284006e-02	2.6547195723e-02	4.8559839289e+01	2.4207929537e-02
5.4174479606e-01	1.5417447961e+00	0.0000000000e+00	5.0000000007e+00	1.8795764082e-04	1.8795764082e-04	1.5397952344e-24	2.6547195701e-02	5.3369086388e-02	2.6547195723e-02	4.8620012572e+01	2.4112986748e-02
5.4221383909e-01	1.5422138391e+00	0.0000000000e+00	5.0000000007e+00	1.8721931707e-04	1.8721931707e-04	1.1110252501e-24	2.6547195701e-02	5.3379887676e-02	2.6547195723e-02	4.8680185855e+01	2.4018267583e-02
5.4268288211e-01	1.5426828821e+00	0.0000000000e+00	5.0000000007e+00	1.8648273644e-04	1.8648273644e-04	7.5191522617e-25	2.6547195701e-02	5.3390687872e-02	2.6547195723e-02	4.8740359138e+01	2.3923772042e-02
5.4315192514e-01	1.5431519251e+00	0.0000000000e+00	5.0000000007e+00	1.8574789893e-04	1.8574789893e-04	4.6257183458e-25	2.6547195701e-02	5.3401486975e-02	2.6547195723e-02	4.8800532421e+01	2.3829500124e-02
5.4362096817e-01	1.5436209682e+00	0.0000000000e+00	5.0000000007e+00	1.8501480453e-04	1.8501480453e-04	2.4307913991e-25	2.6547195701e-02	5.3412284987e-02	2.6547195723e-02	4.8860705704e+01	2.3735451831e-02
5.4409001119e-01	1.5440900112e+00	0.0000000000e+00	5.0000000007e+00	1.8428345326e-04	1.8428345326e-04	9.3548223071e-26	2.6547195701e-02	5.3423081907e-02	2.6547195723e-02	4.8920878986e+01	2.3641627161e-02
5.4455905422e-01	1.5445590542e+00	0.0000000000e+00	5.0000000007e+00	1.8355384511e-04	1.8355384511e-04	1.4064063462e-26	2.6547195701e-02	5.3433877736e-02	2.6547195723e-02	4.8981052269e+01	2.3548026116e-02
5.4502809725e-01	1.5450280972e+00	0.0000000000e+00	5.0000000007e+00	1.8282598008e-04	1.8282598008e-04	4.7272799727e-27	2.6547195701e-02	5.3444672475e-02	2.6547195723e-02	4.9041225552e+01	2.3454648694e-02
5.4549714028e-01	1.5454971403e+00	0.0000000000e+00	5.0000000007e+00	1.8209985816e-04	1.8209985816e-04	6.5636528718e-26	2.6547195701e-02	5.3455466124e-02	2.6547195723e-02	4.9101398835e+01	2.3361494896e-02
5.4596618330e-01	1.5459661833e+00	0.0000000000e+00	5.0000000007e+00	1.8137547937e-04	1.8137547937e-04	1.9688444830e-25	2.6547195701e-02	5.3466258683e-02	2.6547195723e-02	4.9161572118e+01	2.3268564722e-02
5.4643522633e-01	1.5464352263e+00	0.0000000000e+00	5.0000000007e+00	1.8065284370e-04	1.8065284370e-04	3.9857011527e-25	2.6547195701e-02	5.3477050153e-02	2.6547195723e-02	4.9221745401e+01	2.3175858172e-02
5.4690426936e-01	1.5469042694e+00	0.0000000000e+00	5.0000000007e+00	1.7993195114e-04	1.7993195114e-04	6.7078241051e-25	2.6547195701e-02	5.3487840534e-02	2.6547195723e-02	4.9281918684e+01	2.3083375246e-02
5.4737331238e-01	1.5473733124e+00	0.0000000000e+00	5.0000000007e+00	1.7921280171e-04	1.7921280171e-04	1.0136490736e-24	2.6547195701e-02	5.3498629827e-02	2.6547195723e-02	4.9342091967e+01	2.2991115944e-02
5.4784235541e-01	1.5478423554e+00	0.0000000000e+00	5.0000000007e+00	1.7849539539e-04	1.7849539539e-04	1.4272153096e-24	2.6547195701e-02	5.3509418032e-02	2.6547195723e-02	4.9402265250e+01	2.2899080266e-02
5.4831139844e-01	1.5483113984e+00	0.0000000000e+00	5.0000000007e+00	1.7777973220e-04	1.7777973220e-04	1.9116326295e-24	2.6547195701e-02	5.3520205150e-02	2.6547195723e-02	4.9462438532e+01	2.2807268212e-02
5.4878044146e-01	1.5487804415e+00	0.0000000000e+00	5.0000000007e+00	1.7706581213e-04	1.7706581213e-04	2.4669508314e-24	2.6547195700e-02	5.3530991181e-02	2.6547195723e-02	4.9522611815e+01	2.2715679781e-02
5.4924948449e-01	1.5492494845e+00	0.0000000000e+00	5.0000000007e+00	1.7635363517e-04	1.7635363517e-04	3.0933090734e-24	2.6547195700e-02	5.3541776125e-02	2.6547195723e-02	4.9582785098e+01	2.2624314975e-02
5.4971852752e-01	1.5497185275e+00	0.0000000000e+00	5.0000000007e+00	1.7564320134e-04	1.7564320134e-04	3.7907900786e-24	2.6547195700e-02	5.3552559983e-02	2.6547195723e-02	4.9642958381e+01	2.2533173792e-02
5.5018757054e-01	1.5501875705e+00	0.0000000000e+00	5.0000000006e+00	1.7493451062e-04	1.7493451062e-04	4.5594681651e-24	2.6547195700e-02	5.3563342756e-02	2.6547195723e-02	4.9703131664e+01	2.2442256234e-02
5.5065661357e-01	1.5506566136e+00	0.0000000000e+00	5.0000000006e+00	1.7422756303e-04	1.7422756303e-04	5.3994560122e-24	2.6547195700e-02	5.3574124443e-02	2.6547195723e-02	4.9763304947e+01	2.2351562299e-02
5.5112565660e-01	1.5511256566e+00	0.0000000000e+00	5.0000000006e+00	1.7352235855e-04	1.7352235855e-04	6.3107831411e-24	2.6547195700e-02	5.3584905045e-02	2.6547195723e-02	4.9823478230e+01	2.2261091988e-02
5.5159469962e-01	1.5515946996e+00	0.0000000000e+00	5.0000000006e+00	1.7281889719e-04	1.7281889719e-04	7.2936884608e-24	2.6547195700e-02	5.3595684563e-02	2.6547195723e-02	4.9883651513e+01	2.2170845301e-02
5.5206374265e-01	1.5520637427e+00	0.0000000000e+00	5.0000000006e+00	1.7211717896e-04	1.7211717896e-04	8.3482091515e-24	2.6547195700e-02	5.3606462997e-02	2.6547195723e-02	4.9943824795e+01	2.2080822238e-02
5.5253278568e-01	1.5525327857e+00	0.0000000000e+00	5.0000000005e+00	1.7141720384e-04	1.7141720384e-04	9.4743621019e-24	2.6547195700e-02	5.3617240348e-02	2.6547195723e-02	5.0003998078e+01	2.1991022799e-02
5.5300182871e-01	1.5530018287e+00	0.0000000000e+00	5.0000000005e+00	1.7071897185e-04	1.7071897185e-04	1.0672377964e-23	2.6547195700e-02	5.3628016616e-02	2.6547195723e-02	5.0064171361e+01	2.1901446984e-02
5.5347087173e-01	1.5534708717e+00	0.0000000000e+00	5.0000000005e+00	1.7002248297e-04	1.7002248297e-04	1.1942242711e-23	2.6547195700e-02	5.3638791801e-02	2.6547195723e-02	5.0124344644e+01	2.1812094793e-02
5.5393991476e-01	1.5539399148e+00	0.0000000000e+00	5.0000000005e+00	1.6932773721e-04	1.6932773721e-04	1.3284192777e-23	2.6547195700e-02	5.3649565904e-02	2.6547195723e-02	5.0184517927e+01	2.1722966226e-02
5.5440895779e-01	1.5544089578e+00	0.0000000000e+00	5.0000000004e+00	1.6863473457e-04	1.6863473457e-04	1.4698031348e-23	2.6547195700e-02	5.3660338925e-02	2.6547195723e-02	5.0244691210e+01	2.1634061283e-02
5.5487800081e-01	1.5548780008e+00	0.0000000000e+00	5.0000000004e+00	1.6794347506e-04	1.6794347506e-04	1.6184221642e-23	2.6547195700e-02	5.3671110865e-02	2.6547195723e-02	5.0304864493e+01	2.1545379963e-02
5.5534704384e-01	1.5553470438e+00	0.0000000000e+00	5.0000000004e+00	1.6725395866e-04	1.6725395866e-04	1.7742678655e-23	2.6547195700e-02	5.3681881724e-02	2.6547195723e-02	5.0365037776e+01	2.1456922268e-02
5.5581608687e-01	1.5558160869e+00	0.0000000000e+00	5.0000000003e+00	1.6656618538e-04	1.6656618538e-04	1.9373437823e-23	2.6547195700e-02	5.3692651502e-02	2.6547195723e-02	5.0425211059e+01	2.1368688196e-02
5.5628512989e-01	1.5562851299e+00	0.0000000000e+00	5.0000000003e+00	1.6588015522e-04	1.6588015522e-04	2.1076647898e-23	2.6547195700e-02	5.3703420201e-02	2.6547195723e-02	5.0485384341e+01	2.1280677749e-02
5.5675417292e-01	1.5567541729e+00	0.0000000000e+00	5.0000000003e+00	1.6519586819e-04	1.6519586819e-04	2.2852489330e-23	2.6547195700e-02	5.3714187819e-02	2.6547195723e-02	5.0545557624e+01	2.1192890925e-02
5.5722321595e-01	1.5572232159e+00	0.0000000000e+00	5.0000000002e+00	1.6451332427e-04	1.6451332427e-04	2.4700977875e-23	2.6547195700e-02	5.3724954359e-02	2.6547195723e-02	5.0605730907e+01	2.1105327725e-02
5.5769225897e-01	1.5576922590e+00	0.0000000000e+00	5.0000000002e+00	1.6383252347e-04	1.6383252347e-04	2.6622277716e-23	2.6547195699e-02	5.3735719820e-02	2.6547195723e-02	5.0665904190e+01	2.1017988149e-02
5.5816130200e-01	1.5581613020e+00	0.0000000000e+00	5.0000000002e+00	1.6315346579e-04	1.6315346579e-04	2.8616443274e-23	2.6547195699e-02	5.3746484203e-02	2.6547195723e-02	5.0726077473e+01	2.0930872197e-02
5.5863034503e-01	1.5586303450e+00	0.0000000000e+00	5.0000000001e+00	1.6247615123e-04	1.6247615123e-04	3.0683547013e-23	2.6547195699e-02	5.3757247508e-02	2.6547195723e-02	5.0786250756e+01	2.0843979869e-02
5.5909938806e-01	1.5590993881e+00	0.0000000000e+00	5.0000000001e+00	1.6180057979e-04	1.6180057979e-04	3.2823760894e-23	2.6547195699e-02	5.3768009736e-02	2.6547195723e-02	5.0846424039e+01	2.0757311165e-02
5.5956843108e-01	1.5595684311e+00	0.0000000000e+00	5.0000000000e+00	1.6112675147e-04	1.6112675147e-04	3.5037001351e-23	2.6547195699e-02	5.3778770886e-02	2.6547195723e-02	5.0906597322e+01	2.0670866085e-02
5.6003747411e-01	1.5600374741e+00	0.0000000000e+00	5.0000000000e+00	1.6045466627e-04	1.6045466627e-04	3.7323599889e-23	2.6547195699e-02	5.3789530960e-02	2.6547195723e-02	5.0966770605e+01	2.0584644628e-02
5.6050651714e-01	1.5605065171e+00	0.0000000000e+00	4.9999999999e+00	1.5978432419e-04	1.5978432419e-04	3.9683551028e-23	2.6547195699e-02	5.3800289958e-02	2.6547195723e-02	5.1026943887e+01	2.0498646796e-02
5.6097556016e-01	1.5609755602e+00	0.0000000000e+00	4.9999999999e+00	1.5911572523e-04	1.5911572523e-04	4.2116864716e-23	2.6547195699e-02	5.3811047881e-02	2.6547195723e-02	5.1087117170e+01	2.0412872588e-02
5.6144460319e-01	1.5614446032e+00	0.0000000000e+00	4.9999999999e+00	1.5844886939e-04	1.5844886939e-04	4.4623720746e-23	2.6547195699e-02	5.3821804728e-02	2.6547195723e-02	5.1147290453e+01	2.0327322003e-02
5.6191364622e-01	1.5619136462e+00	0.0000000000e+00	4.9999999998e+00	1.5778375667e-04	1.5778375667e-04	4.7204432816e-23	2.6547195699e-02	5.3832560500e-02	2.6547195723e-02	5.1207463736e+01	2.0241995043e-02
5.6238268924e-01	1.5623826892e+00	0.0000000000e+00	4.9999999997e+00	1.5712038707e-04	1.5712038707e-04	4.9858513281e-23	2.6547195699e-02	5.3843315197e-02	2.6547195723e-02	5.1267637019e+01	2.0156891706e-02
5.6285173227e-01	1.5628517323e+00	0.0000000000e+00	4.9999999997e+00	1.5645876059e-04	1.5645876059e-04	5.2586680884e-23	2.6547195699e-02	5.3854068821e-02	2.6547195723e-02	5.1327810302e+01	2.0072011993e-02
5.6332077530e-01	1.5633207753e+00	0.0000000000e+00	4.9999999996e+00	1.5579887723e-04	1.5579887723e-04	5.5388786076e-23	2.6547195699e-02	5.3864821371e-02	2.6547195723e-02	5.1387983585e+01	1.9987355904e-02
5.6378981832e-01	1.5637898183e+00	0.0000000000e+00	4.9999999996e+00	1.5514073699e-04	1.5514073699e-04	5.8264857746e-23	2.6547195699e-02	5.3875572849e-02	2.6547195723e-02	5.1448156868e+01	1.9902923439e-02
5.6425886135e-01	1.5642588614e+00	0.0000000000e+00	4.9999999995e+00	1.5448433987e-04	1.5448433987e-04	6.1215023508e-23	2.6547195699e-02	5.3886323253e-02	2.6547195723e-02	5.1508330151e+01	1.9818714598e-02
5.6472790438e-01	1.5647279044e+00	0.0000000000e+00	4.9999999995e+00	1.5382968587e-04	1.5382968587e-04	6.4239450532e-23	2.6547195699e-02	5.3897072585e-02	2.6547195723e-02	5.1568503433e+01	1.9734729381e-02
5.6519694740e-01	1.5651969474e+00	0.0000000000e+00	4.9999999994e+00	1.5317677498e-04	1.5317677498e-04	6.7338239057e-23	2.6547195699e-02	5.3907820846e-02	2.6547195723e-02	5.1628676716e+01	1.9650967788e-02
5.6566599043e-01	1.5656659904e+00	0.0000000000e+00	4.9999999993e+00	1.5252560722e-04	1.5252560722e-04	7.0511602783e-23	2.6547195699e-02	5.3918568035e-02	2.6547195723e-02	5.1688849999e+01	1.9567429819e-02
5.6613503346e-01	1.5661350335e+00	0.0000000000e+00	4.9999999993e+00	1.5187618258e-04	1.5187618258e-04	7.3759379057e-23	2.6547195698e-02	5.3929314153e-02	2.6547195723e-02	5.1749023282e+01	1.9484115473e-02
5.6660407649e-01	1.5666040765e+00	0.0000000000e+00	4.9999999992e+00	1.5122850106e-04	1.5122850106e-04	7.7081697323e-23	2.6547195698e-02	5.3940059200e-02	2.6547195723e-02	5.1809196565e+01	1.9401024752e-02
5.6707311951e-01	1.5670731195e+00	0.0000000000e+00	4.9999999992e+00	1.5058256265e-04	1.5058256265e-04	8.0478650091e-23	2.6547195698e-02	5.3950803177e-02	2.6547195723e-02	5.1869369848e+01	1.9318157655e-02
5.6754216254e-01	1.5675421625e+00	0.0000000000e+00	4.9999999991e+00	1.4993836737e-04	1.4993836737e-04	8.3950577629e-23	2.6547195698e-02	5.3961546085e-02	2.6547195723e-02	5.1929543131e+01	1.9235514181e-02
5.6801120557e-01	1.5680112056e+00	0.0000000000e+00	4.9999999990e+00	1.4929591521e-04	1.4929591521e-04	8.7497672488e-23	2.6547195698e-02	5.3972287923e-02	2.6547195723e-02	5.1989716414e+01	1.9153094331e-02
5.6848024859e-01	1.5684802486e+00	0.0000000000e+00	4.9999999989e+00	1.4865520616e-04	1.4865520616e-04	9.1119273547e-23	2.6547195698e-02	5.3983028693e-02	2.6547195723e-02	5.2049889696e+01	1.9070898106e-02
5.6894929162e-01	1.5689492916e+00	0.0000000000e+00	4.9999999989e+00	1.4801624024e-04	1.4801624024e-04	9.4816149732e-23	2.6547195698e-02	5.3993768394e-02	2.6547195723e-02	5.2110062979e+01	1.8988925504e-02
5.6941833465e-01	1.5694183346e+00	0.0000000000e+00	4.9999999988e+00	1.4737901744e-04	1.4737901744e-04	9.8588364575e-23	2.6547195698e-02	5.4004507027e-02	2.6547195723e-02	5.2170236262e+01	1.8907176526e-02
5.6988737767e-01	1.5698873777e+00	0.0000000000e+00	4.9999999987e+00	1.4674353775e-04	1.4674353775e-04	1.0243579553e-22	2.6547195698e-02	5.4015244593e-02	2.6547195723e-02	5.2230409545e+01	1.8825651172e-02
5.7035642070e-01	1.5703564207e+00	0.0000000000e+00	4.9999999987e+00	1.4610980119e-04	1.4610980119e-04	1.0635853523e-22	2.6547195698e-02	5.4025981091e-02	2.6547195723e-02	5.2290582828e+01	1.8744349442e-02
5.7082546373e-01	1.5708254637e+00	0.0000000000e+00	4.9999999986e+00	1.4547780774e-04	1.4547780774e-04	1.1035648670e-22	2.6547195698e-02	5.4036716523e-02	2.6547195723e-02	5.2350756111e+01	1.8663271336e-02
5.7129450675e-01	1.5712945068e+00	0.0000000000e+00	4.9999999999e+00	1.4482972599e-04	1.4482972599e-04	1.4526532888e-25	2.6547195698e-02	5.4047450888e-02	2.6547195723e-02	5.2410929394e+01	1.8580129269e-02
5.7176354978e-01	1.5717635498e+00	0.0000000000e+00	4.9999999999e+00	1.4419921817e-04	1.4419921817e-04	1.4027463567e-25	2.6547195698e-02	5.4058184188e-02	2.6547195723e-02	5.2471102677e+01	1.8499241753e-02
5.7223259281e-01	1.5722325928e+00	0.0000000000e+00	5.0000000000e+00	1.4356983780e-04	1.4356983780e-04	1.3537387448e-25	2.6547195698e-02	5.4068916422e-02	2.6547195723e-02	5.2531275960e+01	1.8418498876e-02
5.7270163583e-01	1.5727016358e+00	0.0000000000e+00	5.0000000000e+00	1.4294158488e-04	1.4294158488e-04	1.3055800771e-25	2.6547195698e-02	5.4079647591e-02	2.6547195723e-02	5.2591449242e+01	1.8337900640e-02
5.7317067886e-01	1.5731706789e+00	0.0000000000e+00	5.0000000000e+00	1.4231445941e-04	1.4231445941e-04	1.2581754471e-25	2.6547195698e-02	5.4090377696e-02	2.6547195723e-02	5.2651622525e+01	1.8257447044e-02
5.7363972189e-01	1.5736397219e+00	0.0000000000e+00	5.0000000000e+00	1.4168846139e-04	1.4168846139e-04	1.2117751891e-25	2.6547195698e-02	5.4101106736e-02	2.6547195723e-02	5.2711795808e+01	1.8177138088e-02
5.7410876492e-01	1.5741087649e+00	0.0000000000e+00	5.0000000000e+00	1.4106359082e-04	1.4106359082e-04	1.1660634736e-25	2.6547195698e-02	5.4111834712e-02	2.6547195723e-02	5.2771969091e+01	1.8096973772e-02
5.7457780794e-01	1.5745778079e+00	0.0000000000e+00	5.0000000000e+00	1.4043984771e-04	1.4043984771e-04	1.1213838453e-25	2.6547195697e-02	5.4122561626e-02	2.6547195723e-02	5.2832142374e+01	1.8016954096e-02
5.7504685097e-01	1.5750468510e+00	0.0000000000e+00	5.0000000000e+00	1.3981723204e-04	1.3981723204e-04	1.0773637570e-25	2.6547195697e-02	5.4133287476e-02	2.6547195723e-02	5.2892315657e+01	1.7937079060e-02
5.7551589400e-01	1.5755158940e+00	0.0000000000e+00	5.0000000000e+00	1.3919574383e-04	1.3919574383e-04	1.0343650313e-25	2.6547195697e-02	5.4144012264e-02	2.6547195723e-02	5.2952488940e+01	1.7857348665e-02
5.7598493702e-01	1.5759849370e+00	0.0000000000e+00	5.0000000000e+00	1.3857538307e-04	1.3857538307e-04	9.9224021991e-26	2.6547195697e-02	5.4154735989e-02	2.6547195723e-02	5.3012662223e+01	1.7777762909e-02
5.7645398005e-01	1.5764539801e+00	0.0000000000e+00	5.0000000000e+00	1.3795614976e-04	1.3795614976e-04	9.5086390088e-26	2.6547195697e-02	5.4165458654e-02	2.6547195723e-02	5.3072835506e+01	1.7698321794e-02
5.7692302308e-01	1.5769230231e+00	0.0000000000e+00	5.0000000000e+00	1.3733804390e-04	1.3733804390e-04	9.1041486554e-26	2.6547195697e-02	5.4176180256e-02	2.6547195723e-02	5.3133008788e+01	1.7619025319e-02
5.7739206610e-01	1.5773920661e+00	0.0000000000e+00	5.0000000000e+00	1.3672106549e-04	1.3672106549e-04	8.7070316007e-26	2.6547195697e-02	5.4186900798e-02	2.6547195723e-02	5.3193182071e+01	1.7539873484e-02
5.7786110913e-01	1.5778611091e+00	0.0000000000e+00	5.0000000000e+00	1.3610521453e-04	1.3610521453e-04	8.3199613624e-26	2.6547195697e-02	5.4197620280e-02	2.6547195723e-02	5.3253355354e+01	1.7460866289e-02
5.7833015216e-01	1.5783301522e+00	0.0000000000e+00	5.0000000000e+00	1.3549049103e-04	1.3549049103e-04	7.9404006741e-26	2.6547195697e-02	5.4208338702e-02	2.6547195723e-02	5.3313528637e+01	1.7382003734e-02
5.7879919518e-01	1.5787991952e+00	0.0000000000e+00	5.0000000000e+00	1.3487689497e-04	1.3487689497e-04	7.5697172703e-26	2.6547195697e-02	5.4219056064e-02	2.6547195723e-02	5.3373701920e+01	1.7303285819e-02
5.7926823821e-01	1.5792682382e+00	0.0000000000e+00	5.0000000000e+00	1.3426442637e-04	1.3426442637e-04	7.2086396761e-26	2.6547195697e-02	5.4229772367e-02	2.6547195723e-02	5.3433875203e+01	1.7224712545e-02
5.7973728124e-01	1.5797372812e+00	0.0000000000e+00	5.0000000000e+00	1.3365308522e-04	1.3365308522e-04	6.8561345626e-26	2.6547195697e-02	5.4240487611e-02	2.6547195723e-02	5.3494048486e+01	1.7146283911e-02
5.8020632427e-01	1.5802063243e+00	0.0000000000e+00	5.0000000000e+00	1.3304287152e-04	1.3304287152e-04	6.5119608799e-26	2.6547195697e-02	5.4251201797e-02	2.6547195723e-02	5.3554221769e+01	1.7067999916e-02
5.8067536729e-01	1.5806753673e+00	0.0000000000e+00	5.0000000000e+00	1.3243378527e-04	1.3243378527e-04	6.1765239719e-26	2.6547195697e-02	5.4261914925e-02	2.6547195723e-02	5.3614395052e+01	1.6989860562e-02
5.8114441032e-01	1.5811444103e+00	0.0000000000e+00	5.0000000000e+00	1.3182582647e-04	1.3182582647e-04	5.8496010394e-26	2.6547195697e-02	5.4272626996e-02	2.6547195723e-02	5.3674568334e+01	1.6911865848e-02
5.8161345335e-01	1.5816134533e+00	0.0000000000e+00	5.0000000000e+00	1.3121899513e-04	1.3121899513e-04	5.5312613503e-26	2.6547195697e-02	5.4283338009e-02	2.6547195723e-02	5.3734741617e+01	1.6834015775e-02
5.8208249637e-01	1.5820824964e+00	0.0000000000e+00	5.0000000000e+00	1.3061329123e-04	1.3061329123e-04	5.2219193983e-26	2.6547195697e-02	5.4294047966e-02	2.6547195723e-02	5.3794914900e+01	1.6756310341e-02
5.8255153940e-01	1.5825515394e+00	0.0000000000e+00	5.0000000000e+00	1.3000871479e-04	1.3000871479e-04	4.9216805095e-26	2.6547195697e-02	5.4304756867e-02	2.6547195723e-02	5.3855088183e+01	1.6678749547e-02
5.8302058243e-01	1.5830205824e+00	0.0000000000e+00	5.0000000000e+00	1.2940526579e-04	1.2940526579e-04	4.6297671743e-26	2.6547195696e-02	5.4315464712e-02	2.6547195723e-02	5.3915261466e+01	1.6601333394e-02
5.8348962545e-01	1.5834896255e+00	0.0000000000e+00	5.0000000000e+00	1.2880294425e-04	1.2880294425e-04	4.3467725334e-26	2.6547195696e-02	5.4326171502e-02	2.6547195723e-02	5.3975434749e+01	1.6524061881e-02
5.8395866848e-01	1.5839586685e+00	0.0000000000e+00	5.0000000000e+00	1.2820175016e-04	1.2820175016e-04	4.0725551343e-26	2.6547195696e-02	5.4336877236e-02	2.6547195723e-02	5.4035608032e+01	1.6446935008e-02
5.8442771151e-01	1.5844277115e+00	0.0000000000e+00	5.0000000000e+00	1.2760168353e-04	1.2760168353e-04	3.8077726771e-26	2.6547195696e-02	5.4347581916e-02	2.6547195723e-02	5.4095781315e+01	1.6369952775e-02
5.8489675453e-01	1.5848967545e+00	0.0000000000e+00	5.0000000000e+00	1.2700274434e-04	1.2700274434e-04	3.5510042637e-26	2.6547195696e-02	5.4358285542e-02	2.6547195723e-02	5.4155954598e+01	1.6293115182e-02
5.8536579756e-01	1.5853657976e+00	0.0000000000e+00	5.0000000000e+00	1.2640493260e-04	1.2640493260e-04	3.3030738915e-26	2.6547195696e-02	5.4368988114e-02	2.6547195723e-02	5.4216127880e+01	1.6216422229e-02
5.8583484059e-01	1.5858348406e+00	0.0000000000e+00	5.0000000000e+00	1.2580824832e-04	1.2580824832e-04	3.0642747655e-26	2.6547195696e-02	5.4379689633e-02	2.6547195723e-02	5.4276301163e+01	1.6139873916e-02
5.8630388361e-01	1.5863038836e+00	0.0000000000e+00	5.0000000000e+00	1.2521269148e-04	1.2521269148e-04	2.8342350147e-26	2.6547195696e-02	5.4390390099e-02	2.6547195723e-02	5.4336474446e+01	1.6063470244e-02
5.8677292664e-01	1.5867729266e+00	0.0000000000e+00	5.0000000000e+00	1.2461826210e-04	1.2461826210e-04	2.6129922010e-26	2.6547195696e-02	5.4401089513e-02	2.6547195723e-02	5.4396647729e+01	1.5987211212e-02
5.8724196967e-01	1.5872419697e+00	0.0000000000e+00	5.0000000000e+00	1.2402496017e-04	1.2402496017e-04	2.4006256415e-26	2.6547195696e-02	5.4411787874e-02	2.6547195723e-02	5.4456821012e+01	1.5911096819e-02
5.8771101270e-01	1.5877110127e+00	0.0000000000e+00	5.0000000000e+00	1.2343278569e-04	1.2343278569e-04	2.1977143232e-26	2.6547195696e-02	5.4422485184e-02	2.6547195723e-02	5.4516994295e+01	1.5835127067e-02
5.8818005572e-01	1.5881800557e+00	0.0000000000e+00	5.0000000000e+00	1.2284173866e-04	1.2284173866e-04	2.0031351029e-26	2.6547195696e-02	5.4433181443e-02	2.6547195723e-02	5.4577167578e+01	1.5759301955e-02
5.8864909875e-01	1.5886490987e+00	0.0000000000e+00	5.0000000000e+00	1.2225181909e-04	1.2225181909e-04	1.8177429912e-26	2.6547195696e-02	5.4443876651e-02	2.6547195723e-02	5.4637340861e+01	1.5683621484e-02
5.8911814178e-01	1.5891181418e+00	0.0000000000e+00	5.0000000000e+00	1.2166302696e-04	1.2166302696e-04	1.6410540246e-26	2.6547195696e-02	5.4454570808e-02	2.6547195723e-02	5.4697514143e+01	1.5608085652e-02
5.8958718480e-01	1.5895871848e+00	0.0000000000e+00	5.0000000000e+00	1.2107536229e-04	1.2107536229e-04	1.4734737817e-26	2.6547195696e-02	5.4465263915e-02	2.6547195723e-02	5.4757687426e+01	1.5532694460e-02
5.9005622783e-01	1.5900562278e+00	0.0000000000e+00	5.0000000000e+00	1.2048882507e-04	1.2048882507e-04	1.3147287626e-26	2.6547195696e-02	5.4475955973e-02	2.6547195723e-02	5.4817860709e+01	1.5457447909e-02
5.9052527086e-01	1.5905252709e+00	0.0000000000e+00	5.0000000000e+00	1.1990341529e-04	1.1990341529e-04	1.1650116319e-26	2.6547195696e-02	5.4486646982e-02	2.6547195723e-02	5.4878033992e+01	1.5382345998e-02
5.9099431388e-01	1.5909943139e+00	0.0000000000e+00	5.0000000000e+00	1.1931913297e-04	1.1931913297e-04	1.0244408627e-26	2.6547195696e-02	5.4497336942e-02	2.6547195723e-02	5.4938207275e+01	1.5307388727e-02
5.9146335691e-01	1.5914633569e+00	0.0000000000e+00	5.0000000000e+00	1.1873597811e-04	1.1873597811e-04	8.9268503111e-27	2.6547195695e-02	5.4508025853e-02	2.6547195723e-02	5.4998380558e+01	1.5232576096e-02
5.9193239994e-01	1.5919323999e+00	0.0000000000e+00	5.0000000000e+00	1.1815395069e-04	1.1815395069e-04	7.6983093407e-27	2.6547195695e-02	5.4518713717e-02	2.6547195723e-02	5.5058553841e+01	1.5157908105e-02
5.9240144296e-01	1.5924014430e+00	0.0000000000e+00	5.0000000000e+00	1.1757305072e-04	1.1757305072e-04	6.5617451958e-27	2.6547195695e-02	5.4529400533e-02	2.6547195723e-02	5.5118727124e+01	1.5083384754e-02
5.9287048599e-01	1.5928704860e+00	0.0000000000e+00	5.0000000000e+00	1.1699327821e-04	1.1699327821e-04	5.5157084293e-27	2.6547195695e-02	5.4540086302e-02	2.6547195723e-02	5.5178900407e+01	1.5009006044e-02
5.9333952902e-01	1.5933395290e+00	0.0000000000e+00	5.0000000000e+00	1.1641463314e-04	1.1641463314e-04	4.5590242942e-27	2.6547195695e-02	5.4550771024e-02	2.6547195723e-02	5.5239073689e+01	1.4934771973e-02
5.9380857205e-01	1.5938085720e+00	0.0000000000e+00	5.0000000000e+00	1.1583711553e-04	1.1583711553e-04	3.6939166441e-27	2.6547195695e-02	5.4561454700e-02	2.6547195723e-02	5.5299246972e+01	1.4860682543e-02
5.9427761507e-01	1.5942776151e+00	0.0000000000e+00	5.0000000000e+00	1.1526072537e-04	1.1526072537e-04	2.9184259132e-27	2.6547195695e-02	5.4572137331e-02	2.6547195723e-02	5.5359420255e+01	1.4786737753e-02
5.9474665810e-01	1.5947466581e+00	0.0000000000e+00	5.0000000000e+00	1.1468546266e-04	1.1468546266e-04	2.2352005081e-27	2.6547195695e-02	5.4582818915e-02	2.6547195723e-02	5.5419593538e+01	1.4712937603e-02
5.9521570113e-01	1.5952157011e+00	0.0000000000e+00	5.0000000000e+00	1.1411132740e-04	1.1411132740e-04	1.6414103036e-27	2.6547195695e-02	5.4593499455e-02	2.6547195723e-02	5.5479766821e+01	1.4639282093e-02
5.9568474415e-01	1.5956847442e+00	0.0000000000e+00	5.0000000000e+00	1.1353831959e-04	1.1353831959e-04	1.1395968013e-27	2.6547195695e-02	5.4604178950e-02	2.6547195723e-02	5.5539940104e+01	1.4565771223e-02
5.9615378718e-01	1.5961537872e+00	0.0000000000e+00	5.0000000000e+00	1.1296643924e-04	1.1296643924e-04	7.2823803018e-28	2.6547195695e-02	5.4614857400e-02	2.6547195723e-02	5.5600113387e+01	1.4492404993e-02
5.9662283021e-01	1.5966228302e+00	0.0000000000e+00	5.0000000000e+00	1.1239568633e-04	1.1239568633e-04	4.0902877886e-28	2.6547195695e-02	5.4625534807e-02	2.6547195723e-02	5.5660286670e+01	1.4419183404e-02
5.9709187323e-01	1.5970918732e+00	0.0000000000e+00	5.0000000000e+00	1.1182606088e-04	1.1182606088e-04	1.8120115504e-28	2.6547195695e-02	5.4636211171e-02	2.6547195723e-02	5.5720459953e+01	1.4346106454e-02
5.9756091626e-01	1.5975609163e+00	0.0000000000e+00	5.0000000000e+00	1.1125756288e-04	1.1125756288e-04	4.4696342292e-29	2.6547195695e-02	5.4646886491e-02	2.6547195723e-02	5.5780633235e+01	1.4273174145e-02
5.9802995929e-01	1.5980299593e+00	0.0000000000e+00	5.0000000000e+00	1.1069019233e-04	1.1069019233e-04	8.0440775547e-33	2.6547195695e-02	5.4657560769e-02	2.6547195723e-02	5.5840806518e+01	1.4200386476e-02
5.9849900231e-01	1.5984990023e+00	0.0000000000e+00	5.0000000000e+00	1.1012394923e-04	1.1012394923e-04	4.7090889035e-29	2.6547195695e-02	5.4668234004e-02	2.6547195723e-02	5.5900979801e+01	1.4127743447e-02
5.9896804534e-01	1.5989680453e+00	0.0000000000e+00	5.0000000000e+00	1.0955883358e-04	1.0955883358e-04	1.8630508320e-28	2.6547195695e-02	5.4678906198e-02	2.6547195723e-02	5.5961153084e+01	1.4055245058e-02
5.9943708837e-01	1.5994370884e+00	0.0000000000e+00	5.0000000000e+00	1.0899484538e-04	1.0899484538e-04	4.1730743254e-28	2.6547195695e-02	5.4689577350e-02	2.6547195723e-02	5.6021326367e+01	1.3982891309e-02
5.9990613139e-01	1.5999061314e+00	0.0000000000e+00	5.0000000000e+00	1.0843198464e-04	1.0843198464e-04	7.4093916903e-28	2.6547195694e-02	5.4700247462e-02	2.6547195723e-02	5.6081499650e+01	1.3910682201e-02
6.0037517442e-01	1.6003751744e+00	0.0000000000e+00	5.0000000000e+00	1.0787025135e-04	1.0787025135e-04	1.1564237054e-27	2.6547195694e-02	5.4710916533e-02	2.6547195723e-02	5.6141672933e+01	1.3838617732e-02
6.0084421745e-01	1.6008442174e+00	0.0000000000e+00	5.0000000000e+00	1.0730964550e-04	1.0730964550e-04	1.6646323114e-27	2.6547195694e-02	5.4721584563e-02	2.6547195723e-02	5.6201846216e+01	1.3766697904e-02
6.0131326048e-01	1.6013132605e+00	0.0000000000e+00	5.0000000000e+00	1.0675016711e-04	1.0675016711e-04	2.2656591559e-27	2.6547195694e-02	5.4732251554e-02	2.6547195723e-02	5.6262019499e+01	1.3694922716e-02
6.0178230350e-01	1.6017823035e+00	0.0000000000e+00	5.0000000000e+00	1.0619181617e-04	1.0619181617e-04	2.9591012028e-27	2.6547195694e-02	5.4742917506e-02	2.6547195723e-02	5.6322192781e+01	1.3623292168e-02
6.0225134653e-01	1.6022513465e+00	0.0000000000e+00	5.0000000000e+00	1.0563459268e-04	1.0563459268e-04	3.7445239611e-27	2.6547195694e-02	5.4753582418e-02	2.6547195723e-02	5.6382366064e+01	1.3551806260e-02
6.0272038956e-01	1.6027203896e+00	0.0000000000e+00	5.0000000000e+00	1.0507849664e-04	1.0507849664e-04	4.6241046854e-27	2.6547195694e-02	5.4764246292e-02	2.6547195723e-02	5.6442539347e+01	1.3480464992e-02
6.0318943258e-01	1.6031894326e+00	0.0000000000e+00	5.0000000000e+00	1.0452352806e-04	1.0452352806e-04	5.5963365164e-27	2.6547195694e-02	5.4774909128e-02	2.6547195723e-02	5.6502712630e+01	1.3409268365e-02
6.0365847561e-01	1.6036584756e+00	0.0000000000e+00	5.0000000000e+00	1.0396968692e-04	1.0396968692e-04	6.6613911370e-27	2.6547195694e-02	5.4785570926e-02	2.6547195723e-02	5.6562885913e+01	1.3338216377e-02
6.0412751864e-01	1.6041275186e+00	0.0000000000e+00	5.0000000000e+00	1.0341697324e-04	1.0341697324e-04	7.8213236538e-27	2.6547195694e-02	5.4796231687e-02	2.6547195723e-02	5.6623059196e+01	1.3267309030e-02
6.0459656166e-01	1.6045965617e+00	0.0000000000e+00	5.0000000000e+00	1.0286538701e-04	1.0286538701e-04	9.0740189734e-27	2.6547195694e-02	5.4806891410e-02	2.6547195723e-02	5.6683232479e+01	1.3196546322e-02
6.0506560469e-01	1.6050656047e+00	0.0000000000e+00	5.0000000000e+00	1.0231492823e-04	1.0231492823e-04	1.0420349516e-26	2.6547195694e-02	5.4817550098e-02	2.6547195723e-02	5.6743405762e+01	1.3125928255e-02
6.0553464772e-01	1.6055346477e+00	0.0000000000e+00	5.0000000000e+00	1.0176559690e-04	1.0176559690e-04	1.1860440860e-26	2.6547195694e-02	5.4828207749e-02	2.6547195723e-02	5.6803579044e+01	1.3055454828e-02
6.0600369074e-01	1.6060036907e+00	0.0000000000e+00	5.0000000000e+00	1.0121739302e-04	1.0121739302e-04	1.3393358561e-26	2.6547195694e-02	5.4838864364e-02	2.6547195723e-02	5.6863752327e+01	1.2985126041e-02
6.0647273377e-01	1.6064727338e+00	0.0000000000e+00	5.0000000000e+00	1.0067031659e-04	1.0067031659e-04	1.5019601376e-26	2.6547195694e-02	5.4849519944e-02	2.6547195723e-02	5.6923925610e+01	1.2914941895e-02
6.0694177680e-01	1.6069417768e+00	0.0000000000e+00	5.0000000000e+00	1.0012436761e-04	1.0012436761e-04	1.6741571766e-26	2.6547195694e-02	5.4860174489e-02	2.6547195723e-02	5.6984098893e+01	1.2844902388e-02
6.0741081982e-01	1.6074108198e+00	0.0000000000e+00	5.0000000000e+00	9.9579546090e-05	9.9579546090e-05	1.8557805425e-26	2.6547195694e-02	5.4870828000e-02	2.6547195723e-02	5.7044272176e+01	1.2775007522e-02
6.0787986285e-01	1.6078798629e+00	0.0000000000e+00	5.0000000000e+00	9.9035852017e-05	9.9035852017e-05	2.0464493904e-26	2.6547195694e-02	5.4881480476e-02	2.6547195723e-02	5.7104445459e+01	1.2705257295e-02
6.0834890588e-01	1.6083489059e+00	0.0000000000e+00	5.0000000000e+00	9.8493285395e-05	9.8493285395e-05	2.2470816641e-26	2.6547195693e-02	5.4892131919e-02	2.6547195723e-02	5.7164618742e+01	1.2635651709e-02
6.0881794891e-01	1.6088179489e+00	0.0000000000e+00	5.0000000000e+00	9.7951846225e-05	9.7951846225e-05	2.4569031040e-26	2.6547195693e-02	5.4902782329e-02	2.6547195723e-02	5.7224792025e+01	1.2566190763e-02
6.0928699193e-01	1.6092869919e+00	0.0000000000e+00	5.0000000000e+00	9.7411534505e-05	9.7411534505e-05	2.6762635721e-26	2.6547195693e-02	5.4913431705e-02	2.6547195723e-02	5.7284965308e+01	1.2496874457e-02
6.0975603496e-01	1.6097560350e+00	0.0000000000e+00	5.0000000000e+00	9.6872350237e-05	9.6872350237e-05	2.9051851072e-26	2.6547195693e-02	5.4924080049e-02	2.6547195723e-02	5.7345138590e+01	1.2427702792e-02
6.1022507799e-01	1.6102250780e+00	0.0000000000e+00	5.0000000000e+00	9.6334293421e-05	9.6334293421e-05	3.1437711138e-26	2.6547195693e-02	5.4934727361e-02	2.6547195723e-02	5.7405311873e+01	1.2358675766e-02
6.1069412101e-01	1.6106941210e+00	0.0000000000e+00	5.0000000000e+00	9.5797364055e-05	9.5797364055e-05	3.3918841519e-26	2.6547195693e-02	5.4945373641e-02	2.6547195723e-02	5.7465485156e+01	1.2289793380e-02
6.1116316404e-01	1.6111631640e+00	0.0000000000e+00	5.0000000000e+00	9.5261562141e-05	9.5261562141e-05	3.6489231115e-26	2.6547195693e-02	5.4956018890e-02	2.6547195723e-02	5.7525658439e+01	1.2221055635e-02
6.1163220707e-01	1.6116322071e+00	0.0000000000e+00	5.0000000000e+00	9.4726887678e-05	9.4726887678e-05	3.9161966867e-26	2.6547195693e-02	5.4966663108e-02	2.6547195723e-02	5.7585831722e+01	1.2152462530e-02
6.1210125009e-01	1.6121012501e+00	0.0000000000e+00	5.0000000000e+00	9.4193340667e-05	9.4193340667e-05	4.1925713871e-26	2.6547195693e-02	5.4977306295e-02	2.6547195723e-02	5.7646005005e+01	1.2084014065e-02
6.1257029312e-01	1.6125702931e+00	0.0000000000e+00	5.0000000000e+00	9.3660921107e-05	9.3660921107e-05	4.4784981626e-26	2.6547195693e-02	5.4987948453e-02	2.6547195723e-02	5.7706178288e+01	1.2015710240e-02
6.1303933615e-01	1.6130393361e+00	0.0000000000e+00	5.0000000000e+00	9.3129628998e-05	9.3129628998e-05	4.7739896011e-26	2.6547195693e-02	5.4998589580e-02	2.6547195723e-02	5.7766351571e+01	1.1947551055e-02
6.1350837917e-01	1.6135083792e+00	0.0000000000e+00	5.0000000000e+00	9.2599464340e-05	9.2599464340e-05	5.0790582936e-26	2.6547195693e-02	5.5009229679e-02	2.6547195723e-02	5.7826524854e+01	1.1879536510e-02
6.1397742220e-01	1.6139774222e+00	0.0000000000e+00	5.0000000000e+00	9.2070427134e-05	9.2070427134e-05	5.3939302624e-26	2.6547195693e-02	5.5019868748e-02	2.6547195723e-02	5.7886698136e+01	1.1811666606e-02
6.1444646523e-01	1.6144464652e+00	0.0000000000e+00	5.0000000000e+00	9.1542517379e-05	9.1542517379e-05	5.7181976109e-26	2.6547195693e-02	5.5030506789e-02	2.6547195723e-02	5.7946871419e+01	1.1743941341e-02
6.1491550826e-01	1.6149155083e+00	0.0000000000e+00	5.0000000000e+00	9.1015735075e-05	9.1015735075e-05	6.0526454331e-26	2.6547195693e-02	5.5041143801e-02	2.6547195723e-02	5.8007044702e+01	1.1676360717e-02
6.1538455128e-01	1.6153845513e+00	0.0000000000e+00	5.0000000000e+00	9.0490080223e-05	9.0490080223e-05	6.3961714187e-26	2.6547195693e-02	5.5051779786e-02	2.6547195723e-02	5.8067217985e+01	1.1608924733e-02
6.1585359431e-01	1.6158535943e+00	0.0000000000e+00	5.0000000000e+00	8.9965552822e-05	8.9965552822e-05	6.7496960735e-26	2.6547195693e-02	5.5062414744e-02	2.6547195723e-02	5.8127391268e+01	1.1541633389e-02
6.1632263734e-01	1.6163226373e+00	0.0000000000e+00	5.0000000000e+00	8.9442152872e-05	8.9442152872e-05	7.1121568061e-26	2.6547195692e-02	5.5073048675e-02	2.6547195723e-02	5.8187564551e+01	1.1474486685e-02
6.1679168036e-01	1.6167916804e+00	0.0000000000e+00	5.0000000000e+00	8.8919880374e-05	8.8919880374e-05	7.4851448470e-26	2.6547195692e-02	5.5083681579e-02	2.6547195723e-02	5.8247737834e+01	1.1407484621e-02
6.1726072339e-01	1.6172607234e+00	0.0000000000e+00	5.0000000000e+00	8.8398735327e-05	8.8398735327e-05	7.8674494168e-26	2.6547195692e-02	5.5094313457e-02	2.6547195723e-02	5.8307911117e+01	1.1340627198e-02
6.1772976642e-01	1.6177297664e+00	0.0000000000e+00	5.0000000000e+00	8.7878717731e-05	8.7878717731e-05	8.2591866045e-26	2.6547195692e-02	5.5104944309e-02	2.6547195723e-02	5.8368084400e+01	1.1273914414e-02
6.1819880944e-01	1.6181988094e+00	0.0000000000e+00	5.0000000000e+00	8.7359827586e-05	8.7359827586e-05	8.6611625773e-26	2.6547195692e-02	5.5115574136e-02	2.6547195723e-02	5.8428257682e+01	1.1207346271e-02
6.1866785247e-01	1.6186678525e+00	0.0000000000e+00	5.0000000000e+00	8.6842064893e-05	8.6842064893e-05	9.0717644314e-26	2.6547195692e-02	5.5126202938e-02	2.6547195723e-02	5.8488430965e+01	1.1140922767e-02
6.1913689550e-01	1.6191368955e+00	0.0000000000e+00	5.0000000000e+00	8.6325429651e-05	8.6325429651e-05	9.4943328164e-26	2.6547195692e-02	5.5136830715e-02	2.6547195723e-02	5.8548604248e+01	1.1074643904e-02
6.1960593852e-01	1.6196059385e+00	0.0000000000e+00	5.0000000000e+00	8.5809921861e-05	8.5809921861e-05	9.9248269125e-26	2.6547195692e-02	5.5147457468e-02	2.6547195723e-02	5.8608777531e+01	1.1008509681e-02
6.2007498155e-01	1.6200749816e+00	0.0000000000e+00	5.0000000000e+00	8.5295541521e-05	8.5295541521e-05	1.0365803565e-25	2.6547195692e-02	5.5158083198e-02	2.6547195723e-02	5.8668950814e+01	1.0942520099e-02
6.2054402458e-01	1.6205440246e+00	0.0000000000e+00	5.0000000000e+00	8.4782288633e-05	8.4782288633e-05	1.0816262977e-25	2.6547195692e-02	5.5168707904e-02	2.6547195723e-02	5.8729124097e+01	1.0876675156e-02
6.2101306760e-01	1.6210130676e+00	0.0000000000e+00	5.0000000000e+00	8.4270163197e-05	8.4270163197e-05	1.1277126971e-25	2.6547195692e-02	5.5179331587e-02	2.6547195723e-02	5.8789297380e+01	1.0810974853e-02
6.2148211063e-01	1.6214821106e+00	0.0000000000e+00	5.0000000000e+00	8.3759165211e-05	8.3759165211e-05	1.1746867158e-25	2.6547195692e-02	5.5189954247e-02	2.6547195723e-02	5.8849470663e+01	1.0745419191e-02
6.2195115366e-01	1.6219511537e+00	0.0000000000e+00	5.0000000000e+00	8.3249294677e-05	8.3249294677e-05	1.2226244152e-25	2.6547195692e-02	5.5200575885e-02	2.6547195723e-02	5.8909643946e+01	1.0680008169e-02
6.2242019669e-01	1.6224201967e+00	0.0000000000e+00	5.0000000000e+00	8.2740551594e-05	8.2740551594e-05	1.2716411857e-25	2.6547195692e-02	5.5211196502e-02	2.6547195723e-02	5.8969817228e+01	1.0614741787e-02
6.2288923971e-01	1.6228892397e+00	0.0000000000e+00	5.0000000000e+00	8.2232935963e-05	8.2232935963e-05	1.3214590980e-25	2.6547195692e-02	5.5221816097e-02	2.6547195723e-02	5.9029990511e+01	1.0549620045e-02
6.2335828274e-01	1.6233582827e+00	0.0000000000e+00	5.0000000000e+00	8.1726447783e-05	8.1726447783e-05	1.3724276057e-25	2.6547195692e-02	5.5232434671e-02	2.6547195723e-02	5.9090163794e+01	1.0484642943e-02
6.2382732577e-01	1.6238273258e+00	0.0000000000e+00	4.9999999999e+00	8.1221087054e-05	8.1221087054e-05	1.4244183821e-25	2.6547195692e-02	5.5243052224e-02	2.6547195723e-02	5.9150337077e+01	1.0419810481e-02
6.2429636879e-01	1.6242963688e+00	0.0000000000e+00	5.0000000000e+00	8.0822386091e-05	8.0822386091e-05	7.0940252330e-29	3.1519234807e-02	5.8507757704e-02	3.1519234847e-02	5.9210510360e+01	1.0368661344e-02
6.2476541182e-01	1.6247654118e+00	0.0000000000e+00	5.0000000000e+00	8.0464763829e-05	8.0464763829e-05	6.8930152649e-29	3.1519234807e-02	5.8518997773e-02	3.1519234847e-02	5.9270683643e+01	1.0322782173e-02
6.2523445485e-01	1.6252344548e+00	0.0000000000e+00	5.0000000000e+00	8.0107622915e-05	8.0107622915e-05	6.7108196801e-29	3.1519234807e-02	5.8530236762e-02	3.1519234847e-02	5.9330856926e+01	1.0276964753e-02
6.2570349787e-01	1.6257034979e+00	0.0000000000e+00	5.0000000000e+00	7.9750963348e-05	7.9750963348e-05	6.5369172700e-29	3.1519234807e-02	5.8541474673e-02	3.1519234847e-02	5.9391030209e+01	1.0231209085e-02
6.2617254090e-01	1.6261725409e+00	0.0000000000e+00	5.0000000000e+00	7.9394785129e-05	7.9394785129e-05	6.3340539447e-29	3.1519234807e-02	5.8552711505e-02	3.1519234847e-02	5.9451203491e+01	1.0185515169e-02
6.2664158393e-01	1.6266415839e+00	0.0000000000e+00	5.0000000000e+00	7.9039088258e-05	7.9039088258e-05	6.1477205195e-29	3.1519234807e-02	5.8563947259e-02	3.1519234847e-02	5.9511376774e+01	1.0139883005e-02
6.2711062695e-01	1.6271106270e+00	0.0000000000e+00	5.0000000000e+00	7.8683872734e-05	7.8683872734e-05	5.9414476401e-29	3.1519234807e-02	5.8575181936e-02	3.1519234847e-02	5.9571550057e+01	1.0094312592e-02
6.2757966998e-01	1.6275796700e+00	0.0000000000e+00	5.0000000000e+00	7.8329138557e-05	7.8329138557e-05	5.7887573993e-29	3.1519234807e-02	5.8586415535e-02	3.1519234847e-02	5.9631723340e+01	1.0048803931e-02
6.2804871301e-01	1.6280487130e+00	0.0000000000e+00	5.0000000000e+00	7.7974885729e-05	7.7974885729e-05	5.6343176684e-29	3.1519234807e-02	5.8597648057e-02	3.1519234847e-02	5.9691896623e+01	1.0003357023e-02
6.2851775604e-01	1.6285177560e+00	0.0000000000e+00	5.0000000000e+00	7.7621114248e-05	7.7621114248e-05	5.4394034334e-29	3.1519234807e-02	5.8608879502e-02	3.1519234847e-02	5.9752069906e+01	9.9579718657e-03
6.2898679906e-01	1.6289867991e+00	0.0000000000e+00	5.0000000000e+00	7.7267824114e-05	7.7267824114e-05	5.2673654571e-29	3.1519234807e-02	5.8620109872e-02	3.1519234847e-02	5.9812243189e+01	9.9126484605e-03
6.2945584209e-01	1.6294558421e+00	0.0000000000e+00	5.0000000000e+00	7.6915015329e-05	7.6915015329e-05	5.1058914800e-29	3.1519234807e-02	5.8631339166e-02	3.1519234847e-02	5.9872416472e+01	9.8673868072e-03
6.2992488512e-01	1.6299248851e+00	0.0000000000e+00	5.0000000000e+00	7.6562687890e-05	7.6562687890e-05	4.9219239423e-29	3.1519234806e-02	5.8642567385e-02	3.1519234847e-02	5.9932589755e+01	9.8221869057e-03
6.3039392814e-01	1.6303939281e+00	0.0000000000e+00	5.0000000000e+00	7.6210841800e-05	7.6210841800e-05	4.7801251312e-29	3.1519234806e-02	5.8653794529e-02	3.1519234847e-02	5.9992763037e+01	9.7770487561e-03
6.3086297117e-01	1.6308629712e+00	0.0000000000e+00	5.0000000000e+00	7.5859477057e-05	7.5859477057e-05	4.6103525576e-29	3.1519234806e-02	5.8665020598e-02	3.1519234847e-02	6.0052936320e+01	9.7319723583e-03
6.3133201420e-01	1.6313320142e+00	0.0000000000e+00	5.0000000000e+00	7.5508593662e-05	7.5508593662e-05	4.4460315580e-29	3.1519234806e-02	5.8676245593e-02	3.1519234847e-02	6.0113109603e+01	9.6869577123e-03
6.3180105722e-01	1.6318010572e+00	0.0000000000e+00	5.0000000000e+00	7.5158191614e-05	7.5158191614e-05	4.2910449224e-29	3.1519234806e-02	5.8687469515e-02	3.1519234847e-02	6.0173282886e+01	9.6420048181e-03
6.3227010025e-01	1.6322701003e+00	0.0000000000e+00	5.0000000000e+00	7.4808270914e-05	7.4808270914e-05	4.1316525312e-29	3.1519234806e-02	5.8698692364e-02	3.1519234847e-02	6.0233456169e+01	9.5971136758e-03
6.3273914328e-01	1.6327391433e+00	0.0000000000e+00	5.0000000000e+00	7.4458831561e-05	7.4458831561e-05	3.9744400430e-29	3.1519234806e-02	5.8709914140e-02	3.1519234847e-02	6.0293629452e+01	9.5522842853e-03
6.3320818630e-01	1.6332081863e+00	0.0000000000e+00	5.0000000000e+00	7.4109873556e-05	7.4109873556e-05	3.8277953052e-29	3.1519234806e-02	5.8721134844e-02	3.1519234847e-02	6.0353802735e+01	9.5075166466e-03
6.3367722933e-01	1.6336772293e+00	0.0000000000e+00	5.0000000000e+00	7.3761396899e-05	7.3761396899e-05	3.7009858683e-29	3.1519234806e-02	5.8732354475e-02	3.1519234847e-02	6.0413976018e+01	9.4628107598e-03
6.3414627236e-01	1.6341462724e+00	0.0000000000e+00	5.0000000000e+00	7.3413401590e-05	7.3413401590e-05	3.5426017435e-29	3.1519234806e-02	5.8743573035e-02	3.1519234847e-02	6.0474149301e+01	9.4181666248e-03
6.3461531538e-01	1.6346153154e+00	0.0000000000e+00	5.0000000000e+00	7.3065887627e-05	7.3065887627e-05	3.4090715944e-29	3.1519234806e-02	5.8754790524e-02	3.1519234847e-02	6.0534322583e+01	9.3735842417e-03
6.3508435841e-01	1.6350843584e+00	0.0000000000e+00	5.0000000000e+00	7.2718855013e-05	7.2718855013e-05	3.2843781482e-29	3.1519234806e-02	5.8766006942e-02	3.1519234847e-02	6.0594495866e+01	9.3290636103e-03
6.3555340144e-01	1.6355534014e+00	0.0000000000e+00	5.0000000000e+00	7.2372303746e-05	7.2372303746e-05	3.1519596107e-29	3.1519234806e-02	5.8777222290e-02	3.1519234847e-02	6.0654669149e+01	9.2846047308e-03
6.3602244447e-01	1.6360224445e+00	0.0000000000e+00	5.0000000000e+00	7.2026233827e-05	7.2026233827e-05	3.0185026590e-29	3.1519234806e-02	5.8788436568e-02	3.1519234847e-02	6.0714842432e+01	9.2402076032e-03
6.3649148749e-01	1.6364914875e+00	0.0000000000e+00	5.0000000000e+00	7.1680645255e-05	7.1680645255e-05	2.8915089245e-29	3.1519234805e-02	5.8799649777e-02	3.1519234847e-02	6.0775015715e+01	9.1958722273e-03
6.3696053052e-01	1.6369605305e+00	0.0000000000e+00	5.0000000000e+00	7.1335538031e-05	7.1335538031e-05	2.7570299102e-29	3.1519234805e-02	5.8810861916e-02	3.1519234847e-02	6.0835188998e+01	9.1515986033e-03
6.3742957355e-01	1.6374295735e+00	0.0000000000e+00	5.0000000000e+00	7.0990912155e-05	7.0990912155e-05	2.6472976091e-29	3.1519234805e-02	5.8822072987e-02	3.1519234847e-02	6.0895362281e+01	9.1073867311e-03
6.3789861657e-01	1.6378986166e+00	0.0000000000e+00	5.0000000000e+00	7.0646767626e-05	7.0646767626e-05	2.5261489633e-29	3.1519234805e-02	5.8833282990e-02	3.1519234847e-02	6.0955535564e+01	9.0632366108e-03
6.3836765960e-01	1.6383676596e+00	0.0000000000e+00	5.0000000000e+00	7.0303104445e-05	7.0303104445e-05	2.4051528797e-29	3.1519234805e-02	5.8844491924e-02	3.1519234847e-02	6.1015708847e+01	9.0191482423e-03
6.3883670263e-01	1.6388367026e+00	0.0000000000e+00	5.0000000000e+00	6.9959922612e-05	6.9959922612e-05	2.2944298419e-29	3.1519234805e-02	5.8855699791e-02	3.1519234847e-02	6.1075882129e+01	8.9751216256e-03
6.3930574565e-01	1.6393057457e+00	0.0000000000e+00	5.0000000000e+00	6.9617222126e-05	6.9617222126e-05	2.1701748894e-29	3.1519234805e-02	5.8866906591e-02	3.1519234847e-02	6.1136055412e+01	8.9311567608e-03
6.3977478868e-01	1.6397747887e+00	0.0000000000e+00	5.0000000000e+00	6.9275002987e-05	6.9275002987e-05	2.0671240798e-29	3.1519234805e-02	5.8878112325e-02	3.1519234847e-02	6.1196228695e+01	8.8872536477e-03
6.4024383171e-01	1.6402438317e+00	0.0000000000e+00	5.0000000000e+00	6.8933265197e-05	6.8933265197e-05	1.9580628571e-29	3.1519234805e-02	5.8889316992e-02	3.1519234847e-02	6.1256401978e+01	8.8434122866e-03
6.4071287473e-01	1.6407128747e+00	0.0000000000e+00	5.0000000000e+00	6.8592008754e-05	6.8592008754e-05	1.8557695995e-29	3.1519234805e-02	5.8900520593e-02	3.1519234847e-02	6.1316575261e+01	8.7996326772e-03
6.4118191776e-01	1.6411819178e+00	0.0000000000e+00	5.0000000000e+00	6.8251233658e-05	6.8251233658e-05	1.7602739399e-29	3.1519234805e-02	5.8911723129e-02	3.1519234847e-02	6.1376748544e+01	8.7559148197e-03
6.4165096079e-01	1.6416509608e+00	0.0000000000e+00	5.0000000000e+00	6.7910939910e-05	6.7910939910e-05	1.6557921297e-29	3.1519234805e-02	5.8922924600e-02	3.1519234847e-02	6.1436921827e+01	8.7122587140e-03
6.4212000381e-01	1.6421200038e+00	0.0000000000e+00	5.0000000000e+00	6.7571127510e-05	6.7571127510e-05	1.5640619969e-29	3.1519234805e-02	5.8934125007e-02	3.1519234847e-02	6.1497095110e+01	8.6686643601e-03
6.4258904684e-01	1.6425890468e+00	0.0000000000e+00	5.0000000000e+00	6.7231796457e-05	6.7231796457e-05	1.4751459757e-29	3.1519234805e-02	5.8945324349e-02	3.1519234847e-02	6.1557268392e+01	8.6251317581e-03
6.4305808987e-01	1.6430580899e+00	0.0000000000e+00	5.0000000000e+00	6.6892946752e-05	6.6892946752e-05	1.3805523302e-29	3.1519234804e-02	5.8956522627e-02	3.1519234847e-02	6.1617441675e+01	8.5816609079e-03
6.4352713290e-01	1.6435271329e+00	0.0000000000e+00	5.0000000000e+00	6.6554578395e-05	6.6554578395e-05	1.2941445754e-29	3.1519234804e-02	5.8967719842e-02	3.1519234847e-02	6.1677614958e+01	8.5382518096e-03
6.4399617592e-01	1.6439961759e+00	0.0000000000e+00	5.0000000000e+00	6.6216691385e-05	6.6216691385e-05	1.2158566136e-29	3.1519234804e-02	5.8978915994e-02	3.1519234847e-02	6.1737788241e+01	8.4949044630e-03
6.4446521895e-01	1.6444652189e+00	0.0000000000e+00	5.0000000000e+00	6.5879285723e-05	6.5879285723e-05	1.1262991269e-29	3.1519234804e-02	5.8990111083e-02	3.1519234847e-02	6.1797961524e+01	8.4516188683e-03
6.4493426198e-01	1.6449342620e+00	0.0000000000e+00	5.0000000000e+00	6.5542361408e-05	6.5542361408e-05	1.0470971719e-29	3.1519234804e-02	5.9001305110e-02	3.1519234847e-02	6.1858134807e+01	8.4083950255e-03
6.4540330500e-01	1.6454033050e+00	0.0000000000e+00	5.0000000000e+00	6.5205918441e-05	6.5205918441e-05	9.7459447173e-30	3.1519234804e-02	5.9012498075e-02	3.1519234847e-02	6.1918308090e+01	8.3652329344e-03
6.4587234803e-01	1.6458723480e+00	0.0000000000e+00	5.0000000000e+00	6.4869956822e-05	6.4869956822e-05	9.0299751481e-30	3.1519234804e-02	5.9023689979e-02	3.1519234847e-02	6.1978481373e+01	8.3221325952e-03
6.4634139106e-01	1.6463413911e+00	0.0000000000e+00	5.0000000000e+00	6.4534476550e-05	6.4534476550e-05	8.3766767057e-30	3.1519234804e-02	5.9034880822e-02	3.1519234847e-02	6.2038654656e+01	8.2790940078e-03
6.4681043408e-01	1.6468104341e+00	0.0000000000e+00	5.0000000000e+00	6.4199477626e-05	6.4199477626e-05	7.7065317621e-30	3.1519234804e-02	5.9046070604e-02	3.1519234847e-02	6.2098827938e+01	8.2361171723e-03
6.4727947711e-01	1.6472794771e+00	0.0000000000e+00	5.0000000000e+00	6.3864960049e-05	6.3864960049e-05	7.0084646577e-30	3.1519234804e-02	5.9057259327e-02	3.1519234847e-02	6.2159001221e+01	8.1932020886e-03
6.4774852014e-01	1.6477485201e+00	0.0000000000e+00	5.0000000000e+00	6.3530923821e-05	6.3530923821e-05	6.4336644428e-30	3.1519234804e-02	5.9068446989e-02	3.1519234847e-02	6.2219174504e+01	8.1503487567e-03
6.4821756316e-01	1.6482175632e+00	0.0000000000e+00	5.0000000000e+00	6.3197368939e-05	6.3197368939e-05	5.8295045562e-30	3.1519234804e-02	5.9079633592e-02	3.1519234847e-02	6.2279347787e+01	8.1075571767e-03
6.4868660619e-01	1.6486866062e+00	0.0000000000e+00	5.0000000000e+00	6.2864295406e-05	6.2864295406e-05	5.2351222615e-30	3.1519234804e-02	5.9090819136e-02	3.1519234847e-02	6.2339521070e+01	8.0648273484e-03
6.4915564922e-01	1.6491556492e+00	0.0000000000e+00	5.0000000000e+00	6.2531703219e-05	6.2531703219e-05	4.7179256273e-30	3.1519234804e-02	5.9102003621e-02	3.1519234847e-02	6.2399694353e+01	8.0221592721e-03
6.4962469225e-01	1.6496246922e+00	0.0000000000e+00	5.0000000000e+00	6.2199592381e-05	6.2199592381e-05	4.2071524863e-30	3.1519234803e-02	5.9113187049e-02	3.1519234847e-02	6.2459867636e+01	7.9795529475e-03
6.5009373527e-01	1.6500937353e+00	0.0000000000e+00	5.0000000000e+00	6.1867962890e-05	6.1867962890e-05	3.7087855967e-30	3.1519234803e-02	5.9124369418e-02	3.1519234847e-02	6.2520040919e+01	7.9370083748e-03
6.5056277830e-01	1.6505627783e+00	0.0000000000e+00	5.0000000000e+00	6.1536814747e-05	6.1536814747e-05	3.2773078331e-30	3.1519234803e-02	5.9135550730e-02	3.1519234847e-02	6.2580214202e+01	7.8945255539e-03
6.5103182133e-01	1.6510318213e+00	0.0000000000e+00	5.0000000000e+00	6.1206147951e-05	6.1206147951e-05	2.8639802178e-30	3.1519234803e-02	5.9146730985e-02	3.1519234847e-02	6.2640387484e+01	7.8521044848e-03
6.5150086435e-01	1.6515008644e+00	0.0000000000e+00	5.0000000000e+00	6.0875962503e-05	6.0875962503e-05	2.4705802312e-30	3.1519234803e-02	5.9157910184e-02	3.1519234847e-02	6.2700560767e+01	7.8097451676e-03
6.5196990738e-01	1.6519699074e+00	0.0000000000e+00	5.0000000000e+00	6.0546258403e-05	6.0546258403e-05	2.1168602094e-30	3.1519234803e-02	5.9169088326e-02	3.1519234847e-02	6.2760734050e+01	7.7674476022e-03
6.5243895041e-01	1.6524389504e+00	0.0000000000e+00	5.0000000000e+00	6.0217035650e-05	6.0217035650e-05	1.7804223798e-30	3.1519234803e-02	5.9180265413e-02	3.1519234847e-02	6.2820907333e+01	7.7252117887e-03
6.5290799343e-01	1.6529079934e+00	0.0000000000e+00	5.0000000000e+00	5.9888294245e-05	5.9888294245e-05	1.4789695001e-30	3.1519234803e-02	5.9191441444e-02	3.1519234847e-02	6.2881080616e+01	7.6830377269e-03
6.5337703646e-01	1.6533770365e+00	0.0000000000e+00	5.0000000000e+00	5.9560034187e-05	5.9560034187e-05	1.1837372760e-30	3.1519234803e-02	5.9202616420e-02	3.1519234847e-02	6.2941253899e+01	7.6409254170e-03
6.5384607949e-01	1.6538460795e+00	0.0000000000e+00	5.0000000000e+00	5.9232255477e-05	5.9232255477e-05	9.6445457095e-31	3.1519234803e-02	5.9213790342e-02	3.1519234847e-02	6.3001427182e+01	7.5988748590e-03
6.5431512251e-01	1.6543151225e+00	0.0000000000e+00	5.0000000000e+00	5.8904958115e-05	5.8904958115e-05	7.2692526527e-31	3.1519234803e-02	5.9224963209e-02	3.1519234847e-02	6.3061600465e+01	7.5568860527e-03
6.5478416554e-01	1.6547841655e+00	0.0000000000e+00	5.0000000000e+00	5.8578142100e-05	5.8578142100e-05	5.3363066187e-31	3.1519234803e-02	5.9236135023e-02	3.1519234847e-02	6.3121773748e+01	7.5149589983e-03
6.5525320857e-01	1.6552532086e+00	0.0000000000e+00	5.0000000000e+00	5.8251807433e-05	5.8251807433e-05	3.8070275139e-31	3.1519234803e-02	5.9247305783e-02	3.1519234847e-02	6.3181947030e+01	7.4730936957e-03
6.5572225159e-01	1.6557222516e+00	0.0000000000e+00	5.0000000000e+00	5.7925954114e-05	5.7925954114e-05	2.3996941507e-31	3.1519234803e-02	5.9258475490e-02	3.1519234847e-02	6.3242120313e+01	7.4312901450e-03
6.5619129462e-01	1.6561912946e+00	0.0000000000e+00	5.0000000000e+00	5.7600582142e-05	5.7600582142e-05	1.4158907116e-31	3.1519234802e-02	5.9269644145e-02	3.1519234847e-02	6.3302293596e+01	7.3895483461e-03
6.5666033765e-01	1.6566603376e+00	0.0000000000e+00	5.0000000000e+00	5.7275691517e-05	5.7275691517e-05	6.3259648405e-32	3.1519234802e-02	5.9280811747e-02	3.1519234847e-02	6.3362466879e+01	7.3478682990e-03
6.5712938068e-01	1.6571293807e+00	0.0000000000e+00	5.0000000000e+00	5.6951282241e-05	5.6951282241e-05	1.8659403606e-32	3.1519234802e-02	5.9291978298e-02	3.1519234847e-02	6.3422640162e+01	7.3062500038e-03
6.5759842370e-01	1.6575984237e+00	0.0000000000e+00	5.0000000000e+00	5.6627354312e-05	5.6627354312e-05	1.6824086762e-34	3.1519234802e-02	5.9303143797e-02	3.1519234847e-02	6.3482813445e+01	7.2646934604e-03
6.5806746673e-01	1.6580674667e+00	0.0000000000e+00	5.0000000000e+00	5.6303907730e-05	5.6303907730e-05	1.0923505923e-32	3.1519234802e-02	5.9314308245e-02	3.1519234847e-02	6.3542986728e+01	7.2231986688e-03
6.5853650976e-01	1.6585365098e+00	0.0000000000e+00	5.0000000000e+00	5.5980942496e-05	5.5980942496e-05	4.9305839399e-32	3.1519234802e-02	5.9325471643e-02	3.1519234847e-02	6.3603160011e+01	7.1817656290e-03
6.5900555278e-01	1.6590055528e+00	0.0000000000e+00	5.0000000000e+00	5.5658458610e-05	5.5658458610e-05	1.2217878321e-31	3.1519234802e-02	5.9336633990e-02	3.1519234847e-02	6.3663333294e+01	7.1403943411e-03
6.5947459581e-01	1.6594745958e+00	0.0000000000e+00	5.0000000000e+00	5.5336456072e-05	5.5336456072e-05	2.1709234973e-31	3.1519234802e-02	5.9347795288e-02	3.1519234847e-02	6.3723506576e+01	7.0990848050e-03
6.5994363884e-01	1.6599436388e+00	0.0000000000e+00	5.0000000000e+00	5.5014934880e-05	5.5014934880e-05	3.4495254453e-31	3.1519234802e-02	5.9358955536e-02	3.1519234847e-02	6.3783679859e+01	7.0578370208e-03
6.6041268186e-01	1.6604126819e+00	0.0000000000e+00	5.0000000000e+00	5.4693895037e-05	5.4693895037e-05	4.9186778584e-31	3.1519234802e-02	5.9370114735e-02	3.1519234847e-02	6.3843853142e+01	7.0166509883e-03
6.6088172489e-01	1.6608817249e+00	0.0000000000e+00	5.0000000000e+00	5.4373336541e-05	5.4373336541e-05	6.9139570324e-31	3.1519234802e-02	5.9381272886e-02	3.1519234847e-02	6.3904026425e+01	6.9755267077e-03
6.6135076792e-01	1.6613507679e+00	0.0000000000e+00	5.0000000000e+00	5.4053259393e-05	5.4053259393e-05	9.0829110582e-31	3.1519234802e-02	5.9392429988e-02	3.1519234847e-02	6.3964199708e+01	6.9344641790e-03
6.6181981094e-01	1.6618198109e+00	0.0000000000e+00	5.0000000000e+00	5.3733663593e-05	5.3733663593e-05	1.1283330596e-30	3.1519234802e-02	5.9403586042e-02	3.1519234847e-02	6.4024372991e+01	6.8934634020e-03
6.6228885397e-01	1.6622888540e+00	0.0000000000e+00	5.0000000000e+00	5.3414549140e-05	5.3414549140e-05	1.4133120526e-30	3.1519234802e-02	5.9414741049e-02	3.1519234847e-02	6.4084546274e+01	6.8525243769e-03
6.6275789700e-01	1.6627578970e+00	0.0000000000e+00	5.0000000000e+00	5.3095916034e-05	5.3095916034e-05	1.7109476904e-30	3.1519234801e-02	5.9425895009e-02	3.1519234847e-02	6.4144719557e+01	6.8116471037e-03
6.6322694003e-01	1.6632269400e+00	0.0000000000e+00	5.0000000000e+00	5.2777764277e-05	5.2777764277e-05	2.0513325984e-30	3.1519234801e-02	5.9437047922e-02	3.1519234847e-02	6.4204892839e+01	6.7708315822e-03
6.6369598305e-01	1.6636959831e+00	0.0000000000e+00	5.0000000000e+00	5.2460093866e-05	5.2460093866e-05	2.4227305557e-30	3.1519234801e-02	5.9448199789e-02	3.1519234847e-02	6.4265066122e+01	6.7300778126e-03
6.6416502608e-01	1.6641650261e+00	0.0000000000e+00	5.0000000000e+00	5.2142904804e-05	5.2142904804e-05	2.8001947971e-30	3.1519234801e-02	5.9459350610e-02	3.1519234847e-02	6.4325239405e+01	6.6893857949e-03
6.6463406911e-01	1.6646340691e+00	0.0000000000e+00	5.0000000000e+00	5.1826197089e-05	5.1826197089e-05	3.1873830091e-30	3.1519234801e-02	5.9470500385e-02	3.1519234847e-02	6.4385412688e+01	6.6487555289e-03
6.6510311213e-01	1.6651031121e+00	0.0000000000e+00	5.0000000000e+00	5.1509970722e-05	5.1509970722e-05	3.6281354501e-30	3.1519234801e-02	5.9481649116e-02	3.1519234847e-02	6.4445585971e+01	6.6081870148e-03
6.6557215516e-01	1.6655721552e+00	0.0000000000e+00	5.0000000000e+00	5.1194225702e-05	5.1194225702e-05	4.1177529697e-30	3.1519234801e-02	5.9492796801e-02	3.1519234847e-02	6.4505759254e+01	6.5676802525e-03
6.6604119819e-01	1.6660411982e+00	0.0000000000e+00	5.0000000000e+00	5.0878962030e-05	5.0878962030e-05	4.6065108096e-30	3.1519234801e-02	5.9503943443e-02	3.1519234847e-02	6.4565932537e+01	6.5272352421e-03
6.6651024121e-01	1.6665102412e+00	0.0000000000e+00	5.0000000000e+00	5.0564179706e-05	5.0564179706e-05	5.1792857044e-30	3.1519234801e-02	5.9515089040e-02	3.1519234847e-02	6.4626105820e+01	6.4868519835e-03
6.6697928424e-01	1.6669792842e+00	0.0000000000e+00	5.0000000000e+00	5.0249878729e-05	5.0249878729e-05	5.7858614694e-30	3.1519234801e-02	5.9526233594e-02	3.1519234847e-02	6.4686279103e+01	6.4465304767e-03
6.6744832727e-01	1.6674483273e+00	0.0000000000e+00	5.0000000000e+00	4.9936059100e-05	4.9936059100e-05	6.3258378127e-30	3.1519234801e-02	5.9537377105e-02	3.1519234847e-02	6.4746452385e+01	6.4062707217e-03
6.6791737029e-01	1.6679173703e+00	0.0000000000e+00	5.0000000000e+00	4.9622720818e-05	4.9622720818e-05	6.9686760246e-30	3.1519234801e-02	5.9548519573e-02	3.1519234847e-02	6.4806625668e+01	6.3660727186e-03
6.6838641332e-01	1.6683864133e+00	0.0000000000e+00	5.0000000000e+00	4.9309863884e-05	4.9309863884e-05	7.6291444616e-30	3.1519234801e-02	5.9559660998e-02	3.1519234847e-02	6.4866798951e+01	6.3259364673e-03
6.6885545635e-01	1.6688554563e+00	0.0000000000e+00	5.0000000000e+00	4.8997488298e-05	4.8997488298e-05	8.2767968356e-30	3.1519234801e-02	5.9570801382e-02	3.1519234847e-02	6.4926972234e+01	6.2858619679e-03
6.6932449937e-01	1.6693244994e+00	0.0000000000e+00	5.0000000000e+00	4.8685594059e-05	4.8685594059e-05	9.0256943341e-30	3.1519234800e-02	5.9581940724e-02	3.1519234847e-02	6.4987145517e+01	6.2458492203e-03
6.6979354240e-01	1.6697935424e+00	0.0000000000e+00	5.0000000000e+00	4.8374181168e-05	4.8374181168e-05	9.7761899735e-30	3.1519234800e-02	5.9593079025e-02	3.1519234847e-02	6.5047318800e+01	6.2058982245e-03
6.7026258543e-01	1.6702625854e+00	0.0000000000e+00	5.0000000000e+00	4.8063249624e-05	4.8063249624e-05	1.0540802117e-29	3.1519234800e-02	5.9604216285e-02	3.1519234847e-02	6.5107492083e+01	6.1660089805e-03
6.7073162846e-01	1.6707316285e+00	0.0000000000e+00	5.0000000000e+00	4.7752799428e-05	4.7752799428e-05	1.1401665466e-29	3.1519234800e-02	5.9615352504e-02	3.1519234847e-02	6.5167665366e+01	6.1261814884e-03
6.7120067148e-01	1.6712006715e+00	0.0000000000e+00	5.0000000000e+00	4.7442830580e-05	4.7442830580e-05	1.2157377964e-29	3.1519234800e-02	5.9626487684e-02	3.1519234847e-02	6.5227838649e+01	6.0864157481e-03
6.7166971451e-01	1.6716697145e+00	0.0000000000e+00	5.0000000000e+00	4.7133343079e-05	4.7133343079e-05	1.3027380284e-29	3.1519234800e-02	5.9637621824e-02	3.1519234847e-02	6.5288011931e+01	6.0467117596e-03
6.7213875754e-01	1.6721387575e+00	0.0000000000e+00	5.0000000000e+00	4.6824336926e-05	4.6824336926e-05	1.3909222653e-29	3.1519234800e-02	5.9648754924e-02	3.1519234847e-02	6.5348185214e+01	6.0070695230e-03
6.7260780056e-01	1.6726078006e+00	0.0000000000e+00	5.0000000000e+00	4.6515812121e-05	4.6515812121e-05	1.4877906202e-29	3.1519234800e-02	5.9659886986e-02	3.1519234847e-02	6.5408358497e+01	5.9674890382e-03
6.7307684359e-01	1.6730768436e+00	0.0000000000e+00	5.0000000000e+00	4.6207768663e-05	4.6207768663e-05	1.5780460507e-29	3.1519234800e-02	5.9671018010e-02	3.1519234847e-02	6.5468531780e+01	5.9279703052e-03
6.7354588662e-01	1.6735458866e+00	0.0000000000e+00	5.0000000000e+00	4.5900206552e-05	4.5900206552e-05	1.6750737908e-29	3.1519234800e-02	5.9682147995e-02	3.1519234847e-02	6.5528705063e+01	5.8885133241e-03
6.7401492964e-01	1.6740149296e+00	0.0000000000e+00	5.0000000000e+00	4.5593125790e-05	4.5593125790e-05	1.7855532402e-29	3.1519234800e-02	5.9693276942e-02	3.1519234847e-02	6.5588878346e+01	5.8491180948e-03
6.7448397267e-01	1.6744839727e+00	0.0000000000e+00	5.0000000000e+00	4.5286526375e-05	4.5286526375e-05	1.8800978934e-29	3.1519234800e-02	5.9704404853e-02	3.1519234847e-02	6.5649051629e+01	5.8097846173e-03
6.7495301570e-01	1.6749530157e+00	0.0000000000e+00	5.0000000000e+00	4.4980408307e-05	4.4980408307e-05	1.9904476006e-29	3.1519234800e-02	5.9715531726e-02	3.1519234847e-02	6.5709224912e+01	5.7705128916e-03
6.7542205872e-01	1.6754220587e+00	0.0000000000e+00	5.0000000000e+00	4.4674771587e-05	4.4674771587e-05	2.1039892812e-29	3.1519234800e-02	5.9726657562e-02	3.1519234847e-02	6.5769398195e+01	5.7313029178e-03
6.7589110175e-01	1.6758911018e+00	0.0000000000e+00	5.0000000000e+00	4.4369616215e-05	4.4369616215e-05	2.2160271425e-29	3.1519234799e-02	5.9737782363e-02	3.1519234847e-02	6.5829571477e+01	5.6921546958e-03
6.7636014478e-01	1.6763601448e+00	0.0000000000e+00	5.0000000000e+00	4.4064942191e-05	4.4064942191e-05	2.3286084773e-29	3.1519234799e-02	5.9748906128e-02	3.1519234847e-02	6.5889744760e+01	5.6530682257e-03
6.7682918780e-01	1.6768291878e+00	0.0000000000e+00	5.0000000000e+00	4.3760749514e-05	4.3760749514e-05	2.4514325847e-29	3.1519234799e-02	5.9760028857e-02	3.1519234847e-02	6.5949918043e+01	5.6140435074e-03
6.7729823083e-01	1.6772982308e+00	0.0000000000e+00	5.0000000000e+00	4.3457038184e-05	4.3457038184e-05	2.5749296699e-29	3.1519234799e-02	5.9771150552e-02	3.1519234847e-02	6.6010091326e+01	5.5750805409e-03
6.7776727386e-01	1.6777672739e+00	0.0000000000e+00	5.0000000000e+00	4.3153808203e-05	4.3153808203e-05	2.6963243647e-29	3.1519234799e-02	5.9782271211e-02	3.1519234847e-02	6.6070264609e+01	5.5361793262e-03
6.7823631689e-01	1.6782363169e+00	0.0000000000e+00	5.0000000000e+00	4.2851059568e-05	4.2851059568e-05	2.8152629468e-29	3.1519234799e-02	5.9793390837e-02	3.1519234847e-02	6.6130437892e+01	5.4973398634e-03
6.7870535991e-01	1.6787053599e+00	0.0000000000e+00	5.0000000000e+00	4.2548792282e-05	4.2548792282e-05	2.9449423381e-29	3.1519234799e-02	5.9804509429e-02	3.1519234847e-02	6.6190611175e+01	5.4585621524e-03
6.7917440294e-01	1.6791744029e+00	0.0000000000e+00	5.0000000000e+00	4.2247006343e-05	4.2247006343e-05	3.1025859284e-29	3.1519234799e-02	5.9815626987e-02	3.1519234847e-02	6.6250784458e+01	5.4198461932e-03
6.7964344597e-01	1.6796434460e+00	0.0000000000e+00	5.0000000000e+00	4.1945701752e-05	4.1945701752e-05	3.2387620396e-29	3.1519234799e-02	5.9826743512e-02	3.1519234847e-02	6.6310957741e+01	5.3811919859e-03
6.8011248899e-01	1.6801124890e+00	0.0000000000e+00	5.0000000000e+00	4.1644878508e-05	4.1644878508e-05	3.3605139832e-29	3.1519234799e-02	5.9837859004e-02	3.1519234847e-02	6.6371131023e+01	5.3425995304e-03
6.8058153202e-01	1.6805815320e+00	0.0000000000e+00	5.0000000000e+00	4.1344536612e-05	4.1344536612e-05	3.5289587403e-29	3.1519234799e-02	5.9848973465e-02	3.1519234847e-02	6.6431304306e+01	5.3040688268e-03
6.8105057505e-01	1.6810505750e+00	0.0000000000e+00	5.0000000000e+00	4.1044676063e-05	4.1044676063e-05	3.6591319304e-29	3.1519234799e-02	5.9860086893e-02	3.1519234847e-02	6.6491477589e+01	5.2655998749e-03
6.8151961807e-01	1.6815196181e+00	0.0000000000e+00	5.0000000000e+00	4.0745296863e-05	4.0745296863e-05	3.8009575461e-29	3.1519234799e-02	5.9871199290e-02	3.1519234847e-02	6.6551650872e+01	5.2271926749e-03
6.8198866110e-01	1.6819886611e+00	0.0000000000e+00	5.0000000000e+00	4.0446399009e-05	4.0446399009e-05	3.9549663288e-29	3.1519234799e-02	5.9882310655e-02	3.1519234847e-02	6.6611824155e+01	5.1888472267e-03
6.8245770413e-01	1.6824577041e+00	0.0000000000e+00	5.0000000000e+00	4.0147982504e-05	4.0147982504e-05	4.1185129727e-29	3.1519234798e-02	5.9893420990e-02	3.1519234847e-02	6.6671997438e+01	5.1505635304e-03
6.8292674715e-01	1.6829267472e+00	0.0000000000e+00	5.0000000000e+00	3.9850047346e-05	3.9850047346e-05	4.2821642283e-29	3.1519234798e-02	5.9904530294e-02	3.1519234847e-02	6.6732170721e+01	5.1123415859e-03
6.8339579018e-01	1.6833957902e+00	0.0000000000e+00	5.0000000000e+00	3.9552593535e-05	3.9552593535e-05	4.4390624089e-29	3.1519234798e-02	5.9915638568e-02	3.1519234847e-02	6.6792344004e+01	5.0741813932e-03
6.8386483321e-01	1.6838648332e+00	0.0000000000e+00	5.0000000000e+00	3.9255621072e-05	3.9255621072e-05	4.6056367468e-29	3.1519234798e-02	5.9926745813e-02	3.1519234847e-02	6.6852517286e+01	5.0360829524e-03
6.8433387624e-01	1.6843338762e+00	0.0000000000e+00	5.0000000000e+00	3.8959129957e-05	3.8959129957e-05	4.7649742590e-29	3.1519234798e-02	5.9937852029e-02	3.1519234847e-02	6.6912690569e+01	4.9980462634e-03
6.8480291926e-01	1.6848029193e+00	0.0000000000e+00	5.0000000000e+00	3.8663120190e-05	3.8663120190e-05	4.9306000408e-29	3.1519234798e-02	5.9948957215e-02	3.1519234847e-02	6.6972863852e+01	4.9600713262e-03
6.8527196229e-01	1.6852719623e+00	0.0000000000e+00	5.0000000000e+00	3.8367591770e-05	3.8367591770e-05	5.1313539500e-29	3.1519234798e-02	5.9960061373e-02	3.1519234847e-02	6.7033037135e+01	4.9221581408e-03
6.8574100532e-01	1.6857410053e+00	0.0000000000e+00	5.0000000000e+00	3.8072544697e-05	3.8072544697e-05	5.2923808959e-29	3.1519234798e-02	5.9971164503e-02	3.1519234847e-02	6.7093210418e+01	4.8843067073e-03
6.8621004834e-01	1.6862100483e+00	0.0000000000e+00	5.0000000000e+00	3.7777978973e-05	3.7777978973e-05	5.4707703917e-29	3.1519234798e-02	5.9982266605e-02	3.1519234847e-02	6.7153383701e+01	4.8465170256e-03
6.8667909137e-01	1.6866790914e+00	0.0000000000e+00	5.0000000000e+00	3.7483894595e-05	3.7483894595e-05	5.6823619952e-29	3.1519234798e-02	5.9993367680e-02	3.1519234847e-02	6.7213556984e+01	4.8087890958e-03
6.8714813440e-01	1.6871481344e+00	0.0000000000e+00	5.0000000000e+00	3.7181333844e-05	3.7181333844e-05	1.8025549446e-30	3.1519234798e-02	6.0004467728e-02	3.1519234847e-02	6.7273730267e+01	4.7699737364e-03
6.8761717742e-01	1.6876171774e+00	0.0000000000e+00	5.0000000000e+00	3.6887579666e-05	3.6887579666e-05	1.7718244051e-30	3.1519234798e-02	6.0015566749e-02	3.1519234847e-02	6.7333903550e+01	4.7322881675e-03
6.8808622045e-01	1.6880862205e+00	0.0000000000e+00	5.0000000000e+00	3.6594071249e-05	3.6594071249e-05	1.7283107387e-30	3.1519234798e-02	6.0026664745e-02	3.1519234847e-02	6.7394076832e+01	4.6946341273e-03
6.8855526348e-01	1.6885552635e+00	0.0000000000e+00	5.0000000000e+00	3.6300808594e-05	3.6300808594e-05	1.6178331538e-30	3.1519234798e-02	6.0037761714e-02	3.1519234847e-02	6.7454250115e+01	4.6570116158e-03
6.8902430650e-01	1.6890243065e+00	0.0000000000e+00	5.0000000000e+00	3.6007791701e-05	3.6007791701e-05	1.5389915726e-30	3.1519234797e-02	6.0048857658e-02	3.1519234847e-02	6.7514423398e+01	4.6194206329e-03
6.8949334953e-01	1.6894933495e+00	0.0000000000e+00	5.0000000000e+00	3.5715020570e-05	3.5715020570e-05	1.5050116738e-30	3.1519234797e-02	6.0059952577e-02	3.1519234847e-02	6.7574596681e+01	4.5818611787e-03
6.8996239256e-01	1.6899623926e+00	0.0000000000e+00	5.0000000000e+00	3.5422495200e-05	3.5422495200e-05	1.4412833797e-30	3.1519234797e-02	6.0071046471e-02	3.1519234847e-02	6.7634769964e+01	4.5443332531e-03
6.9043143558e-01	1.6904314356e+00	0.0000000000e+00	5.0000000000e+00	3.5130215593e-05	3.5130215593e-05	1.4266035342e-30	3.1519234797e-02	6.0082139340e-02	3.1519234847e-02	6.7694943247e+01	4.5068368562e-03
6.9090047861e-01	1.6909004786e+00	0.0000000000e+00	5.0000000000e+00	3.4838181747e-05	3.4838181747e-05	1.3212201989e-30	3.1519234797e-02	6.0093231186e-02	3.1519234847e-02	6.7755116530e+01	4.4693719879e-03
6.9136952164e-01	1.6913695216e+00	0.0000000000e+00	5.0000000000e+00	3.4546393663e-05	3.4546393663e-05	1.3131787146e-30	3.1519234797e-02	6.0104322008e-02	3.1519234847e-02	6.7815289813e+01	4.4319386483e-03
6.9183856467e-01	1.6918385647e+00	0.0000000000e+00	5.0000000000e+00	3.4254851341e-05	3.4254851341e-05	1.2682883598e-30	3.1519234797e-02	6.0115411808e-02	3.1519234847e-02	6.7875463096e+01	4.3945368373e-03
6.9230760769e-01	1.6923076077e+00	0.0000000000e+00	5.0000000000e+00	3.3963554781e-05	3.3963554781e-05	1.1829883613e-30	3.1519234797e-02	6.0126500584e-02	3.1519234847e-02	6.7935636378e+01	4.3571665550e-03
6.9277665072e-01	1.6927766507e+00	0.0000000000e+00	5.0000000000e+00	3.3672503982e-05	3.3672503982e-05	1.1716862999e-30	3.1519234797e-02	6.0137588338e-02	3.1519234847e-02	6.7995809661e+01	4.3198278014e-03
6.9324569375e-01	1.6932456937e+00	0.0000000000e+00	5.0000000000e+00	3.3381698946e-05	3.3381698946e-05	1.0939139941e-30	3.1519234797e-02	6.0148675070e-02	3.1519234847e-02	6.8055982944e+01	4.2825205764e-03
6.9371473677e-01	1.6937147368e+00	0.0000000000e+00	5.0000000000e+00	3.3091139671e-05	3.3091139671e-05	1.0715589711e-30	3.1519234797e-02	6.0159760780e-02	3.1519234847e-02	6.8116156227e+01	4.2452448801e-03
6.9418377980e-01	1.6941837798e+00	0.0000000000e+00	5.0000000000e+00	3.2800826158e-05	3.2800826158e-05	1.0521329708e-30	3.1519234797e-02	6.0170845469e-02	3.1519234847e-02	6.8176329510e+01	4.2080007124e-03
6.9465282283e-01	1.6946528228e+00	0.0000000000e+00	5.0000000000e+00	3.2510758407e-05	3.2510758407e-05	9.7509745529e-31	3.1519234797e-02	6.0181929137e-02	3.1519234847e-02	6.8236502793e+01	4.1707880734e-03
6.9512186585e-01	1.6951218659e+00	0.0000000000e+00	5.0000000000e+00	3.2220936418e-05	3.2220936418e-05	9.4943451918e-31	3.1519234797e-02	6.0193011784e-02	3.1519234847e-02	6.8296676076e+01	4.1336069630e-03
6.9559090888e-01	1.6955909089e+00	0.0000000000e+00	5.0000000000e+00	3.1931360190e-05	3.1931360190e-05	9.0978309139e-31	3.1519234796e-02	6.0204093411e-02	3.1519234847e-02	6.8356849359e+01	4.0964573813e-03
6.9605995191e-01	1.6960599519e+00	0.0000000000e+00	5.0000000000e+00	3.1642029725e-05	3.1642029725e-05	8.4084189175e-31	3.1519234796e-02	6.0215174019e-02	3.1519234847e-02	6.8417022642e+01	4.0593393283e-03
6.9652899493e-01	1.6965289949e+00	0.0000000000e+00	5.0000000000e+00	3.1352945021e-05	3.1352945021e-05	8.3792231286e-31	3.1519234796e-02	6.0226253607e-02	3.1519234847e-02	6.8477195924e+01	4.0222528039e-03
6.9699803796e-01	1.6969980380e+00	0.0000000000e+00	5.0000000000e+00	3.1064106079e-05	3.1064106079e-05	8.1116187318e-31	3.1519234796e-02	6.0237332176e-02	3.1519234847e-02	6.8537369207e+01	3.9851978081e-03
6.9746708099e-01	1.6974670810e+00	0.0000000000e+00	5.0000000000e+00	3.0775512899e-05	3.0775512899e-05	7.5077105013e-31	3.1519234796e-02	6.0248409726e-02	3.1519234847e-02	6.8597542490e+01	3.9481743411e-03
6.9793612402e-01	1.6979361240e+00	0.0000000000e+00	5.0000000000e+00	3.0487165481e-05	3.0487165481e-05	7.2832571363e-31	3.1519234796e-02	6.0259486258e-02	3.1519234847e-02	6.8657715773e+01	3.9111824026e-03
6.9840516704e-01	1.6984051670e+00	0.0000000000e+00	5.0000000000e+00	3.0199063824e-05	3.0199063824e-05	6.8793370785e-31	3.1519234796e-02	6.0270561772e-02	3.1519234847e-02	6.8717889056e+01	3.8742219929e-03
6.9887421007e-01	1.6988742101e+00	0.0000000000e+00	5.0000000000e+00	2.9911207929e-05	2.9911207929e-05	6.6664370683e-31	3.1519234796e-02	6.0281636269e-02	3.1519234847e-02	6.8778062339e+01	3.8372931117e-03
6.9934325310e-01	1.6993432531e+00	0.0000000000e+00	5.0000000000e+00	2.9623597797e-05	2.9623597797e-05	6.2521152570e-31	3.1519234796e-02	6.0292709748e-02	3.1519234847e-02	6.8838235622e+01	3.8003957593e-03
6.9981229612e-01	1.6998122961e+00	0.0000000000e+00	5.0000000000e+00	2.9336233426e-05	2.9336233426e-05	5.7894725546e-31	3.1519234796e-02	6.0303782211e-02	3.1519234847e-02	6.8898408905e+01	3.7635299355e-03
7.0028133915e-01	1.7002813391e+00	0.0000000000e+00	5.0000000000e+00	2.9049114817e-05	2.9049114817e-05	5.7438261821e-31	3.1519234796e-02	6.0314853657e-02	3.1519234847e-02	6.8958582187e+01	3.7266956403e-03
7.0075038218e-01	1.7007503822e+00	0.0000000000e+00	5.0000000000e+00	2.8762241969e-05	2.8762241969e-05	5.3138236070e-31	3.1519234796e-02	6.0325924087e-02	3.1519234847e-02	6.9018755470e+01	3.6898928738e-03
7.0121942520e-01	1.7012194252e+00	0.0000000000e+00	5.0000000000e+00	2.8475614884e-05	2.8475614884e-05	5.0590779030e-31	3.1519234796e-02	6.0336993501e-02	3.1519234847e-02	6.9078928753e+01	3.6531216360e-03
7.0168846823e-01	1.7016884682e+00	0.0000000000e+00	5.0000000000e+00	2.8189233560e-05	2.8189233560e-05	4.7525641694e-31	3.1519234795e-02	6.0348061901e-02	3.1519234847e-02	6.9139102036e+01	3.6163819268e-03
7.0215751126e-01	1.7021575113e+00	0.0000000000e+00	5.0000000000e+00	2.7903097998e-05	2.7903097998e-05	4.5925151212e-31	3.1519234795e-02	6.0359129285e-02	3.1519234847e-02	6.9199275319e+01	3.5796737463e-03
7.0262655428e-01	1.7026265543e+00	0.0000000000e+00	5.0000000000e+00	2.7617208198e-05	2.7617208198e-05	4.2339823402e-31	3.1519234795e-02	6.0370195654e-02	3.1519234847e-02	6.9259448602e+01	3.5429970944e-03
7.0309559731e-01	1.7030955973e+00	0.0000000000e+00	5.0000000000e+00	2.7331564160e-05	2.7331564160e-05	3.8921569824e-31	3.1519234795e-02	6.0381261010e-02	3.1519234847e-02	6.9319621885e+01	3.5063519712e-03
7.0356464034e-01	1.7035646403e+00	0.0000000000e+00	5.0000000000e+00	2.7046165884e-05	2.7046165884e-05	3.7485747967e-31	3.1519234795e-02	6.0392325352e-02	3.1519234847e-02	6.9379795168e+01	3.4697383767e-03
7.0403368336e-01	1.7040336834e+00	0.0000000000e+00	5.0000000000e+00	2.6761013369e-05	2.6761013369e-05	3.4858786574e-31	3.1519234795e-02	6.0403388680e-02	3.1519234847e-02	6.9439968451e+01	3.4331563108e-03
7.0450272639e-01	1.7045027264e+00	0.0000000000e+00	5.0000000000e+00	2.6476106617e-05	2.6476106617e-05	3.2900785014e-31	3.1519234795e-02	6.0414450995e-02	3.1519234847e-02	6.9500141733e+01	3.3966057735e-03
7.0497176942e-01	1.7049717694e+00	0.0000000000e+00	5.0000000000e+00	2.6191445626e-05	2.6191445626e-05	3.0481069653e-31	3.1519234795e-02	6.0425512297e-02	3.1519234847e-02	6.9560315016e+01	3.3600867649e-03
7.0544081245e-01	1.7054408124e+00	0.0000000000e+00	5.0000000000e+00	2.5907030397e-05	2.5907030397e-05	2.8478554642e-31	3.1519234795e-02	6.0436572588e-02	3.1519234847e-02	6.9620488299e+01	3.3235992850e-03
7.0590985547e-01	1.7059098555e+00	0.0000000000e+00	5.0000000000e+00	2.5622860930e-05	2.5622860930e-05	2.7105473262e-31	3.1519234795e-02	6.0447631866e-02	3.1519234847e-02	6.9680661582e+01	3.2871433337e-03
7.0637889850e-01	1.7063788985e+00	0.0000000000e+00	5.0000000000e+00	2.5338937224e-05	2.5338937224e-05	2.4725715135e-31	3.1519234795e-02	6.0458690132e-02	3.1519234847e-02	6.9740834865e+01	3.2507189111e-03
7.0684794153e-01	1.7068479415e+00	0.0000000000e+00	5.0000000000e+00	2.5055259281e-05	2.5055259281e-05	2.2013907998e-31	3.1519234795e-02	6.0469747388e-02	3.1519234847e-02	6.9801008148e+01	3.2143260171e-03
7.0731698455e-01	1.7073169846e+00	0.0000000000e+00	5.0000000000e+00	2.4771827099e-05	2.4771827099e-05	2.1316868999e-31	3.1519234795e-02	6.0480803632e-02	3.1519234847e-02	6.9861181431e+01	3.1779646518e-03
7.0778602758e-01	1.7077860276e+00	0.0000000000e+00	5.0000000000e+00	2.4488640680e-05	2.4488640680e-05	1.8786596759e-31	3.1519234795e-02	6.0491858866e-02	3.1519234847e-02	6.9921354714e+01	3.1416348152e-03
7.0825507061e-01	1.7082550706e+00	0.0000000000e+00	5.0000000000e+00	2.4205700022e-05	2.4205700022e-05	1.7965109218e-31	3.1519234794e-02	6.0502913090e-02	3.1519234847e-02	6.9981527997e+01	3.1053365072e-03
7.0872411363e-01	1.7087241136e+00	0.0000000000e+00	5.0000000000e+00	2.3923005125e-05	2.3923005125e-05	1.5908322215e-31	3.1519234794e-02	6.0513966304e-02	3.1519234847e-02	7.0041701279e+01	3.0690697279e-03
7.0919315666e-01	1.7091931567e+00	0.0000000000e+00	5.0000000000e+00	2.3640555991e-05	2.3640555991e-05	1.3581802042e-31	3.1519234794e-02	6.0525018509e-02	3.1519234847e-02	7.0101874562e+01	3.0328344772e-03
7.0966219969e-01	1.7096621997e+00	0.0000000000e+00	5.0000000000e+00	2.3358352618e-05	2.3358352618e-05	1.3308683465e-31	3.1519234794e-02	6.0536069705e-02	3.1519234847e-02	7.0162047845e+01	2.9966307551e-03
7.1013124271e-01	1.7101312427e+00	0.0000000000e+00	5.0000000000e+00	2.3076395008e-05	2.3076395008e-05	1.1493823740e-31	3.1519234794e-02	6.0547119892e-02	3.1519234847e-02	7.0222221128e+01	2.9604585618e-03
7.1060028574e-01	1.7106002857e+00	0.0000000000e+00	5.0000000000e+00	2.2794683159e-05	2.2794683159e-05	1.0500203967e-31	3.1519234794e-02	6.0558169071e-02	3.1519234847e-02	7.0282394411e+01	2.9243178970e-03
7.1106932877e-01	1.7110693288e+00	0.0000000000e+00	5.0000000000e+00	2.2513217072e-05	2.2513217072e-05	9.4769960895e-32	3.1519234794e-02	6.0569217242e-02	3.1519234847e-02	7.0342567694e+01	2.8882087610e-03
7.1153837179e-01	1.7115383718e+00	0.0000000000e+00	5.0000000000e+00	2.2231996747e-05	2.2231996747e-05	7.8229386547e-32	3.1519234794e-02	6.0580264405e-02	3.1519234847e-02	7.0402740977e+01	2.8521311536e-03
7.1200741482e-01	1.7120074148e+00	0.0000000000e+00	5.0000000000e+00	2.1951022183e-05	2.1951022183e-05	6.8494972835e-32	3.1519234794e-02	6.0591310561e-02	3.1519234847e-02	7.0462914260e+01	2.8160850748e-03
7.1247645785e-01	1.7124764578e+00	0.0000000000e+00	5.0000000000e+00	2.1670293382e-05	2.1670293382e-05	6.4793810080e-32	3.1519234794e-02	6.0602355711e-02	3.1519234847e-02	7.0523087543e+01	2.7800705247e-03
7.1294550088e-01	1.7129455009e+00	0.0000000000e+00	5.0000000000e+00	2.1389810342e-05	2.1389810342e-05	5.3062256219e-32	3.1519234794e-02	6.0613399854e-02	3.1519234847e-02	7.0583260825e+01	2.7440875033e-03
7.1341454390e-01	1.7134145439e+00	0.0000000000e+00	5.0000000000e+00	2.1109573064e-05	2.1109573064e-05	4.1485775116e-32	3.1519234794e-02	6.0624442991e-02	3.1519234847e-02	7.0643434108e+01	2.7081360105e-03
7.1388358693e-01	1.7138835869e+00	0.0000000000e+00	5.0000000000e+00	2.0829581548e-05	2.0829581548e-05	3.6475943688e-32	3.1519234794e-02	6.0635485122e-02	3.1519234847e-02	7.0703607391e+01	2.6722160464e-03
7.1435262996e-01	1.7143526300e+00	0.0000000000e+00	5.0000000000e+00	2.0549835794e-05	2.0549835794e-05	3.0027930885e-32	3.1519234794e-02	6.0646526248e-02	3.1519234847e-02	7.0763780674e+01	2.6363276109e-03
7.1482167298e-01	1.7148216730e+00	0.0000000000e+00	5.0000000000e+00	2.0270335802e-05	2.0270335802e-05	2.5623292037e-32	3.1519234793e-02	6.0657566369e-02	3.1519234847e-02	7.0823953957e+01	2.6004707041e-03
7.1529071601e-01	1.7152907160e+00	0.0000000000e+00	5.0000000000e+00	1.9991081571e-05	1.9991081571e-05	1.9763811422e-32	3.1519234793e-02	6.0668605486e-02	3.1519234847e-02	7.0884127240e+01	2.5646453260e-03
7.1575975904e-01	1.7157597590e+00	0.0000000000e+00	5.0000000000e+00	1.9712073103e-05	1.9712073103e-05	1.4069764275e-32	3.1519234793e-02	6.0679643598e-02	3.1519234847e-02	7.0944300523e+01	2.5288514764e-03
7.1622880206e-01	1.7162288021e+00	0.0000000000e+00	5.0000000000e+00	1.9433310396e-05	1.9433310396e-05	1.0100973961e-32	3.1519234793e-02	6.0690680706e-02	3.1519234847e-02	7.1004473806e+01	2.4930891556e-03
7.1669784509e-01	1.7166978451e+00	0.0000000000e+00	5.0000000000e+00	1.9154793451e-05	1.9154793451e-05	7.4388167012e-33	3.1519234793e-02	6.0701716811e-02	3.1519234847e-02	7.1064647089e+01	2.4573583634e-03
7.1716688812e-01	1.7171668881e+00	0.0000000000e+00	5.0000000000e+00	1.8876522267e-05	1.8876522267e-05	4.1531333823e-33	3.1519234793e-02	6.0712751912e-02	3.1519234847e-02	7.1124820371e+01	2.4216590999e-03
7.1763593114e-01	1.7176359311e+00	0.0000000000e+00	5.0000000000e+00	1.8598496846e-05	1.8598496846e-05	1.9327279360e-33	3.1519234793e-02	6.0723786011e-02	3.1519234847e-02	7.1184993654e+01	2.3859913650e-03
7.1810497417e-01	1.7181049742e+00	0.0000000000e+00	5.0000000000e+00	1.8320717187e-05	1.8320717187e-05	5.5390516594e-34	3.1519234793e-02	6.0734819108e-02	3.1519234847e-02	7.1245166937e+01	2.3503551588e-03
7.1857401720e-01	1.7185740172e+00	0.0000000000e+00	5.0000000000e+00	1.8043183289e-05	1.8043183289e-05	1.1602681905e-34	3.1519234793e-02	6.0745851202e-02	3.1519234847e-02	7.1305340220e+01	2.3147504812e-03
7.1904306023e-01	1.7190430602e+00	0.0000000000e+00	5.0000000000e+00	1.7765895153e-05	1.7765895153e-05	6.8515556495e-35	3.1519234793e-02	6.0756882295e-02	3.1519234847e-02	7.1365513503e+01	2.2791773323e-03
7.1951210325e-01	1.7195121033e+00	0.0000000000e+00	5.0000000000e+00	1.7488852779e-05	1.7488852779e-05	5.5062503837e-34	3.1519234793e-02	6.0767912386e-02	3.1519234847e-02	7.1425686786e+01	2.2436357120e-03
7.1998114628e-01	1.7199811463e+00	0.0000000000e+00	5.0000000000e+00	1.7212056167e-05	1.7212056167e-05	1.9073358847e-33	3.1519234793e-02	6.0778941477e-02	3.1519234847e-02	7.1485860069e+01	2.2081256204e-03
7.2045018931e-01	1.7204501893e+00	0.0000000000e+00	5.0000000000e+00	1.6935505316e-05	1.6935505316e-05	4.0738088999e-33	3.1519234793e-02	6.0789969567e-02	3.1519234847e-02	7.1546033352e+01	2.1726470575e-03
7.2091923233e-01	1.7209192323e+00	0.0000000000e+00	5.0000000000e+00	1.6659200228e-05	1.6659200228e-05	7.9215552833e-33	3.1519234793e-02	6.0800996656e-02	3.1519234847e-02	7.1606206634e+01	2.1372000232e-03
7.2138827536e-01	1.7213882754e+00	0.0000000000e+00	5.0000000000e+00	1.6383140901e-05	1.6383140901e-05	8.3308848206e-33	3.1519234792e-02	6.0812022746e-02	3.1519234847e-02	7.1666379917e+01	2.1017845176e-03
7.2185731839e-01	1.7218573184e+00	0.0000000000e+00	5.0000000000e+00	1.6107327336e-05	1.6107327336e-05	1.1545979955e-32	3.1519234792e-02	6.0823047836e-02	3.1519234847e-02	7.1726553200e+01	2.0664005406e-03
7.2232636141e-01	1.7223263614e+00	0.0000000000e+00	5.0000000000e+00	1.5831759533e-05	1.5831759533e-05	1.8918999530e-32	3.1519234792e-02	6.0834071927e-02	3.1519234847e-02	7.1786726483e+01	2.0310480923e-03
7.2279540444e-01	1.7227954044e+00	0.0000000000e+00	5.0000000000e+00	1.5556437492e-05	1.5556437492e-05	2.2062589423e-32	3.1519234792e-02	6.0845095020e-02	3.1519234847e-02	7.1846899766e+01	1.9957271726e-03
7.2326444747e-01	1.7232644475e+00	0.0000000000e+00	5.0000000000e+00	1.5281361212e-05	1.5281361212e-05	2.5025736698e-32	3.1519234792e-02	6.0856117114e-02	3.1519234847e-02	7.1907073049e+01	1.9604377816e-03
7.2373349049e-01	1.7237334905e+00	0.0000000000e+00	5.0000000000e+00	1.5006530695e-05	1.5006530695e-05	2.9887843043e-32	3.1519234792e-02	6.0867138210e-02	3.1519234847e-02	7.1967246332e+01	1.9251799193e-03
7.2420253352e-01	1.7242025335e+00	0.0000000000e+00	5.0000000000e+00	1.4731945939e-05	1.4731945939e-05	4.3200478107e-32	3.1519234792e-02	6.0878158308e-02	3.1519234847e-02	7.2027419615e+01	1.8899535856e-03
7.2467157655e-01	1.7246715765e+00	0.0000000000e+00	5.0000000000e+00	1.4457606945e-05	1.4457606945e-05	4.9472721751e-32	3.1519234792e-02	6.0889177409e-02	3.1519234847e-02	7.2087592898e+01	1.8547587805e-03
7.2514061957e-01	1.7251406196e+00	0.0000000000e+00	5.0000000000e+00	1.4183513713e-05	1.4183513713e-05	5.3171093279e-32	3.1519234792e-02	6.0900195512e-02	3.1519234847e-02	7.2147766180e+01	1.8195955041e-03
7.2560966260e-01	1.7256096626e+00	0.0000000000e+00	5.0000000000e+00	1.3909666243e-05	1.3909666243e-05	6.7763122180e-32	3.1519234792e-02	6.0911212620e-02	3.1519234847e-02	7.2207939463e+01	1.7844637564e-03
7.2607870563e-01	1.7260787056e+00	0.0000000000e+00	5.0000000000e+00	1.3636064535e-05	1.3636064535e-05	7.4082311947e-32	3.1519234792e-02	6.0922228731e-02	3.1519234847e-02	7.2268112746e+01	1.7493635373e-03
7.2654774866e-01	1.7265477487e+00	0.0000000000e+00	5.0000000000e+00	1.3362708588e-05	1.3362708588e-05	8.2102481662e-32	3.1519234792e-02	6.0933243846e-02	3.1519234847e-02	7.2328286029e+01	1.7142948469e-03
7.2701679168e-01	1.7270167917e+00	0.0000000000e+00	5.0000000000e+00	1.3089598403e-05	1.3089598403e-05	9.0501105405e-32	3.1519234792e-02	6.0944257965e-02	3.1519234847e-02	7.2388459312e+01	1.6792576852e-03
7.2748583471e-01	1.7274858347e+00	0.0000000000e+00	5.0000000000e+00	1.2816733980e-05	1.2816733980e-05	1.0250714759e-31	3.1519234792e-02	6.0955271090e-02	3.1519234847e-02	7.2448632595e+01	1.6442520521e-03
7.2795487774e-01	1.7279548777e+00	0.0000000000e+00	5.0000000000e+00	1.2544115319e-05	1.2544115319e-05	1.1695880946e-31	3.1519234791e-02	6.0966283220e-02	3.1519234847e-02	7.2508805878e+01	1.6092779476e-03
7.2842392076e-01	1.7284239208e+00	0.0000000000e+00	5.0000000000e+00	1.2271742420e-05	1.2271742420e-05	1.2144325866e-31	3.1519234791e-02	6.0977294355e-02	3.1519234847e-02	7.2568979161e+01	1.5743353718e-03
7.2889296379e-01	1.7288929638e+00	0.0000000000e+00	5.0000000000e+00	1.1999615282e-05	1.1999615282e-05	1.3517128163e-31	3.1519234791e-02	6.0988304496e-02	3.1519234847e-02	7.2629152444e+01	1.5394243247e-03
7.2936200682e-01	1.7293620068e+00	0.0000000000e+00	5.0000000000e+00	1.1727733907e-05	1.1727733907e-05	1.4762862372e-31	3.1519234791e-02	6.0999313643e-02	3.1519234847e-02	7.2689325726e+01	1.5045448062e-03
7.2983104984e-01	1.7298310498e+00	0.0000000000e+00	5.0000000000e+00	1.1456098293e-05	1.1456098293e-05	1.5653326566e-31	3.1519234791e-02	6.1010321797e-02	3.1519234847e-02	7.2749499009e+01	1.4696968164e-03
7.3030009287e-01	1.7303000929e+00	0.0000000000e+00	5.0000000000e+00	1.1184708441e-05	1.1184708441e-05	1.7193327860e-31	3.1519234791e-02	6.1021328958e-02	3.1519234847e-02	7.2809672292e+01	1.4348803552e-03
7.3076913590e-01	1.7307691359e+00	0.0000000000e+00	5.0000000000e+00	1.0913564351e-05	1.0913564351e-05	1.9245500539e-31	3.1519234791e-02	6.1032335126e-02	3.1519234847e-02	7.2869845575e+01	1.4000954227e-03
7.3123817892e-01	1.7312381789e+00	0.0000000000e+00	5.0000000000e+00	1.0642666023e-05	1.0642666023e-05	2.0475402332e-31	3.1519234791e-02	6.1043340302e-02	3.1519234847e-02	7.2930018858e+01	1.3653420188e-03
7.3170722195e-01	1.7317072220e+00	0.0000000000e+00	5.0000000000e+00	1.0372013456e-05	1.0372013456e-05	2.1501114312e-31	3.1519234791e-02	6.1054344486e-02	3.1519234847e-02	7.2990192141e+01	1.3306201436e-03
7.3217626498e-01	1.7321762650e+00	0.0000000000e+00	5.0000000000e+00	1.0101606652e-05	1.0101606652e-05	2.3773529101e-31	3.1519234791e-02	6.1065347679e-02	3.1519234847e-02	7.3050365424e+01	1.2959297971e-03
7.3264530801e-01	1.7326453080e+00	0.0000000000e+00	5.0000000000e+00	9.8314456090e-06	9.8314456090e-06	2.6154746088e-31	3.1519234791e-02	6.1076349880e-02	3.1519234847e-02	7.3110538707e+01	1.2612709792e-03
7.3311435103e-01	1.7331143510e+00	0.0000000000e+00	5.0000000000e+00	9.5615303281e-06	9.5615303281e-06	2.7295098280e-31	3.1519234791e-02	6.1087351090e-02	3.1519234847e-02	7.3170711990e+01	1.2266436900e-03
7.3358339406e-01	1.7335833941e+00	0.0000000000e+00	5.0000000000e+00	9.2918608090e-06	9.2918608090e-06	2.9276134445e-31	3.1519234791e-02	6.1098351310e-02	3.1519234847e-02	7.3230885272e+01	1.1920479294e-03
7.3405243709e-01	1.7340524371e+00	0.0000000000e+00	5.0000000000e+00	9.0224370517e-06	9.0224370517e-06	2.9630301312e-31	3.1519234790e-02	6.1109350540e-02	3.1519234847e-02	7.3291058555e+01	1.1574836975e-03
7.3452148011e-01	1.7345214801e+00	0.0000000000e+00	5.0000000000e+00	8.7532590562e-06	8.7532590562e-06	3.2548215048e-31	3.1519234790e-02	6.1120348780e-02	3.1519234847e-02	7.3351231838e+01	1.1229509942e-03
7.3499052314e-01	1.7349905231e+00	0.0000000000e+00	5.0000000000e+00	8.4843268226e-06	8.4843268226e-06	3.3201966110e-31	3.1519234790e-02	6.1131346030e-02	3.1519234847e-02	7.3411405121e+01	1.0884498196e-03
7.3545956617e-01	1.7354595662e+00	0.0000000000e+00	5.0000000000e+00	8.2156403508e-06	8.2156403508e-06	3.5661520788e-31	3.1519234790e-02	6.1142342292e-02	3.1519234847e-02	7.3471578404e+01	1.0539801736e-03
7.3592860919e-01	1.7359286092e+00	0.0000000000e+00	5.0000000000e+00	7.9471996409e-06	7.9471996409e-06	3.7887403947e-31	3.1519234790e-02	6.1153337564e-02	3.1519234847e-02	7.3531751687e+01	1.0195420563e-03
7.3639765222e-01	1.7363976522e+00	0.0000000000e+00	5.0000000000e+00	7.6790046928e-06	7.6790046928e-06	3.9528934953e-31	3.1519234790e-02	6.1164331848e-02	3.1519234847e-02	7.3591924970e+01	9.8513546769e-04
7.3686669525e-01	1.7368666952e+00	0.0000000000e+00	5.0000000000e+00	7.4110555065e-06	7.4110555065e-06	4.1856591591e-31	3.1519234790e-02	6.1175325145e-02	3.1519234847e-02	7.3652098253e+01	9.5076040770e-04
7.3733573827e-01	1.7373357383e+00	0.0000000000e+00	5.0000000000e+00	7.1433520820e-06	7.1433520820e-06	4.3566519005e-31	3.1519234790e-02	6.1186317453e-02	3.1519234847e-02	7.3712271535e+01	9.1641687637e-04
7.3780478130e-01	1.7378047813e+00	0.0000000000e+00	5.0000000000e+00	6.8758944194e-06	6.8758944194e-06	4.6341057146e-31	3.1519234790e-02	6.1197308774e-02	3.1519234847e-02	7.3772444818e+01	8.8210487369e-04
7.3827382433e-01	1.7382738243e+00	0.0000000000e+00	5.0000000000e+00	6.6086825186e-06	6.6086825186e-06	4.7066191061e-31	3.1519234790e-02	6.1208299109e-02	3.1519234847e-02	7.3832618101e+01	8.4782439967e-04
7.3874286735e-01	1.7387428674e+00	0.0000000000e+00	5.0000000000e+00	6.3417163796e-06	6.3417163796e-06	5.1022719122e-31	3.1519234790e-02	6.1219288456e-02	3.1519234847e-02	7.3892791384e+01	8.1357545431e-04
7.3921191038e-01	1.7392119104e+00	0.0000000000e+00	5.0000000000e+00	6.0749960025e-06	6.0749960025e-06	5.0669414517e-31	3.1519234790e-02	6.1230276818e-02	3.1519234847e-02	7.3952964667e+01	7.7935803760e-04
7.3968095341e-01	1.7396809534e+00	0.0000000000e+00	5.0000000000e+00	5.8085213872e-06	5.8085213872e-06	5.4001684698e-31	3.1519234790e-02	6.1241264193e-02	3.1519234847e-02	7.4013137950e+01	7.4517214955e-04
7.4014999644e-01	1.7401499964e+00	0.0000000000e+00	5.0000000000e+00	5.5422925337e-06	5.5422925337e-06	5.8601088763e-31	3.1519234790e-02	6.1252250583e-02	3.1519234847e-02	7.4073311233e+01	7.1101779015e-04
7.4061903946e-01	1.7406190395e+00	0.0000000000e+00	5.0000000000e+00	5.2763094421e-06	5.2763094421e-06	5.8587052591e-31	3.1519234789e-02	6.1263235988e-02	3.1519234847e-02	7.4133484516e+01	6.7689495942e-04
7.4108808249e-01	1.7410880825e+00	0.0000000000e+00	5.0000000000e+00	5.0105721123e-06	5.0105721123e-06	6.2950685503e-31	3.1519234789e-02	6.1274220408e-02	3.1519234847e-02	7.4193657799e+01	6.4280365733e-04
7.4155712552e-01	1.7415571255e+00	0.0000000000e+00	5.0000000000e+00	4.7450805443e-06	4.7450805443e-06	6.3324513883e-31	3.1519234789e-02	6.1285203844e-02	3.1519234847e-02	7.4253831081e+01	6.0874388390e-04
7.4202616854e-01	1.7420261685e+00	0.0000000000e+00	5.0000000000e+00	4.4798347381e-06	4.4798347381e-06	6.6164779555e-31	3.1519234789e-02	6.1296186295e-02	3.1519234847e-02	7.4314004364e+01	5.7471563913e-04
7.4249521157e-01	1.7424952116e+00	0.0000000000e+00	5.0000000000e+00	4.2148346938e-06	4.2148346938e-06	6.8210116233e-31	3.1519234789e-02	6.1307167762e-02	3.1519234847e-02	7.4374177647e+01	5.4071892301e-04
7.4296425460e-01	1.7429642546e+00	0.0000000000e+00	5.0000000000e+00	3.9500804113e-06	3.9500804113e-06	7.2004949633e-31	3.1519234789e-02	6.1318148247e-02	3.1519234847e-02	7.4434350930e+01	5.0675373555e-04
7.4343329762e-01	1.7434332976e+00	0.0000000000e+00	5.0000000000e+00	3.6855718907e-06	3.6855718907e-06	7.5003729637e-31	3.1519234789e-02	6.1329127748e-02	3.1519234847e-02	7.4494524213e+01	4.7282007675e-04
7.4390234065e-01	1.7439023407e+00	0.0000000000e+00	5.0000000000e+00	3.4213091318e-06	3.4213091318e-06	7.7602300233e-31	3.1519234789e-02	6.1340106266e-02	3.1519234847e-02	7.4554697496e+01	4.3891794660e-04
7.4437138368e-01	1.7443713837e+00	0.0000000000e+00	5.0000000000e+00	3.1572921349e-06	3.1572921349e-06	7.6605816256e-31	3.1519234789e-02	6.1351083802e-02	3.1519234847e-02	7.4614870779e+01	4.0504734511e-04
7.4484042670e-01	1.7448404267e+00	0.0000000000e+00	5.0000000000e+00	2.8935208997e-06	2.8935208997e-06	8.1046585877e-31	3.1519234789e-02	6.1362060356e-02	3.1519234847e-02	7.4675044062e+01	3.7120827227e-04
7.4530946973e-01	1.7453094697e+00	0.0000000000e+00	5.0000000000e+00	2.6299954264e-06	2.6299954264e-06	8.6077952191e-31	3.1519234789e-02	6.1373035928e-02	3.1519234847e-02	7.4735217345e+01	3.3740072809e-04
7.4577851276e-01	1.7457785128e+00	0.0000000000e+00	5.0000000000e+00	2.3667157149e-06	2.3667157149e-06	8.6897227899e-31	3.1519234789e-02	6.1384010519e-02	3.1519234847e-02	7.4795390627e+01	3.0362471257e-04
7.4624755578e-01	1.7462475558e+00	0.0000000000e+00	5.0000000000e+00	2.1036817652e-06	2.1036817652e-06	9.2084437272e-31	3.1519234789e-02	6.1394984129e-02	3.1519234847e-02	7.4855563910e+01	2.6988022570e-04
7.4671659881e-01	1.7467165988e+00	0.0000000000e+00	5.0000000000e+00	1.8408935774e-06	1.8408935774e-06	9.2910165495e-31	3.1519234789e-02	6.1405956759e-02	3.1519234847e-02	7.4915737193e+01	2.3616726748e-04
7.4718564184e-01	1.7471856418e+00	0.0000000000e+00	5.0000000000e+00	1.5783511514e-06	1.5783511514e-06	9.8250728857e-31	3.1519234788e-02	6.1416928408e-02	3.1519234847e-02	7.4975910476e+01	2.0248583793e-04
7.4765468487e-01	1.7476546849e+00	0.0000000000e+00	5.0000000000e+00	1.3160544872e-06	1.3160544872e-06	9.9592618791e-31	3.1519234788e-02	6.1427899077e-02	3.1519234847e-02	7.5036083759e+01	1.6883593703e-04
7.4812372789e-01	1.7481237279e+00	0.0000000000e+00	5.0000000000e+00	1.0540035848e-06	1.0540035848e-06	1.0196573864e-30	3.1519234788e-02	6.1438868767e-02	3.1519234847e-02	7.5096257042e+01	1.3521756478e-04
7.4859277092e-01	1.7485927709e+00	0.0000000000e+00	5.0000000000e+00	7.9219844433e-07	7.9219844433e-07	1.0383193259e-30	3.1519234788e-02	6.1449837478e-02	3.1519234847e-02	7.5156430325e+01	1.0163072119e-04
7.4906181395e-01	1.7490618139e+00	0.0000000000e+00	5.0000000000e+00	5.3063906565e-07	5.3063906565e-07	1.0996736720e-30	3.1519234788e-02	6.1460805209e-02	3.1519234847e-02	7.5216603608e+01	6.8075406257e-05
7.4953085697e-01	1.7495308570e+00	0.0000000000e+00	5.0000000000e+00	2.6932544880e-07	2.6932544880e-07	1.1188210897e-30	3.1519234788e-02	6.1471771962e-02	3.1519234847e-02	7.5276776891e+01	3.4551619980e-05
7.4999990000e-01	1.7499999000e+00	0.0000000000e+00	5.0000000000e+00	8.2575937856e-09	8.2575937856e-09	1.1380140948e-30	3.1519234788e-02	6.1482737737e-02	3.1519234847e-02	7.5336950173e+01	1.0593623577e-06

